Covariance Matrix Adaptation Evolutionary Strategy with Worst-Case Ranking Approximation for Min--Max Optimization and its Application to Berthing Control Tasks

In this study, we consider a continuous min--max optimization problem $\min_{x \in \mathbb{X} \max_{y \in \mathbb{Y}}}f(x,y)$ whose objective function is a black-box. We propose a novel approach to minimize the worst-case objective function $F(x) = \max_{y} f(x,y)$ directly using a covariance matrix adaptation evolution strategy (CMA-ES) in which the rankings of solution candidates are approximated by our proposed worst-case ranking approximation (WRA) mechanism. We develop two variants of WRA combined with CMA-ES and approximate gradient ascent as numerical solvers for the inner maximization problem. Numerical experiments show that our proposed approach outperforms several existing approaches when the objective function is a smooth strongly convex--concave function and the interaction between $x$ and $y$ is strong. We investigate the advantages of the proposed approach for problems where the objective function is not limited to smooth strongly convex--concave functions. The effectiveness of the proposed approach is demonstrated in the robust berthing control problem with uncertainty.ngly convex--concave functions. The effectiveness of the proposed approach is demonstrated in the robust berthing control problem with uncertainty.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> solutions/bestx_A_wra-adv-ddcma_berthing.txt <==
-4.951129628490609225e-01 7.272857747500263148e-01 -1.752139588501171463e-01 8.487994936877290009e-01 -3.685102277531919768e-01 -7.656124989553529936e-01 1.128082925914770662e-01 8.649337709258924090e-01 -2.242756248030974842e-01 2.982416266573943986e-01 -3.970699200708014409e-01 -4.405676840922341242e-01 4.332701684208759563e-01 -2.841742046518427323e-01 -6.259531833007714319e-02 8.017201796137363168e-01 9.364651115523521252e-01 3.542662153584630325e-01 -6.056283142831380140e-01 -7.111828962238320173e-01 -9.086225495292010734e-01 -2.401183590461579698e-01 -1.984101421794717268e-01 -4.714496553698859227e-01 5.152144350531555617e-01 -6.995751977776811792e-01 -7.878596231388153015e-01 8.730598681150290030e-01 -8.789282093962302866e-01 -2.930735447652803582e-01 -5.053477695429950955e-01 5.089528540544829838e-01 -6.104471961516888534e-01 -7.225774933210122875e-01 9.767874941079743856e-01 4.347440269444089456e-01 -1.861451442574866277e-01 -6.720187409446589655e-01 -6.513451925298565648e-01 -9.724251591547670159e-01 8.166708200868493250e-01 -8.196300813771806304e-01 4.660309954894272799e-01 6.274840610166387833e-01 -6.827755152631445057e-01 -5.745225266650142437e-01 3.333176510344921795e-01 -2.383641793262736286e-01 -9.299156434150068762e-02 -7.064442081577864130e-01 -3.787386771830576482e-01 3.783340328691324750e-01 6.692366441231805130e-01 -3.132781914865410133e-01 4.770920532088294141e-01 9.685077258202205996e-01 6.307900231530108037e-01 -7.784495106119289076e-01 4.475534070435154277e-01 -7.990685427684414144e-01 -1.866301519687563193e-01 -8.047213692855794687e-01 -8.865630275936866589e-01 2.075959152843964706e-01 -4.166402747899189407e-01 -4.086987045338721369e-01 -9.990244807561290408e-01 -7.214771471516949752e-01 2.158882943808781985e-01 -5.618567303755765963e-01 9.231413055794188693e-01 -2.422674934847344197e-01 -5.461158474204306223e-01 -6.122920503153013172e-01 7.105814035934623352e-01 8.890879454977609342e-01 -8.336827067917464973e-01 -1.396066057934002291e-01 6.892757590559843717e-01 4.777239344398211962e-01 4.551846623224253818e-02 -6.956907986273952460e-02 6.226083713035028833e-01 -2.412967491784663299e-01 -4.970216605649944164e-01 -3.255789564720990015e-01 2.059701149196282444e-01 4.282838457083069095e-01 8.795978611835950645e-01 9.926184046082009438e-01 3.949178400849031600e-01 2.759091247753806542e-01 -9.954128920908713596e-01 -8.042510991062803427e-01 -6.605662684208670754e-01 -2.077428242900050126e-01 9.035418136599879801e-01 5.533933848664083222e-01 1.869348863078603706e-01


==> solutions/bestx_A_wra-ddcma_if2_berthing.txt <==
-8.785985350444525110e-01 -4.346225267123449143e-02 7.850166314700186554e-01 -7.236500076993510611e-01 2.058966277252736177e-01 -9.892809159028015387e-03 -7.963695528272634050e-01 -1.760163786763211391e-01 -3.175576111989668604e-01 -5.741332579198317188e-01 3.478098519971890568e-01 7.496247665121988923e-01 5.142077672933442756e-01 -2.729519281783248097e-01 3.815482445174347426e-01 -6.967823381021007734e-01 8.399799333419026848e-01 2.935918735026108450e-01 -3.295316835691588508e-01 -5.616851448118005408e-01 -6.801285761182214173e-01 9.608916667711442372e-01 2.244824755235903524e-01 1.565222851283438743e-01 9.098363667191993187e-01 6.309855004259334876e-02 -7.296361236913426751e-01 -2.210845330666511011e-01 -1.072091863444328830e-01 4.536587731537569113e-01 4.858367576488027417e-01 -1.807899328766671143e-01 -6.406331211234608247e-01 -6.102916692813415978e-01 7.189102303391265991e-01 9.149005897897777295e-01 -1.515676764629247941e-02 7.276227270748278908e-01 -6.104352842636151522e-01 -2.739289653051590889e-02 9.041193716611268805e-01 -6.916533679573682036e-01 -5.759202035946664466e-01 -7.415864425212426170e-01 3.786379831956905306e-01 1.223392777589360492e-02 2.723357882361847615e-01 -6.963147742719630884e-01 -6.568708012476274227e-01 5.467237453083999554e-01 6.477534692411501815e-01 9.615298136701855292e-01 -6.035653864119732148e-01 6.407424921956423880e-01 -4.191898353109091424e-01 -1.008865490925963115e-01 6.572995858556462956e-01 1.168264796804248107e-01 3.239663910143883996e-01 -8.178331008041821448e-01 5.562461629932125007e-01 6.167291230613258790e-01 -4.700818646095012987e-01 5.492194805086909604e-01 -4.913493675271780603e-01 3.519410197825818543e-01 9.583367024595506045e-01 -1.456047501941921674e-01 -5.059309237063169817e-01 2.046676104957612097e-02 -2.626501268964394065e-01 2.474965199275871441e-01 4.125404364171165739e-01 9.627222158459338708e-01 9.884452287196408005e-01 3.652251141231332987e-02 -4.426279108871291612e-01 1.076661852258804508e-01 -9.977056323831066109e-01 -7.948918429912630312e-01 -1.076061930551928114e-01 -2.809023081913766262e-01 -9.552292630318133249e-01 -6.502130356234268049e-01 -9.941731356462151226e-01 9.044400492889150822e-01 -8.554433397405887263e-01 -9.226327023673395189e-01 7.913299958540598311e-02 -6.240868122448088862e-01 -6.495229681358147822e-01 4.579195377978644288e-01 -1.693369273047951040e-02 -9.824351756903153543e-01 2.340556113100045188e-01 -8.338538286178263093e-01 4.780904252775082242e-01 9.047058010465991451e-01 -6.377407228167575326e-01


==> solutions/bestx_A_wraslsqp-adv-ddcma_berthing.txt <==
6.434681678845084463e-01 -4.150270630685484186e-01 2.498777914533341082e-01 -5.637732391575513979e-01 5.065811380881961590e-01 -8.023936267205833417e-01 -3.405305173866359780e-01 -1.142736990237271932e-01 2.801519980604736393e-01 -7.614650513401033383e-01 3.335487900236633330e-02 4.763660483822913516e-01 -5.097669124153199061e-01 -4.281372034343111643e-02 -9.189791966359197595e-01 -3.655692649747719347e-01 -9.557689507017648189e-01 5.873939861502046611e-01 7.598496278012951688e-01 -9.643902557267975961e-01 1.510324706365568925e-01 -9.833217286987760986e-02 -7.548984843163379921e-01 -6.528750718824722910e-01 7.961868221454282413e-02 2.877828769154624489e-01 -7.382368333760513934e-02 -7.233896071145600182e-01 -2.540418731027838106e-02 5.520918734225772617e-01 1.956073068343231469e-01 4.089705737615911829e-01 -9.536694203342541698e-01 -7.298475187192579039e-01 -9.116150966655389709e-01 -3.063938575771187889e-01 2.336619706658571438e-02 -7.570569630897860947e-03 -7.434755050123129649e-01 6.037069899282270224e-01 -7.410884713770014010e-01 2.465787399777275013e-01 8.521116544309923491e-01 4.257342743874348301e-02 -4.389381819485780323e-01 7.578470798485081872e-01 2.226249437356591088e-01 -1.374857170982792809e-01 1.886101954577894535e-01 7.402165505069047136e-02 4.311328555587301548e-01 1.183738621660985757e-01 -4.377872470775612257e-02 -8.194940781285284803e-01 -4.295648995377607804e-01 -6.279065967212371646e-01 4.786479535444458921e-01 -1.222527105617097209e-01 1.009234045328954998e-02 -6.074967545843938943e-01 3.955328018309136606e-01 -9.177253120214210469e-01 2.255429069467995706e-01 9.227819608050142897e-01 4.330068041099517373e-01 7.921410923181917418e-01 9.716821555755550399e-01 -4.234581885606718554e-01 -4.469606666186469734e-01 9.873848395608089135e-01 -6.459703060469250691e-01 -7.824202074732231615e-01 -8.298165535040862295e-01 -1.620180704538665140e-02 5.426523154303395380e-01 7.983609637421484884e-01 -7.382349765403417585e-01 4.177549998370699846e-01 -9.290203248701489613e-01 9.477736116490342866e-01 -6.265165733775428514e-01 1.314947355564946019e-01 -3.667686771224576425e-01 -2.438121831475894563e-01 -5.550957554779336611e-01 -8.191290791859788811e-01 -2.294885728043081219e-01 3.966990494145226087e-01 5.638171984206272747e-01 8.355548101792424909e-01 7.405346669202583776e-02 -7.525088908114176967e-01 6.353441108608897103e-01 -2.522381640457271867e-01 6.375054293088311397e-02 -1.780875864014741516e-01 -7.483365515637221410e-01 -4.399168583400969723e-01 7.297204245444612880e-01


==> solutions/bestx_A_wraslsqp-ddcma_if2_berthing.txt <==
-6.766635657670754256e-01 -4.317056823178511138e-03 9.128838943106800663e-01 -6.297800247739298030e-01 3.362231230931533865e-01 9.608727351153394380e-01 2.399968459700778656e-01 -6.579345530712288337e-02 6.497684264309535607e-01 1.751932456780442848e-01 -9.411653312819909800e-01 1.712900650471960162e-02 5.425654623389775111e-01 6.965811030121962233e-01 -4.156717139766945568e-01 -9.479533047886952168e-01 -3.870851031324860081e-01 2.871842505417716573e-01 8.183232595148304256e-01 9.528577519798124840e-01 -5.884112807801500367e-02 -9.460304444882510211e-01 -4.446488731737634481e-01 -2.801219478283298869e-01 7.477940634591817570e-02 -4.569260069385994161e-01 1.854910701611425239e-01 -9.474749778344655482e-01 5.384799022035378080e-01 8.225924555449739550e-01 -2.082269198014334854e-01 -3.410477164710563613e-01 5.814226748793811517e-01 -7.507758918103459855e-01 -9.753577680469618372e-01 -8.407014760302660150e-01 9.103039943198920625e-01 5.742052196355915683e-01 8.826189861979027995e-01 -8.052521811604078650e-01 2.981596494865730307e-01 5.737897649637080377e-02 -5.981998047605920910e-01 -6.274624938778670113e-01 2.198307697857582177e-01 -9.349060271361926411e-01 -7.538576725218590902e-01 -5.553937063333869162e-02 7.762875356577003672e-01 3.405590622829866021e-01 7.395250567913036477e-01 8.793896283041653383e-01 -5.002996564852009165e-01 -4.039509568186685495e-01 9.675831415240145894e-01 -3.556065500208571706e-02 2.686576887087344101e-01 8.010138212800881341e-01 5.579524005098868145e-02 9.651067431334121594e-01 -7.518677723973592464e-01 -6.715644303498136125e-01 -5.911089157507771752e-01 3.652264819813555441e-01 -5.608825356958764274e-01 6.228477464108550521e-01 7.785748035308239778e-01 5.961619597176381902e-01 7.578595231980145286e-02 7.512838333176483641e-01 -8.771408848122139723e-01 -1.340670670528298913e-01 -9.928793882456175002e-01 1.346273736547969335e-01 8.669523440167292705e-01 -6.742631560396987744e-01 1.059817161568052946e-01 -1.955672583495982053e-01 3.124060546475795341e-01 3.257434162702796954e-01 -7.033761364946760075e-01 5.657892532520119033e-01 1.841111403641839672e-01 1.021440938353537220e-01 -6.855986459475564843e-01 -5.262253357308175339e-01 4.476377487042970671e-02 -9.540674228150360925e-01 6.144521760839709579e-01 6.816702235002352062e-01 1.553899488394934192e-01 2.891958729169834541e-01 5.815883101347840700e-01 -5.821973857492164228e-01 -8.060769437105053115e-01 8.216825893623402877e-01 2.407690823062664798e-01 8.514922253028078813e-02 -8.096523765777243753e-01


==> solutions/bestx_B_wra-adv-ddcma_berthing.txt <==
-9.531709541887606330e-01 -7.513161486453659998e-01 9.178824949046855419e-01 9.346983083104583034e-01 -4.359483079544437256e-01 -3.548243261325682019e-01 -1.485434297823235716e-01 -5.268923241252897460e-01 -2.993431180056883578e-01 1.718825947570530033e-01 4.272299193566924530e-02 6.494039295634249087e-02 -3.221422965647018355e-01 -1.694810027804654895e-01 7.305487165518939063e-01 -5.508003111384746076e-01 -1.534010577975473688e-01 -9.874043819444140446e-01 7.030309206911982134e-01 9.304894194128585788e-03 3.118446108850311260e-01 2.764165330496726192e-01 -4.626208859898648523e-02 -7.990722980701933098e-01 9.709936907591546484e-01 -9.732327716386036665e-01 -9.566590727117778581e-01 -6.148831418446700781e-01 -4.478933216287103725e-01 -9.507374000017614346e-01 -8.251149990472960161e-01 -9.055050407824075664e-01 7.885043049078024335e-01 7.865656636659746903e-01 -6.487643309326701635e-01 2.482242164489673331e-01 7.468822978687490455e-01 3.811163500491946965e-01 -4.740483302677737654e-01 -5.152824167547123135e-01 -7.199197796005366579e-01 -4.253857593788769598e-01 7.338353838365976323e-01 -4.894145268602275722e-01 8.462185962300639019e-01 -8.335264372417069412e-01 -9.996436674682690482e-01 -2.379356175012546371e-01 -8.090310809675179682e-01 -3.529207224257376319e-01 -1.105332488308770345e-01 -3.621604332235913715e-01 -7.658760304718222056e-02 9.652958603583521313e-01 -4.364948861997324236e-01 6.493238521041010403e-01 -3.436713734955907928e-01 -3.797817823755849087e-01 4.154651623606026023e-01 7.605529870554571525e-01 -6.900001736074617975e-02 -4.205564486006995173e-01 8.515541387428675613e-01 -2.607394381806120709e-01 5.650004273264345178e-01 2.119847336776839730e-01 -8.149697165737113114e-01 -5.467425918679886809e-01 4.300436032013613685e-01 -8.870820786595011720e-01 9.988931239817936403e-01 1.067360125520272485e-01 -6.628841777094794940e-01 -1.457167296885858720e-01 -1.194997364499228165e-01 -5.932779843691471378e-01 -8.928758309431067408e-01 -2.721111637606030142e-01 7.018909924911679310e-01 2.152173117155865845e-02 -8.016038447666788969e-01 6.336096867080328598e-01 1.869904763158724004e-01 -6.615665222349541574e-01 4.966627818280983098e-01 -2.989269119772270528e-02 -9.177262151993716977e-01 -6.901378000076674457e-01 -8.884757567599987915e-01 2.154697210193403101e-01 7.042578048886949382e-01 -5.322777903824279511e-01 4.206457150457674210e-01 6.562163127734685908e-01 -1.932638117801782907e-01 -5.778258272742710089e-01 6.306632116009824873e-01 -6.539107046014508429e-01 -8.029410113742406763e-01


==> solutions/bestx_B_wra-ddcma_if2_berthing.txt <==
-5.830640697855309362e-01 -3.876414500823341935e-01 5.742178868797243041e-01 -6.703449110347090567e-01 -2.704824052086252095e-02 -8.625901786133209903e-01 1.223513510279117256e-01 -4.193126320147282371e-01 3.809866449998358107e-01 6.741539911160261411e-01 3.292244977818454821e-01 -7.045074862378655212e-01 -3.561422002989393931e-01 -5.003421303087360883e-01 -1.171319410009852291e-01 -5.521829810820833018e-01 9.135775052937789020e-01 6.466394993544346548e-01 7.343050652551745827e-01 7.899640876998104133e-01 5.696667821142340493e-01 7.132141215171885484e-01 9.870111977759394861e-01 -2.523383876749694110e-01 9.541792611994890372e-01 -5.757481141722022855e-01 -6.375703443408475835e-01 7.284070717920463345e-01 8.086747677185357475e-02 -4.079304188833319245e-01 -9.749893188848695047e-01 -7.755421926698451429e-01 -7.022673637835907812e-02 2.993435144000278214e-01 6.940672896935655700e-01 7.864593247622551075e-01 -8.361767438192231339e-01 -7.460028199904833457e-02 -5.450495298527475718e-01 6.049618060657082630e-01 9.301939372537089135e-01 1.434827162041254489e-01 3.196614035273384058e-01 7.057721933384235591e-01 1.708518681881798784e-02 -2.626678155334616349e-01 8.606084558438915622e-01 -3.756926983400272757e-01 -1.797904553661944238e-01 9.228664959745538354e-01 -3.023747873275528519e-02 8.699778196710088451e-01 -6.349470610037637464e-01 4.796011189772113603e-01 -9.683393523376726542e-01 -1.304094159603383929e-01 -3.697176469475556004e-01 -3.348024400335805062e-01 7.167875584754503926e-01 -1.864411980938842639e-01 -2.809645604427117860e-01 1.782179662206022641e-01 -5.633853295761284130e-01 9.423120084916725148e-02 -6.886360776544209195e-02 4.277427854538693452e-01 -8.238150355120303914e-01 -7.640426641698310206e-01 -9.643912102813434473e-02 6.412838049110050065e-01 2.973501154194644336e-01 -7.463636600289840217e-01 -7.910512588938232170e-01 7.748194140315374234e-01 3.421068520828072224e-01 -1.577756623287642768e-01 -8.062767741882743699e-01 7.688232179304668179e-01 -7.833990780330060133e-01 9.876384157801711972e-01 5.236005278741684421e-01 -8.260988175166650294e-02 -1.815319480533030827e-01 8.775809440273394380e-01 1.096205439539552629e-01 4.108507927110771618e-01 -4.073371909816598802e-01 8.911560812028342937e-01 -7.224776744323677669e-01 4.019406661839926009e-01 4.417844497302145790e-01 -7.514516847691470325e-01 9.537558375308847758e-01 6.920574698279584602e-01 3.508516033632205211e-01 -5.494854876404007271e-01 4.140945574817833652e-01 8.283530417880373697e-01 4.957131777471945888e-01


==> solutions/bestx_B_wraslsqp-adv-ddcma_berthing.txt <==
3.610705767394111199e-01 4.626522560829946507e-01 -4.137820984150848425e-01 1.456703301613475610e-01 6.706917950281665597e-01 -2.648653050947258336e-02 5.781952132702983249e-02 -3.580313764814357924e-02 -7.283463848847921973e-01 2.787964665777358242e-01 -7.635423876883198346e-01 -2.547824863836201104e-01 -4.975745712164028056e-01 -8.924450342064882413e-02 -9.242283541231710586e-01 -2.128713963312316437e-01 3.951967507290252701e-01 -1.312033748882508455e-01 -2.308816549368875037e-01 7.516858948148270603e-01 -7.954150436096745214e-01 4.116423221152054612e-01 -1.223942414261713907e-03 7.222739956064354594e-01 -2.218390528956548646e-01 5.319217035316743392e-01 6.880484775108115514e-01 -2.731142966353461432e-02 6.174132834523626823e-01 -9.879995784184916197e-01 -4.879244663328061726e-01 -1.957968557162252932e-01 5.658963086441402002e-01 -8.977540927871301424e-01 6.289058086068894937e-01 6.855352009092714471e-01 9.580236480099433294e-01 4.893576359016480470e-01 8.344803665333613285e-01 -7.853026982995674476e-01 4.249174109899764851e-01 -6.393079751605736938e-01 2.198978244982563446e-01 9.193757502059805020e-01 -1.120531933581858652e-03 7.064493396468856101e-01 2.083851911589373884e-02 2.050962505679374548e-01 -4.287257681634188966e-01 -4.208069672739660483e-01 -9.730713123856420399e-01 4.034415054340045881e-01 6.969565547548342010e-01 -9.120323324769428197e-01 2.163767763004476041e-01 1.173622292965759151e-01 -1.275413481437928098e-01 1.694967720104954001e-01 -5.399179794133091015e-01 6.728817597048650789e-01 -9.139600670962466644e-01 -4.724024753496205431e-01 9.149233742674451886e-01 -8.113222064457739080e-01 -2.660832928489618165e-01 6.160691489152765321e-01 8.272008195568503197e-01 -2.318738622891505230e-01 2.358697113203216400e-01 8.171753091168509897e-02 -6.188318231891329901e-01 -3.832738843368419523e-01 -1.746097870790801476e-01 -6.322758437814683941e-01 6.617648008952103922e-02 -9.133120166132822071e-01 -7.489179663940268572e-01 -6.012142801697302197e-01 -1.965379214927152063e-01 6.158144588071716719e-01 -9.434157451129845384e-01 1.877094556406713188e-01 2.115724538410517219e-01 -1.761372217677441565e-01 1.999285522572911145e-01 9.787666052818562168e-01 6.979836562730912242e-01 1.300121029754630619e-01 4.145550266285624730e-02 5.838786551315386930e-01 -9.774668313110845830e-02 -3.514206984193726235e-01 -2.086293157425380684e-01 1.615365695182164885e-01 8.872758424494406881e-01 -8.361070031230368738e-01 -8.406617701657734809e-01 6.004113040149987590e-01 -2.283015598173387950e-01


==> solutions/bestx_B_wraslsqp-ddcma_if2_berthing.txt <==
-3.079204962114343580e-01 -7.491710181024116011e-01 -7.074064067007785894e-01 3.485617003866923191e-01 5.716094668189315442e-01 -3.170707750292933724e-03 -6.450218735350041754e-01 -7.780397770853153538e-01 1.630505853570451968e-01 3.476825645401082632e-01 -5.240986146889214936e-02 2.153164213023992524e-01 -3.605364461309479296e-01 4.510791580619297747e-01 -1.254545860793139234e-01 2.662049220250808368e-01 9.568239150318005315e-01 -8.078791122695516691e-01 -5.142694480024552206e-01 9.518308248629079316e-01 7.901881152679042231e-01 -9.716389275593488861e-01 -1.815728216718470733e-02 3.115453954975588857e-02 -4.866230322145641551e-01 -7.168011714325075445e-01 -9.189234968097788059e-01 -9.785554452580083051e-01 2.382715898179275094e-01 -1.587573033949727375e-01 3.708740300222848063e-01 3.293857194831604218e-01 5.859222908330936619e-01 -6.431897820110092923e-01 3.544163257745576168e-01 9.883807987335124778e-02 -5.623635135385982586e-01 -8.507934699134693801e-01 8.947029541061661817e-01 6.842349331792618727e-05 -7.059007058577906335e-01 -6.880505105438414759e-01 5.234578377388883208e-01 1.106536356945007071e-01 5.800176920178490292e-02 1.750385443652926476e-01 6.495498716899117397e-01 -7.395666093839166066e-01 -7.972660373474065310e-01 -9.464147068088868409e-01 9.561663256409689282e-01 -7.195651519550574360e-01 3.955482994399517338e-03 -4.165670357171991078e-01 -3.250258555980867214e-01 4.794832900670344955e-01 8.821437477194502552e-01 4.567529067555162747e-01 6.943170768710249519e-02 -3.531524363100979613e-01 2.690606919340474690e-01 -6.396130247741074193e-01 5.096739451391349984e-01 -2.121165983037334168e-01 9.915984596011302443e-01 7.811424589356397163e-02 -4.988641587860547233e-01 7.355306834500394686e-01 -3.102755462953230570e-01 4.625709084524984860e-01 9.509342822368527237e-02 -8.089285979279403627e-01 9.033751353670407269e-01 -4.195659954649055834e-02 -8.104017536908743047e-01 -5.521616036761463064e-01 8.949083768481584933e-01 -9.980946143665039294e-01 8.888970100233177796e-01 -4.928423952361695726e-01 6.352408833475520211e-01 7.264433193482773277e-01 -4.755464288110431426e-01 5.412669563402818795e-01 8.619356866386080895e-01 -3.825335508197034162e-01 6.419726213298653228e-01 1.549630652868296821e-01 -1.717953200323862895e-01 -2.083277174604827309e-01 -3.381056128585742115e-01 -8.152583308768486248e-01 -3.835854869976982329e-01 -9.923849580008314852e-01 2.292016958974438801e-01 -4.978976754542783212e-01 9.600911809571273103e-01 -1.091062521913226391e-01 7.574833009739472267e-01


==> solutions/bestx_C_wra-adv-ddcma_berthing.txt <==
5.719558639092277019e-01 -1.807296088678391754e-01 -6.191990173796044772e-01 -4.952766841681082166e-01 2.635420335598490649e-01 -4.584230593674423204e-01 5.378088856335707657e-01 -6.031620733377200949e-01 4.245137343479523651e-01 -8.404064424806247935e-01 -9.404547967817640242e-01 -9.635862857741832599e-01 -1.036171282553235429e-01 -1.956462155437357353e-01 4.874607937762818199e-01 1.683336772731727216e-01 -1.058555669350285111e-01 6.534873259121440903e-01 8.679246375566194160e-01 -8.895718929519866869e-01 5.323552623698855069e-01 7.681428598086452730e-01 -4.213386836297539073e-01 -2.692778498259817965e-01 8.772245941298488781e-01 4.632454269917811729e-01 -6.907760858559619521e-01 3.499920475254589824e-01 6.003240314279951750e-01 2.631895291418566707e-01 -6.141998808008992672e-01 7.383140979117317482e-01 1.232980674546515498e-01 -9.287920429937983613e-01 2.482395205375069747e-01 1.378311001527643409e-01 -5.389288733262076470e-01 -9.495338718763683961e-01 4.237960486261502790e-01 -6.062682938438381797e-01 3.024237529942475078e-01 7.927907421139810396e-01 -4.534351190590311109e-01 1.143805914052542505e-01 9.789900008068124215e-01 1.324141289135405408e-02 -9.653606328160755368e-01 4.220424675438778639e-01 5.673532450785789827e-02 -5.872854140382144372e-01 4.680781619176577202e-02 -2.070376927310468851e-01 -3.728844590743363163e-01 4.524686972990030753e-01 -5.149672439109544975e-01 -9.904653088872938937e-01 -1.614547356817976898e-01 7.221329853039850644e-01 -6.333761722662825111e-01 6.070565663398284073e-01 -5.391139939187650221e-02 -1.246862321614945479e-01 -4.784324481294088827e-01 -9.683241533753856878e-01 5.652988631658084628e-02 -9.392760043652557123e-01 -1.939075518712569668e-01 7.890702783541838627e-01 -8.027562227052496002e-01 -5.972120038632944272e-01 -2.960116965794674648e-01 8.073251874445634968e-01 7.375086566021751278e-01 -9.337981061343132438e-01 9.552905654928347534e-01 -2.879140124900039233e-01 -9.972785780474566764e-01 -9.757705945745795972e-01 2.708013621067497656e-01 -8.846203274395709748e-01 -6.796508529931919451e-01 9.851086495842729107e-01 7.122970106817441138e-01 -5.019560488596690462e-01 8.456936669580015220e-01 -8.897962098356582139e-01 1.908043788517748141e-01 -7.406497444913338057e-01 -2.222796044795005699e-01 4.703650923494664404e-01 -1.523783855405480558e-01 8.440094195415999145e-01 2.462138075382349633e-01 -9.243998037066405438e-01 9.090120566140824643e-02 -2.069916496189632138e-01 9.728251248836254916e-01 -9.755332442205417731e-01 -7.046415628887967575e-01


==> solutions/bestx_C_wra-ddcma_if2_berthing.txt <==
8.385965559251884471e-01 8.706926453419034928e-01 -6.298465615600599143e-01 2.249637416837027004e-01 -1.037035069834804091e-01 -7.513062370646066412e-01 6.966274575409969749e-01 5.111428195045863987e-02 -3.425238902892839832e-01 -1.344528264302609077e-01 6.351796189220477729e-01 -3.453979960611102129e-01 -7.086126206429810281e-02 6.535395952350580018e-01 -1.459500947195655485e-01 7.170259421221691909e-01 6.541975285737231527e-01 -4.878404789878221237e-01 5.154068513279654873e-01 -7.661622973538655401e-01 -3.628691735789906225e-01 -8.345099455964311019e-01 -3.497618723673809882e-01 -3.354331518774338328e-01 7.308156617398426924e-01 -9.280856163937001302e-01 -9.788527703399829694e-01 -8.192858897061001677e-01 -2.916052312954331427e-01 -9.381842653170213708e-02 7.569325468879677388e-01 -3.715672014866999717e-01 -3.746454109521542009e-01 -2.507572767469063990e-01 2.187532538684990868e-01 -3.869785866949424502e-01 8.378493607198458371e-01 -9.065535362302878930e-01 -9.688085998498650042e-01 -3.765153922463495562e-01 -1.967673735995609796e-01 7.677796189530416981e-02 5.975441740946672020e-01 -6.656771993068226756e-01 -8.702904297248070797e-01 7.192630383946507777e-01 9.718678493432788557e-01 -3.733588257510489505e-02 -4.227981578299093712e-01 8.105692652620479777e-01 2.121181462646761773e-01 -2.475559444515447183e-01 4.392273121926182355e-01 -1.251060923921754053e-01 7.817198344465661197e-01 -1.270083490406190840e-01 -9.172992866780798060e-01 2.924921106190534470e-01 -7.423320812113871625e-01 8.516098457211624950e-01 1.359014067120243308e-01 -6.746256777441548280e-01 4.249135213640675701e-02 2.648312737775411208e-01 9.600020593543714398e-01 -8.235325382346561085e-01 -3.975535305549016130e-01 8.241815328436929988e-02 -9.315433710386278321e-01 6.418932452783097098e-01 -5.654510871647246972e-01 7.337552399406401804e-01 -3.555395437394219815e-01 -3.995465234526403009e-01 -6.233092660580670241e-01 -2.125727559727663696e-01 -1.617174536412719910e-01 -9.800186763082239239e-01 9.648580563211099914e-01 1.143329316640731008e-01 -3.365530498221414035e-01 5.508487444337362149e-02 6.033081281799286266e-01 -3.848518245208998323e-02 4.633503536414558255e-01 5.583258659027654502e-01 8.455167018775113785e-01 4.227162154218540024e-01 -8.016826111876196315e-01 6.188553533504270732e-01 -3.258734782160632726e-01 1.293547903078904326e-01 2.271961329753162673e-01 3.185502360130572086e-01 -9.403686719439319219e-01 -9.322739662388137560e-01 5.998261155550084212e-01 -2.747852319537891219e-01 -2.263079419310862761e-01


==> solutions/bestx_C_wraslsqp-adv-ddcma_berthing.txt <==
7.800659957135365197e-01 -5.741036767064757740e-01 8.993103528247432532e-01 4.838569711819904473e-01 8.229507248562879518e-01 -4.469054227026556525e-01 -7.042146080541111797e-01 -9.779875878854884519e-01 -9.583382187292075471e-01 -8.806342136158429312e-01 -2.314577861964695060e-02 1.834617053472098469e-01 5.899308217323606662e-02 -2.297938852776089114e-01 -8.303086023900783097e-01 2.008936026147396525e-01 1.706517903534923164e-01 6.448457875374957737e-02 -9.489575851949598739e-01 2.983821434923794591e-02 7.581769949832644073e-01 3.904631859709066788e-01 4.726500909567117326e-01 -1.692690964655794161e-01 -1.496038442782634537e-01 -3.059855601247443158e-01 2.325349529236431234e-01 -2.738538309225566625e-01 -1.510041287355212702e-02 -1.424179187403178393e-01 -5.290515433030087422e-01 -6.929435494429725395e-02 9.165259356988961770e-01 -2.624501725857699697e-01 3.150164943345967750e-01 -6.103384268619405084e-01 -4.450833480717939494e-01 -5.785050596520249222e-01 -7.540401951624642329e-01 -3.114784012103182231e-01 8.056159795786563826e-01 7.589190075933511803e-01 -3.405765851797883936e-01 -8.060279427268157715e-01 -4.218432200326183157e-01 2.893999898115870995e-01 -8.640962916834338259e-02 8.309046068633767490e-01 3.474057407123323227e-01 7.186628810549553492e-01 -7.436280051835719718e-02 -3.476434478223331404e-01 1.503169704813100971e-02 7.277341412518847363e-01 -3.826075390570631285e-01 8.893439590659508731e-01 8.651647016161367887e-01 -4.903935485864263644e-01 -8.057447337684520150e-01 2.918067606692609228e-01 -5.311463411263159795e-01 3.893614969367846790e-01 5.269782331628714012e-02 2.041623472293863095e-01 8.452800415292698322e-01 -4.972125931776549823e-01 7.928645039555934915e-01 -6.114778162864298316e-02 -5.809512244277579285e-01 7.027221482623189353e-01 4.589245527370278133e-01 -3.361168009595252304e-01 -9.728270161842744734e-01 7.019419789817424871e-01 -4.568850128220687257e-01 7.513498179910587105e-01 6.129835943678525467e-01 -9.183722291717146824e-01 -3.050000789312099503e-01 2.880821956499590719e-02 9.043589581291673341e-01 8.147219055296490708e-01 6.940855604653259903e-01 2.803961481910375309e-01 1.942291329046996751e-01 8.733373263582262513e-01 -4.248799930404545400e-02 -6.420132504234399295e-01 -1.977165231244362165e-01 7.209825481119414015e-02 -5.918735840751310207e-03 -2.655854710491041271e-01 7.499909698612170494e-01 3.237247663883398019e-01 -1.819292568182064862e-01 8.730263422347206426e-01 9.917416451584926129e-01 -9.428160006174097774e-01 -2.486909033001700742e-01


==> solutions/bestx_C_wraslsqp-ddcma_if2_berthing.txt <==
-2.162166872682691476e-01 1.855225302345586691e-01 -8.060809236600672278e-01 -9.763776235869991993e-01 9.494963546937040810e-01 -7.700627093857330685e-01 -9.695699285811123502e-01 -4.540442194094875816e-01 -5.733889996176859682e-01 6.036693869447526950e-01 7.807216462149415559e-01 -6.057554766464128271e-01 -6.968172068016433851e-01 4.386327308360309374e-01 4.030540406808453824e-01 -3.744392372508658084e-01 5.193241363076288586e-01 1.250147579462415059e-01 -8.339113785907290577e-01 2.644410391884042255e-01 -9.348518184454397417e-01 2.791870303670158648e-01 2.925555907922239296e-01 -9.162493956280357565e-01 -3.791770248085413186e-03 -5.513587448084589226e-01 8.955405786273784585e-01 -5.672105820063597648e-01 7.595445413475889751e-01 -1.861948606710406295e-03 8.792532453038157669e-01 2.424744725221241737e-01 7.846349666681344814e-01 -5.143074288294116059e-01 5.551315373892817817e-02 -1.902097695100835040e-02 5.667003865118203088e-01 6.632455140466939625e-01 -7.310798191272396274e-01 -5.330095482941494822e-01 6.669571869464379077e-01 8.814703098258234171e-01 -7.901231717879024785e-01 -4.941167510249235839e-01 -7.979002873014406916e-02 6.760643922884459478e-01 -8.482409774316845841e-01 -8.893930102418687866e-01 6.088202674476601572e-01 -4.261666343637982024e-01 5.479673100214874637e-01 6.456187548935363729e-01 -5.030777023768999712e-01 5.014164455076350890e-01 -7.426288785436474527e-01 -9.637045459153572580e-01 -9.029867469320356221e-01 -2.068426994646990202e-01 -7.818147211160999532e-01 -2.270066773469774368e-01 -7.946266184097630081e-01 -3.568780954709236397e-01 1.686494444932817860e-01 -5.199638207799295309e-01 -2.620718102596066856e-01 1.585287454787760453e-01 -2.910910546930662868e-01 -1.589085294210708099e-01 -7.073381249762373812e-01 6.854889203603162784e-01 3.678916569954084892e-01 2.412569871277276956e-01 -9.012867978538414704e-01 -8.052680702979881922e-01 -6.383866225901391189e-02 -3.151081470814527385e-01 6.876388126791956878e-01 -8.669847069168774567e-01 -9.228300316187056929e-01 9.468644368672434197e-01 -6.130204304799162784e-01 -2.016735635030815210e-01 -5.035711544070693435e-01 -8.042369911584259512e-01 -2.031180062870490133e-01 1.068981993337851932e-01 -3.106351306006338575e-01 2.710511065432759104e-01 6.846193064407988249e-01 -4.296199995727718601e-01 -1.615490726810486777e-02 6.280058690034251434e-01 -8.514146393426087478e-01 4.574355373273297776e-01 8.336933740231544654e-01 -4.951490420003636928e-01 -9.161498843626485478e-01 8.401957127710937279e-01 4.089093848039948575e-01


==> trajectories/WRA-ADV-DDCMA-A_A_trajectory.csv <==
1.500000000000000000e+01 1.000000000000000021e-02 6.000000000000000000e+00 0.000000000000000000e+00 3.141592653589793116e+00 0.000000000000000000e+00 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.499898975896092246e+01 1.020479948740901990e-02 6.000007729680553403e+00 -1.545941915392415301e-04 3.141592735806266745e+00 1.685888998280083867e-06 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.499795904434785498e+01 1.040947145586725887e-02 6.000030918533800772e+00 -3.091862002036261151e-04 3.141592999099958039e+00 3.621747426798733721e-06 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.499690786888005967e+01 1.061401629562974853e-02 6.000069565894269097e+00 -4.637712941372550005e-04 3.141593468528123712e+00 5.808775928178696110e-06 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.499583624522949421e+01 1.081843435498793318e-02 6.000123670584963875e+00 -6.183447511450385851e-04 3.141594169266566539e+00 8.248146398437749830e-06 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.499474418602369141e+01 1.102272593557681452e-02 6.000193230916360143e+00 -7.729018623938466474e-04 3.141595126607210631e+00 1.094101065277522238e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.499363170384904720e+01 1.122689128864719742e-02 6.000278244685719464e+00 -9.274379354306100647e-04 3.141596365956448977e+00 1.388850726111474847e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.499249881125444439e+01 1.143093061214698648e-02 6.000378709176676928e+00 -1.081948296624505451e-03 3.141597912834096284e+00 1.709176684197192360e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.499134552075511806e+01 1.163484404847781734e-02 6.000494621159035979e+00 -1.236428293125459588e-03 3.141599792872802333e+00 2.055191606327704673e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.499017184483670739e+01 1.183863168281299588e-02 6.000625976888731117e+00 -1.390873294418031123e-03 3.141602031817812168e+00 2.427008056341914562e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.498897779595945856e+01 1.204229354187989764e-02 6.000772772107921149e+00 -1.545278693538165889e-03 3.141604655526970991e+00 2.824738697473072127e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.498776338656250928e+01 1.224582959312484065e-02 6.000935002045182820e+00 -1.699639908010240966e-03 3.141607689970892459e+00 3.248496420456521239e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.498652862906824090e+01 1.244923974419131878e-02 6.001112661415772820e+00 -1.853952380553088681e-03 3.141611161233225147e+00 3.698394410565604087e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.498527353588666600e+01 1.265252384265347710e-02 6.001305744421948418e+00 -2.008211579596163796e-03 3.141615095510959410e+00 4.174546164720700114e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.498399811941982307e+01 1.285568167595613036e-02 6.001514244753317406e+00 -2.162412999640556804e-03 3.141619519114729364e+00 4.677065468077984465e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.498270239206616594e+01 1.305871297152066436e-02 6.001738155587213797e+00 -2.316552161494030756e-03 3.141624458469077119e+00 5.206066338016255581e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.498138636622492825e+01 1.326161739698293075e-02 6.001977469589078851e+00 -2.470624612404546602e-03 3.141629940112644181e+00 5.761662942170178269e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.498005005430045600e+01 1.346439456053506560e-02 6.002232178912847438e+00 -2.624625926112730129e-03 3.141635990698273595e+00 6.343969496077482724e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.497869346870649743e+01 1.366704401134798651e-02 6.002502275201324622e+00 -2.778551702840336042e-03 3.141642636992998394e+00 6.953100145089860084e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.497731662187044321e+01 1.386956524005544811e-02 6.002787749586554256e+00 -2.932397569228883429e-03 3.141649905877909266e+00 7.589168834419598281e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.497591952623750977e+01 1.407195767928399142e-02 6.003088592690167147e+00 -3.086159178240205792e-03 3.141657824347883654e+00 8.252289170536442119e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.497450219427486751e+01 1.427422070421600735e-02 6.003404794623715013e+00 -3.239832209028602368e-03 3.141666419511176311e+00 8.942574276573930054e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.497306463847570690e+01 1.447635363317555796e-02 6.003736344988981344e+00 -3.393412366792556562e-03 3.141675718588861965e+00 9.660136643936679797e-05 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.497160687136324597e+01 1.467835572822864809e-02 6.004083232878271836e+00 -3.546895382612534533e-03 3.141685748914127885e+00 1.040508798190642237e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.497012890549466491e+01 1.488022619579129624e-02 6.004445446874677295e+00 -3.700277013280152232e-03 3.141696537931416788e+00 1.117753906671405031e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.496863075346499095e+01 1.508196418724018668e-02 6.004822975052320544e+00 -3.853553041122994779e-03 3.141708113195418317e+00 1.197759959126770582e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.496711242791091045e+01 1.528356879952183153e-02 6.005215804976575811e+00 -4.006719273828503874e-03 3.141720502369911738e+00 1.280537801649487455e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.496557394151452236e+01 1.548503907575714961e-02 6.005623923704264122e+00 -4.159771544269654994e-03 3.141733733226459879e+00 1.366098142506264436e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.496401530700703475e+01 1.568637400583915500e-02 6.006047317783834494e+00 -4.312705710334540331e-03 3.141747833642959176e+00 1.454451537807870825e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.496243653717239575e+01 1.588757252702210562e-02 6.006485973255514921e+00 -4.465517654761497202e-03 3.141762831602048056e+00 1.545608377524115070e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.496083764485086753e+01 1.608863352450098927e-02 6.006939875651451821e+00 -4.618203284981010556e-03 3.141778755189377215e+00 1.639578871879369688e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.495921864294254711e+01 1.628955583198066909e-02 6.007409009995827276e+00 -4.770758532965280359e-03 3.141795632591745768e+00 1.736373038155069367e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.495757954441083015e+01 1.649033823223437431e-02 6.007893360804958505e+00 -4.923179355086077479e-03 3.141813492095107296e+00 1.836000687918013473e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.495592036228581456e+01 1.669097945765144267e-02 6.008392912087385795e+00 -5.075461731981287944e-03 3.141832362082451091e+00 1.938471414687055678e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.495424110966766484e+01 1.689147819077453302e-02 6.008907647343943559e+00 -5.227601668430359796e-03 3.141852271031561283e+00 2.043794582045660078e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.495254179972991437e+01 1.709183306482664824e-02 6.009437549567819836e+00 -5.379595193238714997e-03 3.141873247512660949e+00 2.151979312203648775e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.495082244572272501e+01 1.729204266422842626e-02 6.009982601244602485e+00 -5.531438359131093420e-03 3.141895320185942087e+00 2.263034475008127914e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.494908306097609696e+01 1.749210552510634467e-02 6.010542784352321810e+00 -5.683127242653671952e-03 3.141918517798989008e+00 2.376968677400875980e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.494732365890303250e+01 1.769202013579244601e-02 6.011118080361478100e+00 -5.834657944084756589e-03 3.141942869184098708e+00 2.493790253317381030e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.494554425300265521e+01 1.789178493731634692e-02 6.011708470235066493e+00 -5.986026587353777788e-03 3.141968403255502640e+00 2.613507254021019762e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.494374485686328669e+01 1.809139832389026689e-02 6.012313934428598294e+00 -6.137229319968272485e-03 3.141995149006492127e+00 2.736127438864613360e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.494192548416548227e+01 1.829085864338784312e-02 6.012934452890114301e+00 -6.288262312948525792e-03 3.142023135506455844e+00 2.861658266470619547e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.494008614868501716e+01 1.849016419781754697e-02 6.013570005060199897e+00 -6.439121760769501122e-03 3.142052391897829811e+00 2.990106886320531262e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.493822686429584934e+01 1.868931324379143749e-02 6.014220569871995714e+00 -6.589803881309691871e-03 3.142082947392965675e+00 3.121480130743556651e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.493634764497302392e+01 1.888830399299006729e-02 6.014886125751214507e+00 -6.740304915806518207e-03 3.142114831270920838e+00 3.255784507294356327e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.493444850479555441e+01 1.908713461262425901e-02 6.015566650616151811e+00 -6.890621128817888200e-03 3.142148072874173526e+00 3.393026191509440951e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.493252945794926134e+01 1.928580322589452944e-02 6.016262121877708147e+00 -7.040748808189540783e-03 3.142182701605269024e+00 3.533211020031785552e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.493059051872957355e+01 1.948430791244881374e-02 6.016972516439408558e+00 -7.190684265027812334e-03 3.142218746923397088e+00 3.676344484093261472e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.492863170154429575e+01 1.968264670883923886e-02 6.017697810697433702e+00 -7.340423833677455628e-03 3.142256238340906727e+00 3.822431723344601713e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.492665302091634061e+01 1.988081760897854669e-02 6.018437980540652710e+00 -7.489963871704165971e-03 3.142295205419761039e+00 3.971477520022784116e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.492465449148642520e+01 2.007881856459682243e-02 6.019193001350668482e+00 -7.639300759881473626e-03 3.142335677767935653e+00 4.123486293445943860e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.492263612801573736e+01 2.027664748569910427e-02 6.019962848001866540e+00 -7.788430902181682491e-03 3.142377685035762980e+00 4.278462094826179481e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.492059794538856643e+01 2.047430224102443977e-02 6.020747494861481641e+00 -7.937350725770536686e-03 3.142421256912226735e+00 4.436408602390875112e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.491853995861490034e+01 2.067178065850692331e-02 6.021546915789668830e+00 -8.086056681005326235e-03 3.142466423121208052e+00 4.597329116803475571e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.491646218283299064e+01 2.086908052573920730e-02 6.022361084139589593e+00 -8.234545241436146482e-03 3.142513213417689411e+00 4.761226556874944725e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.491436463331188733e+01 2.106619959043892765e-02 6.023189972757511335e+00 -8.382812903810049274e-03 3.142561657583915480e+00 4.928103455557437344e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.491224732545394005e+01 2.126313556091852588e-02 6.024033553982923728e+00 -8.530856188077825739e-03 3.142611785425515336e+00 5.097961956212047506e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.491011027479726714e+01 2.145988610655883561e-02 6.024891799648663060e+00 -8.678671637403191641e-03 3.142663626767589147e+00 5.270803809142775255e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.490795349701819639e+01 2.165644885828680796e-02 6.025764681081062335e+00 -8.826255818174156761e-03 3.142717211450761550e+00 5.446630368389186608e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.490577700793367377e+01 2.185282140905773010e-02 6.026652169100109369e+00 -8.973605320016349307e-03 3.142772569327203502e+00 5.625442588770522816e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.490358082350363667e+01 2.204900131434226959e-02 6.027554234019629753e+00 -9.120716755808128823e-03 3.142829730256626597e+00 5.807241023174301549e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.490136495983336218e+01 2.224498609261859466e-02 6.028470845647486698e+00 -9.267586761697282904e-03 3.142888724102251619e+00 5.992025820082755175e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.489912943317578176e+01 2.244077322586987208e-02 6.029401973285799521e+00 -9.414211997119146386e-03 3.142949580726752234e+00 6.179796721330697417e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.489687425993376380e+01 2.263636016008737512e-02 6.030347585731183457e+00 -9.560589144815990342e-03 3.143012329988179587e+00 6.370553060088686133e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.489459945666236962e+01 2.283174430577938202e-02 6.031307651275011672e+00 -9.706714910857524789e-03 3.143077001735864684e+00 6.564293759065592841e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.489230504007107392e+01 2.302692303848611136e-02 6.032282137703699476e+00 -9.852586024662393638e-03 3.143143625806307018e+00 6.761017328924933539e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.488999102702595501e+01 2.322189369930082598e-02 6.033271012299009861e+00 -9.998199239020523141e-03 3.143212232019046759e+00 6.960721866909543075e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.488765743455186019e+01 2.341665359539726182e-02 6.034274241838385677e+00 -1.014355133011622147e-02 3.143282850172524068e+00 7.163405055669373701e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.488530427983453208e+01 2.361120000056352031e-02 6.035291792595304905e+00 -1.028863909755192013e-02 3.143355510039929079e+00 7.369064162287443506e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.488293158022270646e+01 2.380553015574251793e-02 6.036323630339660795e+00 -1.043345936437246185e-02 3.143430241365041233e+00 7.577696037499104600e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.488053935323018351e+01 2.399964126957909033e-02 6.037369720338170431e+00 -1.057800897708984639e-02 3.143507073858062828e+00 7.789297115100027530e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.487812761653786175e+01 2.419353051897382700e-02 6.038430027354808161e+00 -1.072228480570835800e-02 3.143586037191448135e+00 8.003863411538454523e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.487569638799574001e+01 2.438719504964367499e-02 6.039504515651266559e+00 -1.086628374375000344e-02 3.143667160995728072e+00 8.221390525687428128e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.487324568562489624e+01 2.458063197668937036e-02 6.040593148987445815e+00 -1.101000270828019108e-02 3.143750474855333543e+00 8.441873638792877447e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.487077552761942556e+01 2.477383838516971151e-02 6.041695890621975096e+00 -1.115343863993359906e-02 3.143836008304421004e+00 8.665307514593573179e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.486828593234834983e+01 2.496681133068266722e-02 6.042812703312759659e+00 -1.129658850294017886e-02 3.143923790822697573e+00 8.891686499609113403e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.486577691835749526e+01 2.515954783995333691e-02 6.043943549317559061e+00 -1.143944928515124894e-02 3.144013851831251039e+00 9.121004523592207182e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.486324850437134160e+01 2.535204491142872829e-02 6.045088390394597333e+00 -1.158201799806563362e-02 3.144106220688385633e+00 9.353255100141668384e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.486070070929482689e+01 2.554429951587932138e-02 6.046247187803205136e+00 -1.172429167685582092e-02 3.144200926685463582e+00 9.588431327472632902e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.485813355221513277e+01 2.573630859700737003e-02 6.047419902304493888e+00 -1.186626738039409795e-02 3.144297999042756864e+00 9.826525889340615490e-04 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.485554705240343232e+01 2.592806907206189962e-02 6.048606494162061864e+00 -1.200794219127865325e-02 3.144397466905306526e+00 1.006753105611612326e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.485294122931660254e+01 2.611957783246029660e-02 6.049806923142734938e+00 -1.214931321585960289e-02 3.144499359338795763e+00 1.031143868600663824e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.485031610259890478e+01 2.631083174441645189e-02 6.051021148517340187e+00 -1.229037758426494188e-02 3.144603705325434095e+00 1.055824022642285528e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.484767169208363313e+01 2.650182764957534354e-02 6.052249129061514132e+00 -1.243113245042639335e-02 3.144710533759857984e+00 1.080792671548616319e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.484500801779472745e+01 2.669256236565395110e-02 6.053490823056550951e+00 -1.257157499210515179e-02 3.144819873445045655e+00 1.106048878367441382e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.484232509994835425e+01 2.688303268708842550e-02 6.054746188290278219e+00 -1.271170241091749975e-02 3.144931753088248350e+00 1.131591665560308406e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.483962295895445216e+01 2.707323538568735116e-02 6.056015182057975288e+00 -1.285151193236030651e-02 3.145046201296942900e+00 1.157420015193903143e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.483690161541824182e+01 2.726316721129102422e-02 6.057297761163328964e+00 -1.299100080583639669e-02 3.145163246574801175e+00 1.183532869144407213e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.483416109014170736e+01 2.745282489243656282e-02 6.058593881919421165e+00 -1.313016630467978181e-02 3.145282917317682170e+00 1.209929129314569248e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.483140140412503527e+01 2.764220513702873860e-02 6.059903500149761868e+00 -1.326900572618077041e-02 3.145405241809645869e+00 1.236607657863222475e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.482862257856802124e+01 2.783130463301638005e-02 6.061226571189352264e+00 -1.340751639161093592e-02 3.145530248218991076e+00 1.263567277446989590e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.482582463487144508e+01 2.802012004907416393e-02 6.062563049885796751e+00 -1.354569564624797003e-02 3.145657964594317679e+00 1.290806771473918847e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.482300759463840834e+01 2.820864803528966291e-02 6.063912890600446914e+00 -1.368354085940040599e-02 3.145788418860615110e+00 1.318324884368799171e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.482017147967563453e+01 2.839688522385547254e-02 6.065276047209586352e+00 -1.382104942443222913e-02 3.145921638815377452e+00 1.346120321849906014e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.481731631199473576e+01 2.858482822976621957e-02 6.066652473105661691e+00 -1.395821875878737635e-02 3.146057652124747417e+00 1.374191751216933578e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.481444211381344367e+01 2.877247365152030625e-02 6.068042121198548244e+00 -1.409504630401412981e-02 3.146196486319688734e+00 1.402537801649871409e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.481154890755680498e+01 2.895981807182617870e-02 6.069444943916860069e+00 -1.423152952578942039e-02 3.146338168792190082e+00 1.431157064518587914e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.480863671585833785e+01 2.914685805831294246e-02 6.070860893209301778e+00 -1.436766591394304099e-02 3.146482726791500539e+00 1.460048093702882941e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.480570556156115458e+01 2.933359016424511023e-02 6.072289920546061204e+00 -1.450345298248177997e-02 3.146630187420395686e+00 1.489209405922778048e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.480275546771905049e+01 2.952001092924132902e-02 6.073731976920249132e+00 -1.463888826961348526e-02 3.146780577631479225e+00 1.518639481078812867e-03 5.720488405622823347e-01 7.084903229914941036e+00 -1.211263909014657969e+01 -1.422302490782763762e+01
1.479978645759754841e+01 2.970611687999680922e-02 6.075187012849374568e+00 -1.477396933777107117e-02 3.146933924223519252e+00 1.548336762602117288e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.479679855493787066e+01 2.989189929173487539e-02 6.076654978276782693e+00 -1.490869173794627522e-02 3.147090253526632075e+00 1.578293437480911884e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.479379178369331349e+01 3.007735994136666660e-02 6.078135822675026390e+00 -1.504305512233221342e-02 3.147249591711232863e+00 1.608514118054493389e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.479076616776804443e+01 3.026249532160536077e-02 6.079629495146747331e+00 -1.517705712637178184e-02 3.147411965095011421e+00 1.638997140870917255e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.478772173128176881e+01 3.044730191515760895e-02 6.081135944325396281e+00 -1.531069540982855741e-02 3.147577399827560463e+00 1.669740807499357814e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.478465849857059844e+01 3.063177619546144856e-02 6.082655118376937509e+00 -1.544396765681056542e-02 3.147745921886896614e+00 1.700743384925663395e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.478157649418787933e+01 3.081591462742669374e-02 6.084186965001589620e+00 -1.557687157579403826e-02 3.147917557076023609e+00 1.732003105956349785e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.477847574290498223e+01 3.099971366817752538e-02 6.085731431435622341e+00 -1.570940489964715858e-02 3.148092331019533230e+00 1.763518169630813245e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.477535626971205573e+01 3.118316976779710384e-02 6.087288464453191494e+00 -1.584156538565381286e-02 3.148270269160250656e+00 1.795286741641545589e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.477221809981874046e+01 3.136627937007394062e-02 6.088858010368224605e+00 -1.597335081553732591e-02 3.148451396755920673e+00 1.827306954762136434e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.476906125865485109e+01 3.154903891324980364e-02 6.090440015036349131e+00 -1.610475899548422657e-02 3.148635738875937840e+00 1.859576909282845570e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.476588577187101592e+01 3.173144483076893035e-02 6.092034423856873993e+00 -1.623578775616800474e-02 3.148823320398119741e+00 1.892094673453530987e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.476269166533928079e+01 3.191349355202834082e-02 6.093641181774809290e+00 -1.636643495277288404e-02 3.149014166005525528e+00 1.924858283933721581e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.475947896515367219e+01 3.209518150312894169e-02 6.095260233282941087e+00 -1.649669846501761183e-02 3.149208300183320208e+00 1.957865746249617695e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.475624769763073196e+01 3.227650510762726521e-02 6.096891522423947940e+00 -1.662657619717925611e-02 3.149405747215683782e+00 1.991115035257809592e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.475299788931000045e+01 3.245746078728756895e-02 6.098534992792570719e+00 -1.675606607811700594e-02 3.149606531182767899e+00 2.024604095615502655e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.474972956695447657e+01 3.263804496283404660e-02 6.100190587537823284e+00 -1.688516606129600306e-02 3.149810675957699591e+00 2.058330842257037260e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.474644275755102640e+01 3.281825405470295554e-02 6.101858249365257336e+00 -1.701387412481115274e-02 3.150018205203634292e+00 2.092293160876492527e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.474313748831076687e+01 3.299808448379437653e-02 6.103537920539271688e+00 -1.714218827141095192e-02 3.150229142370854163e+00 2.126488908416165804e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.473981378666940500e+01 3.317753267222338376e-02 6.105229542885473037e+00 -1.727010652852130693e-02 3.150443510693918814e+00 2.160915913560718191e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.473647168028753818e+01 3.335659504407041676e-02 6.106933057793079378e+00 -1.739762694826934436e-02 3.150661333188863988e+00 2.195571977236777939e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.473311119705092231e+01 3.353526802613056301e-02 6.108648406217379367e+00 -1.752474760750719063e-02 3.150882632650451765e+00 2.230454873117791378e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.472973236507069927e+01 3.371354804866156379e-02 6.110375528682234325e+00 -1.765146660783572727e-02 3.151107431649470048e+00 2.265562348133918439e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.472633521268358692e+01 3.389143154613026565e-02 6.112114365282631745e+00 -1.777778207562831503e-02 3.151335752530083578e+00 2.300892122986761962e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.472291976845203187e+01 3.406891495795733721e-02 6.113864855687284994e+00 -1.790369216205444855e-02 3.151567617407237787e+00 2.336441892668726129e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.471948606116432856e+01 3.424599472925993204e-02 6.115626939141286300e+00 -1.802919504310335208e-02 3.151803048164113719e+00 2.372209326986800173e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.471603411983469378e+01 3.442266731159213805e-02 6.117400554468802376e+00 -1.815428891960750232e-02 3.152042066449635804e+00 2.408192071090559192e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.471256397370331293e+01 3.459892916368295657e-02 6.119185640075823329e+00 -1.827897201726604720e-02 3.152284693676032479e+00 2.444387746004179126e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.470907565223634528e+01 3.477477675217158920e-02 6.120982133952958648e+00 -1.840324258666810667e-02 3.152530951016450977e+00 2.480793949162265512e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.470556918512588851e+01 3.495020655233974788e-02 6.122789973678282038e+00 -1.852709890331594514e-02 3.152780859402624536e+00 2.517408254949286567e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.470204460228991472e+01 3.512521504884085627e-02 6.124609096420224219e+00 -1.865053926764800515e-02 3.153034439522595545e+00 2.554228215242415004e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.469850193387216386e+01 3.529979873642580951e-02 6.126439438940513682e+00 -1.877356200506174327e-02 3.153291711818490661e+00 2.591251359957573008e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.469494121024200339e+01 3.547395412066517428e-02 6.128280937597168077e+00 -1.889616546593629251e-02 3.153552696484353657e+00 2.628475197598480889e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.469136246199424889e+01 3.564767771866750312e-02 6.130133528347531779e+00 -1.901834802565489577e-02 3.153817413464031105e+00 2.665897215808511224e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.468776571994895441e+01 3.582096605979361720e-02 6.131997146751361427e+00 -1.914010808462710336e-02 3.154085882449113143e+00 2.703514881925146805e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.468415101515116206e+01 3.599381568636662171e-02 6.133871727973962962e+00 -1.926144406831069647e-02 3.154358122876932402e+00 2.741325643536846827e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.468051837887061772e+01 3.616622315437738322e-02 6.135757206789370422e+00 -1.938235442723331911e-02 3.154634153928615792e+00 2.779326929042123112e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.467686784260144783e+01 3.633818503418535101e-02 6.137653517583578022e+00 -1.950283763701378403e-02 3.154913994527194454e+00 2.817516148210630345e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.467319943806180760e+01 3.650969791121442404e-02 6.139560594357816647e+00 -1.962289219838302817e-02 3.155197663335767455e+00 2.855890692746076032e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.466951319719348845e+01 3.668075838664371785e-02 6.141478370731876524e+00 -1.974251663720469688e-02 3.155485178755725428e+00 2.894447936850754171e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.466580915216149350e+01 3.685136307809296075e-02 6.143406779947480523e+00 -1.986170950449529446e-02 3.155776558925027508e+00 2.933185237791514390e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.466208733535357567e+01 3.702150862030238049e-02 6.145345754871700983e+00 -1.998046937644390800e-02 3.156071821716535997e+00 2.972099936466968389e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.465834777937974920e+01 3.719119166580684560e-02 6.147295228000424494e+00 -2.009879485443144195e-02 3.156370984736408758e+00 3.011189357975749790e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.465459051707175142e+01 3.736040888560406698e-02 6.149255131461861978e+00 -2.021668456504934971e-02 3.156674065322547129e+00 3.050450812185633541e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.465081558148248675e+01 3.752915696981666549e-02 6.151225397020103181e+00 -2.033413716011781350e-02 3.156981080543101559e+00 3.089881594303330124e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.464702300588543160e+01 3.769743262834791137e-02 6.153205956078720895e+00 -2.045115131670334138e-02 3.157292047195033202e+00 3.129478985444764626e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.464321282377399847e+01 3.786523259153098953e-02 6.155196739684416052e+00 -2.056772573713575025e-02 3.157606981802734580e+00 3.169240253205660683e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.463938506886087687e+01 3.803255361077150648e-02 6.157197678530707208e+00 -2.068385914902449302e-02 3.157925900616705750e+00 3.209162652232240651e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.463553977507733883e+01 3.819939245918317627e-02 6.159208702961669779e+00 -2.079955030527429541e-02 3.158248819612287317e+00 3.249243424791862893e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.463167697657250876e+01 3.836574593221643570e-02 6.161229742975711687e+00 -2.091479798410004337e-02 3.158575754488451626e+00 3.289479801343416204e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.462779670771260321e+01 3.853161084827980143e-02 6.163260728229397856e+00 -2.102960098904092454e-02 3.158906720666649903e+00 3.329869001107289232e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.462389900308013679e+01 3.869698404935387887e-02 6.165301588041316450e+00 -2.114395814897374395e-02 3.159241733289717580e+00 3.370408232634740115e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.461998389747309979e+01 3.886186240159775207e-02 6.167352251395985974e+00 -2.125786831812539676e-02 3.159580807220835563e+00 3.411094694376492001e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.461605142590410011e+01 3.902624279594769235e-02 6.169412646947805889e+00 -2.137133037608443878e-02 3.159923957042547915e+00 3.451925575250378801e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.461210162359948050e+01 3.919012214870792876e-02 6.171482703025050753e+00 -2.148434322781174466e-02 3.160271197055838144e+00 3.492898055207868148e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.460813452599839657e+01 3.935349740213341108e-02 6.173562347633898995e+00 -2.159690580365016335e-02 3.160622541279259679e+00 3.534009305799295023e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.460415016875187000e+01 3.951636552500436411e-02 6.175651508462509653e+00 -2.170901705933318826e-02 3.160978003448124518e+00 3.575256490737635170e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.460014858772180979e+01 3.967872351319250146e-02 6.177750112885135536e+00 -2.182067597599254491e-02 3.161337597013747391e+00 3.616636766460653522e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.459612981898000683e+01 3.984056839021873214e-02 6.179858087966274560e+00 -2.193188156016469617e-02 3.161701335142746760e+00 3.658147282691262808e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.459209389880709118e+01 4.000189720780227692e-02 6.181975360464862845e+00 -2.204263284379618867e-02 3.162069230716400448e+00 3.699785182995930614e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.458804086369146980e+01 4.016270704640097916e-02 6.184101856838503330e+00 -2.215292888424783002e-02 3.162441296330058549e+00 3.741547605340975278e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.458397075032822876e+01 4.032299501574275469e-02 6.186237503247734359e+00 -2.226276876429762394e-02 3.162817544292610972e+00 3.783431682646592326e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.457988359561801062e+01 4.048275825534802114e-02 6.188382225560333794e+00 -2.237215159214244256e-02 3.163197986626010483e+00 3.825434543338454910e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.457577943666586329e+01 4.064199393504296098e-02 6.190535949355658651e+00 -2.248107650139838376e-02 3.163582635064849935e+00 3.867553311896739041e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.457165831078005525e+01 4.080069925546354198e-02 6.192698599929024716e+00 -2.258954265109976156e-02 3.163971501055996338e+00 3.909785109402414902e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.456752025547087470e+01 4.095887144855015621e-02 6.194870102296112790e+00 -2.269754922569671568e-02 3.164364595758276888e+00 3.952127054080664149e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.456336530844939148e+01 4.111650777803278062e-02 6.197050381197420243e+00 -2.280509543505135350e-02 3.164761930042221838e+00 3.994576261841271438e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.455919350762619935e+01 4.127360553990654796e-02 6.199239361102735657e+00 -2.291218051443243489e-02 3.165163514489858443e+00 4.037129846815847023e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.455500489111012641e+01 4.143016206289760334e-02 6.201436966215653435e+00 -2.301880372450851309e-02 3.165569359394560411e+00 4.079784921891740392e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.455079949720692589e+01 4.158617470891921158e-02 6.203643120478117723e+00 -2.312496435133950048e-02 3.165979474760950652e+00 4.122538599242502218e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.454657736441793325e+01 4.174164087351794894e-02 6.205857747574998307e+00 -2.323066170636664887e-02 3.166393870304855085e+00 4.165387990854766721e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.454233853143870903e+01 4.189655798630995825e-02 6.208080770938695814e+00 -2.333589512640085392e-02 3.166812555453311084e+00 4.208330209051408706e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.453808303715764438e+01 4.205092351140713586e-02 6.210312113753779784e+00 -2.344066397360928047e-02 3.167235539344626538e+00 4.251362367010852981e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.453381092065455604e+01 4.220473494783319457e-02 6.212551698961653379e+00 -2.354496763550024616e-02 3.167662830828491760e+00 4.294481579282402595e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.452952222119924564e+01 4.235798982992951267e-02 6.214799449265246523e+00 -2.364880552490634946e-02 3.168094438466142027e+00 4.337684962297463573e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.452521697825004310e+01 4.251068572775074106e-02 6.217055287133737451e+00 -2.375217707996576250e-02 3.168530370530570295e+00 4.380969634876537809e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.452089523145231986e+01 4.266282024745002982e-02 6.219319134807300919e+00 -2.385508176410169184e-02 3.168970635006792769e+00 4.424332718731870465e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.451655702063698783e+01 4.281439103165389504e-02 6.221590914301881270e+00 -2.395751906599995207e-02 3.169415239592161537e+00 4.467771338965625255e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.451220238581897348e+01 4.296539575982660092e-02 6.223870547413993037e+00 -2.405948849958459285e-02 3.169864191696729616e+00 4.511282624563479199e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.450783136719566357e+01 4.311583214862406421e-02 6.226157955725541981e+00 -2.416098960399159362e-02 3.170317498443662618e+00 4.554863708883521468e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.450344400514534016e+01 4.326569795223716985e-02 6.228453060608670988e+00 -2.426202194354053557e-02 3.170775166669701051e+00 4.598511730140349661e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.449904034022558363e+01 4.341499096272451869e-02 6.230755783230630840e+00 -2.436258510770425434e-02 3.171237202925669685e+00 4.642223831884250730e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.449462041317166516e+01 4.356370901033452397e-02 6.233066044558668750e+00 -2.446267871107642503e-02 3.171703613477034889e+00 4.685997163475369431e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.449018426489491240e+01 4.371184996381684285e-02 6.235383765364940878e+00 -2.456230239333703422e-02 3.172174404304509032e+00 4.729828880552757603e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.448573193648105573e+01 4.385941173072310795e-02 6.237708866231441718e+00 -2.466145581921573918e-02 3.172649581104701966e+00 4.773716145498212333e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.448126346918856200e+01 4.400639225769694546e-02 6.240041267554954807e+00 -2.476013867845304819e-02 3.173129149290817352e+00 4.817656127894801542e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.447677890444693816e+01 4.415278953075321006e-02 6.242380889552020307e+00 -2.485835068575931173e-02 3.173613113993396961e+00 4.861646004979987626e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.447227828385502768e+01 4.429860157554650624e-02 6.244727652263919460e+00 -2.495609158077148268e-02 3.174101480061106706e+00 4.905682962093260713e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.446776164917927865e+01 4.444382645762889883e-02 6.247081475561675035e+00 -2.505336112800763543e-02 3.174594252061571087e+00 4.949764193118192171e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.446322904235200646e+01 4.458846228269686823e-02 6.249442279151068647e+00 -2.515015911681919500e-02 3.175091434282247604e+00 4.993886900918828586e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.445868050546962635e+01 4.473250719682745485e-02 6.251809982577671398e+00 -2.524648536134085561e-02 3.175593030731347355e+00 5.038048297770342937e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.445411608079087529e+01 4.487595938670361356e-02 6.254184505231886071e+00 -2.534233970043818507e-02 3.176099045138797372e+00 5.082245605783864036e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.444953581073501958e+01 4.501881707982882674e-02 6.256565766354006186e+00 -2.543772199765285610e-02 3.176609480957244713e+00 5.126476057325413983e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.444493973788004304e+01 4.516107854473089267e-02 6.258953685039281289e+00 -2.553263214114550109e-02 3.177124341363103621e+00 5.170736895428879910e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.444032790496082264e+01 4.530274209115499329e-02 6.261348180242997330e+00 -2.562707004363617633e-02 3.177643629257641766e+00 5.215025374202947143e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.443570035486728464e+01 4.544380607024598590e-02 6.263749170785563258e+00 -2.572103564234239081e-02 3.178167347268107790e+00 5.259338759231939157e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.443105713064255013e+01 4.558426887472000200e-02 6.266156575357607394e+00 -2.581452889891469940e-02 3.178695497748899701e+00 5.303674327970486248e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.442639827548106446e+01 4.572412893902531861e-02 6.268570312525083565e+00 -2.590754979936984656e-02 3.179228082782770137e+00 5.348029370131977822e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.442172383272671432e+01 4.586338473949259226e-02 6.270990300734380796e+00 -2.600009835402141908e-02 3.179765104182072477e+00 5.392401188070728921e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.441703384587092884e+01 4.600203479447441401e-02 6.273416458317440991e+00 -2.609217459740801465e-02 3.180306563490042482e+00 5.436787097157820201e-03 5.720476816593191849e-01 7.084808282211898067e+00 -1.211265551000568408e+01 -1.422288217431639090e+01
1.441232835855077177e+01 4.614007766447431741e-02 6.275848703496878400e+00 -2.618377858821890544e-02 3.180852461982120349e+00 5.481184426150547198e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.440760741507549803e+01 4.627750157082355376e-02 6.278286954203019299e+00 -2.627490621824632791e-02 3.181402800032055112e+00 5.525577825364932916e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.440287105989049898e+01 4.641431565850798885e-02 6.280731128274062769e+00 -2.636556182240702359e-02 3.181957577753679711e+00 5.569977420623807747e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.439811933704969782e+01 4.655051861517257861e-02 6.283181143645860445e+00 -2.645574553161371412e-02 3.182516795635043749e+00 5.614380583264621041e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.439335229074488609e+01 4.668610917100782243e-02 6.285636918165490528e+00 -2.654545750059975062e-02 3.183080453902067397e+00 5.658784699413936525e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.438856996530375731e+01 4.682108609882652123e-02 6.288098369596388793e+00 -2.663469790783206184e-02 3.183648552520036201e+00 5.703187170324314735e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.438377240518793343e+01 4.695544821413026593e-02 6.290565415623477818e+00 -2.672346695542153136e-02 3.184221091195131859e+00 5.747585412704574008e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.437895965499096995e+01 4.708919437516564249e-02 6.293037973858290890e+00 -2.681176486903081441e-02 3.184798069375992746e+00 5.791976859043391004e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.437413175943636112e+01 4.722232348297029231e-02 6.295515961844097674e+00 -2.689959189777958379e-02 3.185379486255308645e+00 5.836358957926217339e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.436928876337553440e+01 4.735483448140883483e-02 6.297999297061023682e+00 -2.698694831414719802e-02 3.185965340771445220e+00 5.880729174345485435e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.436443071178583253e+01 4.748672635719877050e-02 6.300487896931163512e+00 -2.707383441387280557e-02 3.186555631610101358e+00 5.925084990004082786e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.435955764976849203e+01 4.761799813992639852e-02 6.302981678823692313e+00 -2.716025051585286426e-02 3.187150357205993156e+00 5.969423903612072931e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.435466962254660750e+01 4.774864890205287454e-02 6.305480560059965711e+00 -2.724619696203610039e-02 3.187749515744570772e+00 6.013743431176651021e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.434976667546309592e+01 4.787867775891042899e-02 6.307984457918617061e+00 -2.733167411731589336e-02 3.188353105163761469e+00 6.058041106285311402e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.434484885397864673e+01 4.800808386868889860e-02 6.310493289640643155e+00 -2.741668236942009645e-02 3.188961123155741983e+00 6.102314480382226361e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.433991620366967368e+01 4.813686643241257834e-02 6.313006972434481057e+00 -2.750122212879829720e-02 3.189573567168737522e+00 6.146561123037819555e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.433496877022624894e+01 4.826502469390755307e-02 6.315525423481072487e+00 -2.758529382850653799e-02 3.190190434408847420e+00 6.190778622211532377e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.433000659945004251e+01 4.839255793975955067e-02 6.318048559938922892e+00 -2.766889792408947987e-02 3.190811721841897874e+00 6.234964584507778074e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.432502973725225104e+01 4.851946549926245550e-02 6.320576298949141858e+00 -2.775203489346004040e-02 3.191437426195316895e+00 6.279116635425079258e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.432003822965151763e+01 4.864574674435753060e-02 6.323108557640473748e+00 -2.783470523677651284e-02 3.192067543960038112e+00 6.323232419598402709e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.431503212277185710e+01 4.877140108956350140e-02 6.325645253134312362e+00 -2.791690947631716643e-02 3.192702071392425456e+00 6.367309601034676705e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.431001146284056524e+01 4.889642799189752864e-02 6.328186302549704045e+00 -2.799864815635235912e-02 3.193341004516220938e+00 6.411345863341518653e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.430497629618613686e+01 4.902082695078726488e-02 6.330731623008329478e+00 -2.807992184301417310e-02 3.193984339124516847e+00 6.455338909949162596e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.429992666923616618e+01 4.914459750797403603e-02 6.333281131639475703e+00 -2.816073112416357313e-02 3.194632070781749267e+00 6.499286464325612633e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.429486262851525424e+01 4.926773924740727312e-02 6.335834745584984162e+00 -2.824107660925512589e-02 3.195284194825710689e+00 6.543186270185028311e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.428978422064291287e+01 4.939025179513031882e-02 6.338392382004184533e+00 -2.832095892919928373e-02 3.195940706369586604e+00 6.587036091689363673e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.428469149233145963e+01 4.951213481915769932e-02 6.340953958078807240e+00 -2.840037873622228148e-02 3.196601600304008972e+00 6.630833713643271253e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.427958449038391819e+01 4.963338802934399302e-02 6.343519391017876430e+00 -2.847933670372361156e-02 3.197266871299130120e+00 6.674576941682297017e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.427446326169191337e+01 4.975401117724440742e-02 6.346088598062582520e+00 -2.855783352613116763e-02 3.197936513806715286e+00 6.718263602454391421e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.426932785323356434e+01 4.987400405596718878e-02 6.348661496491132539e+00 -2.863586991875402207e-02 3.198610522062252048e+00 6.761891543794754794e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.426417831207137965e+01 4.999336650001797583e-02 6.351238003623576489e+00 -2.871344661763289979e-02 3.199288890087078396e+00 6.805458634894050000e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.425901468535014871e+01 5.011209838513621534e-02 6.353818036826613280e+00 -2.879056437938835519e-02 3.199971611690525464e+00 6.848962766460011016e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.425383702029483501e+01 5.023019962812376449e-02 6.356401513518370017e+00 -2.886722398106669057e-02 3.200658680472077577e+00 6.892401850872475165e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.424864536420846939e+01 5.034767018666583965e-02 6.358988351173157305e+00 -2.894342621998362980e-02 3.201350089823546963e+00 6.935773822331876316e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.424343976447003968e+01 5.046451005914438792e-02 6.361578467326198805e+00 -2.901917191356578538e-02 3.202045832931263103e+00 6.979076637001234602e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.423822026853239286e+01 5.058071928444403398e-02 6.364171779578333243e+00 -2.909446189918996062e-02 3.202745902778274978e+00 7.022308273141677354e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.423298692392012299e+01 5.069629794175071341e-02 6.366768205600691566e+00 -2.916929703402028687e-02 3.203450292146568401e+00 7.065466731241533752e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.422773977822747149e+01 5.081124615034317976e-02 6.369367663139343883e+00 -2.924367819484326170e-02 3.204158993619294904e+00 7.108550034139038756e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.422247887911622577e+01 5.092556406937742697e-02 6.371970070019917110e+00 -2.931760627790069851e-02 3.204871999583011721e+00 7.151556227138697493e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.421720427431361955e+01 5.103925189766423537e-02 6.374575344152186851e+00 -2.939108219872062569e-02 3.205589302229934212e+00 7.194483378121347382e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.421191601161023677e+01 5.115230987343995228e-02 6.377183403534635531e+00 -2.946410689194617349e-02 3.206310893560199382e+00 7.237329577647970066e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.420661413885791902e+01 5.126473827413060430e-02 6.379794166258980326e+00 -2.953668131116249720e-02 3.207036765384138288e+00 7.280092939057292156e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.420129870396767480e+01 5.137653741610954949e-02 6.382407550514670014e+00 -2.960880642872174354e-02 3.207766909324559101e+00 7.322771598557239851e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.419596975490759228e+01 5.148770765444873193e-02 6.385023474593351622e+00 -2.968048323556611578e-02 3.208501316819036830e+00 7.365363715310278662e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.419062733970075740e+01 5.159824938266372590e-02 6.387641856893301551e+00 -2.975171274104908281e-02 3.209239979122214592e+00 7.407867471512711958e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.418527150642317380e+01 5.170816303245269474e-02 6.390262615923822054e+00 -2.982249597275475617e-02 3.209982887308109767e+00 7.450281072467973033e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.417990230320168976e+01 5.181744907342938217e-02 6.392885670309609303e+00 -2.989283397631548392e-02 3.210730032272428147e+00 7.492602746653982682e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.417451977821193054e+01 5.192610801285029581e-02 6.395510938795080591e+00 -2.996272781522769241e-02 3.211481404734884304e+00 7.534830745784617395e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.416912397967622894e+01 5.203414039533622859e-02 6.398138340248669564e+00 -3.003217857066603144e-02 3.212236995241529058e+00 7.576963344865352348e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.416371495586157181e+01 5.214154680258822200e-02 6.400767793667085037e+00 -3.010118734129584722e-02 3.212996794167080061e+00 7.618998842243138170e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.415829275507754481e+01 5.224832785309816569e-02 6.403399218179531616e+00 -3.016975524308404197e-02 3.213760791717258147e+00 7.660935559650571339e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.415285742567428251e+01 5.235448420185410262e-02 6.406032533051897460e+00 -3.023788340910836189e-02 3.214528977931129017e+00 7.702771842244419791e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.414740901604043088e+01 5.246001654004045500e-02 6.408667657690898523e+00 -3.030557298936512739e-02 3.215301342683446695e+00 7.744506058638568786e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.414194757460110985e+01 5.256492559473325415e-02 6.411304511648189930e+00 -3.037282515057550605e-02 3.216077875687000098e+00 7.786136600931450359e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.413647314981588998e+01 5.266921212859054097e-02 6.413943014624437389e+00 -3.043964107599030772e-02 3.216858566494963156e+00 7.827661884728021394e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.413098579017676570e+01 5.277287693953806869e-02 6.416583086473347741e+00 -3.050602196519340559e-02 3.217643404503246707e+00 7.869080349156358858e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.412548554420614799e+01 5.287592086045045381e-02 6.419224647205660439e+00 -3.057196903390378695e-02 3.218432378952851280e+00 7.910390456878930304e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.411997246045485532e+01 5.297834475882792077e-02 6.421867616993100825e+00 -3.063748351377630630e-02 3.219225478932219886e+00 7.951590694098627232e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.411444658750011705e+01 5.308014953646875145e-02 6.424511916172291670e+00 -3.070256665220115824e-02 3.220022693379593459e+00 7.992679570559607302e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.410890797394358032e+01 5.318133612913760605e-02 6.427157465248622081e+00 -3.076721971210215692e-02 3.220824011085363647e+00 8.033655619543033852e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.410335666840933477e+01 5.328190550622985411e-02 6.429804184900079100e+00 -3.083144397173383580e-02 3.221629420694427370e+00 8.074517397857774309e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.409779271954193725e+01 5.338185867043204746e-02 6.432451995981032233e+00 -3.089524072447742339e-02 3.222438910708538273e+00 8.115263485826128623e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.409221617600444532e+01 5.348119665737866707e-02 6.435100819525979787e+00 -3.095861127863575035e-02 3.223252469488656402e+00 8.155892487264665772e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.408662708647646689e+01 5.357992053530528237e-02 6.437750576753253462e+00 -3.102155695722712964e-02 3.224070085257298324e+00 8.196403029460236009e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.408102549965221151e+01 5.367803140469827594e-02 6.440401189068673204e+00 -3.108407909777825828e-02 3.224891746100880141e+00 8.236793763141231697e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.407541146423855771e+01 5.377553039794124440e-02 6.443052578069167424e+00 -3.114617905211619631e-02 3.225717439972062728e+00 8.277063362444178271e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.406978502895312744e+01 5.387241867895824904e-02 6.445704665546344359e+00 -3.120785818615945395e-02 3.226547154692088970e+00 8.317210524875719505e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.406414624252236401e+01 5.396869744285401338e-02 6.448357373490019029e+00 -3.126911787970824974e-02 3.227380877953119231e+00 8.357233971270083828e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.405849515367963676e+01 5.406436791555122023e-02 6.451010624091699341e+00 -3.132995952623399138e-02 3.228218597320561933e+00 8.397132445742090667e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.405283181116333679e+01 5.415943135342501935e-02 6.453664339748023338e+00 -3.139038453266802808e-02 3.229060300235398362e+00 8.436904715635797428e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.404715626371499582e+01 5.425388904293494685e-02 6.456318443064157364e+00 -3.145039431918968120e-02 3.229905974016503922e+00 8.476549571468835684e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.404146856007741739e+01 5.434774230025428421e-02 6.458972856857141842e+00 -3.150999031901368513e-02 3.230755605862961843e+00 8.516065826872528527e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.403576874899280647e+01 5.444099247089708576e-02 6.461627504159197066e+00 -3.156917397817701060e-02 3.231609182856371110e+00 8.555452318527874064e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.403005687920092370e+01 5.453364092934292334e-02 6.464282308220981044e+00 -3.162794675532516059e-02 3.232466691963149064e+00 8.594707906097448849e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.402433299943724521e+01 5.462568907865954920e-02 6.466937192514802923e+00 -3.168631012149795978e-02 3.233328120036825126e+00 8.633831472153330119e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.401859715843113463e+01 5.471713835012355365e-02 6.469592080737787576e+00 -3.174426555991492066e-02 3.234193453820327857e+00 8.672821922101104503e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.401284940490402420e+01 5.480799020283916995e-02 6.472246896814996653e+00 -3.180181456576020721e-02 3.235062679948265796e+00 8.711678184100039510e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.400708978756761702e+01 5.489824612335532372e-02 6.474901564902502571e+00 -3.185895864596725163e-02 3.235935784949196314e+00 8.750399208979502824e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.400131835512208767e+01 5.498790762528109333e-02 6.477556009390413649e+00 -3.191569931900308660e-02 3.236812755247890916e+00 8.788983970151697037e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.399553515625430933e+01 5.507697624889967142e-02 6.480210154905856612e+00 -3.197203811465240686e-02 3.237693577167586323e+00 8.827431463520801769e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.398974023963608460e+01 5.516545356078096651e-02 6.482863926315906689e+00 -3.202797657380143659e-02 3.238578236932231569e+00 8.865740707388585634e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.398393365392239218e+01 5.525334115339295554e-02 6.485517248730475082e+00 -3.208351624822167181e-02 3.239466720668721322e+00 8.903910742356576508e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.397811544774964432e+01 5.534064064471190536e-02 6.488170047505147586e+00 -3.213865870035347710e-02 3.240359014409120775e+00 8.941940631224864697e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.397228566973396013e+01 5.542735367783159506e-02 6.490822248243976134e+00 -3.219340550308964072e-02 3.241255104092880757e+00 8.979829458887615343e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.396644436846944970e+01 5.551348192057162928e-02 6.493473776802222375e+00 -3.224775823955891574e-02 3.242154975569042197e+00 9.017576332225368113e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.396059159252651583e+01 5.559902706508499520e-02 6.496124559289053302e+00 -3.230171850290960989e-02 3.243058614598428591e+00 9.055180379994205719e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.395472739045016120e+01 5.568399082746495338e-02 6.498774522070191573e+00 -3.235528789609322387e-02 3.243966006855828255e+00 9.092640752711858912e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.394885181075832037e+01 5.576837494735137346e-02 6.501423591770515209e+00 -3.240846803164824930e-02 3.244877137932164146e+00 9.129956622540834690e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.394296490194019178e+01 5.585218118753661198e-02 6.504071695276613774e+00 -3.246126053148412627e-02 3.245791993336652581e+00 9.167127183168640586e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.393706671245459638e+01 5.593541133357109868e-02 6.506718759739290370e+00 -3.251366702666540209e-02 3.246710558498950405e+00 9.204151649685183081e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.393115729072834341e+01 5.601806719336866608e-02 6.509364712576023670e+00 -3.256568915719618845e-02 3.247632818771288399e+00 9.241029258457407816e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.392523668515461388e+01 5.610015059681178889e-02 6.512009481473376660e+00 -3.261732857180487527e-02 3.248558759430591802e+00 9.277759267001268323e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.391930494409135655e+01 5.618166339535678178e-02 6.514652994389359186e+00 -3.266858692772924011e-02 3.249488365680590185e+00 9.314340953851099614e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.391336211585969274e+01 5.626260746163911503e-02 6.517295179555742557e+00 -3.271946589050193227e-02 3.250421622653911324e+00 9.350773618426453868e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.390740824874234782e+01 5.634298468907891766e-02 6.519935965480330609e+00 -3.276996713373637321e-02 3.251358515414163985e+00 9.387056580896495361e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.390144339098208626e+01 5.642279699148677191e-02 6.522575280949174825e+00 -3.282009233891318434e-02 3.252299028958005600e+00 9.423189182042017095e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.389546759078016969e+01 5.650204630266987549e-02 6.525213055028750375e+00 -3.286984319516707276e-02 3.253243148217196179e+00 9.459170783115151970e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.388948089629482396e+01 5.658073457603875200e-02 6.527849217068079746e+00 -3.291922139907433459e-02 3.254190858060638902e+00 9.495000765696853112e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.388348335563972213e+01 5.665886378421446101e-02 6.530483696700811080e+00 -3.296822865444092032e-02 3.255142143296405166e+00 9.530678531552219668e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.387747501688248519e+01 5.673643591863657132e-02 6.533116423847246779e+00 -3.301686667209115938e-02 3.256096988673745862e+00 9.566203502483737464e-03 5.720453333229466031e-01 7.084615885800561230e+00 -1.211268878221973999e+01 -1.422259294754838344e+01
1.387145592804319350e+01 5.681345298917182818e-02 6.535747328716328575e+00 -3.306513716965718552e-02 3.257055378885088448e+00 9.601575120182503920e-03 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.386542613877480967e+01 5.688988482653897782e-02 6.538376341336500808e+00 -3.311302857314303572e-02 3.258017296561092735e+00 9.636752761469177808e-03 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.385938569865542469e+01 5.696576614250944276e-02 6.541003392058414967e+00 -3.316055610675817250e-02 3.258982724301077827e+00 9.671776314771410310e-03 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.385333465551724430e+01 5.704109899706113346e-02 6.543628412012808759e+00 -3.320772150646552484e-02 3.259951646671062520e+00 9.706645279665566603e-03 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.384727305713928658e+01 5.711588546702205810e-02 6.546251332626296993e+00 -3.325452651418232125e-02 3.260924048187987534e+00 9.741359174979065741e-03 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.384120095124597150e+01 5.719012764568493640e-02 6.548872085623117734e+00 -3.330097287757390750e-02 3.261899913321632649e+00 9.775917538633011744e-03 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.383511838550573003e+01 5.726382764242306939e-02 6.551490603026829618e+00 -3.334706234984843171e-02 3.262879226496517404e+00 9.810319927483225275e-03 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.382902540752963105e+01 5.733698758230761083e-02 6.554106817161968301e+00 -3.339279668955247304e-02 3.263861972093787145e+00 9.844565917159753959e-03 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.382292206487001529e+01 5.740960960572621952e-02 6.556720660655651400e+00 -3.343817766036768363e-02 3.264848134453082196e+00 9.878655101904904728e-03 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.381680840501915064e+01 5.748169586800327274e-02 6.559332066439141684e+00 -3.348320703090839484e-02 3.265837697874391043e+00 9.912587094409897048e-03 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.381068447540790523e+01 5.755324853902161336e-02 6.561940967749360532e+00 -3.352788657452029225e-02 3.266830646619886647e+00 9.946361525650166541e-03 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.380455032340442934e+01 5.762426980284601069e-02 6.564547298130362307e+00 -3.357221806908017303e-02 3.267826964915747201e+00 9.979978044719412661e-03 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.379840599631286047e+01 5.769476185734829371e-02 6.567150991434756335e+00 -3.361620329679677888e-02 3.268826636953958698e+00 1.001343631866243901e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.379225154137203724e+01 5.776472691383433000e-02 6.569751981825090681e+00 -3.365984404401282937e-02 3.269829646894102382e+00 1.004673603230684352e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.378608700575423995e+01 5.783416719667284350e-02 6.572350203775187083e+00 -3.370314210100815860e-02 3.270835978865124449e+00 1.007987688809364180e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.377991243656393294e+01 5.790308494292616126e-02 6.574945592071433254e+00 -3.374609926180410086e-02 3.271845616967088866e+00 1.011285860590686349e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.377372788083653354e+01 5.797148240198297248e-02 6.577538081814029880e+00 -3.378871732396908356e-02 3.272858545272912867e+00 1.014568092290219284e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.376753338553719352e+01 5.803936183519314840e-02 6.580127608418195884e+00 -3.383099808844038797e-02 3.273874747830085141e+00 1.017834359333616434e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.376132899755959293e+01 5.810672551550342957e-02 6.582714107615355026e+00 -3.387294336015318069e-02 3.274894208662371575e+00 1.021084638847325268e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.375511476372473574e+01 5.817357572709024732e-02 6.585297515454400674e+00 -3.391455494864728526e-02 3.275916911771511231e+00 1.024318909649037102e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.374889073077976676e+01 5.823991476499733311e-02 6.587877768302853987e+00 -3.395583466638150277e-02 3.276942841138893669e+00 1.027537152215661151e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.374265694539681704e+01 5.830574493477930914e-02 6.590454802847893312e+00 -3.399678432836902159e-02 3.277971980727206081e+00 1.030739348664067197e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.373641345417186876e+01 5.837106855214771461e-02 6.593028556097337400e+00 -3.403740575199121210e-02 3.279004314482065308e+00 1.033925482733490976e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.373016030362363082e+01 5.843588794261844049e-02 6.595598965380614409e+00 -3.407770075772696694e-02 3.280039826333633890e+00 1.037095539776810606e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.372389754019239660e+01 5.850020544115238502e-02 6.598165968349894328e+00 -3.411767117137240457e-02 3.281078500198238324e+00 1.040249506766380283e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.371762521023893022e+01 5.856402339179933580e-02 6.600729502981161900e+00 -3.415731882123082541e-02 3.282120319979969114e+00 1.043387372250732109e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.371134336004339360e+01 5.862734414735325250e-02 6.603289507575048845e+00 -3.419664553716313810e-02 3.283165269572242639e+00 1.046509126329282259e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.370505203580428244e+01 5.869017006901093569e-02 6.605845920757597689e+00 -3.423565315040848211e-02 3.284213332859342138e+00 1.049614760634492647e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.369875128363739769e+01 5.875250352603337417e-02 6.608398681480995407e+00 -3.427434349352077164e-02 3.285264493717942269e+00 1.052704268315118874e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.369244114957479752e+01 5.881434689540511462e-02 6.610947729024361230e+00 -3.431271840243855370e-02 3.286318736018626563e+00 1.055777644040268443e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.368612167956375636e+01 5.887570256148914188e-02 6.613493002994665027e+00 -3.435077971601924185e-02 3.287376043627400435e+00 1.058834883978752514e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.367979291946576126e+01 5.893657291569261159e-02 6.616034443327416525e+00 -3.438852927380546542e-02 3.288436400407172222e+00 1.061875985761086272e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.367345491505553845e+01 5.899696035613935519e-02 6.618571990287226647e+00 -3.442596891576894108e-02 3.289499790219202691e+00 1.064900948460714009e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.366710771202009411e+01 5.905686728734518137e-02 6.621105584468332417e+00 -3.446310048214074745e-02 3.290566196924540332e+00 1.067909772576057167e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.366075135595777290e+01 5.911629611989595301e-02 6.623635166795081908e+00 -3.449992581353399090e-02 3.291635604385437119e+00 1.070902460015400216e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.365438589237730760e+01 5.917524927012230568e-02 6.626160678522524883e+00 -3.453644675316677737e-02 3.292707996466762044e+00 1.073879014102300210e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.364801136669687942e+01 5.923372915977319353e-02 6.628682061237055834e+00 -3.457266514530535351e-02 3.293783357037402215e+00 1.076839439544154120e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.364162782424321385e+01 5.929173821570107167e-02 6.631199256856822544e+00 -3.460858283376348765e-02 3.294861669971631102e+00 1.079783742401230727e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.363523531025070490e+01 5.934927886955216475e-02 6.633712207632052937e+00 -3.464420166171799237e-02 3.295942919150451011e+00 1.082711930068522115e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.362883386986055534e+01 5.940635355745976787e-02 6.636220856145345515e+00 -3.467952347154950460e-02 3.297027088462919142e+00 1.085624011257847396e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.362242354811993117e+01 5.946296471974058667e-02 6.638725145311924258e+00 -3.471455010484218728e-02 3.298114161807454980e+00 1.088519995981514221e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.361600438998111073e+01 5.951911480058925258e-02 6.641225018379963707e+00 -3.474928340433474511e-02 3.299204123093142815e+00 1.091399895555065190e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.360957644030064451e+01 5.957480624777060363e-02 6.643720418931000182e+00 -3.478372521299829406e-02 3.300296956241024482e+00 1.094263722572054627e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.360313974383853974e+01 5.963004151232290106e-02 6.646211290880128963e+00 -3.481787737236412272e-02 3.301392645185359687e+00 1.097111490871461453e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.359669434525748422e+01 5.968482304826689538e-02 6.648697578476112646e+00 -3.485174172232787665e-02 3.302491173874862351e+00 1.099943215519504428e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.359024028912208237e+01 5.973915331231806347e-02 6.651179226301451308e+00 -3.488532010100146852e-02 3.303592526273919194e+00 1.102758912791949181e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.358377761989810040e+01 5.979303476360208619e-02 6.653656179272420701e+00 -3.491861434457417535e-02 3.304696686363789659e+00 1.105558600156535988e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.357730638195173078e+01 5.984646986337224112e-02 6.656128382639106000e+00 -3.495162628808269611e-02 3.305803638143792522e+00 1.108342296264316386e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.357082661954884273e+01 5.989946107472255560e-02 6.658595781985561679e+00 -3.498435776671667691e-02 3.306913365632489832e+00 1.111110020946305156e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.356433837685425381e+01 5.995201086230664278e-02 6.661058323229885225e+00 -3.501681061361227448e-02 3.308025852868848204e+00 1.113861795175893378e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.355784169793104255e+01 6.000412169206596757e-02 6.663515952624124772e+00 -3.504898665934223778e-02 3.309141083913369918e+00 1.116597641047804498e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.355133662673987693e+01 6.005579603096171393e-02 6.665968616754148535e+00 -3.508088773177937131e-02 3.310259042849205358e+00 1.119317581760736341e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.354482320713836074e+01 6.010703634670995499e-02 6.668416262539482275e+00 -3.511251565596192059e-02 3.311379713783248580e+00 1.122021641600070944e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.353830148288038515e+01 6.015784510752007763e-02 6.670858837233114791e+00 -3.514387225398153680e-02 3.312503080847214676e+00 1.124709845920858139e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.353177149761550169e+01 6.020822478183482374e-02 6.673296288421312283e+00 -3.517495934591043094e-02 3.313629128198705587e+00 1.127382221141002422e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.352523329488827564e+01 6.025817783806668854e-02 6.675728564023547307e+00 -3.520577875062540912e-02 3.314757840022270585e+00 1.130038794733548638e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.351868691813767676e+01 6.030770674434143136e-02 6.678155612292319354e+00 -3.523633228379609295e-02 3.315889200530444558e+00 1.132679595191338207e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.351213241069649129e+01 6.035681396824978118e-02 6.680577381812838667e+00 -3.526662175754944478e-02 3.317023193964756533e+00 1.135304652008042349e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.350556981579076066e+01 6.040550197660266019e-02 6.682993821502677179e+00 -3.529664898034700488e-02 3.318159804596723550e+00 1.137913995661335442e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.349899917653922898e+01 6.045377323518968254e-02 6.685404880611394596e+00 -3.532641575686402274e-02 3.319299016728824103e+00 1.140507657596155286e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.349242053595280844e+01 6.050163020854102541e-02 6.687810508720133384e+00 -3.535592388787056617e-02 3.320440814695459597e+00 1.143085670208053919e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.348583393693404986e+01 6.054907535969215188e-02 6.690210655741198664e+00 -3.538517517052255923e-02 3.321585182863895369e+00 1.145648066830623132e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.347923942227661698e+01 6.059611114994629955e-02 6.692605271917726029e+00 -3.541417139984815582e-02 3.322732105635200384e+00 1.148194881734689900e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.347263703466476592e+01 6.064274003863937695e-02 6.694994307823341373e+00 -3.544291436719258781e-02 3.323881567445170493e+00 1.150726150097926108e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.346602681667286561e+01 6.068896448291451196e-02 6.697377714361660850e+00 -3.547140585948066471e-02 3.325033552765222833e+00 1.153241907982469061e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.345940881076493056e+01 6.073478693750070101e-02 6.699755442765749969e+00 -3.549964765910653547e-02 3.326188046103272455e+00 1.155742192318736337e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.345278305929417506e+01 6.078020985449480301e-02 6.702127444597553385e+00 -3.552764154382667683e-02 3.327345032004592085e+00 1.158227040889357046e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.344614960450257080e+01 6.082523568314680135e-02 6.704493671747304262e+00 -3.555538928665475523e-02 3.328504495052656331e+00 1.160696492313206644e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.343950848852043300e+01 6.086986686964839660e-02 6.706854076432909650e+00 -3.558289265575950017e-02 3.329666419869970362e+00 1.163150586029559203e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.343285975336600480e+01 6.091410585692418750e-02 6.709208611199319883e+00 -3.561015341491657882e-02 3.330830791118883472e+00 1.165589362287737518e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.342620344094503793e+01 6.095795508442047872e-02 6.711557228917999218e+00 -3.563717332465486665e-02 3.331997593502399546e+00 1.168012862143660152e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.341953959305039312e+01 6.100141698789830758e-02 6.713899882786349416e+00 -3.566395414067580205e-02 3.333166811764968873e+00 1.170421127429874773e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.341286825136166883e+01 6.104449399923497777e-02 6.716236526327000966e+00 -3.569049761338497634e-02 3.334338430693254640e+00 1.172814200736501354e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.340618945744485124e+01 6.108718854622919442e-02 6.718567113387074130e+00 -3.571680548779871539e-02 3.335512435116881669e+00 1.175192125395926532e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.339950325275197329e+01 6.112950305240949511e-02 6.720891598137423095e+00 -3.574287950345259729e-02 3.336688809909173159e+00 1.177554945467614370e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.339280967862078953e+01 6.117143993684591441e-02 6.723209935071850829e+00 -3.576872139431178099e-02 3.337867539987867893e+00 1.179902705723034385e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.338610877627445994e+01 6.121300161396484724e-02 6.725522079006308829e+00 -3.579433288868322932e-02 3.339048610315826338e+00 1.182235451630707888e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.337940058682125155e+01 6.125419049336712496e-02 6.727827985078074668e+00 -3.581971570921569509e-02 3.340232005901720314e+00 1.184553229342212750e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.337268515125423995e+01 6.129500897964620942e-02 6.730127608744973067e+00 -3.584487157407369867e-02 3.341417711800713342e+00 1.186856085689758609e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.336596251045100381e+01 6.133545947220597067e-02 6.732420905784646692e+00 -3.586980219644779477e-02 3.342605713115134325e+00 1.189144068167656901e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.335923270517335659e+01 6.137554436508661782e-02 6.734707832293707952e+00 -3.589450928351677755e-02 3.343795994995127252e+00 1.191417224908519756e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.335249577606710325e+01 6.141526604679569540e-02 6.736988344686834829e+00 -3.591899453633828204e-02 3.344988542639282247e+00 1.193675604668609919e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.334575176366179683e+01 6.145462690014218826e-02 6.739262399695843619e+00 -3.594325964977230364e-02 3.346183341295251079e+00 1.195919256813619304e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.333900070837051999e+01 6.149362930207376982e-02 6.741529954368746580e+00 -3.596730631240649401e-02 3.347380376260350232e+00 1.198148231304572812e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.333224265048967183e+01 6.153227562351711033e-02 6.743790966068790915e+00 -3.599113620648323325e-02 3.348579632882148882e+00 1.200362578683859989e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.332547763019876896e+01 6.157056822922131467e-02 6.746045392473481783e+00 -3.601475100782846467e-02 3.349781096559043547e+00 1.202562350061392796e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.331870568756025719e+01 6.160850947760441315e-02 6.748293191573586647e+00 -3.603815238582042807e-02 3.350984752740818529e+00 1.204747597101265069e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.331192686251932678e+01 6.164610172060090015e-02 6.750534321672163607e+00 -3.606134200424759850e-02 3.352190586929197469e+00 1.206918372017205636e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.330514119490372771e+01 6.168334730350823886e-02 6.752768741383653683e+00 -3.608432152133695531e-02 3.353398584678388250e+00 1.209074727560071477e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.329834872442360449e+01 6.172024856484020772e-02 6.754996409632881615e+00 -3.610709258863784021e-02 3.354608731595607907e+00 1.211216716994269367e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.329154949067135760e+01 6.175680783618561764e-02 6.757217285653992711e+00 -3.612965685090634843e-02 3.355821013341588888e+00 1.213344394084038026e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.328474353312151557e+01 6.179302744206999903e-02 6.759431328989372822e+00 -3.615201594604482843e-02 3.357035415631071995e+00 1.215457813080381838e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.327793089113061953e+01 6.182890969982025170e-02 6.761638499488554999e+00 -3.617417150504310952e-02 3.358251924233287777e+00 1.217557028708137097e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.327111160393711486e+01 6.186445691943220221e-02 6.763838757307113703e+00 -3.619612515192132535e-02 3.359470524972421934e+00 1.219642096153168882e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.326428571066125883e+01 6.189967140344107555e-02 6.766032062905541267e+00 -3.621787850367443745e-02 3.360691203728072729e+00 1.221713071049700637e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.325745325030503707e+01 6.193455544679483948e-02 6.768218377048113688e+00 -3.623943317021832006e-02 3.361913946435690193e+00 1.223770009467775588e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.325061426175209256e+01 6.196911133673040084e-02 6.770397660801742212e+00 -3.626079075437644433e-02 3.363138739087008222e+00 1.225812967901230947e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.324376878376765099e+01 6.200334135265070379e-02 6.772569875534849793e+00 -3.628195285267923897e-02 3.364365567730464246e+00 1.227842003263724009e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.323691685499845150e+01 6.203724776600127999e-02 6.774734982916301718e+00 -3.630292105528881014e-02 3.365594418471614890e+00 1.229857172876359754e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.323005851397269517e+01 6.207083284015309232e-02 6.776892944914255423e+00 -3.632369694508518626e-02 3.366825277473532552e+00 1.231858534447238286e-02 5.720379395478438767e-01 7.084010256789519566e+00 -1.211279350980383462e+01 -1.422168250562549829e+01
1.322319379910001480e+01 6.210409883029007622e-02 6.779043723794957010e+00 -3.634428209758164274e-02 3.368058130957185980e+00 1.233846146059198491e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.321632275502998866e+01 6.213692937176155950e-02 6.781187281059445127e+00 -3.636462857048983199e-02 3.369292957743171169e+00 1.235805171609121247e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.320944542617990969e+01 6.216944723161347414e-02 6.783323578622939110e+00 -3.638478833212255986e-02 3.370529736801481491e+00 1.237750700401894603e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.320256185043392350e+01 6.220165462213234769e-02 6.785452579815062890e+00 -3.640476292666436353e-02 3.371768454664492598e+00 1.239682790758403312e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.319567206555869987e+01 6.223355374706433796e-02 6.787574248256803777e+00 -3.642455389079772565e-02 3.373009097923065802e+00 1.241601501326890060e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.318877610920344701e+01 6.226514680151756104e-02 6.789688547859262790e+00 -3.644416275366587493e-02 3.374251653226869152e+00 1.243506891071871449e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.318187401889994170e+01 6.229643597186704240e-02 6.791795442822397000e+00 -3.646359103683701613e-02 3.375496107284689185e+00 1.245399019263184782e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.317496583206256844e+01 6.232742343566216592e-02 6.793894897633753871e+00 -3.648284025430304639e-02 3.376742446864730240e+00 1.247277945465487432e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.316805158598835668e+01 6.235811136153505962e-02 6.795986877067225151e+00 -3.650191191316049660e-02 3.377990658794907119e+00 1.249143729534533953e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.316113131785702173e+01 6.238850190910856519e-02 6.798071346181848718e+00 -3.652080751354648547e-02 3.379240729963131962e+00 1.250996431606313762e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.315420506473101803e+01 6.241859722890975154e-02 6.800148270320543809e+00 -3.653952854788941607e-02 3.380492647317585142e+00 1.252836112079606587e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.314727286355561731e+01 6.244839946228749467e-02 6.802217615108808069e+00 -3.655807650084845484e-02 3.381746397866973730e+00 1.254662831605366999e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.314033475115899385e+01 6.247791074133246525e-02 6.804279346453402155e+00 -3.657645284928645601e-02 3.383001968680776628e+00 1.256476651076549045e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.313339076425231866e+01 6.250713318879953795e-02 6.806333430541033458e+00 -3.659465906224416976e-02 3.384259346889482600e+00 1.258277631618061505e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.312644093942985890e+01 6.253606891803253909e-02 6.808379833837026496e+00 -3.661269660091578254e-02 3.385518519684817651e+00 1.260065834576850133e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.311948531316909161e+01 6.256472003289138828e-02 6.810418523083991538e+00 -3.663056691862574821e-02 3.386779474319961292e+00 1.261841321512109128e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.311252392183081916e+01 6.259308862768149517e-02 6.812449465300484341e+00 -3.664827146080686798e-02 3.388042198109753933e+00 1.263604154185619249e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.310555680165930070e+01 6.262117678708552237e-02 6.814472627779659675e+00 -3.666581166497965422e-02 3.389306678430896280e+00 1.265354394552213428e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.309858398878238361e+01 6.264898658609732718e-02 6.816487978087921284e+00 -3.668318896073290841e-02 3.390572902722135407e+00 1.267092104750368840e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.309160551921164739e+01 6.267652008995823476e-02 6.818495484063562984e+00 -3.670040476971348636e-02 3.391840858484445054e+00 1.268817347093002812e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.308462142884255819e+01 6.270377935409474079e-02 6.820495113815420396e+00 -3.671746050601602807e-02 3.393110533281196606e+00 1.270530184062285822e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.307763175345460027e+01 6.273076642405546466e-02 6.822486835721570664e+00 -3.673435757652951383e-02 3.394381914738326955e+00 1.272230678304156828e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.307063652871144299e+01 6.275748333545194679e-02 6.824470618428001956e+00 -3.675109738019489980e-02 3.395654990544493934e+00 1.273918892612323391e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.306363579016110954e+01 6.278393211390362327e-02 6.826446430847231461e+00 -3.676768130791091549e-02 3.396929748451218423e+00 1.275594889918688253e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.305662957323616347e+01 6.281011477498502082e-02 6.828414242156921610e+00 -3.678411074252212198e-02 3.398206176273018464e+00 1.277258733284690299e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.304961791325389520e+01 6.283603332417497800e-02 6.830374021798490958e+00 -3.680038705880812194e-02 3.399484261887535830e+00 1.278910485892767977e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.304260084541652631e+01 6.286168975680798965e-02 6.832325739475723303e+00 -3.681651162347385903e-02 3.400763993235650595e+00 1.280550211037945023e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.303557840481140850e+01 6.288708605802750817e-02 6.834269365153372355e+00 -3.683248579514103449e-02 3.402045358321591717e+00 1.282177972119538135e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.302855062641123851e+01 6.291222420274129867e-02 6.836204869055761080e+00 -3.684831092434055766e-02 3.403328345213035178e+00 1.283793832632983654e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.302151754507427661e+01 6.293710615557873700e-02 6.838132221665381927e+00 -3.686398835350609277e-02 3.404612942041197687e+00 1.285397856161786014e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.301447919554457044e+01 6.296173387085006456e-02 6.840051393721490847e+00 -3.687951941696862579e-02 3.405899137000920174e+00 1.286990106369584330e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.300743561245219126e+01 6.298610929250757218e-02 6.841962356218701302e+00 -3.689490544095207214e-02 3.407186918350743721e+00 1.288570646992337650e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.300038683031346842e+01 6.301023435410869900e-02 6.843865080405574730e+00 -3.691014774356989742e-02 3.408476274412978402e+00 1.290139541830628324e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.299333288353123983e+01 6.303411097878096336e-02 6.845759537783208337e+00 -3.692524763485122846e-02 3.409767193573764565e+00 1.291696854742360040e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.298627380639509177e+01 6.305774107918744875e-02 6.847645700103847766e+00 -3.694020641725642012e-02 3.411059664283127457e+00 1.293242649640340657e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.297920963308160758e+01 6.308112655749231745e-02 6.849523539369528180e+00 -3.695502538557290939e-02 3.412353675055029623e+00 1.294776990483930551e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.297214039765461990e+01 6.310426930533033496e-02 6.851393027830677163e+00 -3.696970582646449260e-02 3.413649214467410875e+00 1.296299941267409564e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.296506613406549135e+01 6.312717120377912827e-02 6.853254137984690963e+00 -3.698424901845573376e-02 3.414946271162220715e+00 1.297811566012687864e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.295798687615338274e+01 6.314983412333327606e-02 6.855106842574516079e+00 -3.699865623193465680e-02 3.416244833845440532e+00 1.299311928762301137e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.295090265764554083e+01 6.317225992387999478e-02 6.856951114587228169e+00 -3.701292872915638160e-02 3.417544891287101816e+00 1.300801093572516789e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.294381351215758791e+01 6.319445045467664279e-02 6.858786927252608301e+00 -3.702706776424759955e-02 3.418846432321296369e+00 1.302279124506552054e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.293671947319381310e+01 6.321640755432975101e-02 6.860614254041720095e+00 -3.704107458321193730e-02 3.420149445846180303e+00 1.303746085627902757e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.292962057414747257e+01 6.323813305077582991e-02 6.862433068665489522e+00 -3.705495042393618099e-02 3.421453920823970041e+00 1.305202040993781731e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.292251684830109681e+01 6.325962876126367540e-02 6.864243345073281155e+00 -3.706869651619733308e-02 3.422759846280933882e+00 1.306647054648665818e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.291540832882680157e+01 6.328089649233833991e-02 6.866045057451474420e+00 -3.708231408167048798e-02 3.424067211307375569e+00 1.308081190617950765e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.290829504878660039e+01 6.330193803982663014e-02 6.867838180222043398e+00 -3.709580433393750570e-02 3.425376005057611639e+00 1.309504512901713685e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.290117704113272978e+01 6.332275518882417298e-02 6.869622688041136627e+00 -3.710916847849652506e-02 3.426686216749943448e+00 1.310917085468581329e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.289405433870797069e+01 6.334334971368395240e-02 6.871398555797654240e+00 -3.712240771277218465e-02 3.427997835666623416e+00 1.312318972249703480e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.288692697424598421e+01 6.336372337800638688e-02 6.873165758611830434e+00 -3.713552322612666962e-02 3.429310851153813733e+00 1.313710237132831304e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.287979498037164383e+01 6.338387793463068354e-02 6.874924271833816825e+00 -3.714851619999137711e-02 3.430625252621540167e+00 1.315090943957668117e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.287265838960136577e+01 6.340381512562594246e-02 6.876674071042302216e+00 -3.716138780830446214e-02 3.431941029543643662e+00 1.316461156514304141e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.286551723434344474e+01 6.342353668228348229e-02 6.878415132043129709e+00 -3.717413921711703456e-02 3.433258171457727048e+00 1.317820938533635633e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.285837154689840034e+01 6.344304432511253811e-02 6.880147430867889824e+00 -3.718677158444758796e-02 3.434576667965090646e+00 1.319170353680294318e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.285122135945933408e+01 6.346233976383747200e-02 6.881870943772503857e+00 -3.719928606029677953e-02 3.435896508730664767e+00 1.320509465547233842e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.284406670411228646e+01 6.348142469739639915e-02 6.883585647235810789e+00 -3.721168378666309118e-02 3.437217683482934660e+00 1.321838337650415619e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.283690761283660109e+01 6.350030081394110459e-02 6.885291517958159524e+00 -3.722396589755910812e-02 3.438540182013860136e+00 1.323157033423594080e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.282974411750529597e+01 6.351896979083827832e-02 6.886988532860000234e+00 -3.723613351902848451e-02 3.439863994178791629e+00 1.324465616213197326e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.282257624988542588e+01 6.353743329467198553e-02 6.888676669080479265e+00 -3.724818776916350577e-02 3.441189109896380938e+00 1.325764149273305804e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.281540404163846603e+01 6.355569298124745525e-02 6.890355903976037588e+00 -3.726012975812331707e-02 3.442515519148485303e+00 1.327052695760724300e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.280822752432068690e+01 6.357375049559606250e-02 6.892026215119009258e+00 -3.727196058815272078e-02 3.443843211980067931e+00 1.328331318730149348e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.280104672938353794e+01 6.359160747198150387e-02 6.893687580296226969e+00 -3.728368135360159152e-02 3.445172178499093629e+00 1.329600081129429616e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.279386168817403657e+01 6.360926553390723603e-02 6.895339977507625839e+00 -3.729529314094488096e-02 3.446502408876420009e+00 1.330859045794918240e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.278667243193515368e+01 6.362672629412496894e-02 6.896983384964854302e+00 -3.730679702880317777e-02 3.447833893345683798e+00 1.332108275446917608e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.277947899180621150e+01 6.364399135464442192e-02 6.898617781089884993e+00 -3.731819408796382270e-02 3.449166622203180932e+00 1.333347832685212973e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.277228139882327795e+01 6.366106230674412059e-02 6.900243144513632743e+00 -3.732948538140258565e-02 3.450500585807746212e+00 1.334577779984697302e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.276507968391956815e+01 6.367794073098331786e-02 6.901859454074573463e+00 -3.734067196430586322e-02 3.451835774580624516e+00 1.335798179691083387e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.275787387792584937e+01 6.369462819721501134e-02 6.903466688817366581e+00 -3.735175488409339661e-02 3.453172179005339792e+00 1.337009094016704085e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.275066401157084428e+01 6.371112626459994599e-02 6.905064827991483689e+00 -3.736273518050372416e-02 3.454509789627560945e+00 1.338210585037006781e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.274345011548163598e+01 6.372743648162043639e-02 6.906653851049861181e+00 -3.737361388595599604e-02 3.455848597054963278e+00 1.339402714689824983e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.273623222018406942e+01 6.374356038609481356e-02 6.908233737647567096e+00 -3.738439202531428085e-02 3.457188591957088164e+00 1.340585544768904507e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.272901035610316534e+01 6.375949950519439746e-02 6.909804467640440429e+00 -3.739507061575603197e-02 3.458529765065196493e+00 1.341759136918519585e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.272178455356354299e+01 6.377525535546164914e-02 6.911366021083734879e+00 -3.740565066679626960e-02 3.459872107172117683e+00 1.342923552629686663e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.271455484278983761e+01 6.379082944282933598e-02 6.912918378230763494e+00 -3.741613318031344892e-02 3.461215609132093363e+00 1.344078853236472040e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.270732125390712675e+01 6.380622326264057120e-02 6.914461519531549527e+00 -3.742651915057575857e-02 3.462560261860619271e+00 1.345225099912380692e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.270008381694135480e+01 6.382143829966985260e-02 6.915995425631479954e+00 -3.743680956426782142e-02 3.463906056334283168e+00 1.346362353666824552e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.269284256181976467e+01 6.383647602814493394e-02 6.917520077369966991e+00 -3.744700540051784654e-02 3.465252983590598745e+00 1.347490675341671273e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.268559751837132943e+01 6.385133791176957063e-02 6.919035455779112276e+00 -3.745710763092514883e-02 3.466601034727835984e+00 1.348610125607869678e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.267834871632718396e+01 6.386602540374720915e-02 6.920541542082373709e+00 -3.746711721958807112e-02 3.467950200904849289e+00 1.349720764962153777e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.267109618532106374e+01 6.388053994680539804e-02 6.922038317693242071e+00 -3.747703512313229485e-02 3.469300473340901636e+00 1.350822653723822604e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.266383995488973824e+01 6.389488297322114263e-02 6.923525764213919409e+00 -3.748686229073950466e-02 3.470651843315484708e+00 1.351915852031596033e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.265658005447345857e+01 6.390905590484695364e-02 6.925003863434003648e+00 -3.749659966417641377e-02 3.472004302168137713e+00 1.353000419840544484e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.264931651341639451e+01 6.392306015313775625e-02 6.926472597329174974e+00 -3.750624817782414328e-02 3.473357841298261750e+00 1.354076416919092890e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.264204936096707854e+01 6.393689711917857621e-02 6.927931948059895539e+00 -3.751580875870792753e-02 3.474712452164931520e+00 1.355143902846096989e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.263477862627885528e+01 6.395056819371289225e-02 6.929381897970105619e+00 -3.752528232652717344e-02 3.476068126286704807e+00 1.356202937007992132e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.262750433841032383e+01 6.396407475717180713e-02 6.930822429585929534e+00 -3.753466979368579731e-02 3.477424855241428858e+00 1.357253578596012179e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.262022652632579600e+01 6.397741817970391265e-02 6.932253525614388678e+00 -3.754397206532290865e-02 3.478782630666042763e+00 1.358295886603478990e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.261294521889573694e+01 6.399059982120583467e-02 6.933675168942115441e+00 -3.755319003934375760e-02 3.480141444256379391e+00 1.359329919823161308e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.260566044489722692e+01 6.400362103135347203e-02 6.935087342634076890e+00 -3.756232460645100163e-02 3.481501287766962438e+00 1.360355736844701298e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.259837223301441078e+01 6.401648314963388764e-02 6.936490029932302903e+00 -3.757137665017854650e-02 3.482862153010803485e+00 1.361373396052131465e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.259108061183895089e+01 6.402918750537764381e-02 6.937883214254621400e+00 -3.758034704705601886e-02 3.484224031859193715e+00 1.362382955622729909e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.258378560987047834e+01 6.404173541779066559e-02 6.939266879193423776e+00 -3.758923666677113640e-02 3.485586916241499189e+00 1.363384473525919467e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.257648725551704771e+01 6.405412819598733931e-02 6.940641008514421451e+00 -3.759804637195400534e-02 3.486950798144948127e+00 1.364378007518539902e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.256918557709559359e+01 6.406636713902491564e-02 6.942005586155396202e+00 -3.760677701817998625e-02 3.488315669614419523e+00 1.365363615142313296e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.256188060283239594e+01 6.407845353593860649e-02 6.943360596224954939e+00 -3.761542945400269539e-02 3.489681522752224208e+00 1.366341353721662981e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.255457236086353490e+01 6.409038866577716764e-02 6.944706023001295137e+00 -3.762400452098725590e-02 3.491048349717889021e+00 1.367311280361595792e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.254726087923536149e+01 6.410217379763910595e-02 6.946041850930970263e+00 -3.763250305374371552e-02 3.492416142727934769e+00 1.368273451945645029e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.253994618590495591e+01 6.411381019070937215e-02 6.947368064627665873e+00 -3.764092587996070716e-02 3.493784894055654622e+00 1.369227925133874313e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.253262830874059475e+01 6.412529909429662278e-02 6.948684648870978364e+00 -3.764927382043929682e-02 3.495154596030888516e+00 1.370174756360940764e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.252530727552221812e+01 6.413664174787095384e-02 6.949991588605204385e+00 -3.765754768912699807e-02 3.496525241039798004e+00 1.371114001834217340e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.251798311394189334e+01 6.414783938110216188e-02 6.951288868938132914e+00 -3.766574829315200157e-02 3.497896821524637989e+00 1.372045717531973630e-02 5.720104919622253092e-01 7.081762110673414767e+00 -1.211318226179887247e+01 -1.421830286161595147e+01
1.251065585160428384e+01 6.415889321389844913e-02 6.952576475139844447e+00 -3.767387643285757121e-02 3.499269329983525800e+00 1.372969959201612508e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.250332554590890410e+01 6.416925470344640725e-02 6.953854391580629013e+00 -3.768170256078141184e-02 3.500642724286136431e+00 1.373817525444651425e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.249599225354607412e+01 6.417948405468097695e-02 6.955122603302331896e+00 -3.768946231205732439e-02 3.502016962801638655e+00 1.374658393342752596e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.248865600093263950e+01 6.418958236039075393e-02 6.956381096814746812e+00 -3.769715641208754020e-02 3.503392038856725677e+00 1.375492612936523966e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.248131681440744067e+01 6.419955070451449641e-02 6.957629858775305820e+00 -3.770478558008862058e-02 3.504767945828023645e+00 1.376320234049865920e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.247397472023174103e+01 6.420939016218026041e-02 6.958868875987996638e+00 -3.771235052912513125e-02 3.506144677141872723e+00 1.377141306288683434e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.246662974458965678e+01 6.421910179974481270e-02 6.960098135402287944e+00 -3.771985196614342090e-02 3.507522226274110366e+00 1.377955879039643311e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.245928191358858328e+01 6.422868667483334904e-02 6.961317624112060898e+00 -3.772729059200544133e-02 3.508900586749850170e+00 1.378764001468977228e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.245193125325963024e+01 6.423814583637958708e-02 6.962527329354545991e+00 -3.773466710152266479e-02 3.510279752143261600e+00 1.379565722521327968e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.244457778955804450e+01 6.424748032466605363e-02 6.963727238509268780e+00 -3.774198218349009148e-02 3.511659716077347060e+00 1.380361090918640760e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.243722154836364169e+01 6.425669117136473263e-02 6.964917339096997395e+00 -3.774923652072028485e-02 3.513040472223718957e+00 1.381150155159096941e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.242986255548123786e+01 6.426577939957794916e-02 6.966097618778700706e+00 -3.775643079007749009e-02 3.514422014302376329e+00 1.381932963516090823e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.242250083664107585e+01 6.427474602387954483e-02 6.967268065354510931e+00 -3.776356566251180130e-02 3.515804336081478354e+00 1.382709564037247485e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.241513641749925512e+01 6.428359205035624746e-02 6.968428666762694235e+00 -3.777064180309337715e-02 3.517187431377118312e+00 1.383480004543482383e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.240776932363815988e+01 6.429231847664934607e-02 6.969579411078624886e+00 -3.777765987104669820e-02 3.518571294053097098e+00 1.384244332628101551e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.240039958056689073e+01 6.430092629199656018e-02 6.970720286513768293e+00 -3.778462051978485198e-02 3.519955918020694519e+00 1.385002595655941346e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.239302721372169280e+01 6.430941647727413113e-02 6.971851281414670254e+00 -3.779152439694386661e-02 3.521341297238440582e+00 1.385754840762548103e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.238565224846637847e+01 6.431779000503914934e-02 6.972972384261952428e+00 -3.779837214443289295e-02 3.522727425711886351e+00 1.386501114853550161e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.237827471009276081e+01 6.432604783957164563e-02 6.974083583669321129e+00 -3.780516439859024636e-02 3.524114297493373460e+00 1.387241464605101435e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.237089462382107108e+01 6.433419093691665480e-02 6.975184868382586778e+00 -3.781190179014161379e-02 3.525501906681804076e+00 1.387975936462432051e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.236351201480038853e+01 6.434222024492704251e-02 6.976276227278678022e+00 -3.781858494416764221e-02 3.526890247422409974e+00 1.388704576638526665e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.235612690810906500e+01 6.435013670330659574e-02 6.977357649364665626e+00 -3.782521448013741183e-02 3.528279313906519388e+00 1.389427431113482263e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.234873932875515479e+01 6.435794124365329383e-02 6.978429123776788146e+00 -3.783179101194298483e-02 3.529669100371324308e+00 1.390144545633911072e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.234134930167683741e+01 6.436563478950280137e-02 6.979490639779485583e+00 -3.783831514793394024e-02 3.531059601099645562e+00 1.390855965712379551e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.233395685174284573e+01 6.437321825637201678e-02 6.980542186764438384e+00 -3.784478749095191580e-02 3.532450810419700105e+00 1.391561736626881554e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.232656200375289046e+01 6.438069255180278727e-02 6.981583754249617080e+00 -3.785120863836514277e-02 3.533842722704864769e+00 1.392261903420345323e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.231916478243808299e+01 6.438805857540584598e-02 6.982615331878332832e+00 -3.785757918210295309e-02 3.535235332373441786e+00 1.392956510900174132e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.231176521246135813e+01 6.439531721890472127e-02 6.983636909418299510e+00 -3.786389970869027261e-02 3.536628633888422968e+00 1.393645603637820238e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.230436331841790221e+01 6.440246936617992357e-02 6.984648476760697555e+00 -3.787017079928210045e-02 3.538022621757253905e+00 1.394329225968390061e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.229695912483557230e+01 6.440951589331313232e-02 6.985650023919248497e+00 -3.787639302969794675e-02 3.539417290531595928e+00 1.395007421990282666e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.228955265617531367e+01 6.441645766863153544e-02 6.986641541029293911e+00 -3.788256697045624954e-02 3.540812634807090742e+00 1.395680235564858082e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.228214393683158967e+01 6.442329555275225217e-02 6.987623018346880599e+00 -3.788869318680876397e-02 3.542208649223123285e+00 1.396347710316137025e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.227473299113279204e+01 6.443003039862683912e-02 6.988594446247854641e+00 -3.789477223877488893e-02 3.543605328462582804e+00 1.397009889630530972e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.226731984334166370e+01 6.443666305158592122e-02 6.989555815226958124e+00 -3.790080468117597995e-02 3.545002667251627049e+00 1.397666816656601731e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.225990451765572153e+01 6.444319434938379498e-02 6.990507115896935630e+00 -3.790679106366959955e-02 3.546400660359442458e+00 1.398318534304849627e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.225248703820766494e+01 6.444962512224323981e-02 6.991448338987646061e+00 -3.791273193078372600e-02 3.547799302598007021e+00 1.398965085247531534e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.224506742906579859e+01 6.445595619290028777e-02 6.992379475345180673e+00 -3.791862782195091347e-02 3.549198588821852240e+00 1.399606511918505443e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.223764571423444281e+01 6.446218837664906276e-02 6.993300515930987338e+00 -3.792447927154239673e-02 3.550598513927823774e+00 1.400242856513104345e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.223022191765435274e+01 6.446832248138670285e-02 6.994211451821003678e+00 -3.793028680890211252e-02 3.551999072854843842e+00 1.400874160988036313e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.222279606320312695e+01 6.447435930765829659e-02 6.995112274204791980e+00 -3.793605095838070013e-02 3.553400260583671422e+00 1.401500467061310949e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.221536817469562131e+01 6.448029964870187480e-02 6.996002974384684769e+00 -3.794177223936941873e-02 3.554802072136664215e+00 1.402121816212193069e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.220793827588435931e+01 6.448614429049340235e-02 6.996883543774936598e+00 -3.794745116633397447e-02 3.556204502577540172e+00 1.402738249681181187e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.220050639045994068e+01 6.449189401179182546e-02 6.997753973900877611e+00 -3.795308824884831983e-02 3.557607547011138127e+00 1.403349808470011513e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.219307254205145519e+01 6.449754958418410511e-02 6.998614256398079547e+00 -3.795868399162834889e-02 3.559011200583179768e+00 1.403956533341686914e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.218563675422688242e+01 6.450311177213027825e-02 6.999464383011525292e+00 -3.796423889456552320e-02 3.560415458480029383e+00 1.404558464820530005e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.217819905049350382e+01 6.450858133300854669e-02 7.000304345594782873e+00 -3.796975345276042829e-02 3.561820315928457159e+00 1.405155643192259642e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.217075945429830419e+01 6.451395901716033832e-02 7.001134136109190109e+00 -3.797522815655623302e-02 3.563225768195399379e+00 1.405748108504091889e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.216331798902837491e+01 6.451924556793532661e-02 7.001953746623041930e+00 -3.798066349157207949e-02 3.564631810587720384e+00 1.406335900564862837e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.215587467801131893e+01 6.452444172173653347e-02 7.002763169310786573e+00 -3.798605993873637593e-02 3.566038438451974102e+00 1.406919058945175008e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.214842954451565049e+01 6.452954820806533487e-02 7.003562396452225336e+00 -3.799141797431999229e-02 3.567445647174166456e+00 1.407497622977564415e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.214098261175119120e+01 6.453456574956649427e-02 7.004351420431721209e+00 -3.799673806996940045e-02 3.568853432179516449e+00 1.408071631756691033e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.213353390286947509e+01 6.453949506207312670e-02 7.005130233737411949e+00 -3.800202069273966865e-02 3.570261788932219460e+00 1.408641124139548874e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.212608344096413937e+01 6.454433685465166270e-02 7.005898828960432034e+00 -3.800726630512740734e-02 3.571670712935208325e+00 1.409206138745698091e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.211863124907132416e+01 6.454909182964678471e-02 7.006657198794136399e+00 -3.801247536510359015e-02 3.573080199729917528e+00 1.409766713957516862e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.211117735017006147e+01 6.455376068272627998e-02 7.007405336033334819e+00 -3.801764832614625694e-02 3.574490244896045166e+00 1.410322887920473223e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.210372176718266957e+01 6.455834410292589365e-02 7.008143233573529862e+00 -3.802278563727317512e-02 3.575900844051316696e+00 1.410874698543416843e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.209626452297514909e+01 6.456284277269411231e-02 7.008870884410161928e+00 -3.802788774307432063e-02 3.577311992851247791e+00 1.411422183498890065e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.208880564035756322e+01 6.456725736793689219e-02 7.009588281637859630e+00 -3.803295508374434503e-02 3.578723686988908970e+00 1.411965380223457328e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.208134514208443377e+01 6.457158855806229003e-02 7.010295418449697280e+00 -3.803798809513628948e-02 3.580135922194689790e+00 1.412504325918263054e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.207388305085511959e+01 6.457583700602477494e-02 7.010992288136463912e+00 -3.804298720884431023e-02 3.581548694236063035e+00 1.413039057549889815e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.206641938931420022e+01 6.458000336836955402e-02 7.011678884085936758e+00 -3.804795285217602019e-02 3.582961998917350677e+00 1.413569611850159537e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.205895418005186315e+01 6.458408829527699513e-02 7.012355199782153825e+00 -3.805288544816877450e-02 3.584375832079489843e+00 1.414096025316382080e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.205148744560427865e+01 6.458809243060706362e-02 7.013021228804698914e+00 -3.805778541562160333e-02 3.585790189599797895e+00 1.414618334211773312e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.204401920845398699e+01 6.459201641194366184e-02 7.013676964827984861e+00 -3.806265316912699204e-02 3.587205067391737945e+00 1.415136574565890176e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.203654949103027150e+01 6.459586087063887150e-02 7.014322401620549208e+00 -3.806748911910259187e-02 3.588620461404686157e+00 1.415650782175082237e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.202907831570953867e+01 6.459962643185712672e-02 7.014957533044350768e+00 -3.807229367182273644e-02 3.590036367623699043e+00 1.416160992602958670e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.202160570481569124e+01 6.460331371461928984e-02 7.015582353054076847e+00 -3.807706722944990962e-02 3.591452782069280314e+00 1.416667241180871208e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.201413168062049941e+01 6.460692333184661629e-02 7.016196855696452239e+00 -3.808181019006603302e-02 3.592869700797149068e+00 1.417169563008411660e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.200665626534397923e+01 6.461045589040466386e-02 7.016801035109556217e+00 -3.808652294770365626e-02 3.594287119898007976e+00 1.417667992953924698e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.199917948115475674e+01 6.461391199114703554e-02 7.017394885522143966e+00 -3.809120589237700860e-02 3.595705035497313240e+00 1.418162565655035207e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.199170135017043748e+01 6.461729222895912228e-02 7.017978401252977783e+00 -3.809585941011291860e-02 3.597123443755043670e+00 1.418653315519189349e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.198422189445797059e+01 6.462059719280162373e-02 7.018551576710158280e+00 -3.810048388298162281e-02 3.598542340865470202e+00 1.419140276724209851e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.197674113603402013e+01 6.462382746575401349e-02 7.019114406390464467e+00 -3.810507968912741489e-02 3.599961723056926743e+00 1.419623483218864467e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.196925909686532208e+01 6.462698362505790717e-02 7.019666884878700941e+00 -3.810964720279917672e-02 3.601381586591582362e+00 1.420102968723448503e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.196177579886904674e+01 6.463006624216027785e-02 7.020209006847046851e+00 -3.811418679438077772e-02 3.602801927765212131e+00 1.420578766730379132e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.195429126391315755e+01 6.463307588275660209e-02 7.020740767054414633e+00 -3.811869883042133533e-02 3.604222742906970200e+00 1.421050910504802547e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.194680551381676814e+01 6.463601310683379786e-02 7.021262160345812298e+00 -3.812318367366532984e-02 3.605644028379161536e+00 1.421519433085214300e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.193931857035050115e+01 6.463887846871314846e-02 7.021773181651710161e+00 -3.812764168308260815e-02 3.607065780577017655e+00 1.421984367284090216e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.193183045523683816e+01 6.464167251709297679e-02 7.022273825987415563e+00 -3.813207321389821408e-02 3.608487995928469250e+00 1.422445745688530501e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.192434119015047145e+01 6.464439579509131950e-02 7.022764088452453812e+00 -3.813647861762211461e-02 3.609910670893921925e+00 1.422903600660914078e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.191685079671865566e+01 6.464704884028836529e-02 7.023243964229950009e+00 -3.814085824207875258e-02 3.611333801966031043e+00 1.423357964339564373e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.190935929652155600e+01 6.464963218476880991e-02 7.023713448586020647e+00 -3.814521243143648155e-02 3.612757385669479238e+00 1.423808868639426552e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.190186671109259464e+01 6.465214635516403074e-02 7.024172536869170536e+00 -3.814954152623685479e-02 3.614181418560752146e+00 1.424256345252753950e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.189437306191878996e+01 6.465459187269420593e-02 7.024621224509692397e+00 -3.815384586342376871e-02 3.615605897227916810e+00 1.424700425649806645e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.188687837044110474e+01 6.465696925321018362e-02 7.025059507019074445e+00 -3.815812577637246739e-02 3.617030818290400074e+00 1.425141141079558534e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.187938265805478544e+01 6.465927900723529576e-02 7.025487379989412418e+00 -3.816238159491838061e-02 3.618456178398766987e+00 1.425578522570414459e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.187188594610969794e+01 6.466152164000697755e-02 7.025904839092826037e+00 -3.816661364538585094e-02 3.619881974234501421e+00 1.426012600930937763e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.186438825591066504e+01 6.466369765151823434e-02 7.026311880080883476e+00 -3.817082225061670109e-02 3.621308202509785801e+00 1.426443406750585799e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.185688960871780395e+01 6.466580753655899738e-02 7.026708498784026702e+00 -3.817500772999864872e-02 3.622734859967283505e+00 1.426870970400455178e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.184939002574685318e+01 6.466785178475729923e-02 7.027094691111007485e+00 -3.817917039949358243e-02 3.624161943379919038e+00 1.427295322034035675e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.184188952816950824e+01 6.466983088062029650e-02 7.027470453048324295e+00 -3.818331057166568510e-02 3.625589449550662646e+00 1.427716491587972467e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.183438813711374671e+01 6.467174530357513995e-02 7.027835780659665410e+00 -3.818742855570941147e-02 3.627017375312312719e+00 1.428134508782836869e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.182688587366415689e+01 6.467359552800969191e-02 7.028190670085360026e+00 -3.819152465747732705e-02 3.628445717527280845e+00 1.428549403123904708e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.181938275886225931e+01 6.467538202331306330e-02 7.028535117541829358e+00 -3.819559917950778039e-02 3.629874473087376874e+00 1.428961203901942846e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.181187881370683534e+01 6.467710525391601184e-02 7.028869119321048409e+00 -3.819965242105243658e-02 3.631303638913593534e+00 1.429369940194002812e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.180437405915424165e+01 6.467876567933120158e-02 7.029192671790006841e+00 -3.820368467810367208e-02 3.632733211955895047e+00 1.429775640864222423e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.179686851611872989e+01 6.468036375419322637e-02 7.029505771390181401e+00 -3.820769624342179593e-02 3.634163189193002630e+00 1.430178334564633988e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.178936220547276648e+01 6.468189992829850854e-02 7.029808414637007452e+00 -3.821168740656213925e-02 3.635593567632184886e+00 1.430578049735979282e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.178185514804734346e+01 6.468337464664507264e-02 7.030100598119359390e+00 -3.821565845390198501e-02 3.637024344309045532e+00 1.430974814608531459e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.177434736463229115e+01 6.468478834947205547e-02 7.030382318499033723e+00 -3.821960966866734533e-02 3.638455516287313340e+00 1.431368657202923902e-02 5.718827875459683296e-01 7.071302287890185667e+00 -1.211499098371248273e+01 -1.420257857930991108e+01
1.176683887597659073e+01 6.468614147229911904e-02 7.030653572510240146e+00 -3.822354133095961365e-02 3.639887080658633423e+00 1.431759605330983932e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.175932988063345164e+01 6.468414721680980362e-02 7.030914375673771310e+00 -3.822607510624782823e-02 3.641318826777413697e+00 1.431732836256160296e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.175182057292240856e+01 6.468214945788033909e-02 7.031164746161503665e+00 -3.822861770089128197e-02 3.642750546738144912e+00 1.431707288186705694e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.174431096722481094e+01 6.468014799041457707e-02 7.031404684747379896e+00 -3.823116902200814071e-02 3.644182241758696872e+00 1.431682954853912525e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.173680107793964389e+01 6.467814261057289182e-02 7.031634192217625312e+00 -3.823372897746836474e-02 3.645613913050676835e+00 1.431659830001428060e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.172929091948340208e+01 6.467613311576703161e-02 7.031853269370908599e+00 -3.823629747588792871e-02 3.647045561819442394e+00 1.431637907385367205e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.172178050628996004e+01 6.467411930465513659e-02 7.032061917018509689e+00 -3.823887442662309011e-02 3.648477189264113019e+00 1.431617180774423168e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.171426985281043898e+01 6.467210097713668726e-02 7.032260135984479632e+00 -3.824145973976470630e-02 3.649908796577583825e+00 1.431597643949976059e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.170675897351307704e+01 6.467007793434750851e-02 7.032447927105805796e+00 -3.824405332613257241e-02 3.651340384946537121e+00 1.431579290706198535e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.169924788288309792e+01 6.466804997865481519e-02 7.032625291232567299e+00 -3.824665509726978690e-02 3.652771955551456173e+00 1.431562114850159183e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.169173659542258115e+01 6.466601691365225779e-02 7.032792229228096659e+00 -3.824926496543718663e-02 3.654203509566637642e+00 1.431546110201924009e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.168422512565033244e+01 6.466397854415499580e-02 7.032948741969138773e+00 -3.825188284360778873e-02 3.655635048160204459e+00 1.431531270594654966e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.167671348810174869e+01 6.466193467619481272e-02 7.033094830346003690e+00 -3.825450864546128121e-02 3.657066572494120038e+00 1.431517589874706578e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.166920169732869006e+01 6.465988511701523112e-02 7.033230495262723814e+00 -3.825714228537856892e-02 3.658498083724200267e+00 1.431505061901720312e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.166168976789934852e+01 6.465782967506669698e-02 7.033355737637208449e+00 -3.825978367843631267e-02 3.659929583000127273e+00 1.431493680548716861e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.165417771439811645e+01 6.465576816000173643e-02 7.033470558401395678e+00 -3.826243274040153075e-02 3.661361071465463635e+00 1.431483439702186007e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.164666555142545512e+01 6.465370038267014008e-02 7.033574958501402463e+00 -3.826508938772625601e-02 3.662792550257664370e+00 1.431474333262173874e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.163915329359776507e+01 6.465162615511424460e-02 7.033668938897677414e+00 -3.826775353754217901e-02 3.664224020508092039e+00 1.431466355142369147e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.163164095554725108e+01 6.464954529056414489e-02 7.033752500565146448e+00 -3.827042510765537447e-02 3.665655483342029175e+00 1.431459499270186508e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.162412855192179606e+01 6.464745760343296177e-02 7.033825644493364670e+00 -3.827310401654104161e-02 3.667086939878692942e+00 1.431453759586847653e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.161661609738482426e+01 6.464536290931219287e-02 7.033888371686658481e+00 -3.827579018333827909e-02 3.668518391231248454e+00 1.431449130047461257e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.160910360661517693e+01 6.464326102496699422e-02 7.033940683164273899e+00 -3.827848352784490177e-02 3.669949838506822992e+00 1.431445604621100001e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.160159109430697200e+01 6.464115176833154508e-02 7.033982579960519566e+00 -3.828118397051228500e-02 3.671381282806520208e+00 1.431443177290876202e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.159407857516948148e+01 6.463903495850442660e-02 7.034014063124908844e+00 -3.828389143244025072e-02 3.672812725225433450e+00 1.431441842054014847e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.158656606392699473e+01 6.463691041574404217e-02 7.034035133722303712e+00 -3.828660583537199513e-02 3.674244166852660420e+00 1.431441592921925410e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.157905357531868873e+01 6.463477796146399612e-02 7.034045792833053312e+00 -3.828932710168904407e-02 3.675675608771317826e+00 1.431442423920271413e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.157154112409849489e+01 6.463263741822858344e-02 7.034046041553132511e+00 -3.829205515440621543e-02 3.677107052058555148e+00 1.431444329089037737e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.156402872503496937e+01 6.463048860974822396e-02 7.034035880994283119e+00 -3.829478991716667863e-02 3.678538497785568406e+00 1.431447302482597231e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.155651639291116339e+01 6.462833136087499375e-02 7.034015312284148003e+00 -3.829753131423699331e-02 3.679969947017615706e+00 1.431451338169773858e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.154900414252448648e+01 6.462616549759814255e-02 7.033984336566406981e+00 -3.830027927050220354e-02 3.681401400814031000e+00 1.431456430233905321e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.154149198868658033e+01 6.462399084703959740e-02 7.033942955000913599e+00 -3.830303371146096675e-02 3.682832860228239191e+00 1.431462572772903251e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.153397994622318379e+01 6.462180723744959110e-02 7.033891168763825696e+00 -3.830579456322071030e-02 3.684264326307769899e+00 1.431469759899312369e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.152646802997400322e+01 6.461961449820219361e-02 7.033828979047740404e+00 -3.830856175249282985e-02 3.685695800094273000e+00 1.431477985740366513e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.151895625479258101e+01 6.461741245979099602e-02 7.033756387061822046e+00 -3.831133520658791536e-02 3.687127282623533286e+00 1.431487244438044495e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.151144463554616060e+01 6.461520095382466966e-02 7.033673394031935366e+00 -3.831411485341101875e-02 3.688558774925484229e+00 1.431497530149123364e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.150393318711556212e+01 6.461297981302270566e-02 7.033580001200772536e+00 -3.831690062145693548e-02 3.689990278024223969e+00 1.431508837045230437e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.149642192439504207e+01 6.461074887121105725e-02 7.033476209827981052e+00 -3.831969243980554857e-02 3.691421792938029078e+00 1.431521159312893268e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.148891086229217073e+01 6.460850796331785162e-02 7.033362021190289859e+00 -3.832249023811717947e-02 3.692853320679370999e+00 1.431534491153588391e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.148140001572769187e+01 6.460625692536915710e-02 7.033237436581634583e+00 -3.832529394662798072e-02 3.694284862254929802e+00 1.431548826783788156e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.147388939963540011e+01 6.460399559448468110e-02 7.033102457313283651e+00 -3.832810349614537704e-02 3.695716418665609293e+00 1.431564160435006179e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.146637902896200245e+01 6.460172380887360677e-02 7.032957084713959972e+00 -3.833091881804351342e-02 3.697147990906552995e+00 1.431580486353841407e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.145886891866699031e+01 6.459944140783037414e-02 7.032801320129962619e+00 -3.833373984425875181e-02 3.698579579967157471e+00 1.431597798802020267e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.145135908372250810e+01 6.459714823173050291e-02 7.032635164925287619e+00 -3.833656650728519549e-02 3.700011186831089649e+00 1.431616092056437611e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.144384953911321823e+01 6.459484412202642911e-02 7.032458620481748746e+00 -3.833939874017023436e-02 3.701442812476300581e+00 1.431635360409195916e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.143634029983617673e+01 6.459252892124342504e-02 7.032271688199095649e+00 -3.834223647651016642e-02 3.702874457875040548e+00 1.431655598167643449e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.142883138090069650e+01 6.459020247297542205e-02 7.032074369495131982e+00 -3.834507965044578470e-02 3.704306123993875932e+00 1.431676799654410352e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.142132279732821765e+01 6.458786462188101374e-02 7.031866665805831751e+00 -3.834792819665804736e-02 3.705737811793702097e+00 1.431698959207444201e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.141381456415217421e+01 6.458551521367930648e-02 7.031648578585453002e+00 -3.835078205036376170e-02 3.707169522229761149e+00 1.431722071180042966e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.140630669641786632e+01 6.458315409514595040e-02 7.031420109306654176e+00 -3.835364114731130286e-02 3.708601256251655709e+00 1.431746129940887798e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.139879920918232692e+01 6.458078111410910094e-02 7.031181259460606903e+00 -3.835650542377636030e-02 3.710033014803364448e+00 1.431771129874073560e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.139129211751419390e+01 6.457839611944542202e-02 7.030932030557107026e+00 -3.835937481655770503e-02 3.711464798823258526e+00 1.431797065379139013e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.138378543649357333e+01 6.457599896107611703e-02 7.030672424124687403e+00 -3.836224926297302634e-02 3.712896609244115798e+00 1.431823930871094219e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.137627918121191151e+01 6.457358948996298753e-02 7.030402441710727146e+00 -3.836512870085474758e-02 3.714328446993137245e+00 1.431851720780447958e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.136877336677186534e+01 6.457116755810449193e-02 7.030122084881559985e+00 -3.836801306854591143e-02 3.715760312991962078e+00 1.431880429553233566e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.136126800828716910e+01 6.456873301853187364e-02 7.029831355222583511e+00 -3.837090230489608594e-02 3.717192208156682831e+00 1.431910051651032884e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.135376312088250650e+01 6.456628572530524746e-02 7.029530254338363093e+00 -3.837379634925729144e-02 3.718624133397862241e+00 1.431940581550999840e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.134625871969337574e+01 6.456382553350974163e-02 7.029218783852742014e+00 -3.837669514147996896e-02 3.720056089620547457e+00 1.431972013745881969e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.133875481986595979e+01 6.456135229925168140e-02 7.028896945408941832e+00 -3.837959862190897659e-02 3.721488077724286025e+00 1.432004342744041571e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.133125143655700029e+01 6.455886587965474488e-02 7.028564740669669852e+00 -3.838250673137960645e-02 3.722920098603141881e+00 1.432037563069474967e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.132374858493365899e+01 6.455636613285620218e-02 7.028222171317218603e+00 -3.838541941121364348e-02 3.724352153145711330e+00 1.432071669261830889e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.131624628017339518e+01 6.455385291800311287e-02 7.027869239053569750e+00 -3.838833660321545882e-02 3.725784242235137267e+00 1.432106655876428172e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.130874453746382891e+01 6.455132609524856513e-02 7.027505945600493575e+00 -3.839125824966811706e-02 3.727216366749126042e+00 1.432142517484271196e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.130124337200261486e+01 6.454878552574797035e-02 7.027132292699648453e+00 -3.839418429332952520e-02 3.728648527559963011e+00 1.432179248672065322e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.129374279899730915e+01 6.454623107165533002e-02 7.026748282112679433e+00 -3.839711467742858847e-02 3.730080725534528074e+00 1.432216844042230597e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.128624283366523962e+01 6.454366259611958589e-02 7.026353915621316837e+00 -3.840004934566144945e-02 3.731512961534311668e+00 1.432255298212914765e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.127874349123337794e+01 6.454107996328088681e-02 7.025949195027471283e+00 -3.840298824218768559e-02 3.732945236415429413e+00 1.432294605818004718e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.127124478693820464e+01 6.453848303826700827e-02 7.025534122153329619e+00 -3.840593131162658297e-02 3.734377551028639441e+00 1.432334761507137594e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.126374673602558296e+01 6.453587168718967482e-02 7.025108698841449950e+00 -3.840887849905344487e-02 3.735809906219357490e+00 1.432375759945710147e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.125624935375062741e+01 6.453324577714097954e-02 7.024672926954855789e+00 -3.841182974999587940e-02 3.737242302827672003e+00 1.432417595814887423e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.124875265537757407e+01 6.453060517618977587e-02 7.024226808377125764e+00 -3.841478501043017746e-02 3.738674741688360559e+00 1.432460263811610734e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.124125665617965097e+01 6.452794975337813876e-02 7.023770345012487759e+00 -3.841774422677766282e-02 3.740107223630905864e+00 1.432503758648603909e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.123376137143894837e+01 6.452527937871781194e-02 7.023303538785909517e+00 -3.842070734590112557e-02 3.741539749479511290e+00 1.432548075054379359e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.122626681644628732e+01 6.452259392318665521e-02 7.022826391643185673e+00 -3.842367431510122083e-02 3.742972320053116420e+00 1.432593207773242595e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.121877300650109355e+01 6.451989325872516112e-02 7.022338905551029242e+00 -3.842664508211297153e-02 3.744404936165413034e+00 1.432639151565296559e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.121127995691126245e+01 6.451717725823297167e-02 7.021841082497157771e+00 -3.842961959510222264e-02 3.745837598624860654e+00 1.432685901206443881e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.120378768299303651e+01 6.451444579556540881e-02 7.021332924490378602e+00 -3.843259780266217868e-02 3.747270308234703418e+00 1.432733451488389480e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.119629620007087034e+01 6.451169874553003281e-02 7.020814433560677692e+00 -3.843557965380994118e-02 3.748703065792984290e+00 1.432781797218641087e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.118880552347730450e+01 6.450893598388317274e-02 7.020285611759302213e+00 -3.843856509798308091e-02 3.750135872092561939e+00 1.432830933220510285e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.118131566855283410e+01 6.450615738732659588e-02 7.019746461158844042e+00 -3.844155408503624471e-02 3.751568727921126278e+00 1.432880854333111117e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.117382665064578084e+01 6.450336283350405209e-02 7.019196983853323246e+00 -3.844454656523778324e-02 3.753001634061214009e+00 1.432931555411359227e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.116633848511216520e+01 6.450055220099792930e-02 7.018637181958270688e+00 -3.844754248926639251e-02 3.754434591290225054e+00 1.432983031325969422e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.115885118731557668e+01 6.449772536932589506e-02 7.018067057610807069e+00 -3.845054180820780404e-02 3.755867600380437654e+00 1.433035276963452211e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.115136477262704418e+01 6.449488221893759365e-02 7.017486612969723758e+00 -3.845354447355150279e-02 3.757300662099024358e+00 1.433088287226110501e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.114387925642490806e+01 6.449202263121130152e-02 7.016895850215563613e+00 -3.845655043718745197e-02 3.758733777208068449e+00 1.433142057032034400e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.113639465409469231e+01 6.448914648845063824e-02 7.016294771550694698e+00 -3.845955965140285954e-02 3.760166946464578164e+00 1.433196581315096356e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.112891098102897480e+01 6.448625367388130525e-02 7.015683379199392000e+00 -3.846257206887896546e-02 3.761600170620504890e+00 1.433251855024944219e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.112142825262725765e+01 6.448334407164781068e-02 7.015061675407911146e+00 -3.846558764268784986e-02 3.763033450422756498e+00 1.433307873126994647e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.111394648429584286e+01 6.448041756681024972e-02 7.014429662444563895e+00 -3.846860632628928967e-02 3.764466786613214211e+00 1.433364630602425652e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.110646569144770268e+01 6.447747404534105720e-02 7.013787342599792751e+00 -3.847162807352761532e-02 3.765900179928749036e+00 1.433422122448167746e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.109898588950234988e+01 6.447451339412184346e-02 7.013134718186244676e+00 -3.847465283862861601e-02 3.767333631101235980e+00 1.433480343676894753e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.109150709388570988e+01 6.447153550094017471e-02 7.012471791538843036e+00 -3.847768057619643106e-02 3.768767140857570919e+00 1.433539289317014437e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.108402932002999641e+01 6.446854025448640890e-02 7.011798565014860429e+00 -3.848071124121053843e-02 3.770200709919686144e+00 1.433598954412657750e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.107655258337358006e+01 6.446552754435058707e-02 7.011115040993987080e+00 -3.848374478902268081e-02 3.771634339004565462e+00 1.433659334023667381e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.106907689936086214e+01 6.446249726101924149e-02 7.010421221878403664e+00 -3.848678117535389576e-02 3.773068028824261066e+00 1.433720423225586307e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.106160228344214858e+01 6.445944929587232863e-02 7.009717110092848813e+00 -3.848982035629151810e-02 3.774501780085908198e+00 1.433782217109645131e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.105412875107352200e+01 6.445638354118012059e-02 7.009002708084685729e+00 -3.849286228828623785e-02 3.775935593491741127e+00 1.433844710782748721e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.104665631771671030e+01 6.445329989010009641e-02 7.008278018323971459e+00 -3.849590692814916504e-02 3.777369469739108698e+00 1.433907899367462858e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.103918499883896764e+01 6.445019823667393066e-02 7.007543043303522623e+00 -3.849895423304892234e-02 3.778803409520490320e+00 1.433971778001999660e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.103171480991293940e+01 6.444707847582439864e-02 7.006797785538981138e+00 -3.850200416050878621e-02 3.780237413523511503e+00 1.434036341840202490e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.102424576641654319e+01 6.444394050335237878e-02 7.006042247568876391e+00 -3.850505666840381425e-02 3.781671482430959408e+00 1.434101586051530521e-02 5.711145005901364646e-01 7.008374562527137641e+00 -1.212587250357353419e+01 -1.410797914648437512e+01
1.101677788383283385e+01 6.444078421593382733e-02 7.005276431954691851e+00 -3.850811171495801405e-02 3.783105616920798386e+00 1.434167505821042597e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.100931242841633484e+01 6.441390745478711710e-02 7.004500656876225584e+00 -3.850120330696172460e-02 3.784538305302800776e+00 1.431214337451739912e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.100185063352854087e+01 6.438742246657887247e-02 7.003715254719918626e+00 -3.849450076245238689e-02 3.785968055708169189e+00 1.428291506679634816e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.099439246570651285e+01 6.436132440110954589e-02 7.002920249092201566e+00 -3.848800111213479536e-02 3.787394898337330229e+00 1.425398739610190049e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.098693789200262572e+01 6.433560846386518484e-02 7.002115663227801434e+00 -3.848170142227986396e-02 3.788818863118152080e+00 1.422535765019685566e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.097948687997925710e+01 6.431026991526497816e-02 7.001301519995640099e+00 -3.847559879767042251e-02 3.790239979708614371e+00 1.419702314352678900e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.097203939770342629e+01 6.428530406991148083e-02 7.000477841904792164e+00 -3.846969038139100988e-02 3.791658277499462937e+00 1.416898121689269367e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.096459541374149183e+01 6.426070629585393934e-02 6.999644651110345173e+00 -3.846397335427605840e-02 3.793073785616825955e+00 1.414122923709606149e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.095715489715390945e+01 6.423647201386463446e-02 6.998801969419171876e+00 -3.845844493436764017e-02 3.794486532924797650e+00 1.411376459659053999e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.094971781749005402e+01 6.421259669672806092e-02 6.997949818295608360e+00 -3.845310237620284260e-02 3.795896548027985595e+00 1.408658471312250297e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.094228414478318534e+01 6.418907586855052139e-02 6.997088218866927001e+00 -3.844794296739303952e-02 3.797303859274011373e+00 1.405968702911288871e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.093485384954558270e+01 6.416590510409204973e-02 6.996217191928575829e+00 -3.844296402892702358e-02 3.798708494755959286e+00 1.403306901140754723e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.092742690276358886e+01 6.414308002809646081e-02 6.995336757949529805e+00 -3.843816291702309429e-02 3.800110482314817073e+00 1.400672815118380980e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.092000327589265218e+01 6.412059631462771470e-02 6.994446937077631432e+00 -3.843353702271068428e-02 3.801509849541893971e+00 1.398066196364066913e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.091258294085242042e+01 6.409844968641778551e-02 6.993547749144846115e+00 -3.842908377133751746e-02 3.802906623781207252e+00 1.395486798768663488e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.090516587002189652e+01 6.407663591422579907e-02 6.992639213672437570e+00 -3.842480062208510072e-02 3.804300832131837673e+00 1.392934378563325144e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.089775203623464606e+01 6.405515081620831441e-02 6.991721349876058866e+00 -3.842068506725882654e-02 3.805692501450254728e+00 1.390408694287137426e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.089034141277414847e+01 6.403399025730857619e-02 6.990794176670646287e+00 -3.841673462904275638e-02 3.807081658352596598e+00 1.387909506730476521e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.088293397336929225e+01 6.401315014866398867e-02 6.989857712675124013e+00 -3.841294686025945038e-02 3.808468329216908810e+00 1.385436578917885637e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.087552969218977417e+01 6.399262644701095293e-02 6.988911976217217159e+00 -3.840931934582284685e-02 3.809852540185375780e+00 1.382989676098157240e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.086812854384150562e+01 6.397241515409585189e-02 6.987956985338246163e+00 -3.840584970234089957e-02 3.811234317166531049e+00 1.380568565716805071e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.086073050336207224e+01 6.395251231609601350e-02 6.986992757797846565e+00 -3.840253557767406983e-02 3.812613685837440425e+00 1.378173017388530791e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.085333554621624153e+01 6.393291402305036064e-02 6.986019311078615956e+00 -3.839937465050110438e-02 3.813990671645858477e+00 1.375802802870178428e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.084594364829152013e+01 6.391361640829969215e-02 6.985036662390686324e+00 -3.839636462980060977e-02 3.815365299812356170e+00 1.373457696033274743e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.083855478589381782e+01 6.389461564794139681e-02 6.984044828676155170e+00 -3.839350325233305966e-02 3.816737595332414301e+00 1.371137472817461622e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.083116893574326944e+01 6.387590796030293006e-02 6.983043826613307026e+00 -3.839078828217854650e-02 3.818107582978474301e+00 1.368841911204364027e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.082378607496999656e+01 6.385748960541438868e-02 6.982033672620906906e+00 -3.838821751261322496e-02 3.819475287301980160e+00 1.366570791214656577e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.081640618110984242e+01 6.383935688448404144e-02 6.981014382862513301e+00 -3.838578876581507510e-02 3.820840732635406578e+00 1.364323894884336696e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.080902923210016020e+01 6.382150613938258887e-02 6.979985973250717457e+00 -3.838349989246726129e-02 3.822203943094261369e+00 1.362101006240365106e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.080165520627563858e+01 6.380393375213587459e-02 6.978948459451323139e+00 -3.838134877136788886e-02 3.823564942579064763e+00 1.359901911276726987e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.079428408236418235e+01 6.378663614442586782e-02 6.977901856887461562e+00 -3.837933330904600565e-02 3.824923754777305174e+00 1.357726397930904445e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.078691583948284105e+01 6.376960977710080525e-02 6.976846180743624615e+00 -3.837745143864446790e-02 3.826280403165368327e+00 1.355574256053541579e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.077955045713389559e+01 6.375285114970287437e-02 6.975781445969503558e+00 -3.837570111749769725e-02 3.827634911010427743e+00 1.353445277365705225e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.077218791520098407e+01 6.373635680000287740e-02 6.974707667283772672e+00 -3.837408032900449517e-02 3.828987301372312579e+00 1.351339255458368707e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.076482819394514756e+01 6.372012330353284126e-02 6.973624859177958157e+00 -3.837258708295703674e-02 3.830337597105372804e+00 1.349255985777171249e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.075747127400091685e+01 6.370414727312520564e-02 6.972533035920253752e+00 -3.837121941518358004e-02 3.831685820860322167e+00 1.347195265600798809e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.075011713637243282e+01 6.368842535845939401e-02 6.971432211559283942e+00 -3.836997538719682382e-02 3.833031995086060295e+00 1.345156894019730424e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.074276576242961312e+01 6.367295424561557338e-02 6.970322399927808554e+00 -3.836885308584781634e-02 3.834376142031474810e+00 1.343140671915340513e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.073541713390435426e+01 6.365773065663554720e-02 6.969203614646367839e+00 -3.836785062297060761e-02 3.835718283747221680e+00 1.341146401939207269e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.072807123288680309e+01 6.364275134909243292e-02 6.968075869126850286e+00 -3.836696613398059286e-02 3.837058442087482035e+00 1.339173888482503121e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.072072804182176853e+01 6.362801311567610474e-02 6.966939176575872139e+00 -3.836619777629021039e-02 3.838396638711681685e+00 1.337222937643875106e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.071338754350512268e+01 6.361351278378095386e-02 6.965793549998169354e+00 -3.836554373114346717e-02 3.839732895086200859e+00 1.335293357230955477e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.070604972108015929e+01 6.359924721509324641e-02 6.964639002200033069e+00 -3.836500220359528868e-02 3.841067232486075067e+00 1.333384956744061538e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.069871455803398419e+01 6.358521330518454584e-02 6.963475545792698895e+00 -3.836457142219384941e-02 3.842399671996679089e+00 1.331497547357264610e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.069138203819394128e+01 6.357140798311150531e-02 6.962303193195687356e+00 -3.836424963866781612e-02 3.843730234515390087e+00 1.329630941899768472e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.068405214572408113e+01 6.355782821102179403e-02 6.961121956640091035e+00 -3.836403512761842050e-02 3.845058940753234733e+00 1.327784954837591021e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.067672486512165975e+01 6.354447098376611591e-02 6.959931848171810209e+00 -3.836392618621600747e-02 3.846385811236516794e+00 1.325959402255540501e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.066940018121369249e+01 6.353133332851695902e-02 6.958732879654735193e+00 -3.836392113329719494e-02 3.847710866308424738e+00 1.324154101833588046e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.066207807915361983e+01 6.351841230440063990e-02 6.957525062773766145e+00 -3.836401830748852049e-02 3.849034126130610023e+00 1.322368872813973681e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.065475854441801395e+01 6.350570500213420511e-02 6.956308409037800011e+00 -3.836421606869658274e-02 3.850355610684747187e+00 1.320603536001384130e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.064744156280321796e+01 6.349320854366048705e-02 6.955082929782780532e+00 -3.836451279834070249e-02 3.851675339774092599e+00 1.318857913751110382e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.064012712042202047e+01 6.348092008178800316e-02 6.953848636174708275e+00 -3.836490689906962154e-02 3.852993333025026335e+00 1.317131829952400413e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.063281520370035338e+01 6.346883679983632287e-02 6.952605539212605379e+00 -3.836539679448250362e-02 3.854309609888577182e+00 1.315425110012074725e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.062550579937403228e+01 6.345695591128663882e-02 6.951353649731438544e+00 -3.836598092885408484e-02 3.855624189641933430e+00 1.313737580838399664e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.061819889448552701e+01 6.344527465943761158e-02 6.950092978404998512e+00 -3.836665776686400131e-02 3.856937091389935013e+00 1.312069070825212964e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.061089447638076244e+01 6.343379031706626592e-02 6.948823535748732461e+00 -3.836742579329412151e-02 3.858248334066552765e+00 1.310419409835946077e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.060359253270598501e+01 6.342250018609632556e-02 6.947545332122503581e+00 -3.836828351165422202e-02 3.859557936436345482e+00 1.308788429177392375e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.059629305140473399e+01 6.341140159727766401e-02 6.946258377733220080e+00 -3.836922944351162101e-02 3.860865917095889888e+00 1.307175961580526666e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.058899602071478618e+01 6.340049190986551952e-02 6.944962682637489948e+00 -3.837026212978812689e-02 3.862172294475207490e+00 1.305581841200722376e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.058170142916508105e+01 6.338976851130036227e-02 6.943658256744300594e+00 -3.837138013061328762e-02 3.863477086839181229e+00 1.304005903604086615e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.057440926557267069e+01 6.337922881689232735e-02 6.942345109817655846e+00 -3.837258202507475707e-02 3.864780312288960129e+00 1.302447985752980958e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.056711951903970359e+01 6.336887026951018576e-02 6.941023251479174760e+00 -3.837386641097235290e-02 3.866081988763347077e+00 1.300907925991761152e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.055983217895043680e+01 6.335869033927489513e-02 6.939692691210649578e+00 -3.837523190457572952e-02 3.867382134040174613e+00 1.299385564032732969e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.055254723496828184e+01 6.334868652325742477e-02 6.938353438356570813e+00 -3.837667714038557609e-02 3.868680765737666061e+00 1.297880740942319172e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.054526467703287373e+01 6.333885634518096608e-02 6.937005502126607936e+00 -3.837820077089023479e-02 3.869977901315782010e+00 1.296393299127354334e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.053798449535718795e+01 6.332919735512851367e-02 6.935648891598044763e+00 -3.837980146565612288e-02 3.871273558077553023e+00 1.294923082315048955e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.053070668042475688e+01 6.331970712926031364e-02 6.934283615718088711e+00 -3.838147791022984007e-02 3.872567753170386151e+00 1.293469935531267774e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.052343122298688449e+01 6.331038326953286610e-02 6.932909683306185400e+00 -3.838322880734009596e-02 3.873860503587364779e+00 1.292033705101410836e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.051615811405982548e+01 6.330122340341726161e-02 6.931527103056363437e+00 -3.838505287688878664e-02 3.875151826168543145e+00 1.290614238639655430e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.050888734492199461e+01 6.329222518362130623e-02 6.930135883539545461e+00 -3.838694885573032400e-02 3.876441737602228876e+00 1.289211385036289660e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.050161890711120094e+01 6.328338628781547681e-02 6.928736033205827205e+00 -3.838891549745414300e-02 3.877730254426252188e+00 1.287824994445231110e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.049435279242190866e+01 6.327470441836267889e-02 6.927327560386721927e+00 -3.839095157217031068e-02 3.879017393029224436e+00 1.286454918271724354e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.048708899290252461e+01 6.326617730205175150e-02 6.925910473297371084e+00 -3.839305586629820910e-02 3.880303169651782458e+00 1.285101009160217848e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.047982750085271597e+01 6.325780268983460797e-02 6.924484780038723919e+00 -3.839522718235825055e-02 3.881587600387822690e+00 1.283763120982412721e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.047256830882074397e+01 6.324957835656701277e-02 6.923050488599682417e+00 -3.839746433874466347e-02 3.882870701185721085e+00 1.282441108825269245e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.046531140960085615e+01 6.324150210075436818e-02 6.921607606859196515e+00 -3.839976616875896004e-02 3.884152487849541480e+00 1.281134828971936847e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.045805679623075335e+01 6.323357174430563332e-02 6.920156142588257175e+00 -3.840213152002616009e-02 3.885432976040221309e+00 1.279844138886539195e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.045080446198904767e+01 6.322578513228717390e-02 6.918696103451911661e+00 -3.840455925545165072e-02 3.886712181276752887e+00 1.278568897214130660e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.044355440039269389e+01 6.321814013267688936e-02 6.917227497011290360e+00 -3.840704825311659631e-02 3.887990118937360240e+00 1.277308963770439239e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.043630660519445286e+01 6.321063463612160149e-02 6.915750330725604300e+00 -3.840959740608500261e-02 3.889266804260663513e+00 1.276064199530876561e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.042906107038037611e+01 6.320326655569762087e-02 6.914264611954116013e+00 -3.841220562221350776e-02 3.890542252346833152e+00 1.274834466619699166e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.042181779016731547e+01 6.319603382667453306e-02 6.912770347958077544e+00 -3.841487182396383787e-02 3.891816478158734771e+00 1.273619628299319656e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.041457675900045743e+01 6.318893440628209346e-02 6.911267545902640919e+00 -3.841759494821787163e-02 3.893089496523060689e+00 1.272419548959763044e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.040733797155087714e+01 6.318196627348020289e-02 6.909756212858741975e+00 -3.842037394609530004e-02 3.894361322131452585e+00 1.271234094108267786e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.040010142271312077e+01 6.317512742873186704e-02 6.908236355804956652e+00 -3.842320778277379806e-02 3.895631969541613948e+00 1.270063130359025752e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.039286710760280741e+01 6.316841589377919508e-02 6.906707981629325310e+00 -3.842609543721788729e-02 3.896901453178411412e+00 1.268906525422146443e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.038563502155428964e+01 6.316182971142499103e-02 6.905171097131116653e+00 -3.842903590106229450e-02 3.898169787334961445e+00 1.267764148084477016e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.037840516011837444e+01 6.315536694531931339e-02 6.903625709022532142e+00 -3.843202817892956563e-02 3.899436986173703268e+00 1.266635868204513300e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.037117751905999263e+01 6.314902567974475800e-02 6.902071823930441496e+00 -3.843507128885427504e-02 3.900703063727468667e+00 1.265521556708473078e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.036395209435589848e+01 6.314280401940340626e-02 6.900509448398111090e+00 -3.843816426212728898e-02 3.901968033900546473e+00 1.264421085580820676e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.035672888219237109e+01 6.313670008920643784e-02 6.898938588886904810e+00 -3.844130614312889910e-02 3.903231910469734611e+00 1.263334327854787054e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.034950787896295132e+01 6.313071203406642184e-02 6.897359251777960942e+00 -3.844449598916419020e-02 3.904494707085385041e+00 1.262261157603011483e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.034228908126618940e+01 6.312483801869230027e-02 6.895771443373843290e+00 -3.844773287030069792e-02 3.905756437272437598e+00 1.261201449928306059e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.033507248590342442e+01 6.311907622738685553e-02 6.894175169900168321e+00 -3.845101586920825210e-02 3.907017114431446725e+00 1.260155080954537821e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.032785808987657461e+01 6.311342486384681483e-02 6.892570437507209213e+00 -3.845434408100099205e-02 3.908276751839597107e+00 1.259121927817627960e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.032064589038595415e+01 6.310788215096534148e-02 6.890957252271474154e+00 -3.845771661308156064e-02 3.909535362651712198e+00 1.258101868656665359e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.031343588482811313e+01 6.310244633063707975e-02 6.889335620197264198e+00 -3.846113258498728288e-02 3.910792959901252086e+00 1.257094782605132181e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.030622807079368997e+01 6.309711566356587809e-02 6.887705547218199165e+00 -3.846459112798696761e-02 3.912049556501303371e+00 1.256100549779784643e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.029902244606534190e+01 6.309188842907791084e-02 6.886067039198683126e+00 -3.846809138426380420e-02 3.913305165245554385e+00 1.255119051265575665e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.029181900861567556e+01 6.308676292493678450e-02 6.884420101935350367e+00 -3.847163250751699237e-02 3.914559798809261526e+00 1.254150169114502840e-02 5.653512981611997779e-01 6.536330384611110489e+00 -1.220749882652249241e+01 -1.339835377252299864e+01
1.028461775660516508e+01 6.308173746715795005e-02 6.882764741158529986e+00 -3.847521366303689738e-02 3.915813469750214715e+00 1.253193786339418248e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.027742476855722131e+01 6.295818813067427522e-02 6.881103273265800624e+00 -3.842657273184243300e-02 3.917057738954083490e+00 1.235373680434451171e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.027024594328793050e+01 6.283694965881590766e-02 6.879438060341171557e+00 -3.837898819565142838e-02 3.918284274875552864e+00 1.217726869837902279e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.026308101276330298e+01 6.271799223585423910e-02 6.877769174626634729e+00 -3.833243427366267442e-02 3.919493249761209164e+00 1.200251263453343091e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.025592971320636693e+01 6.260128662828623458e-02 6.876096685774343520e+00 -3.828688539176845762e-02 3.920684833785391898e+00 1.182944807681287659e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.024879178504302679e+01 6.248680416990525649e-02 6.874420660890096180e+00 -3.824231616817586749e-02 3.921859195087116667e+00 1.165805485291220023e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.024166697284989702e+01 6.237451674733458795e-02 6.872741164574895478e+00 -3.819870139566045736e-02 3.923016499805871415e+00 1.148831314287699842e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.023455502530361727e+01 6.226439678597824046e-02 6.871058258965059728e+00 -3.815601605318773987e-02 3.924156912116377960e+00 1.132020347089101805e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.022745569512483854e+01 6.215641723592476436e-02 6.869372003777783675e+00 -3.811423548722894794e-02 3.925280594263287792e+00 1.115370671391199831e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.022036873900827025e+01 6.205055155725839461e-02 6.867682456370771682e+00 -3.807333559144698842e-02 3.926387706597032512e+00 1.098880411050615243e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.021329391754700211e+01 6.194677370536526978e-02 6.865989671807642303e+00 -3.803329282296381147e-02 3.927478407609721778e+00 1.082547725405988426e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.020623099515806942e+01 6.184505811670016479e-02 6.864293702922084961e+00 -3.799408418850563213e-02 3.928552853970149972e+00 1.066370808332176706e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.019917974000970773e+01 6.174537969503017532e-02 6.862594600380317544e+00 -3.795568723095401470e-02 3.929611200557870720e+00 1.050347887323988677e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.019213992395025414e+01 6.164771379813806934e-02 6.860892412741887547e+00 -3.791808001629010105e-02 3.930653600496371247e+00 1.034477222608418470e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.018511132243865447e+01 6.155203622496865923e-02 6.859187186518875379e+00 -3.788124112091805634e-02 3.931680205185373200e+00 1.018757106284371577e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.017809371447653000e+01 6.145832320320226277e-02 6.857478966233543360e+00 -3.784514961935447896e-02 3.932691164332283940e+00 1.003185861488912339e-02 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.017108688254175419e+01 6.136655137723991821e-02 6.855767794474480148e+00 -3.780978507227097940e-02 3.933686625982829366e+00 9.877618415891058906e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.016409061252351265e+01 6.127669779658566351e-02 6.854053711951284100e+00 -3.777512751487771547e-02 3.934666736550890054e+00 9.724834293985592723e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.015710469365879476e+01 6.118873990461171086e-02 6.852336757547826451e+00 -3.774115744563608793e-02 3.935631640847566004e+00 9.573490364178064913e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.015012891847027809e+01 6.110265552769298530e-02 6.850616968374139581e+00 -3.770785581528935532e-02 3.936581482109493546e+00 9.423571020977142276e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.014316308270558054e+01 6.101842286469795484e-02 6.848894379816971245e+00 -3.767520401620024634e-02 3.937516402026435713e+00 9.275060931251166360e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.013620698527783581e+01 6.093602047682323414e-02 6.847169025589041169e+00 -3.764318387198527932e-02 3.938436540768171401e+00 9.127945027299201250e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.012926042820755157e+01 6.085542727775990202e-02 6.845440937777036439e+00 -3.761177762743561637e-02 3.939342037010700182e+00 8.982208500129477968e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.012232321656572864e+01 6.077662252417995181e-02 6.843710146888384749e+00 -3.758096793871500835e-02 3.940233027961784984e+00 8.837836792938211575e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.011539515841820069e+01 6.069958580653171676e-02 6.841976681896841050e+00 -3.755073786382542855e-02 3.941109649385853508e+00 8.694815594782051571e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.010847606477116756e+01 6.062429704013359844e-02 6.840240570286917787e+00 -3.752107085333163811e-02 3.941972035628275695e+00 8.553130834437665600e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.010156574951789032e+01 6.055073645655571768e-02 6.838501838097193364e+00 -3.749195074133604422e-02 3.942820319639035453e+00 8.412768674442221845e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.009466402938651264e+01 6.047888459527965554e-02 6.836760509962531707e+00 -3.746336173669571890e-02 3.943654632995817533e+00 8.273715505308766247e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.008777072388899043e+01 6.040872229562662538e-02 6.835016609155239564e+00 -3.743528841447356370e-02 3.944475105926521508e+00 8.135957939910707509e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.008088565527109104e+01 6.034023068894502073e-02 6.833270157625194408e+00 -3.740771570761614734e-02 3.945281867331224657e+00 7.999482808029860503e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.007400864846344213e+01 6.027339119104836718e-02 6.831521176038970466e+00 -3.738062889885079149e-02 3.946075044803607046e+00 7.864277151062689514e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.006713953103360559e+01 6.020818549489524024e-02 6.829769683817989545e+00 -3.735401361279490351e-02 3.946854764651853475e+00 7.730328216879603538e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.006027813313914443e+01 6.014459556350289227e-02 6.828015699175722375e+00 -3.732785580827080452e-02 3.947621151919051830e+00 7.597623454832336254e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.005342428748166128e+01 6.008260362308674024e-02 6.826259239153968927e+00 -3.730214177081948856e-02 3.948374330403095822e+00 7.466150510904631492e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.004657782926178200e+01 6.002219215641804023e-02 6.824500319658240777e+00 -3.727685810540704026e-02 3.949114422676112124e+00 7.335897223001640668e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.003973859613507180e+01 5.996334389639244866e-02 6.822738955492267721e+00 -3.725199172931763919e-02 3.949841550103423859e+00 7.206851616373582611e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.003290642816884670e+01 5.990604181980238585e-02 6.820975160391657965e+00 -3.722752986522739893e-02 3.950555832862059802e+00 7.079001899169403561e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.002608116779986958e+01 5.985026914130639475e-02 6.819208947056723424e+00 -3.720346003445330202e-02 3.951257389958827915e+00 6.952336458116313046e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.001926265979290420e+01 5.979600930758890986e-02 6.817440327184507431e+00 -3.717977005037192278e-02 3.951946339247963014e+00 6.826843854321223114e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.001245075120010597e+01 5.974324599170410116e-02 6.815669311500019312e+00 -3.715644801200267827e-02 3.952622797448358316e+00 6.702512819190264981e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
1.000564529132123326e+01 5.969196308759770753e-02 6.813895909786708671e+00 -3.713348229775059739e-02 3.953286880160397754e+00 6.579332250462689886e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.998846131664659964e+00 5.964214470480092012e-02 6.812120130916194505e+00 -3.711086155930371638e-02 3.953938701882393936e+00 6.457291208355592747e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.992053125909169609e+00 5.959377516329066732e-02 6.810341982877264222e+00 -3.708857471568049319e-02 3.954578376026649078e+00 6.336378911816019539e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.985266129866507967e+00 5.954683898851081264e-02 6.808561472804172787e+00 -3.706661094742270263e-02 3.955206014935143788e+00 6.216584734877153746e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.978485001444681757e+00 5.950132090654893652e-02 6.806778607004244641e+00 -3.704495969092943403e-02 3.955821729894868799e+00 6.097898203115368308e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.971709600611989188e+00 5.945720583946364352e-02 6.804993390984809487e+00 -3.702361063292805565e-02 3.956425631152805433e+00 5.980308990205065664e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.964939789361752176e+00 5.941447890075741978e-02 6.803205829479479938e+00 -3.700255370507807978e-02 3.957017827930567666e+00 5.863806914568325639e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.958175431677753764e+00 5.937312539099030839e-02 6.801415926473791451e+00 -3.698177907870399406e-02 3.957598428438712457e+00 5.748381936116476326e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.951416393500350566e+00 5.933313079352978137e-02 6.799623685230220538e+00 -3.696127715965329824e-02 3.958167539890729891e+00 5.634024153080810678e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.944662542693242457e+00 5.929448077043240894e-02 6.797829108312594570e+00 -3.694103858327618672e-02 3.958725268516720686e+00 5.520723798929771248e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.937913749010903075e+00 5.925716115845298254e-02 6.796032197609908287e+00 -3.692105420952323386e-02 3.959271719576769488e+00 5.408471239370001016e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.931169884066628484e+00 5.922115796517698344e-02 6.794232954359565646e+00 -3.690131511815779308e-02 3.959806997374020643e+00 5.297256969428758809e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.924430821301220007e+00 5.918645736527242823e-02 6.792431379170055017e+00 -3.688181260407978612e-02 3.960331205267468846e+00 5.187071610615278522e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.917696435952265688e+00 5.915304569685714969e-02 6.790627472043076374e+00 -3.686253817275773892e-02 3.960844445684468695e+00 5.077905908158729387e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.910966605024016829e+00 5.912090945797783548e-02 6.788821232395130245e+00 -3.684348353576599733e-02 3.961346820132971569e+00 4.969750728320517820e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.904241207257838298e+00 5.909003530319720254e-02 6.787012659078584420e+00 -3.682464060642416659e-02 3.961838429213496937e+00 4.862597055778743356e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.897520123103234369e+00 5.906041004028581010e-02 6.785201750402227283e+00 -3.680600149553595046e-02 3.962319372630846992e+00 4.756435991082692306e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.890803234689423462e+00 5.903202062701515263e-02 6.783388504151324661e+00 -3.678755850722455895e-02 3.962789749205568590e+00 4.651258748175323039e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.884090425797458224e+00 5.900485416804874400e-02 6.781572917607188167e+00 -3.676930413486213106e-02 3.963249656885171390e+00 4.547056651981768761e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.877381581832869628e+00 5.897889791192810482e-02 6.779754987566266600e+00 -3.675123105709048044e-02 3.963699192755109735e+00 4.443821136061939202e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.870676589798840439e+00 5.895413924815050277e-02 6.777934710358775483e+00 -3.673333213393073504e-02 3.964138453049529165e+00 4.341543740325369376e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.863975338269877824e+00 5.893056570433560098e-02 6.776112081866870973e+00 -3.671560040297946331e-02 3.964567533161791335e+00 4.240216108806526066e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.857277717365988678e+00 5.890816494347812099e-02 6.774287097542380565e+00 -3.669802907568893435e-02 3.964986527654776438e+00 4.139829987498833824e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.850583618727338120e+00 5.888692476128373071e-02 6.772459752424102142e+00 -3.668061153372922240e-02 3.965395530270974689e+00 4.040377222245743020e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.843892935489391149e+00 5.886683308358555550e-02 6.770630041154680256e+00 -3.666334132543008772e-02 3.965794633942366865e+00 3.941849756687213630e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.837205562258505509e+00 5.884787796383866149e-02 6.768797957997067627e+00 -3.664621216230036505e-02 3.966183930800104562e+00 3.844239630260039200e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.830521395088002379e+00 5.883004758069011048e-02 6.766963496850585180e+00 -3.662921791562296497e-02 3.966563512183990614e+00 3.747538976250487479e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.823840331454663399e+00 5.881333023562204665e-02 6.765126651266585966e+00 -3.661235261312339312e-02 3.966933468651770323e+00 3.651740019897777544e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.817162270235680666e+00 5.879771435066558777e-02 6.763287414463736269e+00 -3.659561043570994793e-02 3.967293889988233513e+00 3.556835076546966627e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.810487111686025941e+00 5.878318846618318244e-02 6.761445779342914797e+00 -3.657898571428372381e-02 3.967644865214134065e+00 3.462816549849855388e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.803814757416244419e+00 5.876974123871730321e-02 6.759601738501750390e+00 -3.656247292661657378e-02 3.967986482594934028e+00 3.369676930012572864e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.797145110370658827e+00 5.875736143890330360e-02 6.757755284248793792e+00 -3.654606669429538018e-02 3.968318829649371438e+00 3.277408792088533536e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.790478074805971431e+00 5.874603794944441987e-02 6.755906408617343928e+00 -3.652976177973088490e-02 3.968641993157863368e+00 3.186004794315507992e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.783813556270269274e+00 5.873575976314691915e-02 6.754055103378923341e+00 -3.651355308322946913e-02 3.968956059170742012e+00 3.095457676495581584e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.777151461582409553e+00 5.872651598101349263e-02 6.752201360056421464e+00 -3.649743564012628699e-02 3.969261113016332221e+00 3.005760258416812804e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.770491698811785142e+00 5.871829581039296475e-02 6.750345169936910139e+00 -3.648140461797823308e-02 3.969557239308872276e+00 2.916905438315444722e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.763834177258459590e+00 5.871108856318462549e-02 6.748486524084133187e+00 -3.646545531381526623e-02 3.969844521956283678e+00 2.828886191377547998e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.757178807433668055e+00 5.870488365409532588e-02 6.746625413350685108e+00 -3.644958315144864597e-02 3.970123044167793935e+00 2.741695568279016882e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.750525501040673504e+00 5.869967059894772715e-02 6.744761828389883362e+00 -3.643378367883463170e-02 3.970392888461412806e+00 2.655326693762865252e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.743874170955969305e+00 5.869543901303801714e-02 6.742895759667334232e+00 -3.641805256549240921e-02 3.970654136671269541e+00 2.569772765252804382e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.737224731210829987e+00 5.869217860954155375e-02 6.741027197472210020e+00 -3.640238559997480139e-02 3.970906869954813345e+00 2.485027051502111933e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.730577096973190621e+00 5.868987919796483932e-02 6.739156131928237592e+00 -3.638677868739055576e-02 3.971151168799880615e+00 2.401082891276835451e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.723931184529856608e+00 5.868853068264241052e-02 6.737282553004400931e+00 -3.637122784697700839e-02 3.971387113031631166e+00 2.317933692072393637e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.717286911269040317e+00 5.868812306127712403e-02 6.735406450525375455e+00 -3.635572920972183347e-02 3.971614781819358786e+00 2.235572928862675484e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.710644195663206801e+00 5.868864642352250582e-02 6.733527814181686999e+00 -3.634027901603278238e-02 3.971834253683176996e+00 2.153994142880755625e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.704002957252233941e+00 5.869009094960579015e-02 6.731646633539609681e+00 -3.632487361345426713e-02 3.972045606500586690e+00 2.073190940430373694e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.697363116626869228e+00 5.869244690899032280e-02 6.729762898050807074e+00 -3.630950945442969896e-02 3.972248917512923860e+00 1.993156991727351116e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.690724595412493869e+00 5.869570465907607282e-02 6.727876597061716701e+00 -3.629418309410849947e-02 3.972444263331694536e+00 1.913886029770139104e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.684087316253172872e+00 5.869985464393702446e-02 6.725987719822692057e+00 -3.627889118819674352e-02 3.972631719944797801e+00 1.835371849238714862e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.677451202795991136e+00 5.870488739309426274e-02 6.724096255496902153e+00 -3.626363049085048335e-02 3.972811362722640016e+00 1.757608305421071810e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.670816179675668423e+00 5.871079352032357312e-02 6.722202193168993034e+00 -3.624839785261074060e-02 3.972983266424143345e+00 1.680589313166560086e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.664182172499454992e+00 5.871756372249647277e-02 6.720305521853517483e+00 -3.623319021837918125e-02 3.973147505202649477e+00 1.604308845865364767e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.657549107832293700e+00 5.872518877845354923e-02 6.718406230503140897e+00 -3.621800462543365434e-02 3.973304152611725204e+00 1.528760934453423162e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.650916913182243206e+00 5.873365954790910753e-02 6.716504308016623348e+00 -3.620283820148260251e-02 3.973453281610867638e+00 1.453939666442104640e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.644285516986171203e+00 5.874296697038604298e-02 6.714599743246585817e+00 -3.618768816275754613e-02 3.973594964571113941e+00 1.379839184971994644e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.637654848595689216e+00 5.875310206418001696e-02 6.712692525007063260e+00 -3.617255181214273224e-02 3.973729273280558694e+00 1.306453687890143456e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.631024838263343213e+00 5.876405592535192263e-02 6.710782642080850735e+00 -3.615742653734120571e-02 3.973856278949778442e+00 1.233777426850156270e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.624395417129054664e+00 5.877581972674777999e-02 6.708870083226645242e+00 -3.614230980907642138e-02 3.973976052217169208e+00 1.161804706434521779e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.617766517206788990e+00 5.878838471704510987e-02 6.706954837185989504e+00 -3.612719917932868952e-02 3.974088663154195622e+00 1.090529883298588807e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.611138071371470915e+00 5.880174221982491234e-02 6.705036892690019457e+00 -3.611209227960565649e-02 3.974194181270557014e+00 1.019947365335620477e-03 5.245971346995412787e-01 3.198295702171299659e+00 -1.278471495927698953e+01 -8.380276652090644873e+00
9.604510013346128972e+00 5.881588363266847946e-02 6.703116238466021670e+00 -3.609698681924611990e-02 3.974292675519269125e+00 9.500516108623688685e-04 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.597886363630763640e+00 5.871699145225292571e-02 6.701196863934977266e+00 -3.607502412697774496e-02 3.974378362711003643e+00 7.639352698505020613e-04 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.591271069377208747e+00 5.862022351438353485e-02 6.699282741437806443e+00 -3.605300239528056588e-02 3.974445510937522741e+00 5.792698678607267372e-04 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.584663957120291400e+00 5.852556069294663488e-02 6.697373833345232619e+00 -3.603090759507870250e-02 3.974494264564759405e+00 3.960408816675939771e-04 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.578064856289310924e+00 5.843298404006570107e-02 6.695470101080641889e+00 -3.600872608444678769e-02 3.974524766517079755e+00 2.142340022265178481e-04 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.571473599151236300e+00 5.834247478055274577e-02 6.693571505164213953e+00 -3.598644459981319155e-02 3.974537158298421247e+00 3.383512910230869497e-05 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.564890020755075994e+00 5.825401430658863622e-02 6.691678005255987216e+00 -3.596405024738095341e-02 3.974531580012882426e+00 -1.451696349423259357e-04 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.558313958877409533e+00 5.816758417262400671e-02 6.689789560197878515e+00 -3.594153049475951045e-02 3.974508170384778882e+00 -3.227939892034153990e-04 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.551745253969055938e+00 5.808316609049266055e-02 6.687906128054692090e+00 -3.591887316280045067e-02 3.974467066778179181e+00 -4.990514401424100705e-04 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.545183749102841730e+00 5.800074192472980117e-02 6.686027666154127580e+00 -3.589606641763093409e-02 3.974408405215941187e+00 -6.739553063476442542e-04 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.538629289922457843e+00 5.792029368808751522e-02 6.684154131125828791e+00 -3.587309876287844701e-02 3.974332320398255902e+00 -8.475187233551367610e-04 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.532081724592369909e+00 5.784180353724034662e-02 6.682285478939478551e+00 -3.584995903208102602e-02 3.974238945720717009e+00 -1.019754648333116029e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.525540903748765942e+00 5.776525376867401584e-02 6.680421664941975202e+00 -3.582663638127711603e-02 3.974128413291930340e+00 -1.190675864634500696e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.519006680451520097e+00 5.769062681475052579e-02 6.678562643893706685e+00 -3.580312028176953904e-02 3.974000853950671708e+00 -1.360294986221411567e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.512478910137145860e+00 5.761790523994323593e-02 6.676708370003940018e+00 -3.577940051305821684e-02 3.973856397282610864e+00 -1.528624461965645553e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.505957450572719125e+00 5.754707173723563191e-02 6.674858796965355445e+00 -3.575546715593654057e-02 3.973695171636610013e+00 -1.695676579828898781e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.499442161810749852e+00 5.747810912467776062e-02 6.673013877987735931e+00 -3.573131058574634950e-02 3.973517304140611550e+00 -1.861463470926397103e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.492932906144989857e+00 5.741100034209453695e-02 6.671173565830835095e+00 -3.570692146578683529e-02 3.973322920717122564e+00 -2.025997113477457333e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.486429548067146555e+00 5.734572844794028762e-02 6.669337812836443113e+00 -3.568229074087267416e-02 3.973112146098313424e+00 -2.189289336646382290e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.479931954224484869e+00 5.728227661629409218e-02 6.667506570959666590e+00 -3.565740963103697370e-02 3.972885103840734011e+00 -2.351351824276976324e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.473439993378310220e+00 5.722062813399077241e-02 6.665679791799440146e+00 -3.563226962537480169e-02 3.972641916339664903e+00 -2.512196118523848248e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.466953536363300614e+00 5.716076639788233993e-02 6.663857426628289282e+00 -3.560686247602307813e-02 3.972382704843107515e+00 -2.671833623383567183e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.460472456047678946e+00 5.710267491222514868e-02 6.662039426421353383e+00 -3.558118019227290985e-02 3.972107589465428301e+00 -2.830275608128629636e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.453996627294204202e+00 5.704633728618797167e-02 6.660225741884697293e+00 -3.555521503481052364e-02 3.971816689200663220e+00 -2.987533210647091465e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.447525926921969130e+00 5.699173723147642895e-02 6.658416323482914123e+00 -3.552895951008303022e-02 3.971510121935492688e+00 -3.143617440690631582e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.441060233668981283e+00 5.693885856006942331e-02 6.656611121466044168e+00 -3.550240636478552841e-02 3.971188004461897236e+00 -3.298539183033717161e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.434599428155518552e+00 5.688768518206328145e-02 6.654810085895819682e+00 -3.547554858046603199e-02 3.970850452489500082e+00 -3.452309200546449432e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.428143392848243209e+00 5.683820110361949285e-02 6.653013166671248868e+00 -3.544837936824490887e-02 3.970497580657607273e+00 -3.604938137183591983e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.421692012025053131e+00 5.679039042501211887e-02 6.651220313553558583e+00 -3.542089216364564114e-02 3.970129502546954736e+00 -3.756436520892193678e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.415245171740661334e+00 5.674423733877096560e-02 6.649431476190502011e+00 -3.539308062153374845e-02 3.969746330691164893e+00 -3.906814766440148100e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.408802759792887827e+00 5.669972612791687044e-02 6.647646604140051707e+00 -3.536493861116093290e-02 3.969348176587928378e+00 -4.056083178167952871e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.402364665689653123e+00 5.665684116428543887e-02 6.645865646893485135e+00 -3.533646021131151005e-02 3.968935150709910431e+00 -4.204251952665857654e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.395930780616648548e+00 5.661556690693585192e-02 6.644088553897879557e+00 -3.530763970554834374e-02 3.968507362515396153e+00 -4.351331181378531067e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.389500997405685112e+00 5.657588790064129597e-02 6.642315274578022510e+00 -3.527847157755559931e-02 3.968064920458677758e+00 -4.497330853139296959e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.383075210503699637e+00 5.653778877445785056e-02 6.640545758357759176e+00 -3.524895050657566448e-02 3.967607932000191351e+00 -4.642260856635936281e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.376653315942402145e+00 5.650125424036864935e-02 6.638779954680776640e+00 -3.521907136293776081e-02 3.967136503616411680e+00 -4.786130982809990927e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.370235211308560963e+00 5.646626909200026800e-02 6.637017813030848146e+00 -3.518882920367578243e-02 3.966650740809509301e+00 -4.928950927191440463e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.363820795714905998e+00 5.643281820340845245e-02 6.635259282951536441e+00 -3.515821926823300969e-02 3.966150748116776814e+00 -5.070730292170568844e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.357409969771644853e+00 5.640088652793031482e-02 6.633504314065378438e+00 -3.512723697425140096e-02 3.965636629119832612e+00 -5.211478589208793158e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.351002635558570475e+00 5.637045909710024921e-02 6.631752856092552939e+00 -3.509587791344331853e-02 3.965108486453605696e+00 -5.351205240990161358e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.344598696597760323e+00 5.634152101962693754e-02 6.630004858869045670e+00 -3.506413784754348201e-02 3.964566421815107766e+00 -5.489919583515183443e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.338198057826845755e+00 5.631405748042884324e-02 6.628260272364320471e+00 -3.503201270433911607e-02 3.964010535971999705e+00 -5.627630868138616335e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.331800625572849839e+00 5.628805373972572273e-02 6.626519046698508220e+00 -3.499949857377635670e-02 3.963440928770956440e+00 -5.764348263552769754e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.325406307526575844e+00 5.626349513218378146e-02 6.624781132159118791e+00 -3.496659170414084805e-02 3.962857699145835966e+00 -5.900080857717861400e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.319015012717541069e+00 5.624036706611209441e-02 6.623046479217289395e+00 -3.493328849831082300e-02 3.962260945125658740e+00 -6.034837659740904629e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.312626651489440022e+00 5.621865502270807780e-02 6.621315038543578169e+00 -3.489958551008073145e-02 3.961650763842400114e+00 -6.168627601704577967e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.306241135476131632e+00 5.619834455534983980e-02 6.619586761023306565e+00 -3.486547944055371634e-02 3.961027251538604244e+00 -6.301459540447482480e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.299858377578143376e+00 5.617942128893328030e-02 6.617861597771467430e+00 -3.483096713460123728e-02 3.960390503574821697e+00 -6.433342259297151339e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.293478291939671010e+00 5.616187091925194108e-02 6.616139500147201424e+00 -3.479604557738820436e-02 3.959740614436874750e+00 -6.564284469757156008e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.287100793926079234e+00 5.614567921241762211e-02 6.614420419767850667e+00 -3.476071189096199138e-02 3.959077677742957935e+00 -6.694294813149603146e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.280725800101885525e+00 5.613083200431983472e-02 6.612704308522598495e+00 -3.472496333090381582e-02 3.958401786250576482e+00 -6.823381862214294644e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.274353228209214706e+00 5.611731520012232938e-02 6.610991118585705095e+00 -3.468879728304097299e-02 3.957713031863324904e+00 -6.951554122665791133e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.267982997146727797e+00 5.610511477379481748e-02 6.609280802429342572e+00 -3.465221126021846704e-02 3.957011505637514581e+00 -7.078820034709588926e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.261615026949005625e+00 5.609421676767827741e-02 6.607573312836042767e+00 -3.461520289912861648e-02 3.956297297788650358e+00 -7.205187974518590874e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.255249238766381836e+00 5.608460729208207540e-02 6.605868602910756060e+00 -3.457776995719730184e-02 3.955570497697761034e+00 -7.330666255671029058e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.248885554845218238e+00 5.607627252491140940e-02 6.604166626092539794e+00 -3.453991030952546087e-02 3.954831193917588639e+00 -7.455263130550977314e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.242523898508611779e+00 5.606919871132342442e-02 6.602467336165875444e+00 -3.450162194588459602e-02 3.954079474178639586e+00 -7.578986791712552518e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.236164194137529648e+00 5.606337216341057000e-02 6.600770687271621640e+00 -3.446290296776496898e-02 3.953315425395101279e+00 -7.701845373208904451e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.229806367152361801e+00 5.605877925990972177e-02 6.599076633917616341e+00 -3.442375158547534425e-02 3.952539133670626370e+00 -7.823846951887052439e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.223450343994876732e+00 5.605540644593569322e-02 6.597385130988925539e+00 -3.438416611529298422e-02 3.951750684303990457e+00 -7.944999548649623461e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.217096052110589355e+00 5.605324023273776379e-02 6.595696133757752655e+00 -3.434414497666282012e-02 3.950950161794624993e+00 -8.065311129684525626e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.210743419931517906e+00 5.605226719747793962e-02 6.594009597893013996e+00 -3.430368668944459853e-02 3.950137649848028065e+00 -8.184789607663570110e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.204392376859326319e+00 5.605247398302970474e-02 6.592325479469576699e+00 -3.426278987120695563e-02 3.949313231381057498e+00 -8.303442842911052876e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.198042853248852069e+00 5.605384729779604169e-02 6.590643734977184032e+00 -3.422145323456728117e-02 3.948476988527108489e+00 -8.421278644543277181e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.191694780392007047e+00 5.605637391554555565e-02 6.588964321329053853e+00 -3.417967558457635918e-02 3.947629002641178886e+00 -8.538304771580016925e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.185348090502039042e+00 5.606004067526558499e-02 6.587287195870171530e+00 -3.413745581614673064e-02 3.946769354304823896e+00 -8.654528934028874951e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.179002716698160924e+00 5.606483448103124351e-02 6.585612316385272003e+00 -3.409479291152373720e-02 3.945898123331004204e+00 -8.769958793943525080e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.172658592990524440e+00 5.607074230188929809e-02 6.583939641106526075e+00 -3.405168593779831637e-02 3.945015388768829734e+00 -8.884601966456793717e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.166315654265549284e+00 5.607775117175597956e-02 6.582269128720930063e+00 -3.400813404446050014e-02 3.944121228908201271e+00 -8.998466020789549005e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.159973836271586123e+00 5.608584818932767224e-02 6.580600738377404113e+00 -3.396413646099269434e-02 3.943215721284351716e+00 -9.111558481236365498e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.153633075604918901e+00 5.609502051800364930e-02 6.578934429693608976e+00 -3.391969249450176721e-02 3.942298942682290530e+00 -9.223886828128942741e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.147293309696088670e+00 5.610525538581993127e-02 6.577270162762483885e+00 -3.387480152738901740e-02 3.941370969141153147e+00 -9.335458498778252678e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.140954476796544270e+00 5.611654008539344179e-02 6.575607898158507325e+00 -3.382946301505709158e-02 3.940431875958456232e+00 -9.446280888396416803e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.134616515965607420e+00 5.612886197387569748e-02 6.573947596943692240e+00 -3.378367648365290798e-02 3.939481737694262353e+00 -9.556361350999320950e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.128279367057748672e+00 5.614220847291519906e-02 6.572289220673316557e+00 -3.373744152784565603e-02 3.938520628175255833e+00 -9.665707200291013754e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.121942970710165355e+00 5.615656706862787867e-02 6.570632731401390814e+00 -3.369075780863901165e-02 3.937548620498729335e+00 -9.774325710530929606e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.115607268330659707e+00 5.617192531157492313e-02 6.568978091685877985e+00 -3.364362505121652747e-02 3.936565787036486963e+00 -9.882224117385067161e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.109272202085815451e+00 5.618827081674723778e-02 6.567325264593655731e+00 -3.359604304281937903e-02 3.935572199438660768e+00 -9.989409618762221457e-03 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.102937714889451470e+00 5.620559126355611362e-02 6.565674213705236184e+00 -3.354801163068959341e-02 3.934567928637445089e+00 -1.009588937563316718e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.096603750390993781e+00 5.622387439584005525e-02 6.564024903119616283e+00 -3.349953074036189637e-02 3.933553044850802038e+00 -1.020167051083530063e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.090270252959813391e+00 5.624310802200118559e-02 6.562377297463134695e+00 -3.345060047476994952e-02 3.932527617586686564e+00 -1.030676009975319864e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.083937167662396561e+00 5.626328001537157092e-02 6.560731361905473236e+00 -3.340122119478120682e-02 3.931491715648260499e+00 -1.041116516239298448e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.077604440237244887e+00 5.628437831468049296e-02 6.559087062178003968e+00 -3.335139351580267836e-02 3.930445407139461445e+00 -1.051489266348437125e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.071272017070892701e+00 5.630639092452593281e-02 6.557444364591139774e+00 -3.330111829163129311e-02 3.929388759470459735e+00 -1.061794951385283854e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.064939845175242539e+00 5.632930591584146829e-02 6.555803236050484983e+00 -3.325039659820028942e-02 3.928321839362978185e+00 -1.072034257184193741e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.058607872166151154e+00 5.635311142635739123e-02 6.554163644071856254e+00 -3.319922971927308231e-02 3.927244712855476383e+00 -1.082207864458527638e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.052276046243139973e+00 5.637779566105649565e-02 6.552525556795266048e+00 -3.314761913301372820e-02 3.926157445308210203e+00 -1.092316448923050763e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.045944316170189126e+00 5.640334689262387763e-02 6.550888942997930897e+00 -3.309556649935699313e-02 3.925060101408170077e+00 -1.102360681412296005e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.039612631257538666e+00 5.642975346189035152e-02 6.549253772106356841e+00 -3.304307364814671605e-02 3.923952745173904244e+00 -1.112341227995256206e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.033280941344440151e+00 5.645700377826939204e-02 6.547620014207555350e+00 -3.299014256801208883e-02 3.922835439960228765e+00 -1.122258750086794869e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.026949196782805274e+00 5.648508632018757469e-02 6.545987640059443002e+00 -3.293677539595241122e-02 3.921708248462826063e+00 -1.132113904556200645e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.020617348421701820e+00 5.651398963550878507e-02 6.544356621100462235e+00 -3.288297440752319806e-02 3.920571232722737776e+00 -1.141907343834137716e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.014285347592670306e+00 5.654370234195139205e-02 6.542726929458442697e+00 -3.282874200666056203e-02 3.919424454130745250e+00 -1.151639716027866474e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.007953146095827535e+00 5.657421312749932873e-02 6.541098537958744075e+00 -3.277408071732612616e-02 3.918267973431641238e+00 -1.161311665023753541e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
9.001620696186645176e+00 5.660551075080966915e-02 6.539471420131775403e+00 -3.271899317572305593e-02 3.917101850728400780e+00 -1.170923830589455823e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
8.995287950563382040e+00 5.663758404161775561e-02 6.537845550219910429e+00 -3.266348212225288206e-02 3.915926145486246401e+00 -1.180476848484492310e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
8.988954862355205577e+00 5.667042190113843331e-02 6.536220903183759035e+00 -3.260755039406156713e-02 3.914740916536598725e+00 -1.189971350572192020e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
8.982621385110888923e+00 5.670401330246879756e-02 6.534597454707910202e+00 -3.255120091897589080e-02 3.913546222080917403e+00 -1.199407964925592457e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
8.976287472788095911e+00 5.673834729099231505e-02 6.532975181206110982e+00 -3.249443670670011663e-02 3.912342119694423470e+00 -1.208787315969217686e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
8.969953079743312685e+00 5.677341298478521397e-02 6.531354059825836167e+00 -3.243726084238841845e-02 3.911128666329683590e+00 -1.218110024608770083e-02 4.288320651224204472e-01 -4.645495075084454584e+00 -1.414107073280295523e+01 3.411316527853747615e+00
8.963618160722189643e+00 5.680919957503616918e-02 6.529734068452478724e+00 -3.237967648253143454e-02 3.909905918320076612e+00 -1.227376708350173991e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.957289307052425542e+00 5.665886544444306838e-02 6.528121773436486031e+00 -3.232422116976316206e-02 3.908671439149341786e+00 -1.241577132602533252e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.950973104081127119e+00 5.650990416908208136e-02 6.526523699881839669e+00 -3.226815653802693473e-02 3.907422773005075900e+00 -1.255750706246885721e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.944669498420006803e+00 5.636230464199825513e-02 6.524939764634443584e+00 -3.221148450510471356e-02 3.906159946585465725e+00 -1.269897734041703849e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.938378437398766252e+00 5.621605574209712075e-02 6.523369884922344930e+00 -3.215420717906638387e-02 3.904882986284201607e+00 -1.284018520211722622e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.932099869045604379e+00 5.607114633504611118e-02 6.521813978374912502e+00 -3.209632684807812303e-02 3.903591918191041898e+00 -1.298113368384847151e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.925833742068590482e+00 5.592756527418091261e-02 6.520271963041217589e+00 -3.203784597083602498e-02 3.902286768092439129e+00 -1.312182581539196070e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.919580005837847381e+00 5.578530140141560456e-02 6.518743757407645667e+00 -3.197876716761687693e-02 3.900967561472210576e+00 -1.326226461958527128e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.913338610368512605e+00 5.564434354815515210e-02 6.517229280414777115e+00 -3.191909321165262853e-02 3.899634323512251921e+00 -1.340245311197360394e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.907109506304490054e+00 5.550468053620736392e-02 6.515728451473529859e+00 -3.185882701998084265e-02 3.898287079093275764e+00 -1.354239430062957085e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.900892644902901552e+00 5.536630117869476009e-02 6.514241190480628774e+00 -3.179797164668619197e-02 3.896925852795574130e+00 -1.368209118584316417e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.894687978019179653e+00 5.522919428096803585e-02 6.512767417833482675e+00 -3.173653027620344791e-02 3.895550668899809388e+00 -1.382154675989504672e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.888495458092755541e+00 5.509334864151987227e-02 6.511307054444496423e+00 -3.167450621615941486e-02 3.894161551387824272e+00 -1.396076400695571602e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.882315038133446805e+00 5.495875305289329299e-02 6.509860021754713344e+00 -3.161190289106803608e-02 3.892758523943452342e+00 -1.409974590298115546e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.876146671708331937e+00 5.482539630259190833e-02 6.508426241747004681e+00 -3.154872383768668465e-02 3.891341609953350211e+00 -1.423849541550794261e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.869990312929257215e+00 5.469326717398400456e-02 6.507005636958650641e+00 -3.148497269559022427e-02 3.889910832507823990e+00 -1.437701550398001737e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.863845916440961759e+00 5.456235444719880617e-02 6.505598130493317477e+00 -3.142065320288800478e-02 3.888466214401645971e+00 -1.451530911963455628e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.857713437409548973e+00 5.443264690002708878e-02 6.504203646032726382e+00 -3.135576919311090088e-02 3.887007778134893066e+00 -1.465337920531272799e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.851592831511529980e+00 5.430413330881368045e-02 6.502822107847765487e+00 -3.129032459106759895e-02 3.885535545913774147e+00 -1.479122869542114083e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.845484054923275608e+00 5.417680244934843653e-02 6.501453440809218165e+00 -3.122432340543469798e-02 3.884049539651458716e+00 -1.492886051624876809e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.839387064311061692e+00 5.405064309774462727e-02 6.500097570397896263e+00 -3.115776972198765205e-02 3.882549780968882036e+00 -1.506627758626821224e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.833301816821418129e+00 5.392564403131962225e-02 6.498754422714507761e+00 -3.109066770554385836e-02 3.881036291195560484e+00 -1.520348281561140734e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.827228270071916683e+00 5.380179402946826117e-02 6.497423924489089231e+00 -3.102302159600944798e-02 3.879509091370397122e+00 -1.534047910615319102e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.821166382142406448e+00 5.367908187452787722e-02 6.496106003089998637e+00 -3.095483569514874411e-02 3.877968202242468632e+00 -1.547726935253059162e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.815116111566611679e+00 5.355749635263949704e-02 6.494800586532571529e+00 -3.088611437229242182e-02 3.876413644271809122e+00 -1.561385644133762504e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.809077417324086667e+00 5.343702625460269168e-02 6.493507603487413959e+00 -3.081686206273950498e-02 3.874845437630182854e+00 -1.575024325105562131e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.803050258832561425e+00 5.331766037672257957e-02 6.492226983288325037e+00 -3.074708325177798185e-02 3.873263602201843181e+00 -1.588643265340857619e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.797034595940578683e+00 5.319938752165338791e-02 6.490958655939931710e+00 -3.067678248403094693e-02 3.871668157584285730e+00 -1.602242751226374412e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.791030388920555438e+00 5.308219649922997496e-02 6.489702552124900770e+00 -3.060596435953033892e-02 3.870059123088978037e+00 -1.615823068384987168e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.785037598462063002e+00 5.296607612729847120e-02 6.488458603210951026e+00 -3.053463351845556520e-02 3.868436517742092295e+00 -1.629384501808928132e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.779056185665448098e+00 5.285101523253808026e-02 6.487226741257517304e+00 -3.046279465740094755e-02 3.866800360285219007e+00 -1.642927335687122126e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.773086112035905160e+00 5.273700265126657349e-02 6.486006899021954375e+00 -3.039045250985902488e-02 3.865150669176049547e+00 -1.656451853583815539e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.767127339477532644e+00 5.262402723025748352e-02 6.484799009965799499e+00 -3.031761185166893802e-02 3.863487462589089372e+00 -1.669958338372699164e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.761179830288030601e+00 5.251207782752743275e-02 6.483603008260342193e+00 -3.024427750404336604e-02 3.861810758416305056e+00 -1.683447072198226979e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.755243547153311212e+00 5.240114331313798501e-02 6.482418828792328114e+00 -3.017045431370319816e-02 3.860120574267813964e+00 -1.696918336658631912e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.749318453142672425e+00 5.229121256997224659e-02 6.481246407169070523e+00 -3.009614717547253598e-02 3.858416927472516633e+00 -1.710372412577653572e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.743404511704129689e+00 5.218227449450852512e-02 6.480085679723400105e+00 -3.002136100291243753e-02 3.856699835078730487e+00 -1.723809580283225396e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.737501686659806310e+00 5.207431799759956043e-02 6.478936583518589032e+00 -2.994610075324938628e-02 3.854969313854840873e+00 -1.737230119355849534e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.731609942202027241e+00 5.196733200521302942e-02 6.477799056352500529e+00 -2.987037140104515515e-02 3.853225380289871271e+00 -1.750634308880842649e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.725729242888984771e+00 5.186130545920827895e-02 6.476673036762259805e+00 -2.979417795698589833e-02 3.851468050594140102e+00 -1.764022427256271494e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.719859553641432726e+00 5.175622731805109428e-02 6.475558464027765027e+00 -2.971752544994484685e-02 3.849697340699786530e+00 -1.777394752365367425e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.714000839738691440e+00 5.165208655758226491e-02 6.474455278176029616e+00 -2.964041893744053316e-02 3.847913266261421938e+00 -1.790751561465774022e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.708153066815871313e+00 5.154887217170926739e-02 6.473363419984134559e+00 -2.956286349503207261e-02 3.846115842656619765e+00 -1.804093131291905489e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.702316200860217066e+00 5.144657317316488759e-02 6.472282830983231428e+00 -2.948486422204345953e-02 3.844305084986557652e+00 -1.817419737990408693e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.696490208208819794e+00 5.134517859417622038e-02 6.471213453460968879e+00 -2.940642623284449308e-02 3.842481008076473969e+00 -1.830731657205324214e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.690675055545298733e+00 5.124467748721256433e-02 6.470155230465159946e+00 -2.932755466441439723e-02 3.840643626476300643e+00 -1.844029163995557913e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.684870709897959173e+00 5.114505892563291078e-02 6.469108105805731590e+00 -2.924825466250595071e-02 3.838792954461093476e+00 -1.857312532970826005e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.679077138636822397e+00 5.104631200442016209e-02 6.468072024058023395e+00 -2.916853139776515516e-02 3.836929006031647216e+00 -1.870582038125791213e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.673294309472129981e+00 5.094842469045554600e-02 6.467046930564364082e+00 -2.908839347748425758e-02 3.835051794914912104e+00 -1.883837031167583109e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.667522189649739417e+00 5.085137361288928626e-02 6.466032773530358213e+00 -2.900788257428964581e-02 3.833161340251052707e+00 -1.897068109650093884e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.661760745928502203e+00 5.075514554137694478e-02 6.465029504208310129e+00 -2.892700919799527648e-02 3.831257666977075704e+00 -1.910274343545690853e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.656009945467486588e+00 5.065975578981304905e-02 6.464037074651051817e+00 -2.884569875569065536e-02 3.829340799662130035e+00 -1.923477636393364915e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.650269767718755887e+00 5.056530642758416683e-02 6.463055406098215272e+00 -2.876363093484726394e-02 3.827410676861973560e+00 -1.936764172580717966e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.644540186312479335e+00 5.047165680172464863e-02 6.462084435594070086e+00 -2.868120381783932984e-02 3.825467278808939664e+00 -1.950028232745406459e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.638821169284963020e+00 5.037879565454287528e-02 6.461124116480322144e+00 -2.859842240337339553e-02 3.823510627707949805e+00 -1.963270358389151288e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.633112685085281512e+00 5.028671178734131497e-02 6.460174402839315100e+00 -2.851529168436557973e-02 3.821540745224619506e+00 -1.976491086535427100e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.627414702571597260e+00 5.019539406039995322e-02 6.459235249494557962e+00 -2.843181665275462330e-02 3.819557652489832478e+00 -1.989690949721243177e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.621727191009387781e+00 5.010483139281241005e-02 6.458306612008995806e+00 -2.834800227353753005e-02 3.817561370104001206e+00 -2.002870476299666372e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.616050120068601714e+00 5.001501276241821642e-02 6.457388446684676708e+00 -2.826385352441796242e-02 3.815551918141463439e+00 -2.016030190091451513e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.610383459821326468e+00 4.992592720570085407e-02 6.456480710561872449e+00 -2.817937535108132677e-02 3.813529316154786741e+00 -2.029170610860150589e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.604727180740338710e+00 4.983756381761800941e-02 6.455583361417162713e+00 -2.809457270103134230e-02 3.811493583178910072e+00 -2.042292254024455009e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.599081253696200022e+00 4.974991175156488060e-02 6.454696357763435977e+00 -2.800945051105038427e-02 3.809444737735500741e+00 -2.055395630808814350e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.593445649956453991e+00 4.966296021916240949e-02 6.453819658847308460e+00 -2.792401369007696879e-02 3.807382797836964983e+00 -2.068481248451533097e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.587820341183501682e+00 4.957669849016877600e-02 6.452953224648302566e+00 -2.783826715839805496e-02 3.805307780990649480e+00 -2.081549609850481472e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.582205299432855483e+00 4.949111589236406678e-02 6.452097015877604314e+00 -2.775221580461548210e-02 3.803219704202977169e+00 -2.094601214010680806e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.576600497152705671e+00 4.940620181132583666e-02 6.451250993975241599e+00 -2.766586450801568689e-02 3.801118583983361887e+00 -2.107636555860935290e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.571005907181657335e+00 4.932194569037515880e-02 6.450415121109659644e+00 -2.757921814786938597e-02 3.799004436348403235e+00 -2.120656126180884074e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.565421502748225890e+00 4.923833703037028275e-02 6.449589360175115971e+00 -2.749228156690691066e-02 3.796877276825801228e+00 -2.133660411985609934e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.559847257470165616e+00 4.915536538952183093e-02 6.448773674789366694e+00 -2.740505961303656840e-02 3.794737120458284263e+00 -2.146649896142826391e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.554283145352655993e+00 4.907302038332077981e-02 6.447968029292897363e+00 -2.731755711855157753e-02 3.792583981807724935e+00 -2.159625057587759647e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.548729140788600134e+00 4.899129168427431708e-02 6.447172388745471494e+00 -2.722977888355924275e-02 3.790417874958911248e+00 -2.172586371510692657e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.543185218557805882e+00 4.891016902175447656e-02 6.446386718924226322e+00 -2.714172971769351905e-02 3.788238813523498560e+00 -2.185534308964064837e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.537651353825763678e+00 4.882964218189075889e-02 6.445610986322340530e+00 -2.705341440678543305e-02 3.786046810644029481e+00 -2.198469337195353354e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.532127522144403287e+00 4.874970100727851058e-02 6.444845158145183994e+00 -2.696483770839216629e-02 3.783841878997641572e+00 -2.211391919711499024e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.526613699451337069e+00 4.867033539683889715e-02 6.444089202308520115e+00 -2.687600439025801882e-02 3.781624030800025960e+00 -2.224302515592048793e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.521109862069069507e+00 4.859153530545964189e-02 6.443343087436844030e+00 -2.678691919673785796e-02 3.779393277812111318e+00 -2.237201573856436448e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.515615986705773466e+00 4.851329074281283960e-02 6.442606782859741088e+00 -2.669758685290457220e-02 3.777149631354462578e+00 -2.250089524821847695e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.510132050454414454e+00 4.843559177177837044e-02 6.441880258610694021e+00 -2.660801210505282788e-02 3.774893102328955141e+00 -2.262966775480520012e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.504658030791905077e+00 4.835842850679699517e-02 6.441163485426081969e+00 -2.651819968639721609e-02 3.772623701241817784e+00 -2.275833710305541838e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.499193905580140651e+00 4.828179111213393160e-02 6.440456434741891556e+00 -2.642815431373517904e-02 3.770341438225749631e+00 -2.288690691956597745e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.493739653065819795e+00 4.820566980037072069e-02 6.439759078692312677e+00 -2.633788072694178903e-02 3.768046323061609915e+00 -2.301538061583873612e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.488295251879939940e+00 4.813005483103865306e-02 6.439071390108998649e+00 -2.624738366035217138e-02 3.765738365199484683e+00 -2.314376139701343135e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.482860681039266382e+00 4.805493650912996684e-02 6.438393342517848339e+00 -2.615666783102008064e-02 3.763417573778979008e+00 -2.327205226813155656e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.477435919947069465e+00 4.798030518378031128e-02 6.437724910136992662e+00 -2.606573797625479430e-02 3.761083957649062448e+00 -2.340025603715003774e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.472020948392890105e+00 4.790615124716044587e-02 6.437066067876332731e+00 -2.597459883974433115e-02 3.758737525387394030e+00 -2.352837532382835023e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.466615746554158051e+00 4.783246513324763971e-02 6.436416791334677256e+00 -2.588325514938723607e-02 3.756378285318911381e+00 -2.365641256379654930e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.461220294997952251e+00 4.775923731664982741e-02 6.435777056796863960e+00 -2.579171164096396088e-02 3.754006245534081465e+00 -2.378437001201661599e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.455834574681235338e+00 4.768645831169664173e-02 6.435146841233211568e+00 -2.569997307361889666e-02 3.751621413906775615e+00 -2.391224974575718865e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.450458566952258721e+00 4.761411867146280591e-02 6.434526122297459239e+00 -2.560804419557988904e-02 3.749223798111698258e+00 -2.404005367172992735e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.445092253553083239e+00 4.754220898675940582e-02 6.433914878323286679e+00 -2.551592974930405947e-02 3.746813405640976313e+00 -2.416778353497145079e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.439735616620854586e+00 4.747071988534141279e-02 6.433313088322764273e+00 -2.542363450705704617e-02 3.744390243820552300e+00 -2.429544091504535347e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.434388638688792739e+00 4.739964203120120706e-02 6.432720731985338780e+00 -2.533116324430864652e-02 3.741954319826478415e+00 -2.442302723267448378e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.429051302688904457e+00 4.732896612374281470e-02 6.432137789674476025e+00 -2.523852072690844356e-02 3.739505640700407252e+00 -2.455054375407551143e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.423723591954573209e+00 4.725868289703136910e-02 6.431564242424594902e+00 -2.514571173269111032e-02 3.737044213364784984e+00 -2.467799159681503471e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.418405490221740450e+00 4.718878311929215058e-02 6.431000071940187190e+00 -2.505274106718381050e-02 3.734570044637773201e+00 -2.480537173050771996e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.413096981631083437e+00 4.711925759233197286e-02 6.430445260593564250e+00 -2.495961353123156423e-02 3.732083141247918068e+00 -2.493268498043502493e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.407798050731312145e+00 4.705009715089404632e-02 6.429899791421080479e+00 -2.486633392086916999e-02 3.729583509848223066e+00 -2.505993203039395822e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.402508682481688140e+00 4.698129266216514999e-02 6.429363648120583363e+00 -2.477290705853783109e-02 3.727071157030043214e+00 -2.518711342910883930e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.397228862253603765e+00 4.691283502546589324e-02 6.428836815050359199e+00 -2.467933778470391554e-02 3.724546089336760346e+00 -2.531422959000143025e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.391958575833635692e+00 4.684471517179908395e-02 6.428319277225970296e+00 -2.458563093580448666e-02 3.722008313277113789e+00 -2.544128079354773461e-02 3.776726348065248540e-01 -8.835788798260423960e+00 -1.486566025964208571e+01 9.710597168957976422e+00
8.386697809427134942e+00 4.677692406338408021e-02 6.427811020316326562e+00 -2.449179134834456387e-02 3.719457835338114915e+00 -2.556826719174197862e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.381444932817958104e+00 4.674734394774626711e-02 6.427311039073320131e+00 -2.439883372990736196e-02 3.716895257248113538e+00 -2.568327097138875179e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.376198315632619185e+00 4.671795615468513768e-02 6.426818341390345246e+00 -2.430577596430127593e-02 3.714321185865300468e+00 -2.579813310104322327e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.370957944478909951e+00 4.668875213266479585e-02 6.426332933658463809e+00 -2.421262286636629082e-02 3.711735635341213868e+00 -2.591285382784672825e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.365723806398161599e+00 4.665972337017648686e-02 6.425854822960402224e+00 -2.411937924943732131e-02 3.709138619808546089e+00 -2.602743328288808014e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.360495888868911152e+00 4.663086139508019340e-02 6.425384017066878783e+00 -2.402604995215980310e-02 3.706530153393550631e+00 -2.614187146523290484e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.355274179809720536e+00 4.660215777404229376e-02 6.424920524434345026e+00 -2.393263983413465579e-02 3.703910250228600987e+00 -2.625616824963978788e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.350058667583120098e+00 4.657360411177348392e-02 6.424464354201123939e+00 -2.383915375780013696e-02 3.701278924464884046e+00 -2.637032338873500706e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.344849341000003307e+00 4.654519205016614120e-02 6.424015516182917551e+00 -2.374559659047621035e-02 3.698636190284984693e+00 -2.648433649987774405e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.339646189323849157e+00 4.651691326738165155e-02 6.423574020868766610e+00 -2.365197321816902426e-02 3.695982061915823902e+00 -2.659820707627447850e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.334449202273827240e+00 4.648875947699031286e-02 6.423139879418944709e+00 -2.355828856658574375e-02 3.693316553642261635e+00 -2.671193446976716235e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.329258370028320257e+00 4.646072242695361426e-02 6.422713103662364809e+00 -2.346454757805256988e-02 3.690639679820798769e+00 -2.682551789022579597e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.324073683229324061e+00 4.643279389830255038e-02 6.422293706092814247e+00 -2.337075521029771674e-02 3.687951454893978909e+00 -2.693895640914089826e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.318895132986867225e+00 4.640496570362676043e-02 6.421881699865384263e+00 -2.327691644278587560e-02 3.685251893405187662e+00 -2.705224893584343149e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.313722710882824884e+00 4.637722968538190299e-02 6.421477098794213134e+00 -2.318303630363093004e-02 3.682541010014485749e+00 -2.716539422314793312e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.308556408973940322e+00 4.634957771394931231e-02 6.421079917351907973e+00 -2.308911987022635101e-02 3.679818819515908945e+00 -2.727839084132261532e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.303396219795782685e+00 4.632200168513363192e-02 6.420690170667887386e+00 -2.299517225804518714e-02 3.677085336855549613e+00 -2.739123717072572753e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.298242136367001365e+00 4.629449351696279108e-02 6.420307874526796077e+00 -2.290119862874440831e-02 3.674340577151873788e+00 -2.750393138493253953e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.293094152193472013e+00 4.626704514571884641e-02 6.419933045367835156e+00 -2.280720420560411812e-02 3.671584555717746223e+00 -2.761647141322113447e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.287952261271527732e+00 4.623964852092945360e-02 6.419565700286565146e+00 -2.271319431068135816e-02 3.668817288086046791e+00 -2.772885492139762556e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.282816458090659140e+00 4.621229559885528526e-02 6.419205857038836172e+00 -2.261917436824923550e-02 3.666038790039025663e+00 -2.784107924799170478e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.277686737636962278e+00 4.618497833354388155e-02 6.418853534045110720e+00 -2.252514991735984906e-02 3.663249077642751761e+00 -2.795314136398558205e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.272563095396389343e+00 4.615768866442176988e-02 6.418508750397342588e+00 -2.243112664718655350e-02 3.660448167289160448e+00 -2.806503776769409333e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.267445527357462964e+00 4.613041849863634691e-02 6.418171525869965421e+00 -2.233711044939560089e-02 3.657636075747948468e+00 -2.817676437538367898e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.262334030012457475e+00 4.610315968483354176e-02 6.417841880938176757e+00 -2.224310751480249732e-02 3.654812820234688342e+00 -2.828831631987737891e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.257228600357034765e+00 4.607590397208446292e-02 6.417519836806031108e+00 -2.214912443270157863e-02 3.651978418501897306e+00 -2.839968766106824513e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.252129235888682857e+00 4.604864294046603218e-02 6.417205415448208328e+00 -2.205516837529426441e-02 3.649132888969755406e+00 -2.851087088041501932e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.247035934601449014e+00 4.602136787244703875e-02 6.416898639678696448e+00 -2.196124746060519953e-02 3.646276250925413631e+00 -2.862185593122674662e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.241948694972618839e+00 4.599406947668376738e-02 6.416599533274517597e+00 -2.186737153657672059e-02 3.643408524863742670e+00 -2.873262819141624708e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.236867515928414818e+00 4.596673712003993689e-02 6.416308121236151685e+00 -2.177355439369825160e-02 3.640529733174661331e+00 -2.884316266412561419e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.231792396727469097e+00 4.593935215459605398e-02 6.416024430570719694e+00 -2.167983306458071135e-02 3.637639902168165573e+00 -2.895337247358523158e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.226723335778318713e+00 4.591186792442250586e-02 6.415748497697360442e+00 -2.158632467106315692e-02 3.634739081097011937e+00 -2.906295893736971989e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.221660331917558295e+00 4.588430105498697564e-02 6.415480361448074653e+00 -2.149296178340826674e-02 3.631827324071262630e+00 -2.917211897110369434e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.216603385718894259e+00 4.585665265351800829e-02 6.415220054909307024e+00 -2.139972367400522907e-02 3.628904669173379727e+00 -2.928092179176767368e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.211552498652780585e+00 4.582891817550289321e-02 6.414967610202660708e+00 -2.130660658848373620e-02 3.625971150839273793e+00 -2.938939045599958666e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.206507672952744414e+00 4.580109196659994802e-02 6.414723059214658463e+00 -2.121361036739259978e-02 3.623026801778690409e+00 -2.949753805318638261e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.201468911568692732e+00 4.577316794067755323e-02 6.414486433839601709e+00 -2.112073639434098107e-02 3.620071653638254450e+00 -2.960537326416012860e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.196436218144652841e+00 4.574513981873865737e-02 6.414257766092096524e+00 -2.102798686818745447e-02 3.617105737328145665e+00 -2.971290234528574034e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.191409597006432008e+00 4.571700123747887701e-02 6.414037088167098943e+00 -2.093536446973452009e-02 3.614129083213518889e+00 -2.982013005525846472e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.186389053154305984e+00 4.568874580644208261e-02 6.413824432473875348e+00 -2.084287218461902680e-02 3.611141721236541979e+00 -2.992706015120295132e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.181374592258320533e+00 4.566036714108911987e-02 6.413619831655850589e+00 -2.075051321175706842e-02 3.608143681001668046e+00 -3.003369567354500363e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.176366220654694317e+00 4.563185888353327169e-02 6.413423318602809786e+00 -2.065829090435791077e-02 3.605134991836303815e+00 -3.014003914313222177e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.171363945343779633e+00 4.560321471601311294e-02 6.413234926456498286e+00 -2.056620870895379052e-02 3.602115682837359945e+00 -3.024609267015954117e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.166367773989245293e+00 4.557442837006431269e-02 6.413054688611380172e+00 -2.047427013281255537e-02 3.599085782906333630e+00 -3.035185806249230539e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.161377714917762205e+00 4.554549363294738834e-02 6.412882638712625649e+00 -2.038247872362204671e-02 3.596045320777579324e+00 -3.045733686464770565e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.156393777119063770e+00 4.551640435230256548e-02 6.412718810652063617e+00 -2.029083805266771248e-02 3.592994325041025228e+00 -3.056253042891951197e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.151415970246121745e+00 4.548715443964526650e-02 6.412563238562858814e+00 -2.019935171312397040e-02 3.589932824160418257e+00 -3.066743992803061883e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.146444304614865572e+00 4.545773787308253489e-02 6.412415956814349727e+00 -2.010802332067997480e-02 3.586860846489504429e+00 -3.077206639838341029e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.141478791204338705e+00 4.542814869944893086e-02 6.412277000005312644e+00 -2.001685648889030278e-02 3.583778420284297717e+00 -3.087641075625751144e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.136519441657355856e+00 4.539838103580750434e-02 6.412146402955606561e+00 -1.992585482127460714e-02 3.580685573714829761e+00 -3.098047381275539566e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.131566268281254395e+00 4.536842907070471470e-02 6.412024200697131526e+00 -1.983502190608290097e-02 3.577582334873815828e+00 -3.108425630159187408e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.126619284048635095e+00 4.533828706510747292e-02 6.411910428464349998e+00 -1.974436131359296256e-02 3.574468731785073405e+00 -3.118775887037176370e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.121678502598090432e+00 4.530794935317451755e-02 6.411805121684426290e+00 -1.965387659395120487e-02 3.571344792410424684e+00 -3.129098211406916574e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.116743938234513678e+00 4.527741034298637252e-02 6.411708315967882932e+00 -1.956357129186671318e-02 3.568210544655367578e+00 -3.139392656154537525e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.111815605929093564e+00 4.524666451714585286e-02 6.411620047099596320e+00 -1.947344893436587371e-02 3.565066016375155744e+00 -3.149659269521153104e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.106893521319854301e+00 4.521570643325506511e-02 6.411540351028267359e+00 -1.938351301988975803e-02 3.561911235378489859e+00 -3.159898096008301877e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.101977700712239994e+00 4.518453072419754968e-02 6.411469263855471112e+00 -1.929376701735089489e-02 3.558746229432085073e+00 -3.170109175455574496e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.097068161079644000e+00 4.515313209840742664e-02 6.411406821824500391e+00 -1.920421436376887336e-02 3.555571026263865342e+00 -3.180292545704282992e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.092164920063869005e+00 4.512150534009008035e-02 6.411353061309050361e+00 -1.911485846412770348e-02 3.552385653565612422e+00 -3.190448240941688024e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.087267995975455648e+00 4.508964530934529008e-02 6.411308018801886277e+00 -1.902570269303241468e-02 3.549190138996243693e+00 -3.200576293210195128e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.082377407793549295e+00 4.505754694243910979e-02 6.411271730904272381e+00 -1.893675040842518476e-02 3.545984510183274097e+00 -3.210676732914664877e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.077493175165544770e+00 4.502520525198967088e-02 6.411244234315617518e+00 -1.884800493963904866e-02 3.542768794725380754e+00 -3.220749587573293327e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.072615318407137863e+00 4.499261532704154631e-02 6.411225565821888850e+00 -1.875946957949586186e-02 3.539543020194042988e+00 -3.230794884259718946e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.067743858502362642e+00 4.495977233313246807e-02 6.411215762283754671e+00 -1.867114758437820113e-02 3.536307214134306154e+00 -3.240812648401501100e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.062878817103502627e+00 4.492667151225959027e-02 6.411214860624732559e+00 -1.858304217374534550e-02 3.533061404066692557e+00 -3.250802904056341452e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.058020216530925595e+00 4.489330818290492714e-02 6.411222897819220279e+00 -1.849515652901553495e-02 3.529805617487514979e+00 -3.260765675479138093e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.053168079772792254e+00 4.485967774001105302e-02 6.411239910880507153e+00 -1.840749379488932497e-02 3.526539881869555693e+00 -3.270700985302037178e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.048322430484418533e+00 4.482577565496485145e-02 6.411265936849352975e+00 -1.832005709103132901e-02 3.523264224663265498e+00 -3.280608855940637947e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.043483292987241740e+00 4.479159747572654393e-02 6.411301012783238384e+00 -1.823284950862052653e-02 3.519978673296447536e+00 -3.290489310004114654e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.038650692268047848e+00 4.475713882677546246e-02 6.411345175744670222e+00 -1.814587410049106272e-02 3.516683255174947398e+00 -3.300342368889181560e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.033824653978257402e+00 4.472239540901187110e-02 6.411398462789059671e+00 -1.805913387967304773e-02 3.513377997682983089e+00 -3.310168054711324498e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.029005204433108389e+00 4.468736299970233611e-02 6.411460910952537340e+00 -1.797263181940615684e-02 3.510062928182326569e+00 -3.319966389901765624e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.024192370610702341e+00 4.465203745233604915e-02 6.411532557239823404e+00 -1.788637085352539138e-02 3.506738074012774486e+00 -3.329737396206344097e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.019386180150931409e+00 4.461641469650667879e-02 6.411613438612062232e+00 -1.780035387545543524e-02 3.503403462491852860e+00 -3.339481096564664991e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.014586661354298869e+00 4.458049073782024974e-02 6.411703591974658778e+00 -1.771458374018200499e-02 3.500059120913785904e+00 -3.349197514292900912e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.009793843180316841e+00 4.454426165779470925e-02 6.411803054165888582e+00 -1.762906327720717078e-02 3.496705076549797120e+00 -3.358886672333515067e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.005007755245646450e+00 4.450772361384128933e-02 6.411911861945905677e+00 -1.754379528176343989e-02 3.493341356647523099e+00 -3.368548595033901694e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
8.000228427822493771e+00 4.447087283915651668e-02 6.412030051984755730e+00 -1.745878250840883494e-02 3.489967988429808265e+00 -3.378183307312746658e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.995455891836937390e+00 4.443370564251449689e-02 6.412157660850248853e+00 -1.737402767116789232e-02 3.486584999094679116e+00 -3.387790834154801034e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.990690178867154714e+00 4.439621840809594711e-02 6.412294724995816431e+00 -1.728953344274565540e-02 3.483192415814393872e+00 -3.397371202196438483e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.985931321141519490e+00 4.435840759533045408e-02 6.412441280748367056e+00 -1.720530245486925555e-02 3.479790265733989862e+00 -3.406924438941520000e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.981179351536559885e+00 4.432026973866476371e-02 6.412597364296228619e+00 -1.712133729863253920e-02 3.476378575971007745e+00 -3.416450572105275002e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.976434303574801099e+00 4.428180144736008211e-02 6.412763011677079739e+00 -1.703764052403902718e-02 3.472957373614450560e+00 -3.425949631154626834e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.971696211422377942e+00 4.424299940534481834e-02 6.412938258766210708e+00 -1.695421464839778208e-02 3.469526685723126835e+00 -3.435421646718977984e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.966965109886226415e+00 4.420386037108522959e-02 6.413123141265686833e+00 -1.687106215968431702e-02 3.466086539325215377e+00 -3.444866649585227175e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.962241034411381868e+00 4.416438117740111718e-02 6.413317694692882931e+00 -1.678818550495501938e-02 3.462636961417317583e+00 -3.454284672278029600e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.957524021078337562e+00 4.412455873126015782e-02 6.413521954368509803e+00 -1.670558708968948938e-02 3.459177978962594491e+00 -3.463675748973130131e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.952814106600265553e+00 4.408439001351427411e-02 6.413735955404720634e+00 -1.662326927845772864e-02 3.455709618889818646e+00 -3.473039914235854370e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.948111328320108804e+00 4.404387207862206499e-02 6.413959732693268911e+00 -1.654123439442416188e-02 3.452231908092521895e+00 -3.482377204211350302e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.943415724207557815e+00 4.400300205441548540e-02 6.414193320893671668e+00 -1.645948471919736478e-02 3.448744873427066260e+00 -3.491687657015297291e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.938727332855897600e+00 4.396177714183143598e-02 6.414436754421442899e+00 -1.637802249347230371e-02 3.445248541711215307e+00 -3.500971311531256985e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.934046193478711650e+00 4.392019461460115043e-02 6.414690067436417564e+00 -1.629684991712922193e-02 3.441742939723369421e+00 -3.510228207857730987e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.929372345906394948e+00 4.387825181900956162e-02 6.414953293831352710e+00 -1.621596915589484239e-02 3.438228094200827645e+00 -3.519458388095648288e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.924705830582308153e+00 4.383594617373447189e-02 6.415226467221336826e+00 -1.613538234489849538e-02 3.434704031837990890e+00 -3.528661895723708003e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.920046688558967318e+00 4.379327516957012140e-02 6.415509620932753343e+00 -1.605509157910234991e-02 3.431170779285474204e+00 -3.537838774979332884e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.915394961494265580e+00 4.375023636911148234e-02 6.415802787991790268e+00 -1.597509891208454685e-02 3.427628363148722546e+00 -3.546989072073144372e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.910750691647586486e+00 4.370682740646383152e-02 6.416106001112985346e+00 -1.589540635609325292e-02 3.424076809985916903e+00 -3.556112835238466746e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.906113921875776107e+00 4.366304598691517908e-02 6.416419292687863596e+00 -1.581601588267916164e-02 3.420516146306466165e+00 -3.565210113636164968e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.901484695628989030e+00 4.361888988657747906e-02 6.416742694773668987e+00 -1.573692942256260316e-02 3.416946398569988830e+00 -3.574280957908649442e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.896863056946419768e+00 4.357435695206340193e-02 6.417076239082129874e+00 -1.565814886541875423e-02 3.413367593184398086e+00 -3.583325420838689990e-02 3.861554729800361629e-01 -8.140987722754170264e+00 -1.474551455843573677e+01 8.666100762312808570e+00
7.892249050451913384e+00 4.352944510016085178e-02 6.417419956968293704e+00 -1.557967606016133141e-02 3.409779756503854564e+00 -3.592343556968221469e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.887633020880199020e+00 4.368731624084831733e-02 6.417770818145728029e+00 -1.549349539748995710e-02 3.406185998648886937e+00 -3.595162844094974830e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.883005314192159219e+00 4.384430581889746381e-02 6.418125877675074697e+00 -1.540767212120493224e-02 3.402589449342250827e+00 -3.597926551072091333e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.878365978117568780e+00 4.400041348167691574e-02 6.418485294274350217e+00 -1.532220817198260560e-02 3.398990163892086525e+00 -3.600635221628203930e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.873715061487236433e+00 4.415563898377714014e-02 6.418849226136638997e+00 -1.523710541968987912e-02 3.395388197063705871e+00 -3.603289397610968947e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.869052614224518294e+00 4.430998218521099707e-02 6.419217830913281020e+00 -1.515236566438348843e-02 3.391783603081843790e+00 -3.605889618261575585e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.864378687336689211e+00 4.446344304961533794e-02 6.419591265697383697e+00 -1.506799063701206101e-02 3.388176435633142525e+00 -3.608436420639985626e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.859693332906191543e+00 4.461602164248686803e-02 6.419969687007612613e+00 -1.498398200017993405e-02 3.384566747868146930e+00 -3.610930339874279110e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.854996604081751599e+00 4.476771812943107498e-02 6.420353250772290465e+00 -1.490034134905691456e-02 3.380954592403264680e+00 -3.613371909096096957e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.850288555069371732e+00 4.491853277441557046e-02 6.420742112313799765e+00 -1.481707021244121902e-02 3.377340021322893904e+00 -3.615761659062913941e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.845569241123196313e+00 4.506846593801157319e-02 6.421136426333323932e+00 -1.473417005385928465e-02 3.373723086182103259e+00 -3.618100117739795479e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.840838718536265795e+00 4.521751807565658338e-02 6.421536346895872605e+00 -1.465164227218173840e-02 3.370103838009131270e+00 -3.620387810867547324e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.836097044631165076e+00 4.536568973594413273e-02 6.421942027415600052e+00 -1.456948820248186831e-02 3.366482327307569911e+00 -3.622625261990779916e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.831344277750564409e+00 4.551298155892462283e-02 6.422353620641419347e+00 -1.448770911693934155e-02 3.362858604058586831e+00 -3.624812992386251820e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.826580477247652823e+00 4.565939427441018800e-02 6.422771278642938952e+00 -1.440630622661279864e-02 3.359232717723389161e+00 -3.626951520578723664e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.821805703476401028e+00 4.580492870030870856e-02 6.423195152797025465e+00 -1.432528068777590494e-02 3.355604717246160273e+00 -3.629041362177674868e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.817020017781696417e+00 4.594958574100772158e-02 6.423625393774843317e+00 -1.424463359931556206e-02 3.351974651056706112e+00 -3.631083030357686731e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.812223482489484283e+00 4.609336638573142964e-02 6.424062151528737274e+00 -1.416436600057481739e-02 3.348342567072868370e+00 -3.633077035865564519e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.807416160896854862e+00 4.623627170689853516e-02 6.424505575279307656e+00 -1.408447887219029318e-02 3.344708512702974090e+00 -3.635023886955186107e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.802598117262039779e+00 4.637830285848453665e-02 6.424955813502787549e+00 -1.400497313717259142e-02 3.341072534848521958e+00 -3.636924088930561239e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.797769416794331221e+00 4.651946107438310191e-02 6.425413013918722882e+00 -1.392584966179317638e-02 3.337434679907243851e+00 -3.638778144110894897e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.792930125643934502e+00 4.665974766679553687e-02 6.425877323477926950e+00 -1.384710925625311055e-02 3.333794993775858195e+00 -3.640586552215048510e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.788080310891750457e+00 4.679916402464142505e-02 6.426348888350710276e+00 -1.376875267553531214e-02 3.330153521852672771e+00 -3.642349810339737259e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.783220040539094775e+00 4.693771161198243003e-02 6.426827853915398236e+00 -1.369078062026545667e-02 3.326510309040226154e+00 -3.644068412911305455e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.778349383497351610e+00 4.707539196645485480e-02 6.427314364747130249e+00 -1.361319373770982638e-02 3.322865399748084592e+00 -3.645742851351776309e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.773468409577570348e+00 4.721220669770206935e-02 6.427808564606960928e+00 -1.353599262271237835e-02 3.319218837896023011e+00 -3.647373613888838656e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.768577189480012635e+00 4.734815748583140471e-02 6.428310596431225932e+00 -1.345917781833055535e-02 3.315570666916993314e+00 -3.648961185965193810e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.763675794783647000e+00 4.748324607989457685e-02 6.428820602321168920e+00 -1.338274981665356703e-02 3.311920929759892829e+00 -3.650506050239442357e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.758764297935600851e+00 4.761747429638252954e-02 6.429338723532850075e+00 -1.330670905997028211e-02 3.308269668892367843e+00 -3.652008686549716027e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.753842772240532533e+00 4.775084401775780973e-02 6.429865100467540451e+00 -1.323105594591734470e-02 3.304616926303697078e+00 -3.653469571717404135e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.748911291849919891e+00 4.788335719101435850e-02 6.430399872662630578e+00 -1.315579082674814618e-02 3.300962743508037534e+00 -3.654889179171419422e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.743969931751381708e+00 4.801501582621360564e-02 6.430943178782446701e+00 -1.308091400696732680e-02 3.297307161547653465e+00 -3.656267979327552237e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.739018767757988471e+00 4.814582199503495558e-02 6.431495156609198460e+00 -1.300642574399497355e-02 3.293650220995848699e+00 -3.657606439685903016e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.734057876497540285e+00 4.827577782934223266e-02 6.432055943034189482e+00 -1.293232624896925413e-02 3.289991961959895850e+00 -3.658905024804177258e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.729087335401823466e+00 4.840488551976496190e-02 6.432625674049287312e+00 -1.285861568754768751e-02 3.286332424083991288e+00 -3.660164196262286757e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.724107222695841379e+00 4.853314731429031470e-02 6.433204484738652695e+00 -1.278529418082971145e-02 3.282671646552349998e+00 -3.661384412370408126e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.719117617387027508e+00 4.866056551686046699e-02 6.433792509270735316e+00 -1.271236180618190610e-02 3.279009668092582430e+00 -3.662566128087262063e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.714118599254441655e+00 4.878714248599425735e-02 6.434389880890510227e+00 -1.263981859785923319e-02 3.275346526978867079e+00 -3.663709795334257890e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.709110248837956370e+00 4.891288063343024461e-02 6.434996731911954981e+00 -1.256766454776573130e-02 3.271682261034978279e+00 -3.664815862994095369e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.704092647427434493e+00 4.903778242278503813e-02 6.435613193710771007e+00 -1.249589960621796947e-02 3.268016907637335322e+00 -3.665884776891052688e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.699065877051896933e+00 4.916185036822683097e-02 6.436239396717351013e+00 -1.242452368271179837e-02 3.264350503718071561e+00 -3.666916979751787264e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.694030020468686892e+00 4.928508703315874484e-02 6.436875470409989752e+00 -1.235353664682163968e-02 3.260683085768274037e+00 -3.667912910887771022e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.688985161152634973e+00 4.940749502891141759e-02 6.437521543308343475e+00 -1.228293832890678568e-02 3.257014689841414512e+00 -3.668873006279861626e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.683931383285222516e+00 4.952907701346061231e-02 6.438177742967112316e+00 -1.221272852074025729e-02 3.253345351556544696e+00 -3.669797698792504753e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.678868771743754706e+00 4.964983569016537951e-02 6.438844195969961604e+00 -1.214290697696200280e-02 3.249675106101414634e+00 -3.670687418159567644e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.673797412090508807e+00 4.976977380654813710e-02 6.439521027923917451e+00 -1.207347341926887953e-02 3.246003988235627080e+00 -3.671542590936251182e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.668717390561890390e+00 4.988889415309719078e-02 6.440208363454046570e+00 -1.200442753426882343e-02 3.242332032293813615e+00 -3.672363640501060539e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.663628794057631310e+00 5.000719956204819489e-02 6.440906326198076570e+00 -1.193576897280490372e-02 3.238659272188911586e+00 -3.673150986812936947e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.658531710130008996e+00 5.012469290617025536e-02 6.441615038801197457e+00 -1.186749735064416070e-02 3.234985741415623117e+00 -3.673905046436679034e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.653426226973082613e+00 5.024137709757518777e-02 6.442334622911077169e+00 -1.179961224906737535e-02 3.231311473053677386e+00 -3.674626232762476935e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.648312433411951439e+00 5.035725508654580185e-02 6.443065199173081403e+00 -1.173211321555357387e-02 3.227636499770999201e+00 -3.675314956006695000e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.643190418892032767e+00 5.047232986037959029e-02 6.443806887225711044e+00 -1.166499976446195262e-02 3.223960853826887352e+00 -3.675971623204180722e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.638060273468365580e+00 5.058660444224784974e-02 6.444559805696243870e+00 -1.159827137770719739e-02 3.220284567075199167e+00 -3.676596638200365502e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.632922087794937305e+00 5.070008189006891541e-02 6.445324072196592979e+00 -1.153192750548421783e-02 3.216607670967578603e+00 -3.677190401528811214e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.627775953114043439e+00 5.081276529539009018e-02 6.446099803319367716e+00 -1.146596756701709352e-02 3.212930196556890383e+00 -3.677753310238113249e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.622621961245673816e+00 5.092465778228785767e-02 6.446887114634143323e+00 -1.140039095109441313e-02 3.209252174500579535e+00 -3.678285758144531070e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.617460204576934402e+00 5.103576250628901606e-02 6.447686120683910893e+00 -1.133519701669457626e-02 3.205573635063871496e+00 -3.678788135871179088e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.612290776051502839e+00 5.114608265330729958e-02 6.448496934981728046e+00 -1.127038509362411275e-02 3.201894608122965558e+00 -3.679260830845346858e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.607113769159122185e+00 5.125562143859514058e-02 6.449319670007560568e+00 -1.120595448314882191e-02 3.198215123168233198e+00 -3.679704227296625579e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.601929277925131068e+00 5.136438210571054458e-02 6.450154437205312341e+00 -1.114190445862163134e-02 3.194535209307415080e+00 -3.680118706247696714e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.596737396900033801e+00 5.147236792549638590e-02 6.451001346980049789e+00 -1.107823426618791823e-02 3.190854895268902425e+00 -3.680504645334892883e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.591538221149114030e+00 5.157958219507017411e-02 6.451860508695411944e+00 -1.101494312540052430e-02 3.187174209405161385e+00 -3.680862418813336812e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.586331846242091004e+00 5.168602823683651759e-02 6.452732030671220365e+00 -1.095203023063500217e-02 3.183493179696007314e+00 -3.681192397735359723e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.581118368242810490e+00 5.179170939754054737e-02 6.453616020181474511e+00 -1.088949475405837086e-02 3.179811833751811534e+00 -3.681494949936728323e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.575897883698988977e+00 5.189662904733374771e-02 6.454512583452496344e+00 -1.082733584356990707e-02 3.176130198816706773e+00 -3.681770440064181804e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.570670489632010280e+00 5.200079057883139066e-02 6.455421825661045609e+00 -1.076555262260397126e-02 3.172448301771767287e+00 -3.682019229586110803e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.565436283526778993e+00 5.210419740618246753e-02 6.456343850932581674e+00 -1.070414419070909139e-02 3.168766169138187649e+00 -3.682241676789944906e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.560195363321620121e+00 5.220685296415216586e-02 6.457278762339698552e+00 -1.064310962419096236e-02 3.165083827080520607e+00 -3.682438136636499021e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.554947827398233784e+00 5.230876070721492133e-02 6.458226661900728693e+00 -1.058244797668407913e-02 3.161401301410040610e+00 -3.682608960757677297e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.549693774571706761e+00 5.240992410866605888e-02 6.459187650578503970e+00 -1.052215827962880122e-02 3.157718617587973675e+00 -3.682754497628515367e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.544433304080576441e+00 5.251034665975017751e-02 6.460161828279268548e+00 -1.046223954281481038e-02 3.154035800728641981e+00 -3.682875092581427284e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.539166515576952499e+00 5.261003186880373189e-02 6.461149293851754294e+00 -1.040269075492146825e-02 3.150352875602604463e+00 -3.682971087812934863e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.533893509116697196e+00 5.270898326041167231e-02 6.462150145086400954e+00 -1.034351088405122999e-02 3.146669866639787649e+00 -3.683042822390971555e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.528614385149664301e+00 5.280720437457811500e-02 6.463164478714736205e+00 -1.028469887825618836e-02 3.142986797932612042e+00 -3.683090632262637359e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.523329244509999292e+00 5.290469876591044618e-02 6.464192390408898703e+00 -1.022625366608645447e-02 3.139303693239123394e+00 -3.683114850203607349e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.518038188406499955e+00 5.300147000281350135e-02 6.465233974781314785e+00 -1.016817415717100916e-02 3.135620575986243885e+00 -3.683115805694324452e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.512741318413039160e+00 5.309752166669835099e-02 6.466289325384516395e+00 -1.011045924265030656e-02 3.131937469272989549e+00 -3.683093825090017620e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.507438736459054240e+00 5.319285735120826003e-02 6.467358534711091345e+00 -1.005310779565594080e-02 3.128254395873559357e+00 -3.683049231670976198e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.502130544820098557e+00 5.328748066145842788e-02 6.468441694193775682e+00 -9.996118671802689884e-03 3.124571378240405206e+00 -3.682982345652820871e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.496816846108458776e+00 5.338139521328906512e-02 6.469538894205675739e+00 -9.939490709673860086e-03 3.120888438507291252e+00 -3.682893484197240913e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.491497743263836995e+00 5.347460463253175117e-02 6.470650224060625177e+00 -9.883222731299981176e-03 3.117205598492342578e+00 -3.682782961423192170e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.486173339544103023e+00 5.356711255428892038e-02 6.471775772013672601e+00 -9.827313542631423149e-03 3.113522879701081880e+00 -3.682651088417416424e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.480843738516113284e+00 5.365892262222572706e-02 6.472915625261694395e+00 -9.771761934104098227e-03 3.109840303329478139e+00 -3.682498173173142514e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.475509044046599882e+00 5.375003848787941740e-02 6.474069869944210964e+00 -9.716566682720405648e-03 3.106157890267104094e+00 -3.682324520507523208e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.470169360293133387e+00 5.384046380999907289e-02 6.475238591144460543e+00 -9.661726552600370665e-03 3.102475661100234650e+00 -3.682130432214720389e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.464824791695155781e+00 5.393020225388527045e-02 6.476421872890455234e+00 -9.607240293591225513e-03 3.098793636114840044e+00 -3.681916207115331491e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.459475442965077363e+00 5.401925749073283739e-02 6.477619798156066366e+00 -9.553106641614792990e-03 3.095111835299549696e+00 -3.681682141070827946e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.454121419079447364e+00 5.410763319698604773e-02 6.478832448862225313e+00 -9.499324319102567249e-03 3.091430278348605842e+00 -3.681428526997436446e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.448762825270197396e+00 5.419533305370620446e-02 6.480059905878236215e+00 -9.445892035424480193e-03 3.087748984664801188e+00 -3.681155654880370609e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.443399767015951518e+00 5.428236074595140653e-02 6.481302249023203288e+00 -9.392808487311414198e-03 3.084067973362402793e+00 -3.680863811788399886e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.438032350033417117e+00 5.436871996216832703e-02 6.482559557067561151e+00 -9.340072359284462902e-03 3.080387263270066622e+00 -3.680553281862065929e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.432660680268843301e+00 5.445441439359378910e-02 6.483831907734716182e+00 -9.287682324120943855e-03 3.076706872933819170e+00 -3.680224346217731562e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.427284863889555666e+00 5.453944773366798532e-02 6.485119377702794452e+00 -9.235637043213980671e-03 3.073026820620036847e+00 -3.679877283062045479e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.421905007275566568e+00 5.462382367746206058e-02 6.486422042606482918e+00 -9.183935166948755877e-03 3.069347124318315245e+00 -3.679512367753141194e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.416521217011256439e+00 5.470754592111765763e-02 6.487739977038968320e+00 -9.132575335094143820e-03 3.065667801744309529e+00 -3.679129872816717245e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.411133599877133271e+00 5.479061816129797424e-02 6.489073254553975545e+00 -9.081556177188447251e-03 3.061988870342558400e+00 -3.678730067962253381e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.405742262841665813e+00 5.487304409465017935e-02 6.490421947667900149e+00 -9.030876312919235843e-03 3.058310347289292519e+00 -3.678313220099478642e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.400347313053191378e+00 5.495482741727909792e-02 6.491786127862027911e+00 -8.980534352497330022e-03 3.054632249495225604e+00 -3.677879593355088544e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.394948857831901812e+00 5.503597182423202588e-02 6.493165865584853869e+00 -8.930528897025002966e-03 3.050954593608329102e+00 -3.677429449089659325e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.389547004661903173e+00 5.511648100899431413e-02 6.494561230254478623e+00 -8.880858538874786962e-03 3.047277396016598860e+00 -3.676963045881226355e-02 4.593763104960769672e-01 -2.143719013048625222e+00 -1.370846118205346009e+01 -3.496105428308551311e-01
7.384141861183353583e+00 5.519635866299400784e-02 6.495972290261102344e+00 -8.831521862087700001e-03 3.043600672850878652e+00 -3.676480639461256195e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.378730019767304249e+00 5.535065131815395528e-02 6.497401687005167403e+00 -8.827050529099048776e-03 3.039934107326396795e+00 -3.656674542655050097e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.373308086125456740e+00 5.550422570305029585e-02 6.498852026840498119e+00 -8.822939404201850938e-03 3.036287275692614251e+00 -3.637012665447466458e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.367876187026131340e+00 5.565709279536985854e-02 6.500323323807291054e+00 -8.819183340658552986e-03 3.032660034307098407e+00 -3.617493854195902997e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.362434447920571223e+00 5.580926335941168576e-02 6.501815590625820818e+00 -8.815777284964784744e-03 3.029052240678936858e+00 -3.598116959546353300e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.356982992954870682e+00 5.596074795058759294e-02 6.503328838730616290e+00 -8.812716274892077803e-03 3.025463753464360472e+00 -3.578880836580364266e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.351521944981932677e+00 5.611155691982024768e-02 6.504863078303801949e+00 -8.809995437579064281e-03 3.021894432462247870e+00 -3.559784344950692181e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.346051425573439708e+00 5.626170041784217535e-02 6.506418318307624737e+00 -8.807609987646741398e-03 3.018344138609466931e+00 -3.540826349052002969e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.340571555031845108e+00 5.641118839939831403e-02 6.507994566516183355e+00 -8.805555225357024340e-03 3.014812733976052872e+00 -3.522005718183864736e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.335082452402366116e+00 5.656003062735429077e-02 6.509591829546382158e+00 -8.803826534813990676e-03 3.011300081760222902e+00 -3.503321326705449018e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.329584235484976062e+00 5.670823667671261864e-02 6.511210112888123014e+00 -8.802419382206877821e-03 3.007806046283244328e+00 -3.484772054182222467e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.324077020846386787e+00 5.685581593853888949e-02 6.512849420933756406e+00 -8.801329314093865597e-03 3.004330492984157885e+00 -3.466356785524889877e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.318560923832020393e+00 5.700277762380004387e-02 6.514509757006810453e+00 -8.800551955725604766e-03 3.000873288414365181e+00 -3.448074411121090921e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.313036058577960574e+00 5.714913076711700818e-02 6.516191123390012052e+00 -8.800083009388927346e-03 2.997434300232079352e+00 -3.429923826998340641e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.307502538022873750e+00 5.729488423043495315e-02 6.517893521352617014e+00 -8.799918252772709337e-03 2.994013397196579440e+00 -3.411903935008957917e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.301960473919904437e+00 5.744004670661107675e-02 6.519616951177066078e+00 -8.800053537447439372e-03 2.990610449162373730e+00 -3.394013642849752488e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.296409976848534207e+00 5.758462672292093826e-02 6.521361412184988993e+00 -8.800484787347804053e-03 2.987225327073316450e+00 -3.376251864148149123e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.290851156226399787e+00 5.772863264448648696e-02 6.523126902762567347e+00 -8.801207997282248230e-03 2.983857902956628561e+00 -3.358617518559883774e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.285284120321064982e+00 5.787207267762764507e-02 6.524913420385273888e+00 -8.802219231477151698e-03 2.980508049916822610e+00 -3.341109531860632365e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.279708976261747289e+00 5.801495487313921423e-02 6.526720961641998997e+00 -8.803514622154787889e-03 2.977175642129539224e+00 -3.323726836031787313e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.274125830050991226e+00 5.815728712949488899e-02 6.528549522258580318e+00 -8.805090368136791676e-03 2.973860554835301429e+00 -3.306468369340665597e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.268534786576278606e+00 5.829907719597765547e-02 6.530399097120733742e+00 -8.806942732765041248e-03 2.970562664333188607e+00 -3.289333076424471453e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.262935949621562415e+00 5.844033267572876222e-02 6.532269680296291625e+00 -8.809068041517374367e-03 2.967281847974398090e+00 -3.272319908440098069e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.257329421878741194e+00 5.858106102873544829e-02 6.534161265056926737e+00 -8.811462682230318186e-03 2.964017984155665975e+00 -3.255427823144642352e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.251715304959084563e+00 5.872126957476105774e-02 6.536073843899443681e+00 -8.814123104128794225e-03 2.960770952312693716e+00 -3.238655784854121977e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.246093699404593913e+00 5.886096549620965096e-02 6.538007408566543610e+00 -8.817045816593663266e-03 2.957540632913568057e+00 -3.222002764491240651e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.240464704699288490e+00 5.900015584092722226e-02 6.539961950067075591e+00 -8.820227387954421988e-03 2.954326907452127671e+00 -3.205467739635731866e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.234828419280416867e+00 5.913884752494100866e-02 6.541937458695788798e+00 -8.823664444309743671e-03 2.951129658441284498e+00 -3.189049694570351978e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.229184940549598259e+00 5.927704733513829843e-02 6.543933924052593554e+00 -8.827353668375189852e-03 2.947948769406298464e+00 -3.172747620322693973e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.223534364883878567e+00 5.941476193188619664e-02 6.545951335061344523e+00 -8.831291798356812744e-03 2.944784124878013110e+00 -3.156560514704290915e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.217876787646709147e+00 5.955199785159412396e-02 6.547989679988158507e+00 -8.835475626819206535e-03 2.941635610386033495e+00 -3.140487382410060008e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.212212303198842989e+00 5.968876150922190760e-02 6.550048946459270383e+00 -8.839901999579990663e-03 2.938503112451777977e+00 -3.124527235106176748e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.206541004909147397e+00 5.982505920073163952e-02 6.552129121478452056e+00 -8.844567814713094958e-03 2.935386518581555304e+00 -3.108679091341745582e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.200862985165331409e+00 5.996089710548439811e-02 6.554230191443997100e+00 -8.849470021528863667e-03 2.932285717259679902e+00 -3.092941976559436881e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.195178335384585289e+00 6.009628128858434531e-02 6.556352142165288832e+00 -8.854605619571629879e-03 2.929200597941568951e+00 -3.077314923115401571e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.189487146024134745e+00 6.023121770317153151e-02 6.558494958878950953e+00 -8.859971657640181367e-03 2.926131051046818587e+00 -3.061796970296015719e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.183789506591705454e+00 6.036571219266451821e-02 6.560658626264600279e+00 -8.865565232830566189e-03 2.923076967952268568e+00 -3.046387164331583117e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.178085505655895204e+00 6.049977049295410247e-02 6.562843128460206898e+00 -8.871383489594316524e-03 2.920038240985049161e+00 -3.031084558420291467e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.172375230856454564e+00 6.063339823455061312e-02 6.565048449077065307e+00 -8.877423618762867938e-03 2.917014763415552103e+00 -3.015888212860109302e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.166658768914477839e+00 6.076660094468558371e-02 6.567274571214395174e+00 -8.883682856681647880e-03 2.914006429450338942e+00 -3.000797194989192340e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.160936205642499885e+00 6.089938404936556110e-02 6.569521477473577953e+00 -8.890158484371763620e-03 2.911013134225147070e+00 -2.985810579114490590e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.155207625954498774e+00 6.103175287538074173e-02 6.571789149972044441e+00 -8.896847826674844292e-03 2.908034773797923744e+00 -2.970927446510514269e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.149473113875801644e+00 6.116371265226821369e-02 6.574077570356793743e+00 -8.903748250724461549e-03 2.905071245141856551e+00 -2.956146885424088336e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.143732752552863552e+00 6.129526851421976397e-02 6.576386719817440607e+00 -8.910857163735109998e-03 2.902122446138394540e+00 -2.941467991084081163e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.137986624262957491e+00 6.142642550195137607e-02 6.578716579098959016e+00 -8.918172013943804696e-03 2.899188275570276474e+00 -2.926889865686627124e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.132234810423795146e+00 6.155718856454496513e-02 6.581067128514228592e+00 -8.925690290159465912e-03 2.896268633114514213e+00 -2.912411618509637076e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.126477391603057931e+00 6.168756256125273313e-02 6.583438347956267478e+00 -8.933409521014625335e-03 2.893363419335310383e+00 -2.898032365864492213e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.120714447527827673e+00 6.181755226326048763e-02 6.585830216910165014e+00 -8.941327274266150371e-03 2.890472535677092392e+00 -2.883751230985496725e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.114946057093927578e+00 6.194716235541216504e-02 6.588242714464717764e+00 -8.949441156068311740e-03 2.887595884457598849e+00 -2.869567344012383114e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.109172298375161958e+00 6.207639743789729325e-02 6.590675819323777773e+00 -8.957748810260495603e-03 2.884733368860982416e+00 -2.855479841974377028e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.103393248632462686e+00 6.220526202790224030e-02 6.593129509817310385e+00 -8.966247917670745055e-03 2.881884892930929531e+00 -2.841487868772611322e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.097608984322939740e+00 6.233376056122622022e-02 6.595603763912180284e+00 -8.974936195420462129e-03 2.879050361563791238e+00 -2.827590575190418523e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.091819581108834925e+00 6.246189739386476952e-02 6.598098559222656867e+00 -8.983811396185953368e-03 2.876229680501634522e+00 -2.813787119017500254e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.086025113866377900e+00 6.258967680356004870e-02 6.600613873020662936e+00 -8.992871307598484382e-03 2.873422756325287430e+00 -2.800076664912532279e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.080225656694548952e+00 6.271710299131554034e-02 6.603149682245762264e+00 -9.002113751637128361e-03 2.870629496447525852e+00 -2.786458384316819678e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.074421282923746723e+00 6.284418008287810664e-02 6.605705963514905577e+00 -9.011536584006159950e-03 2.867849809106302494e+00 -2.772931455429257508e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.068612065124362687e+00 6.297091213018850275e-02 6.608282693131925178e+00 -9.021137693525952198e-03 2.865083603358004272e+00 -2.759495063180423743e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.062798075115257035e+00 6.309730311280109527e-02 6.610879847096795103e+00 -9.030915001534583694e-03 2.862330789070732351e+00 -2.746148399210976768e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.056979383972142195e+00 6.322335693927466638e-02 6.613497401114654117e+00 -9.040866461242417357e-03 2.859591276917555103e+00 -2.732890661970697327e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.051156062035872196e+00 6.334907744853603140e-02 6.616135330604595133e+00 -9.050990057149276707e-03 2.856864978369681118e+00 -2.719721056696417991e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.045328178920630791e+00 6.347446841121062722e-02 6.618793610708218367e+00 -9.061283803736917136e-03 2.854151805689763677e+00 -2.706638795251915461e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.039495803521982786e+00 6.359953353091042649e-02 6.621472216297817681e+00 -9.071745743443772672e-03 2.851451671925287368e+00 -2.693643096105132612e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.033659004024846340e+00 6.372427644549842618e-02 6.624171121984399946e+00 -9.082373948081838219e-03 2.848764490901988022e+00 -2.680733184277559952e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.027817847911411064e+00 6.384870072833766230e-02 6.626890302125628018e+00 -9.093166518711080781e-03 2.846090177217319273e+00 -2.667908291311121838e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.021972401968962885e+00 6.397280988951570269e-02 6.629629730833562995e+00 -9.104121585070771086e-03 2.843428646233904900e+00 -2.655167655350398545e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.016122732297620956e+00 6.409660737704613032e-02 6.632389381982211951e+00 -9.115237305049057187e-03 2.840779814072898368e+00 -2.642510521159040227e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.010268904317981331e+00 6.422009657804290950e-02 6.635169229214885611e+00 -9.126511864268925869e-03 2.838143597607470703e+00 -2.629936139921102908e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
7.004410982778673578e+00 6.434328081986835646e-02 6.637969245951372166e+00 -9.137943475614399361e-03 2.835519914456419599e+00 -2.617443769193568068e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.998549031763828587e+00 6.446616337125717078e-02 6.640789405394933453e+00 -9.149530378761320387e-03 2.832908682977814063e+00 -2.605032672870043892e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.992683114700456670e+00 6.458874744341697172e-02 6.643629680539119065e+00 -9.161270839714371825e-03 2.830309822262677244e+00 -2.592702121151724964e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.986813294365740390e+00 6.471103619110751826e-02 6.646490044174407252e+00 -9.173163150280360875e-03 2.827723252128630183e+00 -2.580451390666411646e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.980939632894231472e+00 6.483303271369987575e-02 6.649370468894671760e+00 -9.185205627631160691e-03 2.825148893113460957e+00 -2.568279764412358113e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.975062191784969556e+00 6.495474005621094948e-02 6.652270927103486109e+00 -9.197396613940951940e-03 2.822586666468859029e+00 -2.556186531574354895e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.969181031908513901e+00 6.507616121031517542e-02 6.655191391020277791e+00 -9.209734475967628828e-03 2.820036494154255280e+00 -2.544170987478905008e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.963296213513888944e+00 6.519729911533524158e-02 6.658131832686317253e+00 -9.222217604640146546e-03 2.817498298830699799e+00 -2.532232433555052856e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.957407796235446362e+00 6.531815665921265890e-02 6.661092223970559445e+00 -9.234844414608823701e-03 2.814972003854768090e+00 -2.520370177340547357e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.951515839099627669e+00 6.543873667945770967e-02 6.664072536575288197e+00 -9.247613342554632243e-03 2.812457533272368249e+00 -2.508583532637705116e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.945620400531588245e+00 6.555904196406714401e-02 6.667072742041451505e+00 -9.260522845789709301e-03 2.809954811812548137e+00 -2.496871819322027397e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.939721538361773412e+00 6.567907525242704103e-02 6.670092811753954187e+00 -9.273571404038703087e-03 2.807463764881506396e+00 -2.485234363208670832e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.933819309832448319e+00 6.579883923620613584e-02 6.673132716946925669e+00 -9.286757519303544262e-03 2.804984318556674516e+00 -2.473670496009296865e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.927913771604150561e+00 6.591833656023109167e-02 6.676192428708855431e+00 -9.300079715494753013e-03 2.802516399580841089e+00 -2.462179555299765996e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.922004979762062860e+00 6.603756982334561820e-02 6.679271917987592566e+00 -9.313536537988059347e-03 2.800059935356235208e+00 -2.450760884653742713e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.916092989822300474e+00 6.615654157925479617e-02 6.682371155595212109e+00 -9.327126553276429699e-03 2.797614853938519275e+00 -2.439413833583726696e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.910177856738127566e+00 6.627525433734916815e-02 6.685490112212764124e+00 -9.340848348704437407e-03 2.795181084030970098e+00 -2.428137757334609959e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.904259634906092735e+00 6.639371056351042744e-02 6.688628758394899343e+00 -9.354700532136174182e-03 2.792758554978774566e+00 -2.416932016835173641e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.898338378172089946e+00 6.651191268090075881e-02 6.691787064574379329e+00 -9.368681731625042031e-03 2.790347196763365734e+00 -2.405795978659809251e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.892414139837343967e+00 6.662986307073717751e-02 6.694965001066464971e+00 -9.382790595025879490e-03 2.787946939996751805e+00 -2.394729015121024526e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.886486972664314976e+00 6.674756407305387773e-02 6.698162538073186845e+00 -9.397025789630180509e-03 2.785557715915715882e+00 -2.383730504316050255e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.880556928882530343e+00 6.686501798744681757e-02 6.701379645687506326e+00 -9.411386001955868510e-03 2.783179456376168037e+00 -2.372799829871391833e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.874624060194349795e+00 6.698222707380079022e-02 6.704616293897378121e+00 -9.425869937453784653e-03 2.780812093847655042e+00 -2.361936380881749648e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.868688417780643540e+00 6.709919355300050792e-02 6.707872452589685786e+00 -9.440476319519565049e-03 2.778455561407910057e+00 -2.351139551877898248e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.862750052306346937e+00 6.721591960761594264e-02 6.711148091553917894e+00 -9.455203887131571894e-03 2.776109792737379678e+00 -2.340408742939817724e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.856809013925932561e+00 6.733240738257816049e-02 6.714443180485738516e+00 -9.470051396587514728e-03 2.773774722113613755e+00 -2.329743359740526001e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.850865352288882271e+00 6.744865898585189479e-02 6.717757688990626974e+00 -9.485017622001094828e-03 2.771450284405817310e+00 -2.319142813270202302e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.844919116545092663e+00 6.756467648909310342e-02 6.721091586587439437e+00 -9.500101355038410508e-03 2.769136415069576085e+00 -2.308606519771494101e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.838970355350211250e+00 6.768046192829335617e-02 6.724444842711880810e+00 -9.515301404645673186e-03 2.766833050141624728e+00 -2.298133900704516647e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.833019116870906906e+00 6.779601730441287000e-02 6.727817426719880700e+00 -9.530616596697561588e-03 2.764540126234579454e+00 -2.287724382883436422e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.827065448790067492e+00 6.791134458400484297e-02 6.731209307890872573e+00 -9.546045773712380153e-03 2.762257580531543688e+00 -2.277377398472769932e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.821109398311933525e+00 6.802644569982403688e-02 6.734620455430992969e+00 -9.561587794699798887e-03 2.759985350780900237e+00 -2.267092384727899604e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.815151012167169675e+00 6.814132255142096861e-02 6.738050838476204341e+00 -9.577241534918408405e-03 2.757723375291255330e+00 -2.256868783941362588e-02 5.389995179180531171e-01 4.377945631035480289e+00 -1.258072877993213723e+01 -1.015364776926115020e+01
6.809190336617866990e+00 6.825597700572443027e-02 6.741500426095328180e+00 -9.593005885619187295e-03 2.755471592926416857e+00 -2.246706043428511532e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.803224501968130333e+00 6.844919126694458400e-02 6.744972472982933454e+00 -9.647954637232796296e-03 2.753235962669843939e+00 -2.224580918540946736e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.797250631251699815e+00 6.864216378670187635e-02 6.748470203348059471e+00 -9.703023120297931195e-03 2.751022378473914287e+00 -2.202613641335191691e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.791268758877111900e+00 6.883489371233632304e-02 6.751993540554892093e+00 -9.758212907544219078e-03 2.748830683330391711e+00 -2.180802535879827753e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.785278918463828468e+00 6.902738016601898952e-02 6.755542408063949011e+00 -9.813525560794652061e-03 2.746660721898348534e+00 -2.159145943279367624e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.779281142855242415e+00 6.921962224529266960e-02 6.759116729432890658e+00 -9.868962633059344750e-03 2.744512340487223589e+00 -2.137642221835203346e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.773275464131471857e+00 6.941161902359894997e-02 6.762716428317228079e+00 -9.924525668182649848e-03 2.742385387039787403e+00 -2.116289746503311614e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.767261913621720915e+00 6.960336955074683529e-02 6.766341428470400210e+00 -9.980216187842559303e-03 2.740279711115201078e+00 -2.095086909545218479e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.761240521915978796e+00 6.979487285328851709e-02 6.769991653742692961e+00 -1.003603569047346530e-02 2.738195163872031657e+00 -2.074032119957760698e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.755211318876925830e+00 6.998612793495624651e-02 6.773667028081023389e+00 -1.009198566533324459e-02 2.736131598051348757e+00 -2.053123803566799313e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.749174333651890123e+00 7.017713377712708755e-02 6.777367475529242569e+00 -1.014806759312540316e-02 2.734088867960029035e+00 -2.032360403049517442e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.743129594684534212e+00 7.036788933926176048e-02 6.781092920228172005e+00 -1.020428293997506335e-02 2.732066829454040668e+00 -2.011740377547740002e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.737077129725813407e+00 7.055839355924138634e-02 6.784843286414316665e+00 -1.026063314300604268e-02 2.730065339921669665e+00 -1.991262203173213563e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.731016965844826672e+00 7.074864535370822827e-02 6.788618498418684588e+00 -1.031711962697539134e-02 2.728084258266816331e+00 -1.970924372678518194e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.724949129439961482e+00 7.093864361847546096e-02 6.792418480666651881e+00 -1.037374380859758943e-02 2.726123444892442738e+00 -1.950725395144054311e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.718873646249850395e+00 7.112838722892231291e-02 6.796243157677722913e+00 -1.043050709144053255e-02 2.724182761684071696e+00 -1.930663796309797439e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.712790541363604646e+00 7.131787504029470093e-02 6.800092454063999092e+00 -1.048741084920790795e-02 2.722262071993176935e+00 -1.910738118631758256e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.706699839230839899e+00 7.150710588799263911e-02 6.803966294528493997e+00 -1.054445644186957111e-02 2.720361240620606580e+00 -1.890946920863809111e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.700601563672091920e+00 7.169607858793727861e-02 6.807864603864667075e+00 -1.060164522150306397e-02 2.718480133800179388e+00 -1.871288778227137017e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.694495737889031517e+00 7.188479193692266789e-02 6.811787306955809917e+00 -1.065897852407915805e-02 2.716618619182276539e+00 -1.851762282464410742e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.688382384473873010e+00 7.207324471286669088e-02 6.815734328772961703e+00 -1.071645765539234497e-02 2.714776565817270004e+00 -1.832366041855076899e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.682261525418816461e+00 7.226143567508348797e-02 6.819705594373190571e+00 -1.077408391011722838e-02 2.712953844139079695e+00 -1.813098680991521300e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.676133182125847831e+00 7.244936356462754190e-02 6.823701028898977228e+00 -1.083185857445960118e-02 2.711150325948801232e+00 -1.793958840887871151e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.669997375416071961e+00 7.263702710458523615e-02 6.827720557576854254e+00 -1.088978290858669783e-02 2.709365884398271973e+00 -1.774945179123662772e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.663854125538359874e+00 7.282442500028961374e-02 6.831764105714846380e+00 -1.094785814911713659e-02 2.707600393973452313e+00 -1.756056369849685883e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.657703452178455272e+00 7.301155593961582146e-02 6.835831598701181733e+00 -1.100608552474529114e-02 2.705853730477992602e+00 -1.737291103530311936e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.651545374468090799e+00 7.319841859329365152e-02 6.839922962003309515e+00 -1.106446624705995259e-02 2.704125771016821833e+00 -1.718648087186446308e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.645379910993241879e+00 7.338501161512171744e-02 6.844038121165324284e+00 -1.112300149582479830e-02 2.702416393979460540e+00 -1.700126044587135440e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.639207079802492473e+00 7.357133364221514482e-02 6.848177001805898279e+00 -1.118169244009380170e-02 2.700725479023370124e+00 -1.681723716071247682e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.633026898415772088e+00 7.375738329531943138e-02 6.852339529617278657e+00 -1.124054023543621245e-02 2.699052907057369222e+00 -1.663439858643512778e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.626839383832294317e+00 7.394315917903726554e-02 6.856525630362828139e+00 -1.129954600366961381e-02 2.697398560224805397e+00 -1.645273246257023675e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.620644552538336391e+00 7.412865988205470658e-02 6.860735229874493690e+00 -1.135871085256650974e-02 2.695762321886644219e+00 -1.627222669703633912e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.614442420515549870e+00 7.431388397745229690e-02 6.864968254051643015e+00 -1.141803587633483281e-02 2.694144076604623628e+00 -1.609286936694421036e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.608233003248487059e+00 7.449883002293601619e-02 6.869224628858494164e+00 -1.147752213420914769e-02 2.692543710124158274e+00 -1.591464872190688842e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.602016315731964902e+00 7.468349656106869350e-02 6.873504280321451887e+00 -1.153717067075645322e-02 2.690961109357093317e+00 -1.573755318356632321e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.595792372478948451e+00 7.486788211958432526e-02 6.877807134527759381e+00 -1.159698251311817689e-02 2.689396162364458664e+00 -1.556157134727654927e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.589561187527557706e+00 7.505198521161637881e-02 6.882133117622567298e+00 -1.165695865257925998e-02 2.687848758338897692e+00 -1.538669198555073919e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.583322774448185477e+00 7.523580433596137318e-02 6.886482155806461947e+00 -1.171710006761734167e-02 2.686318787586972068e+00 -1.521290404762684796e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.577077146350872816e+00 7.541933797739291956e-02 6.890854175333752885e+00 -1.177740770996882694e-02 2.684806141511358657e+00 -1.504019666279712494e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.570824315891802492e+00 7.560258460689638083e-02 6.895249102509176886e+00 -1.183788249956452439e-02 2.683310712592664959e+00 -1.486855914312225531e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.564564295280315598e+00 7.578554268198636756e-02 6.899666863685887108e+00 -1.189852534239652440e-02 2.681832394371139738e+00 -1.469798098429956137e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.558297096285546246e+00 7.596821064700537418e-02 6.904107385262896024e+00 -1.195933710564746170e-02 2.680371081428056357e+00 -1.452845187078768627e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.552022730242680559e+00 7.615058693340528984e-02 6.908570593681961469e+00 -1.202031863614198490e-02 2.678926669366759494e+00 -1.435996167677368665e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.545741208059693506e+00 7.633266996010643068e-02 6.913056415425657519e+00 -1.208147075189991947e-02 2.677499054793549771e+00 -1.419250047005834667e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.539452540223230415e+00 7.651445813379117999e-02 6.917564777013939015e+00 -1.214279423561391222e-02 2.676088135298074100e+00 -1.402605851630895142e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.533156736804981435e+00 7.669594984927918802e-02 6.922095605001906016e+00 -1.220428984894623634e-02 2.674693809433449143e+00 -1.386062628123404909e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.526853807467514201e+00 7.687714348987366442e-02 6.926648825976697843e+00 -1.226595831037961826e-02 2.673315976695944673e+00 -1.369619443655507862e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.520543761470141142e+00 7.705803742774394727e-02 6.931224366554654459e+00 -1.232780031672145275e-02 2.671954537504198424e+00 -1.353275386381947755e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.514226607674721059e+00 7.723863002433374592e-02 6.935822153378572885e+00 -1.238981652017277259e-02 2.670609393177993063e+00 -1.337029566006815197e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.507902354551093005e+00 7.741891963076494299e-02 6.940442113114428935e+00 -1.245200754612250243e-02 2.669280445916511812e+00 -1.320881114083268318e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.501571010182719768e+00 7.759890458829948878e-02 6.945084172448729554e+00 -1.251437397531949061e-02 2.667967598776095794e+00 -1.304829184819115105e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.495232582271813548e+00 7.777858322878826447e-02 6.949748258085046260e+00 -1.257691635616691589e-02 2.666670755647308155e+00 -1.288872955677552654e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.488887078144722764e+00 7.795795387518536512e-02 6.954434296741280441e+00 -1.263963519091118419e-02 2.665389821231473277e+00 -1.273011627853461690e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.482534504756804594e+00 7.813701484205688719e-02 6.959142215146120414e+00 -1.270253094531535731e-02 2.664124701016391317e+00 -1.257244427187743929e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.476174868697513354e+00 7.831576443615227701e-02 6.963871940036137076e+00 -1.276560403503908779e-02 2.662875301251483862e+00 -1.241570604899083947e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.469808176195043892e+00 7.849420095698619870e-02 6.968623398152220538e+00 -1.282885483632855567e-02 2.661641528921937727e+00 -1.225989438211382704e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.463434433121086897e+00 7.867232269747584383e-02 6.973396516236454623e+00 -1.289228367006810261e-02 2.660423291722227468e+00 -1.210500231634051641e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.457053644995271569e+00 7.885012794461045138e-02 6.978191221028589908e+00 -1.295589081403748441e-02 2.659220498028441515e+00 -1.195102317454605975e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.450665816989537227e+00 7.902761498016314112e-02 6.983007439262610916e+00 -1.301967648622015181e-02 2.658033056869934185e+00 -1.179795057159957299e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.444270953932385915e+00 7.920478208146372601e-02 6.987845097663288207e+00 -1.308364085467016852e-02 2.656860877899545059e+00 -1.164577842374653685e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.437869060312895186e+00 7.938162752220387364e-02 6.992704122942499545e+00 -1.314778402674587204e-02 2.655703871363043422e+00 -1.149450095874111205e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.431460140284685600e+00 7.955814957331434900e-02 6.997584441795686949e+00 -1.321210604728983128e-02 2.654561948067126753e+00 -1.134411273276650194e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.425044197669631529e+00 7.973434650389615852e-02 7.002485980898069506e+00 -1.327660690111170591e-02 2.653435019346021218e+00 -1.119460864059413675e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.418621235961487592e+00 7.991021658221389434e-02 7.007408666900921013e+00 -1.334128650132614460e-02 2.652322997026958618e+00 -1.104598393031290537e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.412191258329326793e+00 8.008575807675991087e-02 7.012352426427742813e+00 -1.340614469252594636e-02 2.651225793394045738e+00 -1.089823421435503169e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.405754267620911158e+00 8.026096925724286735e-02 7.017317186070549440e+00 -1.347118125218123991e-02 2.650143321155498111e+00 -1.075135536145183264e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.399310266366364353e+00 8.043584839503976902e-02 7.022302872386924300e+00 -1.353639589550567103e-02 2.649075493429552175e+00 -1.060534327905429501e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.392859256781993516e+00 8.061039376323268779e-02 7.027309411897466163e+00 -1.360178827991576599e-02 2.648022223744365800e+00 -1.046019386071190757e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.386401240774032040e+00 8.078460363660304455e-02 7.032336731083200121e+00 -1.366735800428531787e-02 2.646983426039428711e+00 -1.031590298639603089e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.379936219942211828e+00 8.095847629162683523e-02 7.037384756382753181e+00 -1.373310460420400919e-02 2.645959014666840581e+00 -1.017246652406093334e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.373464195583173009e+00 8.113201000647235483e-02 7.042453414189331795e+00 -1.379902755090547418e-02 2.644948904392462996e+00 -1.002988033083081036e-02 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.366985168693701347e+00 8.130520306100004480e-02 7.047542630847470235e+00 -1.386512625147771037e-02 2.643953010396944414e+00 -9.888140254046716079e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.360499139973851968e+00 8.147805373676871021e-02 7.052652332649670619e+00 -1.393140004595890859e-02 2.642971248276631435e+00 -9.747242132598508274e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.354006109829847482e+00 8.165056031704090445e-02 7.057782445832719631e+00 -1.399784820422042900e-02 2.642003534044345070e+00 -9.607181798266653527e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.347506078376810912e+00 8.182272108679206069e-02 7.062932896573805408e+00 -1.406446992439122981e-02 2.641049784130036659e+00 -9.467955076898699335e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.340999045441308546e+00 8.199447431375757323e-02 7.068103610986385732e+00 -1.413137687059043586e-02 2.640109915381317673e+00 -9.329255871775072109e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.334485052800476801e+00 8.216558209194960161e-02 7.073294542546523900e+00 -1.419900961307120520e-02 2.639183964363433610e+00 -9.189914824705294055e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.327964123126954554e+00 8.233623996672459477e-02 7.078505629941714616e+00 -1.426688808805603829e-02 2.638271909995825837e+00 -9.051222908654467034e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.321436281785669742e+00 8.250624590029370653e-02 7.083736802688588519e+00 -1.433518556714419474e-02 2.637373714415164994e+00 -8.912715753472971389e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.314901565865540078e+00 8.267558658542874250e-02 7.088987992430210383e+00 -1.440391140031729508e-02 2.636489361392513775e+00 -8.774372178420565549e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.308360012042810716e+00 8.284425888319216225e-02 7.094259130268638636e+00 -1.447306596599390836e-02 2.635618834440945246e+00 -8.636194761105478804e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.301811656581572052e+00 8.301225962758398969e-02 7.099550146760475577e+00 -1.454264952218740567e-02 2.634762116815952737e+00 -8.498186075719081634e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.295256535333972003e+00 8.317958562556077018e-02 7.104860971911826972e+00 -1.461266219946596653e-02 2.633919191515726510e+00 -8.360348694373491082e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.288694683740086333e+00 8.334623365707526099e-02 7.110191535172611488e+00 -1.468310399295313928e-02 2.633090041281288762e+00 -8.222685188564346839e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.282126136827415941e+00 8.351220047513789602e-02 7.115541765430161369e+00 -1.475397475383703923e-02 2.632274648596478084e+00 -8.085198130716213932e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.275550929209988915e+00 8.367748280590187049e-02 7.120911591002095697e+00 -1.482527418081131844e-02 2.631472995687779370e+00 -7.947890095769538990e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.268969095087050469e+00 8.384207734877362206e-02 7.126300939628425368e+00 -1.489700181023261710e-02 2.630685064523986760e+00 -7.810763662929082370e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.262380668241245729e+00 8.400598077654873597e-02 7.131709738462757464e+00 -1.496915700606044237e-02 2.629910836815684938e+00 -7.673821417478213398e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.255785682036286488e+00 8.416918973557593886e-02 7.137137914062567035e+00 -1.504173894720728898e-02 2.629150294014535483e+00 -7.537065952890469565e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.249184169414029100e+00 8.433170084595031923e-02 7.142585392378433262e+00 -1.511474661468158523e-02 2.628403417312356716e+00 -7.400499873011913247e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.242576162890937752e+00 8.449351070173856393e-02 7.148052098742192939e+00 -1.518817878083049064e-02 2.627670187639980615e+00 -7.264125794090785931e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.235961694553829204e+00 8.465461587123734866e-02 7.153537957853850493e+00 -1.526203399010791703e-02 2.626950585665867699e+00 -7.127946347694697274e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.229340796054907869e+00 8.481501289726903203e-02 7.159042893767264992e+00 -1.533631054757395723e-02 2.626244591794472338e+00 -6.991964182931527383e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.222713498605885185e+00 8.497469829751413961e-02 7.164566829874265075e+00 -1.541100649623788725e-02 2.625552186164313184e+00 -6.856181969837503096e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.216079832971258767e+00 8.513366856488735479e-02 7.170109688887335686e+00 -1.548611960297570193e-02 2.624873348645755833e+00 -6.720602401996018070e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.209439829460575488e+00 8.529192016795816844e-02 7.175671392820590633e+00 -1.556164733287251564e-02 2.624208058838469970e+00 -6.585228200369117393e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.202793517919490185e+00 8.544944955141782483e-02 7.181251862968696109e+00 -1.563758682700420316e-02 2.623556296068510818e+00 -6.450062116896180565e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.196140927719678615e+00 8.560625313660073787e-02 7.186851019883893521e+00 -1.571393487824513172e-02 2.622918039385031097e+00 -6.315106938375522269e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.189482087747414596e+00 8.576232732206272302e-02 7.192468783350771666e+00 -1.579068790200399003e-02 2.622293267556576435e+00 -6.180365490950134877e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.182817026390599047e+00 8.591766848422005554e-02 7.198105072358468526e+00 -1.586784190470530778e-02 2.621681959066910483e+00 -6.045840644940785047e-03 5.636389578626425090e-01 6.396078607407465810e+00 -1.223175123997569180e+01 -1.318751269492985401e+01
6.176145771524140571e+00 8.607227297805587762e-02 7.203759805070125033e+00 -1.594539244961681868e-02 2.621084092110339991e+00 -5.911535320072269784e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.169467659964278816e+00 8.624721343495091175e-02 7.209433816967915298e+00 -1.603248596497155315e-02 2.620501000675765635e+00 -5.750347341055228600e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.162782032084245465e+00 8.642124754522953478e-02 7.215127932551292034e+00 -1.612007432345092389e-02 2.619934011779264438e+00 -5.589485254458266029e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.156088920114402896e+00 8.659437044221558744e-02 7.220842051881542822e+00 -1.620814871497090054e-02 2.619383092620886977e+00 -5.428953294456065684e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.149388355470382095e+00 8.676657722979833065e-02 7.226576073637462017e+00 -1.629669924991484012e-02 2.618848209970997321e+00 -5.268755823293132419e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.142680368705756067e+00 8.693786298447382654e-02 7.232329895026519573e+00 -1.638571483262344156e-02 2.618329330156619505e+00 -5.108897348620971765e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.135964989457818319e+00 8.710822275763235867e-02 7.238103411684569721e+00 -1.647518301711153529e-02 2.617826419045934383e+00 -4.949382543148313218e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.129242246386212400e+00 8.727765157813228980e-02 7.243896517563729986e+00 -1.656508992622790499e-02 2.617339442030821584e+00 -4.790216258684861644e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.122512167124070537e+00 8.744614445535447977e-02 7.249709104842503749e+00 -1.665542093809734003e-02 2.616868364011298187e+00 -4.631403463753681372e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.115774778271845236e+00 8.761369638285367023e-02 7.255541063910192712e+00 -1.674616142781056374e-02 2.616413149388080228e+00 -4.472949170986092841e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.109030105409342326e+00 8.778030234218352212e-02 7.261392283382954282e+00 -1.683729683926216830e-02 2.615973762058858121e+00 -4.314858427834019489e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.102278173108448556e+00 8.794595730669056699e-02 7.267262650121155687e+00 -1.692881268693710584e-02 2.615550165414941564e+00 -4.157136314051621158e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.095519004945955110e+00 8.811065624526971674e-02 7.273152049246974116e+00 -1.702069455770549924e-02 2.615142322338154024e+00 -3.999787939180968546e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.088752623516469953e+00 8.827439412608027725e-02 7.279060364162248220e+00 -1.711292811262412825e-02 2.614750195197980354e+00 -3.842818440042914448e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.081979050445424306e+00 8.843716592022127232e-02 7.284987476566572973e+00 -1.720549908874285244e-02 2.614373745848963537e+00 -3.686232978234319727e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.075198306402163517e+00 8.859896660536517587e-02 7.290933266475639662e+00 -1.729839330091438934e-02 2.614012935628351908e+00 -3.530036737632785866e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.068410411113125846e+00 8.875979116934880342e-02 7.296897612239818365e+00 -1.739159664360574384e-02 2.613667725353995497e+00 -3.374234921910044659e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.061615383375108301e+00 8.891963461372043298e-02 7.302880390562984658e+00 -1.748509509270966544e-02 2.613338075322491516e+00 -3.218832752055150390e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.054813241068615959e+00 8.907849195724201752e-02 7.308881476521584375e+00 -1.757887470735453386e-02 2.613023945307574536e+00 -3.063835463908615078e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.048004001171288557e+00 8.923635823934543410e-02 7.314900743583932829e+00 -1.767292163171101452e-02 2.612725294558754907e+00 -2.909248305708618705e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.041187679771413244e+00 8.939322852354186777e-02 7.320938063629755632e+00 -1.776722209679394010e-02 2.612442081800200988e+00 -2.755076535650421120e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.034364292081507486e+00 8.954909790078310894e-02 7.326993306969953323e+00 -1.786176242225781877e-02 2.612174265229864734e+00 -2.601325419460089310e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.027533852451981922e+00 8.970396149277391762e-02 7.333066342366601376e+00 -1.795652901818440075e-02 2.611921802518850200e+00 -2.448000227983649843e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.020696374384874261e+00 8.985781445523439992e-02 7.339157037053173127e+00 -1.805150838686079423e-02 2.611684650811020081e+00 -2.295106234792758035e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.013851870547648026e+00 9.001065198111143917e-02 7.345265256754988314e+00 -1.814668712454658994e-02 2.611462766722842943e+00 -2.142648713807968064e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.007000352787066788e+00 9.016246930373822410e-02 7.351390865709876543e+00 -1.824205192322849584e-02 2.611256106343475825e+00 -1.990632936940673909e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
6.000141832143125242e+00 9.031326169994091657e-02 7.357533726689059250e+00 -1.833758957236105228e-02 2.611064625235083092e+00 -1.839064171754775396e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.993276318863045127e+00 9.046302449309163995e-02 7.363693701018243942e+00 -1.843328696059191169e-02 2.610888278433386223e+00 -1.687947679149108451e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.986403822415327092e+00 9.061175305610683073e-02 7.369870648598923601e+00 -1.852913107747033647e-02 2.610727020448446289e+00 -1.537288711061666731e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.979524351503860302e+00 9.075944281439002337e-02 7.376064427929879486e+00 -1.862510901513745806e-02 2.610580805265673376e+00 -1.387092508196617309e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.972637914082081778e+00 9.090608924871845797e-02 7.382274896128885544e+00 -1.872120796999696482e-02 2.610449586347062478e+00 -1.237364297775100930e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.965744517367184585e+00 9.105168789807241425e-02 7.388501908954602904e+00 -1.881741524436487956e-02 2.610333316632653222e+00 -1.088109291310786122e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.958844167854373097e+00 9.119623436240673064e-02 7.394745320828666202e+00 -1.891371824809709098e-02 2.610231948542211633e+00 -9.393326824111261674e-04 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.951936871331156453e+00 9.133972430536364817e-02 7.401004984857955549e+00 -1.901010450019339701e-02 2.610145433977128171e+00 -7.910396446052490611e-04 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.945022632891682868e+00 9.148215345692624345e-02 7.407280752857042572e+00 -1.910656163037679003e-02 2.610073724322534261e+00 -6.432353291993865314e-04 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.938101456951109469e+00 9.162351761601179867e-02 7.413572475370817649e+00 -1.920307738064678041e-02 2.610016770449629764e+00 -4.959248631607287823e-04 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.931173347259997009e+00 9.176381265300448398e-02 7.419880001697277905e+00 -1.929963960680556451e-02 2.609974522718222278e+00 -3.491133470305660298e-04 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.924238306918740093e+00 9.190303451222661679e-02 7.426203179910485730e+00 -1.939623627995590988e-02 2.609946930979472501e+00 -2.028058528675562484e-04 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.917296338392015187e+00 9.204117921434801231e-02 7.432541856883680076e+00 -1.949285548796961948e-02 2.609933944578842979e+00 -5.700742222193287711e-05 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.910347443523248145e+00 9.217824285873285617e-02 7.438895878312539622e+00 -1.958948543692554112e-02 2.609935512359250698e+00 8.827693585855791894e-05 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.903391623549099521e+00 9.231422162572347490e-02 7.445265088738591608e+00 -1.968611445251601533e-02 2.609951582664415071e+00 2.330422467902272879e-04 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.896428879113960519e+00 9.244911177886067088e-02 7.451649331572763657e+00 -1.978273098142083533e-02 2.609982103342399995e+00 3.772835723817834219e-04 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.889459210284454294e+00 9.258290966704002534e-02 7.458048449119064394e+00 -1.987932359264768523e-02 2.610027021749349530e+00 5.209960127287304203e-04 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.882482616563945221e+00 9.271561172660389150e-02 7.464462282598392839e+00 -1.997588097883816471e-02 2.610086284753409203e+00 6.641747080731426681e-04 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.875499096907042862e+00 9.284721448336855087e-02 7.470890672172469493e+00 -2.007239195753850181e-02 2.610159838738832061e+00 8.068148406281589781e-04 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.868508649734103244e+00 9.297771455458632428e-02 7.477333456967881098e+00 -2.016884547243409653e-02 2.610247629610265907e+00 9.489116363665687972e-04 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.861511272945723050e+00 9.310710865084230459e-02 7.483790475100232875e+00 -2.026523059454708731e-02 2.610349602797216839e+00 1.090460366772891699e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.854506963937216035e+00 9.323539357788535042e-02 7.490261563698402014e+00 -2.036153652339616621e-02 2.610465703258686432e+00 1.231456350558378897e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.847495719613075238e+00 9.336256623839328528e-02 7.496746558928886195e+00 -2.045775258811789732e-02 2.610595875487979001e+00 1.371894955338396737e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.840477536401415648e+00 9.348862363367196893e-02 7.503245296020238264e+00 -2.055386824854886496e-02 2.610740063517674070e+00 1.511771599271678800e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.833452410268384902e+00 9.361356286528817183e-02 7.509757609287585289e+00 -2.064987309626797884e-02 2.610898210924761376e+00 1.651081752660966311e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.826420336732551775e+00 9.373738113663612759e-02 7.516283332157215114e+00 -2.074575685559833585e-02 2.611070260835932633e+00 1.789820939514583011e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.819381310879252034e+00 9.386007575443768014e-02 7.522822297191238405e+00 -2.084150938456804519e-02 2.611256155933029621e+00 1.927984739068522952e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.812335327374904104e+00 9.398164413017601193e-02 7.529374336112302224e+00 -2.093712067582951739e-02 2.611455838458641043e+00 2.065568787268659383e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.805282380481275872e+00 9.410208378146298069e-02 7.535939279828364867e+00 -2.103258085753667919e-02 2.611669250221845928e+00 2.202568778212711520e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.798222464069708870e+00 9.422139233334007880e-02 7.542516958457508913e+00 -2.112788019417970176e-02 2.611896332604099147e+00 2.338980465551638525e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.791155571635287380e+00 9.433956751951308450e-02 7.549107201352799557e+00 -2.122300908737680125e-02 2.612137026565255038e+00 2.474799663850160356e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.784081696310956033e+00 9.445660718352061336e-02 7.555709837127168704e+00 -2.131795807662277206e-02 2.612391272649726037e+00 2.610022249906130982e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.777000830881576121e+00 9.457250927983665290e-02 7.562324693678330156e+00 -2.141271783999386738e-02 2.612659010992768316e+00 2.744644164028528684e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.769912967797917069e+00 9.468727187490734443e-02 7.568951598213707221e+00 -2.150727919480879130e-02 2.612940181326897093e+00 2.878661411273845516e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.762818099190584853e+00 9.480089314812217838e-02 7.575590377275373655e+00 -2.160163309824551445e-02 2.613234722988420078e+00 3.012070062640702893e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.755716216883873138e+00 9.491337139271992240e-02 7.582240856764997261e+00 -2.169577064791370843e-02 2.613542574924090367e+00 3.144866256222535010e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.748607312409542480e+00 9.502470501662964308e-02 7.588902861968777280e+00 -2.178968308238262916e-02 2.613863675697871702e+00 3.277046198318226463e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.741491377020518705e+00 9.513489254324708488e-02 7.595576217582374667e+00 -2.188336178166429627e-02 2.614197963497812083e+00 3.408606164500605201e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.734368401704506013e+00 9.524393261214686435e-02 7.602260747735822832e+00 -2.197679826765188554e-02 2.614545376143023958e+00 3.539542500642732688e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.727238377197515717e+00 9.535182397973081259e-02 7.608956276018411735e+00 -2.206998420451326826e-02 2.614905851090763456e+00 3.669851623901957457e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.720101293997300829e+00 9.545856551981303506e-02 7.615662625503540895e+00 -2.216291139903967672e-02 2.615279325443605529e+00 3.799530023661723370e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.712957142376697384e+00 9.556415622414210498e-02 7.622379618773534204e+00 -2.225557180094948559e-02 2.615665735956712812e+00 3.928574262431160785e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.705805912396864521e+00 9.566859520286091767e-02 7.629107077944407678e+00 -2.234795750314720608e-02 2.616065019045190621e+00 4.056980976702510497e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.698647593920425081e+00 9.577188168490478881e-02 7.635844824690584787e+00 -2.244006074193772085e-02 2.616477110791527227e+00 4.184746877766452010e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.691482176624495182e+00 9.587401501833835160e-02 7.642592680269548744e+00 -2.253187389719591219e-02 2.616901946953112290e+00 4.311868752485455841e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.684309650013609883e+00 9.597499467063191902e-02 7.649350465546434386e+00 -2.262338949249183620e-02 2.617339462969830777e+00 4.438343464025278247e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.677130003432531602e+00 9.607482022887793571e-02 7.656118001018540120e+00 -2.271460019517161644e-02 2.617789593971728390e+00 4.564167952544766205e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.669943226078941301e+00 9.617349139994814389e-02 7.662895106839763493e+00 -2.280549881639427900e-02 2.618252274786743161e+00 4.689339235844152201e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.662749307016012423e+00 9.627100801059229607e-02 7.669681602844947044e+00 -2.289607831112479286e-02 2.618727439948501434e+00 4.813854409972048720e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.655548235184858719e+00 9.636737000747902515e-02 7.676477308574135350e+00 -2.298633177808358588e-02 2.619215023704170253e+00 4.937710649791380961e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.648339999416860380e+00 9.646257745717973231e-02 7.683282043296724595e+00 -2.307625245965284552e-02 2.619714960022365258e+00 5.060905209504508451e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.641124588445851629e+00 9.655663054609617268e-02 7.690095626035515330e+00 -2.316583374173996485e-02 2.620227182601110094e+00 5.183435423137823517e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.633901990920185732e+00 9.664952958033268260e-02 7.696917875590644442e+00 -2.325506915359850171e-02 2.620751624875841124e+00 5.305298704986129328e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.626672195414657018e+00 9.674127498551378379e-02 7.703748610563400767e+00 -2.334395236760703971e-02 2.621288220027454319e+00 5.426492550017124501e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.619435190442287897e+00 9.683186730654810837e-02 7.710587649379918140e+00 -2.343247719900638099e-02 2.621836900990391239e+00 5.547014534236340347e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.612190964465973764e+00 9.692130720733940774e-02 7.717434810314733440e+00 -2.352063760559554642e-02 2.622397600460760092e+00 5.666862315012908928e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.604939505909982245e+00 9.700959547044568643e-02 7.724289911514211404e+00 -2.360842768738704439e-02 2.622970250904486100e+00 5.786033631366540100e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.597680803171310338e+00 9.709673299668732105e-02 7.731152771019821124e+00 -2.369584168622190443e-02 2.623554784565489406e+00 5.904526304216129937e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.590414844630887892e+00 9.718272080470510832e-02 7.738023206791270425e+00 -2.378287398534502731e-02 2.624151133473886066e+00 6.022338236590419475e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.583141618664630101e+00 9.726756003046918564e-02 7.744901036729479493e+00 -2.386951910894139980e-02 2.624759229454208143e+00 6.139467413801161753e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.575861113654340784e+00 9.735125192673985128e-02 7.751786078699399063e+00 -2.395577172163372570e-02 2.625379004133638006e+00 6.255911903579254238e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.568573317998452232e+00 9.743379786248128338e-02 7.758678150552660746e+00 -2.404162662794209412e-02 2.626010388950257290e+00 6.371669856174324090e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.561278220122613192e+00 9.751519932222910136e-02 7.765577070150057715e+00 -2.412707877170628540e-02 2.626653315161300739e+00 6.486739504418263282e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.553975808490113408e+00 9.759545790541285237e-02 7.772482655383849526e+00 -2.421212323547135975e-02 2.627307713851417148e+00 6.601119163753232238e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.546666071612148308e+00 9.767457532563444955e-02 7.779394724199883093e+00 -2.429675523983716723e-02 2.627973515940929428e+00 6.714807232224655892e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.539348998057914031e+00 9.775255340990363084e-02 7.786313094619533359e+00 -2.438097014277245539e-02 2.628650652194093773e+00 6.827802190439763788e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.532024576464546151e+00 9.782939409783143747e-02 7.793237584761445902e+00 -2.446476343889427904e-02 2.629339053227352618e+00 6.940102601492225895e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.524692795546880753e+00 9.790509944078286397e-02 7.800168012863092137e+00 -2.454813075871337472e-02 2.630038649517576932e+00 7.051707110853459165e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.517353644107052979e+00 9.797967160098970674e-02 7.807104197302115800e+00 -2.463106786784625968e-02 2.630749371410298743e+00 7.162614446231185122e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.510007111043925931e+00 9.805311285062473514e-02 7.814045956617481359e+00 -2.471357066619475629e-02 2.631471149127925013e+00 7.272823417395835217e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.502653185362340160e+00 9.812542557083821226e-02 7.820993109530410159e+00 -2.479563518709370501e-02 2.632203912777934640e+00 7.382332915975410234e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.495291856182200618e+00 9.819661225075797251e-02 7.827945474965104289e+00 -2.487725759648844528e-02 2.632947592361052358e+00 7.491141915225340599e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.487923112747535193e+00 9.826667548644291150e-02 7.834902872069531732e+00 -2.495843420336004911e-02 2.633702117779429752e+00 7.599249470879801925e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.480546944436826884e+00 9.833561797969715690e-02 7.841865120238575848e+00 -2.503916150496800913e-02 2.634467418845091391e+00 7.706654725479662738e-03 5.688303446250557727e-01 6.821306360285076309e+00 -1.215821588580762302e+01 -1.382675669975459343e+01
5.473163340775338170e+00 9.840344253668562025e-02 7.848832039140861028e+00 -2.511943621867623183e-02 2.635243425288806840e+00 7.813356911523341650e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.465772130931615180e+00 9.847501435805267045e-02 7.855803662358416872e+00 -2.520145617660636897e-02 2.636030394424606627e+00 7.925899792279270106e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.458373143980289832e+00 9.854541093982710498e-02 7.862780017361723495e+00 -2.528300314116318365e-02 2.636828580034519476e+00 8.037686293922171807e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.450966369556762281e+00 9.861463549225225889e-02 7.869760915131593926e+00 -2.536407394919822436e-02 2.637637906452296566e+00 8.148715865848298393e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.443551797484400545e+00 9.868269133437344853e-02 7.876746167014898603e+00 -2.544466565581718007e-02 2.638458297961453258e+00 8.258988053755279835e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.436129417786903950e+00 9.874958189235434614e-02 7.883735584752035841e+00 -2.552477552436830874e-02 2.639289678804842332e+00 8.368502498503188267e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.428699220700056394e+00 9.881531069777971243e-02 7.890728980503395995e+00 -2.560440101717518721e-02 2.640131973194113524e+00 8.477258934982615304e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.421261196682898742e+00 9.887988138594526466e-02 7.897726166874873499e+00 -2.568353978699281989e-02 2.640985105319059834e+00 8.585257190992543613e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.413815336428364766e+00 9.894329769413512388e-02 7.904726956942492500e+00 -2.576218966904092467e-02 2.641848999356853689e+00 8.692497186118303479e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.406361630873398383e+00 9.900556345988822948e-02 7.911731164276182504e+00 -2.584034867338291797e-02 2.642723579481168539e+00 8.798978930590556705e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.398900071208568185e+00 9.906668261925553887e-02 7.918738602962727136e+00 -2.591801497824453362e-02 2.643608769871186315e+00 8.904702524185967652e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.391430648887244992e+00 9.912665920504583339e-02 7.925749087627989908e+00 -2.599518692357515037e-02 2.644504494720497423e+00 9.009668155107774037e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.383953355634286453e+00 9.918549734506695859e-02 7.932762433458332652e+00 -2.607186300295945280e-02 2.645410678245875502e+00 9.113876098659458996e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.376468183454320204e+00 9.924320126035819645e-02 7.939778456221365133e+00 -2.614804185967147324e-02 2.646327244695945158e+00 9.217326716284198265e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.368975124639634444e+00 9.929977526341463023e-02 7.946796972286060523e+00 -2.622372228169489797e-02 2.647254118359736008e+00 9.320020454467692686e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.361474171777681264e+00 9.935522375640656878e-02 7.953817798642216275e+00 -2.629890319553590886e-02 2.648191223575121711e+00 9.421957843488173306e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.353965317758175857e+00 9.940955122939613975e-02 7.960840752919261298e+00 -2.637358365948819575e-02 2.649138484737138644e+00 9.523139496079253974e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.346448555779875100e+00 9.946276225854780439e-02 7.967865653404518689e+00 -2.644776286293595152e-02 2.650095826306194446e+00 9.623566106653751867e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.338923879356982205e+00 9.951486150433799804e-02 7.974892319060853829e+00 -2.652144011972640616e-02 2.651063172816153557e+00 9.723238449919529083e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.331391282325251169e+00 9.956585370976013538e-02 7.981920569543830446e+00 -2.659461486183533480e-02 2.652040448882314383e+00 9.822157379500083899e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.323850758847749276e+00 9.961574369853068434e-02 7.988950225218278689e+00 -2.666728664131589807e-02 2.653027579209261244e+00 9.920323827337210881e-03 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.316302303420300746e+00 9.966453637329551751e-02 7.995981107174341851e+00 -2.673945511911236805e-02 2.654024488598599074e+00 1.001773880178974049e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.308745910876699448e+00 9.971223671383097620e-02 8.003013037243141170e+00 -2.681112006760153627e-02 2.655031101956580208e+00 1.011440338705499320e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.301181576393521055e+00 9.975884977525623087e-02 8.010045838011741637e+00 -2.688228136417893446e-02 2.656047344301592172e+00 1.021031874168999189e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.293609295494807299e+00 9.980438068623384562e-02 8.017079332837939276e+00 -2.695293898706758312e-02 2.657073140771555320e+00 1.030548609734226531e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.286029064056309679e+00 9.984883464718921631e-02 8.024113345864256175e+00 -2.702309301627654758e-02 2.658108416631167259e+00 1.039990675795469076e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.278440878309657691e+00 9.989221692851565915e-02 8.031147702031857349e+00 -2.709274362403468750e-02 2.659153097279065570e+00 1.049358209794217997e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.270844734846077628e+00 9.993453286880280007e-02 8.038182227093644272e+00 -2.716189107975797851e-02 2.660207108254828867e+00 1.058651356175832441e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.263240630620080296e+00 9.997578787304893522e-02 8.045216747627344844e+00 -2.723053573879717637e-02 2.661270375245905040e+00 1.067870266188284886e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.255628562952670890e+00 1.000159874109022157e-01 8.052251091047738285e+00 -2.729867804788223967e-02 2.662342824094367622e+00 1.077015097840973434e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.248008529534611277e+00 1.000551370148807934e-01 8.059285085619004363e+00 -2.736631853565288722e-02 2.663424380803611324e+00 1.086086015718994331e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.240380528429120943e+00 1.000932422786320747e-01 8.066318560466058329e+00 -2.743345781433477459e-02 2.664514971544858835e+00 1.095083190902961835e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.232744558074743146e+00 1.001303088551625947e-01 8.073351345586214478e+00 -2.750009657707272459e-02 2.665614522663625863e+00 1.104006800848222544e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.225100617287596450e+00 1.001663424551149373e-01 8.080383271859723493e+00 -2.756623559073342195e-02 2.666722960685983246e+00 1.112857029216494063e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.217448705263780795e+00 1.002013488450181344e-01 8.087414171060620660e+00 -2.763187570355852760e-02 2.667840212324774640e+00 1.121634065854143492e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.209788821581353702e+00 1.002353338455697213e-01 8.094443875866783600e+00 -2.769701782957954481e-02 2.668966204485665905e+00 1.130338106541743139e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.202120966202126162e+00 1.002683033299263671e-01 8.101472219869666702e+00 -2.776166296008062209e-02 2.670100864273079910e+00 1.138969353007117380e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.194445139473501172e+00 1.003002632219810175e-01 8.108499037584138591e+00 -2.782581215225794075e-02 2.671244118996059402e+00 1.147528012717142186e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.186761342129704744e+00 1.003312194946943681e-01 8.115524164457157852e+00 -2.788946652765743675e-02 2.672395896173922480e+00 1.156014298761814940e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.179069575293262062e+00 1.003611781683932808e-01 8.122547436876965676e+00 -2.795262727906293668e-02 2.673556123541890539e+00 1.164428429823412270e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.171369840476099711e+00 1.003901453091022994e-01 8.129568692181539546e+00 -2.801529565563248142e-02 2.674724729056554118e+00 1.172770629931941741e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.163662139580320165e+00 1.004181270269033921e-01 8.136587768666441178e+00 -2.807747296989750868e-02 2.675901640901189094e+00 1.181041128432803490e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.155946474899218757e+00 1.004451294742654127e-01 8.143604505593151188e+00 -2.813916059703980635e-02 2.677086787491043118e+00 1.189240159881783422e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.148222849117778388e+00 1.004711588444249792e-01 8.150618743196375249e+00 -2.820035996327478409e-02 2.678280097478427102e+00 1.197367963831452720e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.140491265313016811e+00 1.004962213697800227e-01 8.157630322691089120e+00 -2.826107255422920586e-02 2.679481499757693008e+00 1.205424784812806314e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.132751726954525751e+00 1.005203233202597579e-01 8.164639086279956715e+00 -2.832129991215564385e-02 2.680690923470170794e+00 1.213410872210416401e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.125004237904501103e+00 1.005434710017478750e-01 8.171644877159755183e+00 -2.838104362598741631e-02 2.681908298008913061e+00 1.221326480065619904e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.117248802417607934e+00 1.005656707545228984e-01 8.178647539527466037e+00 -2.844030533726382357e-02 2.683133553023320683e+00 1.229171867034685971e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.109485425141071069e+00 1.005869289516731907e-01 8.185646918586828136e+00 -2.849908674136687400e-02 2.684366618423733364e+00 1.236947296303915478e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.101714111114359795e+00 1.006072519975562407e-01 8.192642860554078865e+00 -2.855738957659414295e-02 2.685607424385851871e+00 1.244653035384740009e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.093934865768577680e+00 1.006266463262925764e-01 8.199635212663089590e+00 -2.861521562547665945e-02 2.686855901355009291e+00 1.252289356027632555e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.086147694926047791e+00 1.006451184002383759e-01 8.206623823170913212e+00 -2.867256672182563748e-02 2.688111980050404970e+00 1.259856534194482049e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.078352604799760250e+00 1.006626747084752860e-01 8.213608541363035087e+00 -2.872944474077467406e-02 2.689375591469224336e+00 1.267354849865493654e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.070549601992400568e+00 1.006793217653509237e-01 8.220589217557769501e+00 -2.878585159525680337e-02 2.690646666890585070e+00 1.274784586907491864e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.062738693495340669e+00 1.006950661090267041e-01 8.227565703110574447e+00 -2.884178924064775482e-02 2.691925137879390029e+00 1.282146033023022144e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.054919886687800457e+00 1.007099143000088626e-01 8.234537850418712779e+00 -2.889725967614381261e-02 2.693210936290137525e+00 1.289439479670032897e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.047093189335698504e+00 1.007238729197196953e-01 8.241505512925256127e+00 -2.895226493566891574e-02 2.694503994270581515e+00 1.296665221878774699e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.039258609590222981e+00 1.007369485691064354e-01 8.248468545122504381e+00 -2.900680708651732012e-02 2.695804244265245675e+00 1.303823558143772481e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.031416155986400796e+00 1.007491478672553342e-01 8.255426802555387411e+00 -2.906088823375131691e-02 2.697111619018856654e+00 1.310914790373339522e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.023565837441807957e+00 1.007604774499941125e-01 8.262380141825145685e+00 -2.911451052057954098e-02 2.698426051579727591e+00 1.317939223802130563e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.015707663254983295e+00 1.007709439685352953e-01 8.269328420592382045e+00 -2.916767612049412511e-02 2.699747475302995525e+00 1.324897166822841706e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
5.007841643103610352e+00 1.007805540881544781e-01 8.276271497579598346e+00 -2.922038723594221066e-02 2.701075823853724689e+00 1.331788930881585599e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.999967787042642442e+00 1.007893144868822755e-01 8.283209232573602421e+00 -2.927264609998220940e-02 2.702411031209918324e+00 1.338614830403464691e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.992086105502560933e+00 1.007972318541866946e-01 8.290141486428174389e+00 -2.932445498032832526e-02 2.703753031665479423e+00 1.345375182743684117e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.984196609287492308e+00 1.008043128896799340e-01 8.297068121066415003e+00 -2.937581617192674271e-02 2.705101759833063557e+00 1.352070308027309223e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.976299309573053442e+00 1.008105643018673281e-01 8.303988999482481148e+00 -2.942673199465638267e-02 2.706457150646788268e+00 1.358700529038715625e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.968394217904105403e+00 1.008159928069160549e-01 8.310903985743109956e+00 -2.947720479257933193e-02 2.707819139364845640e+00 1.365266171127033253e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.960481346192493035e+00 1.008206051274338211e-01 8.317812944989089630e+00 -2.952723693687505160e-02 2.709187661572033168e+00 1.371767562148887634e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.952560706714896455e+00 1.008244079912428565e-01 8.324715743436929216e+00 -2.957683082654261400e-02 2.710562653182232218e+00 1.378205032391416340e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.944632312110463168e+00 1.008274081301896302e-01 8.331612248380039887e+00 -2.962598888211733991e-02 2.711944050440763920e+00 1.384578914427250264e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.936696175378263440e+00 1.008296122789880261e-01 8.338502328189493440e+00 -2.967471354445820261e-02 2.713331789926623827e+00 1.390889543019232892e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.928752309874675497e+00 1.008310271740812947e-01 8.345385852314601394e+00 -2.972300727395220735e-02 2.714725808554628195e+00 1.397137255030222493e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.920800729310734312e+00 1.008316595525191178e-01 8.352262691283369733e+00 -2.977087255182147771e-02 2.716126043577475002e+00 1.403322389354595169e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.912841447749573653e+00 1.008315161508320651e-01 8.359132716703140176e+00 -2.981831188267271282e-02 2.717532432587754343e+00 1.409445286863850524e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.904874479603753556e+00 1.008306037039319591e-01 8.365995801260927678e+00 -2.986532778881333811e-02 2.718944913519859341e+00 1.415506290272568364e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.896899839632398610e+00 1.008289289440486153e-01 8.372851818723304973e+00 -2.991192280859553479e-02 2.720363424651778494e+00 1.421505744043880144e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.888917542938269634e+00 1.008264985996862734e-01 8.379700643936113025e+00 -2.995809949566233255e-02 2.721787904606802755e+00 1.427443994304755312e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.880927604964783839e+00 1.008233193945988343e-01 8.386542152823995622e+00 -3.000386041826866648e-02 2.723218292355147341e+00 1.433321388763086901e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.872930041493024333e+00 1.008193980467783774e-01 8.393376222389882457e+00 -3.004920816105016365e-02 2.724654527215499389e+00 1.439138276649955077e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.864924868638822453e+00 1.008147412674448434e-01 8.400202730714589450e+00 -3.009414532581642168e-02 2.726096548856515867e+00 1.444895008654191286e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.856912102849707757e+00 1.008093557600660550e-01 8.407021556956069119e+00 -3.013867452682624307e-02 2.727544297298219789e+00 1.450591936803642852e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.848891760901725689e+00 1.008032482194084478e-01 8.413832581348325235e+00 -3.018279838974000789e-02 2.728997712913297846e+00 1.456229414382852194e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.840863859896208155e+00 1.007964253306065650e-01 8.420635685200171139e+00 -3.022651955093468359e-02 2.730456736428315878e+00 1.461807795855349888e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.832828417256505915e+00 1.007888937682510921e-01 8.427430750893847744e+00 -3.026984065682939568e-02 2.731921308924861957e+00 1.467327436787139658e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.824785450724681013e+00 1.007806601954949893e-01 8.434217661883506523e+00 -3.031276436365270416e-02 2.733391371840609541e+00 1.472788693775596049e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.816734978358241825e+00 1.007717312631667833e-01 8.440996302693735132e+00 -3.035529334001621504e-02 2.734866866970329546e+00 1.478191924407279770e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.808677018526884339e+00 1.007621136088955732e-01 8.447766558918043955e+00 -3.039743026417191657e-02 2.736347736466836267e+00 1.483537487165226612e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.800611589909089538e+00 1.007518138562700089e-01 8.454528317216968958e+00 -3.043917782161232113e-02 2.737833922841836465e+00 1.488825741339993604e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.792538711488665726e+00 1.007408386140188072e-01 8.461281465315995121e+00 -3.048053870442692104e-02 2.739325368966702534e+00 1.494057046958780464e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.784458402551259759e+00 1.007291944752093243e-01 8.468025892003344879e+00 -3.052151561069636407e-02 2.740822018073172828e+00 1.499231764716006145e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.776370682680838087e+00 1.007168880164640984e-01 8.474761487127647541e+00 -3.056211124389712416e-02 2.742323813753985373e+00 1.504350255905071224e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.768275571756146469e+00 1.007039257971951846e-01 8.481488141595484365e+00 -3.060232831234594927e-02 2.743830699963443198e+00 1.509412882351590136e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.760173089947156377e+00 1.006903143588531307e-01 8.488205747368869680e+00 -3.064216953010213268e-02 2.745342621017917928e+00 1.514420006362039717e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.752063257711576227e+00 1.006760602241813657e-01 8.494914197462788863e+00 -3.068163761766655798e-02 2.746859521596309861e+00 1.519371990671958272e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.743946095791284456e+00 1.006611698964950535e-01 8.501613385942530243e+00 -3.072073529875522790e-02 2.748381346740430331e+00 1.524269198356627969e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.735821625208690655e+00 1.006456498589861082e-01 8.508303207920748790e+00 -3.075946529946622238e-02 2.749908041855309015e+00 1.529111992765814533e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.727689867263070944e+00 1.006295065740456796e-01 8.514983559554424986e+00 -3.079783034775112477e-02 2.751439552709436409e+00 1.533900737462530819e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.719550843526890915e+00 1.006127464826036128e-01 8.521654338041718901e+00 -3.083583317289662756e-02 2.752975825434948121e+00 1.538635796162956745e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.711404575842108144e+00 1.005953760034848932e-01 8.528315441618717685e+00 -3.087347650501627225e-02 2.754516806527747441e+00 1.543317532677509693e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.703251086316464047e+00 1.005774015327828147e-01 8.534966769556083577e+00 -3.091076307455224714e-02 2.756062442847571070e+00 1.547946310853058442e-02 5.699844099881503645e-01 6.919082244614297217e+00 -1.214019456775965367e+01 -1.397378167658201775e+01
4.695090397319762410e+00 1.005588294432486901e-01 8.541608222155602448e+00 -3.094769561188068230e-02 2.757612681617997552e+00 1.552522494517185637e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.686923461344492559e+00 1.005111877034588763e-01 8.548238185878020090e+00 -3.096306615824783934e-02 2.759166116713068995e+00 1.554342825294430241e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.678751230437265818e+00 1.004633474340821259e-01 8.554855089000049873e+00 -3.097829184073274539e-02 2.760721357573888479e+00 1.556134071793233327e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.670573726555312888e+00 1.004153121075334332e-01 8.561458895749657572e+00 -3.099337419189094125e-02 2.762278375253191864e+00 1.557896507717308407e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.662390971736433798e+00 1.003670851652326834e-01 8.568049570925701630e+00 -3.100831473362618274e-02 2.763837141076447512e+00 1.559630404831335339e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.654202988096559857e+00 1.003186700177301771e-01 8.574627079893090809e+00 -3.102311497717239949e-02 2.765397626639921835e+00 1.561336032964933014e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.646009797827336030e+00 1.002700700448347498e-01 8.581191388577957824e+00 -3.103777642307813806e-02 2.766959803808743956e+00 1.563013660016865716e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.637811423193733518e+00 1.002212885957443067e-01 8.587742463462850750e+00 -3.105230056119347506e-02 2.768523644714979248e+00 1.564663551959476553e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.629607886531681871e+00 1.001723289891786883e-01 8.594280271581936859e+00 -3.106668887065929321e-02 2.770089121755703321e+00 1.566285972843342936e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.621399210245730416e+00 1.001231945135148682e-01 8.600804780516231318e+00 -3.108094281989888519e-02 2.771656207591083998e+00 1.567881184802146638e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.613185416806728334e+00 1.000738884269243290e-01 8.607315958388829458e+00 -3.109506386661184396e-02 2.773224875142465962e+00 1.569449448057752550e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.604966528749534938e+00 1.000244139575125202e-01 8.613813773860170997e+00 -3.110905345777015621e-02 2.774795097590462500e+00 1.570991020925489520e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.596742568670752149e+00 9.997477430346038418e-02 8.620298196123309609e+00 -3.112291302961646411e-02 2.776366848373051255e+00 1.572506159819630003e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.588513559226481853e+00 9.992497263316786615e-02 8.626769194899210902e+00 -3.113664400766444004e-02 2.777940101183675292e+00 1.573995119259058093e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.580279523130108110e+00 9.987501208539922848e-02 8.633226740432055735e+00 -3.115024780670121868e-02 2.779514829969352174e+00 1.575458151873124907e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.572040483150103363e+00 9.982489576943026632e-02 8.639670803484580830e+00 -3.116372583079183092e-02 2.781091008928786135e+00 1.576895508407683347e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.563796462107861274e+00 9.977462676519718854e-02 8.646101355333419392e+00 -3.117707947328559465e-02 2.782668612510487804e+00 1.578307437731295282e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.555547482875551779e+00 9.972420812344721941e-02 8.652518367764473695e+00 -3.119031011682441359e-02 2.784247615410901044e+00 1.579694186841609435e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.547293568374001893e+00 9.967364286589071309e-02 8.658921813068303663e+00 -3.120341913335293940e-02 2.785827992572534217e+00 1.581056000871901637e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.539034741570603160e+00 9.962293398535489175e-02 8.665311664035536765e+00 -3.121640788413051690e-02 2.787409719182099899e+00 1.582393123097772247e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.530771025477238645e+00 9.957208444593895758e-02 8.671687893952292114e+00 -3.122927771974491618e-02 2.788992770668659471e+00 1.583705794943997963e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.522502443148240125e+00 9.952109718317064813e-02 8.678050476595634777e+00 -3.124202998012776816e-02 2.790577122701777490e+00 1.584994255991530390e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.514229017678365707e+00 9.946997510416406840e-02 8.684399386229044282e+00 -3.125466599457165512e-02 2.792162751189680048e+00 1.586258743984637551e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.505950772200804977e+00 9.941872108777882744e-02 8.690734597597908007e+00 -3.126718708174883871e-02 2.793749632277422013e+00 1.587499494838183131e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.497667729885206356e+00 9.936733798478032675e-02 8.697056085925032320e+00 -3.127959454973156667e-02 2.795337742345062271e+00 1.588716742645038607e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.489379913935727551e+00 9.931582861800125617e-02 8.703363826906178602e+00 -3.129188969601388176e-02 2.796927058005843847e+00 1.589910719683624782e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.481087347589116199e+00 9.926419578250404718e-02 8.709657796705618793e+00 -3.130407380753496421e-02 2.798517556104384685e+00 1.591081656425575794e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.472790054112806502e+00 9.921244224574447823e-02 8.715937971951717600e+00 -3.131614816070387580e-02 2.800109213714874201e+00 1.592229781543521780e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.464488056803046945e+00 9.916057074773612645e-02 8.722204329732530681e+00 -3.132811402142575419e-02 2.801702008139277833e+00 1.593355321918988460e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.456181378983048447e+00 9.910858400121580480e-02 8.728456847591431256e+00 -3.133997264512932562e-02 2.803295916905550467e+00 1.594458502650404272e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.447870044001158263e+00 9.905648469180977633e-02 8.734695503522752702e+00 -3.135172527679577770e-02 2.804890917765857861e+00 1.595539547061215757e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.439554075229055208e+00 9.900427547820081497e-02 8.740920275967464903e+00 -3.136337315098888801e-02 2.806486988694804285e+00 1.596598676708103556e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.431233496059970633e+00 9.895195899229597414e-02 8.747131143808861253e+00 -3.137491749188641571e-02 2.808084107887671266e+00 1.597636111389295205e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.422908329906934277e+00 9.889953783939503529e-02 8.753328086368275862e+00 -3.138635951331270046e-02 2.809682253758662540e+00 1.598652069152974031e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.414578600201040537e+00 9.884701459835966431e-02 8.759511083400829179e+00 -3.139770041877242013e-02 2.811281404939158790e+00 1.599646766305775833e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.406244330389740504e+00 9.879439182178302581e-02 8.765680115091182500e+00 -3.140894140148547259e-02 2.812881540275979919e+00 1.600620417421370900e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.397905543935157091e+00 9.874167203616006361e-02 8.771835162049331558e+00 -3.142008364442422375e-02 2.814482638829656658e+00 1.601573235349142144e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.389562264312423245e+00 9.868885774205812811e-02 8.777976205306416091e+00 -3.143112832037945475e-02 2.816084679872711050e+00 1.602505431223211901e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.381214515008043264e+00 9.863595141428789514e-02 8.784103226310561396e+00 -3.144207659199641652e-02 2.817687642887944932e+00 1.603417214471246702e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.372862319518278973e+00 9.858295550207490932e-02 8.790216206922737641e+00 -3.145292961177915958e-02 2.819291507566738186e+00 1.604308792823008756e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.364505701347555444e+00 9.852987242923151590e-02 8.796315129412640488e+00 -3.146368852212937106e-02 2.820896253807355425e+00 1.605180372319297763e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.356144684006889811e+00 9.847670459432918133e-02 8.802399976454601926e+00 -3.147435445538779991e-02 2.822501861713261118e+00 1.606032157320974596e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.347779291012345837e+00 9.842345437087098026e-02 8.808470731123520636e+00 -3.148492853387652862e-02 2.824108311591444487e+00 1.606864350518045007e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.339409545883505359e+00 9.837012410746441560e-02 8.814527376890820776e+00 -3.149541186994214703e-02 2.825715583950753285e+00 1.607677152938800924e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.331035472141969933e+00 9.831671612799434967e-02 8.820569897620433863e+00 -3.150580556599968940e-02 2.827323659500236452e+00 1.608470763959015531e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.322657093309875798e+00 9.826323273179608797e-02 8.826598277564801975e+00 -3.151611071457739721e-02 2.828932519147496549e+00 1.609245381311190382e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.314274432908438150e+00 9.820967619382862945e-02 8.832612501360914692e+00 -3.152632839836221057e-02 2.830542143997050175e+00 1.610001201093848658e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.305887514456514076e+00 9.815604876484791685e-02 8.838612554026362034e+00 -3.153645969024599510e-02 2.832152515348699939e+00 1.610738417780876314e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.297496361469186787e+00 9.810235267158015637e-02 8.844598420955417595e+00 -3.154650565337246970e-02 2.833763614695913535e+00 1.611457224230902416e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.289100997456374742e+00 9.804859011689515125e-02 8.850570087915148321e+00 -3.155646734118479346e-02 2.835375423724213917e+00 1.612157811696720081e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.280701445921457626e+00 9.799476327997959368e-02 8.856527541041540275e+00 -3.156634579747380487e-02 2.836987924309577469e+00 1.612840369834743492e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.272297730359929879e+00 9.794087431651024578e-02 8.862470766835665259e+00 -3.157614205642689936e-02 2.838601098516843280e+00 1.613505086714499270e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.263889874258067536e+00 9.788692535882707879e-02 8.868399752159856320e+00 -3.158585714267744121e-02 2.840214928598129962e+00 1.614152148828146630e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.255477901091624382e+00 9.783291851610625978e-02 8.874314484233917000e+00 -3.159549207135478599e-02 2.841829396991264023e+00 1.614781741100029117e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.247061834324543206e+00 9.777885587453295779e-02 8.880214950631360793e+00 -3.160504784813484430e-02 2.843444486318216224e+00 1.615394046896249242e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.238641697407689257e+00 9.772473949747398358e-02 8.886101139275664806e+00 -3.161452546929111734e-02 2.845060179383548604e+00 1.615989248034267398e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.230217513777606797e+00 9.767057142565016559e-02 8.891973038436557175e+00 -3.162392592174627370e-02 2.846676459172869489e+00 1.616567524792522637e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.221789306855292523e+00 9.761635367730855939e-02 8.897830636726324016e+00 -3.163325018312416331e-02 2.848293308851300942e+00 1.617129055920070099e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.213357100044992976e+00 9.756208824839426863e-02 8.903673923096148357e+00 -3.164249922180228936e-02 2.849910711761952875e+00 1.617674018646236486e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.204920916733016156e+00 9.750777711272202997e-02 8.909502886832470381e+00 -3.165167399696468958e-02 2.851528651424409144e+00 1.618202588690287672e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.196480780286571566e+00 9.745342222214746497e-02 8.915317517553374316e+00 -3.166077545865523396e-02 2.853147111533222091e+00 1.618714940271109154e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.188036714052622678e+00 9.739902550673794346e-02 8.921117805204998419e+00 -3.166980454783129700e-02 2.854766075956415960e+00 1.619211246116896222e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.179588741356762505e+00 9.734458887494309987e-02 8.926903740057978709e+00 -3.167876219641776320e-02 2.856385528734002310e+00 1.619691677474850017e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.171136885502108704e+00 9.729011421376491942e-02 8.932675312703903359e+00 -3.168764932736141404e-02 2.858005454076503860e+00 1.620156404120881230e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.162681169768215561e+00 9.723560338892738020e-02 8.938432514051809719e+00 -3.169646685468559266e-02 2.859625836363486773e+00 1.620605594369315880e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.154221617410009948e+00 9.718105824504572055e-02 8.944175335324692000e+00 -3.170521568354520148e-02 2.861246660142105380e+00 1.621039415082602131e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.145758251656739724e+00 9.712648060579512355e-02 8.949903768056046260e+00 -3.171389671028192886e-02 2.862867910125654891e+00 1.621458031681017806e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.137291095710946109e+00 9.707187227407901298e-02 8.955617804086431377e+00 -3.172251082247979498e-02 2.864489571192132988e+00 1.621861608152375817e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.128820172747453832e+00 9.701723503219675249e-02 8.961317435560060218e+00 -3.173105889902089194e-02 2.866111628382812970e+00 1.622250307061724392e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.120345505912377249e+00 9.696257064201084519e-02 8.967002654921417459e+00 -3.173954181014138065e-02 2.867734066900826662e+00 1.622624289561042099e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.111867118322147796e+00 9.690788084511360589e-02 8.972673454911898716e+00 -3.174796041748765424e-02 2.869356872109754875e+00 1.622983715398925927e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.103385033062556531e+00 9.685316736299322271e-02 8.978329828566476323e+00 -3.175631557417274431e-02 2.870980029532228972e+00 1.623328742930270005e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.094899273187818878e+00 9.679843189719923580e-02 8.983971769210395308e+00 -3.176460812483285212e-02 2.872603524848543088e+00 1.623659529125932866e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.086409861719651815e+00 9.674367612950741935e-02 8.989599270455885360e+00 -3.177283890568406016e-02 2.874227343895273901e+00 1.623976229582393613e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.077916821646375034e+00 9.668890172208403910e-02 8.995212326198904762e+00 -3.178100874457918251e-02 2.875851472663911057e+00 1.624278998531393861e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.069420175922021876e+00 9.663411031764945758e-02 9.000810930615905647e+00 -3.178911846106472622e-02 2.877475897299498264e+00 1.624567988849563716e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.060919947465474245e+00 9.657930353964111481e-02 9.006395078160631229e+00 -3.179716886643799839e-02 2.879100604099281924e+00 1.624843352068032487e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.052416159159612619e+00 9.652448299237577356e-02 9.011964763560925462e+00 -3.180516076380426188e-02 2.880725579511370871e+00 1.625105238382021020e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.043908833850480278e+00 9.646965026121118170e-02 9.017519981815581787e+00 -3.181309494813400196e-02 2.882350810133404995e+00 1.625353796660412853e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.035397994346467954e+00 9.641480691270692960e-02 9.023060728191206081e+00 -3.182097220632026241e-02 2.883976282711234518e+00 1.625589174455308039e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.026883663417514470e+00 9.635995449478466923e-02 9.028586998219109816e+00 -3.182879331723602323e-02 2.885601984137606379e+00 1.625811518011551285e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.018365863794321591e+00 9.630509453688758381e-02 9.034098787692224519e+00 -3.183655905179162693e-02 2.887227901450863499e+00 1.626020972276240317e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.009844618167586638e+00 9.625022855013910805e-02 9.039596092662046445e+00 -3.184427017299221868e-02 2.888854021833651142e+00 1.626217680908207536e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
4.001319949187251979e+00 9.619535802750091291e-02 9.045078909435599002e+00 -3.185192743599522813e-02 2.890480332611632175e+00 1.626401786287477030e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.992791879461767834e+00 9.614048444393014092e-02 9.050547234572421829e+00 -3.185953158816783037e-02 2.892106821252214743e+00 1.626573429524695233e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.984260431557375526e+00 9.608560925653585050e-02 9.056001064881591844e+00 -3.186708336914442080e-02 2.893733475363286622e+00 1.626732750470533118e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.975725627997400480e+00 9.603073390473468307e-02 9.061440397418751402e+00 -3.187458351088404140e-02 2.895360282691960663e+00 1.626879887725060300e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.967187491261564780e+00 9.597585981040573921e-02 9.066865229483182631e+00 -3.188203273772780011e-02 2.896987231123327788e+00 1.627014978647089993e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.958646043785314372e+00 9.592098837804466371e-02 9.072275558614887103e+00 -3.188943176645624850e-02 2.898614308679221097e+00 1.627138159363490655e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.950101307959160035e+00 9.586612099491689798e-02 9.077671382591699256e+00 -3.189678130634669012e-02 2.900241503516988839e+00 1.627249564778469187e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.941553306128033007e+00 9.581125903121014142e-02 9.083052699426422905e+00 -3.190408205923043333e-02 2.901868803928275398e+00 1.627349328582819790e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.933002060590658377e+00 9.575640384018596629e-02 9.088419507363987293e+00 -3.191133471954997469e-02 2.903496198337813805e+00 1.627437583263139503e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.924447593598939577e+00 9.570155675833059983e-02 9.093771804878635123e+00 -3.191853997441610608e-02 2.905123675302224484e+00 1.627514460111009059e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.915889927357359301e+00 9.564671910550487377e-02 9.099109590671123016e+00 -3.192569850366491768e-02 2.906751223508826865e+00 1.627580089232140079e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.907329084022393317e+00 9.559189218509329955e-02 9.104432863665959275e+00 -3.193281097991469697e-02 2.908378831774455886e+00 1.627634599555485145e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.898765085701940691e+00 9.553707728415233857e-02 9.109741623008648759e+00 -3.193987806862064183e-02 2.910006489044291822e+00 1.627678118842290286e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.890197954454764684e+00 9.548227567355782597e-02 9.115035868062976832e+00 -3.194690042810551661e-02 2.911634184390694990e+00 1.627710773694876142e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.881627712289948740e+00 9.542748860815165879e-02 9.120315598408300417e+00 -3.195387870962401733e-02 2.913261907012053342e+00 1.627732689565706409e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.873054381166367133e+00 9.537271732688749892e-02 9.125580813836876359e+00 -3.196081355743545654e-02 2.914889646231635378e+00 1.627743990766505888e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.864477982992167604e+00 9.531796305297554617e-02 9.130831514351205769e+00 -3.196770560886048884e-02 2.916517391496455058e+00 1.627744800477182868e-02 5.445918472141987321e-01 6.274560379012195099e+00 -1.172274051873080936e+01 -1.304876441335887094e+01
3.855898539624268651e+00 9.526322699402642313e-02 9.136067700161401461e+00 -3.197455549433721178e-02 2.918145132376143813e+00 1.627735240754709170e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.847344503821156447e+00 9.459238925938072418e-02 9.141275361568483859e+00 -3.183355075320485478e-02 2.919772256242060937e+00 1.626488462918457278e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.838844295267575646e+00 9.392325252992478335e-02 9.146440693990363968e+00 -3.169326950889993916e-02 2.921398061737118024e+00 1.625098986207504023e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.830397885425193216e+00 9.325582118141319266e-02 9.151564005516354072e+00 -3.155370627025918390e-02 2.923022407631326480e+00 1.623569773621108894e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.822005244774777211e+00 9.259009931747359812e-02 9.156645604319523457e+00 -3.141485661386148043e-02 2.924645155763397675e+00 1.621903994012098907e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.813666342831550260e+00 9.192609064021542431e-02 9.161685798655941682e+00 -3.127671635002898798e-02 2.926266171149450201e+00 1.620104800674836143e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.805381148156150584e+00 9.126379842852420932e-02 9.166684896800155968e+00 -3.113928128858313091e-02 2.927885321920272510e+00 1.618175269994765950e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.797149628365361185e+00 9.060322555276068002e-02 9.171643206977645235e+00 -3.100254724674964338e-02 2.929502479245437829e+00 1.616118403489061675e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.788971750142978490e+00 8.994437448898080778e-02 9.176561037299791224e+00 -3.086651004636726398e-02 2.931117517259394400e+00 1.613937129694720252e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.780847479250635690e+00 8.928724733274148728e-02 9.181438695700512298e+00 -3.073116551121441581e-02 2.932730312989404453e+00 1.611634306010270232e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.772776780538669605e+00 8.863184581247771088e-02 9.186276489874916962e+00 -3.059650946833925370e-02 2.934340746285325707e+00 1.609212720530780322e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.764759617957062598e+00 8.797817130245576267e-02 9.191074727220073015e+00 -3.046253774943477599e-02 2.935948699751206981e+00 1.606675093839006127e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.756795954566454210e+00 8.732622483531396473e-02 9.195833714777855050e+00 -3.032924619324368215e-02 2.937554058678656155e+00 1.604024080763601784e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.748885752549278028e+00 8.667600711418591009e-02 9.200553759180090552e+00 -3.019663065113407235e-02 2.939156710981965848e+00 1.601262272126754982e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.741028973220960285e+00 8.602751852443611680e-02 9.205235166595661767e+00 -3.006468698405835582e-02 2.940756547134925736e+00 1.598392196367306312e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.733225577041086041e+00 8.538075914504525410e-02 9.209878242679105043e+00 -2.993341106195318221e-02 2.942353460109242924e+00 1.595416321148194691e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.725475523624601770e+00 8.473572875963519824e-02 9.214483292520981195e+00 -2.980279876499812228e-02 2.943947345314562369e+00 1.592337054944071781e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.717778771753059264e+00 8.409242686714167581e-02 9.219050620600025781e+00 -2.967284598484926095e-02 2.945538100540057158e+00 1.589156748591978238e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.710135279385896379e+00 8.345085269214544410e-02 9.223580530737029548e+00 -2.954354862584374422e-02 2.947125625897551338e+00 1.585877696806270790e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.702545003671751545e+00 8.281100519487159806e-02 9.228073326050406422e+00 -2.941490260671156612e-02 2.948709823766141103e+00 1.582502139664251906e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.695007900959841329e+00 8.217288308085693438e-02 9.232529308913573374e+00 -2.928690386447740587e-02 2.950290598738298797e+00 1.579032264080216033e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.687523926811369090e+00 8.153648481030360828e-02 9.236948780913953883e+00 -2.915954835309802345e-02 2.951867857567410436e+00 1.575470205196324164e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.680093036010900320e+00 8.090180860714639433e-02 9.241332042813271030e+00 -2.903283204322496328e-02 2.953441509116690344e+00 1.571818047753701861e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.672715182577748649e+00 8.026885246782959615e-02 9.245679394509298987e+00 -2.890675092331870116e-02 2.955011464309458713e+00 1.568077827447322825e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.665390319777366734e+00 7.963761416980004448e-02 9.249991134999062226e+00 -2.878130100075411771e-02 2.956577636080761629e+00 1.564251532252673021e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.658118400132748693e+00 7.900809127972477364e-02 9.254267562343455822e+00 -2.865647830290943623e-02 2.958139939330303836e+00 1.560341103725358843e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.650899375435831207e+00 7.838028116144188373e-02 9.258508973633237105e+00 -2.853227887824115461e-02 2.959698290876667137e+00 1.556348438274959486e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.643733196758896398e+00 7.775418098365249886e-02 9.262715664956356676e+00 -2.840869879734768746e-02 2.961252609412791337e+00 1.552275388414437775e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.636619814465967160e+00 7.712978772736173161e-02 9.266887931366586173e+00 -2.828573415413306383e-02 2.962802815462693751e+00 1.548123763987524840e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.629559178224209148e+00 7.650709819307209558e-02 9.271026066853476522e+00 -2.816338106820965442e-02 2.964348831339408186e+00 1.543895333386576148e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.622551237015329662e+00 7.588610900773733181e-02 9.275130364313614706e+00 -2.804163568522183292e-02 2.965890581104128287e+00 1.539591824729939253e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.615595939146940996e+00 7.526681663149475954e-02 9.279201115522941024e+00 -2.792049417685785878e-02 2.967427990526509518e+00 1.535214927017487276e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.608693232263897599e+00 7.464921736417780285e-02 9.283238611110196103e+00 -2.779995274189846211e-02 2.968960987046128430e+00 1.530766291279057889e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.601843063359611907e+00 7.403330735161292586e-02 9.287243140531499463e+00 -2.768000760730423074e-02 2.970489499735078365e+00 1.526247531707715550e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.595045378787347978e+00 7.341908259170748519e-02 9.291214992046031185e+00 -2.756065502931640335e-02 2.972013459261694024e+00 1.521660226779325206e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.588300124271487146e+00 7.280653894033471685e-02 9.295154452692793612e+00 -2.744189129457632118e-02 2.973532797855390264e+00 1.517005920360350521e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.581607244918768362e+00 7.219567211702186682e-02 9.299061808268419327e+00 -2.732371272126941225e-02 2.975047449272601341e+00 1.512286122805940429e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.574966685229493013e+00 7.158647771044741870e-02 9.302937343306007634e+00 -2.720611566030028267e-02 2.976557348763815281e+00 1.507502312050554120e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.568378389108699977e+00 7.097895118375301127e-02 9.306781341054959356e+00 -2.708909649650625279e-02 2.978062433041697155e+00 1.502655934693588637e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.561842299877303830e+00 7.037308787967558321e-02 9.310594083461785075e+00 -2.697265164991774836e-02 2.979562640250295047e+00 1.497748407082740568e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.555358360283195296e+00 6.976888302550511567e-02 9.314375851151874386e+00 -2.685677757707504235e-02 2.981057909935330485e+00 1.492781116398144738e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.548926512512303066e+00 6.916633173787319067e-02 9.318126923412203055e+00 -2.674147077241231102e-02 2.982548183015574228e+00 1.487755421740719411e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.542546698199614763e+00 6.856542902737738920e-02 9.321847578174955018e+00 -2.662672776972167116e-02 2.984033401755315840e+00 1.482672655228607986e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.536218858440155710e+00 6.796616980304644173e-02 9.325538092002057411e+00 -2.651254514379425276e-02 2.985513509737931948e+00 1.477534123106978396e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.529942933799926852e+00 6.736854887664996128e-02 9.329198740070621554e+00 -2.639891951236468873e-02 2.986988451840578485e+00 1.472341106877400260e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.523718864326797817e+00 6.677256096685901809e-02 9.332829796159266778e+00 -2.628584753756681158e-02 2.988458174210017582e+00 1.467094864444884808e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.517546589561350245e+00 6.617820070326374537e-02 9.336431532635280917e+00 -2.617332592777531219e-02 2.989922624239608862e+00 1.461796631297973548e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.511426048547672707e+00 6.558546263025161194e-02 9.340004220442651217e+00 -2.606135143976278865e-02 2.991381750547497997e+00 1.456447621729342612e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.505357179844108551e+00 6.499434121075108040e-02 9.343548129090956778e+00 -2.594992088107798620e-02 2.992835502956052718e+00 1.451049030105808213e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.499339921533956677e+00 6.440483082984624352e-02 9.347063526645134957e+00 -2.583903111268863115e-02 2.994283832472596885e+00 1.445602032200073161e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.493374211236125237e+00 6.381692579826803158e-02 9.350550679716116420e+00 -2.572867905194277036e-02 2.995726691271512365e+00 1.440107786599398310e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.487459986115735155e+00 6.323062035576877682e-02 9.354009853452359025e+00 -2.561886167591612487e-02 2.997164032677798406e+00 1.434567436210099772e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.481597182894677012e+00 6.264590867438740718e-02 9.357441311532294748e+00 -2.550957602523107326e-02 2.998595811152191093e+00 1.428982109881721252e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.475785737862121749e+00 6.206278486161460189e-02 9.360845316157710982e+00 -2.540081920845717670e-02 3.000021982277979227e+00 1.423352924181384670e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.470025586884983415e+00 6.148124296346905993e-02 9.364222128048135474e+00 -2.529258840723661028e-02 3.001442502749687158e+00 1.417680985357946087e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.464316665418336161e+00 6.090127696749982750e-02 9.367572006436260423e+00 -2.518488088232432448e-02 3.002857330363835953e+00 1.411967391548282248e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.458658908515789054e+00 6.032288080573461331e-02 9.370895209064496356e+00 -2.507769398079904774e-02 3.004266424012062231e+00 1.406213235296086168e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.453052250839816484e+00 5.974604835760202737e-02 9.374191992182776545e+00 -2.497102514479733817e-02 3.005669743676948169e+00 1.400419606479751979e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.447496626672049036e+00 5.917077345286833601e-02 9.377462610547754096e+00 -2.486487192226621845e-02 3.007067250431041838e+00 1.394587595784914542e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.441991969923527073e+00 5.859704987464930265e-02 9.380707317423595981e+00 -2.475924842051532154e-02 3.008458906439697600e+00 1.388721782494473436e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.436538215753298875e+00 5.802486891093701360e-02 9.383926376241568335e+00 -2.465437526858366146e-02 3.009844700759538139e+00 1.382872757807123570e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.431135301522411307e+00 5.745421806999566339e-02 9.387120066025739007e+00 -2.455032252032699272e-02 3.011224663804076940e+00 1.377059281449776774e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.425783164756117660e+00 5.688508453346850097e-02 9.390288665419586067e+00 -2.444708363439989166e-02 3.012598831278061162e+00 1.371281674479895608e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.420481742889929233e+00 5.631745562266573385e-02 9.393432450728584016e+00 -2.434465238457980338e-02 3.013967239234030426e+00 1.365540313702776759e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.415230973277203042e+00 5.575131880102916770e-02 9.396551695968550888e+00 -2.424302291866070949e-02 3.015329924135858874e+00 1.359835648368940691e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.410030793196622056e+00 5.518666167992637012e-02 9.399646672920985324e+00 -2.414218985017037300e-02 3.016686922943020210e+00 1.354168225768736210e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.404881139859531114e+00 5.462347203097962789e-02 9.402717651199809623e+00 -2.404214841080820272e-02 3.018038273227761970e+00 1.348538733268667827e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.399781950417028131e+00 5.406173781259338701e-02 9.405764898338189184e+00 -2.394289472753723808e-02 3.019384013348975326e+00 1.342948074058607395e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.394733161966512647e+00 5.350144723224065785e-02 9.408788679914689368e+00 -2.384442639681746273e-02 3.020724182735481822e+00 1.337397523143352834e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.389734711556728897e+00 5.294258892347337986e-02 9.411789259771142113e+00 -2.374674396105715124e-02 3.022058822420961910e+00 1.331889126603885351e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.384786536186778605e+00 5.238515275984503838e-02 9.414766900527578031e+00 -2.364985708456263103e-02 3.023387976384900089e+00 1.326427365561949276e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.379888572732990593e+00 5.182913459913125048e-02 9.417721866927516672e+00 -2.355382115018682040e-02 3.024711700483590171e+00 1.321029018407886106e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.375040758277275899e+00 5.127449498592191734e-02 9.420654416346295079e+00 -2.345844679824976922e-02 3.026030037342521517e+00 1.315645115004722594e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.370243030263490702e+00 5.072121708491639930e-02 9.423564789444228040e+00 -2.336367481438770405e-02 3.027342990709103177e+00 1.310261384388381779e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.365495326049683378e+00 5.016929115806452455e-02 9.426453223095451861e+00 -2.326949047383145355e-02 3.028650559357291883e+00 1.304875441037494331e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.360797582863030986e+00 4.961870845599228308e-02 9.429319951719113746e+00 -2.317588445778355141e-02 3.029952740524006316e+00 1.299486316870328978e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.356149737790777188e+00 4.906946065782252092e-02 9.432165207632005277e+00 -2.308284958001413645e-02 3.031249530785840030e+00 1.294093587761995998e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.351551727778991463e+00 4.852153968644631887e-02 9.434989221211464994e+00 -2.299037976229649505e-02 3.032540926444933227e+00 1.288697100973225027e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.347003489634438722e+00 4.797493762534919132e-02 9.437792220987930136e+00 -2.289846959162672446e-02 3.033826923734396885e+00 1.283296857771974026e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.342504960027981920e+00 4.742964667461194855e-02 9.440574433704307822e+00 -2.280711409360703171e-02 3.035107518939360371e+00 1.277892953628324661e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.338056075498829323e+00 4.688565912517199397e-02 9.443336084357431659e+00 -2.271630860325993609e-02 3.036382708472738834e+00 1.272485544319813464e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.333656772459279161e+00 4.634296734269984647e-02 9.446077396228902856e+00 -2.262604868560866636e-02 3.037652488924398764e+00 1.267074825250827375e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.329306987199764478e+00 4.580156375699225013e-02 9.448798590909254003e+00 -2.253633008403679860e-02 3.038916857093663992e+00 1.261661018135931851e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.325006655894078289e+00 4.526144085473826628e-02 9.451499888317686171e+00 -2.244714868522213955e-02 3.040175810010875335e+00 1.256244362069022270e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.320755714604707531e+00 4.472259117445081394e-02 9.454181506718777328e+00 -2.235850049448666332e-02 3.041429344951496638e+00 1.250825107343309442e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.316554099288222091e+00 4.418500730284302680e-02 9.456843662737050238e+00 -2.227038161797086080e-02 3.042677459445002341e+00 1.245403511069587132e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.312401745800682029e+00 4.364868187219848178e-02 9.459486571369998487e+00 -2.218278824943466926e-02 3.043920151280028019e+00 1.239979834010510040e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.308298589903046150e+00 4.311360755844240167e-02 9.462110445999984520e+00 -2.209571666028558798e-02 3.045157418506803548e+00 1.234554338260557618e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.304244567266554800e+00 4.257977707971707937e-02 9.464715498405285032e+00 -2.200916319191284845e-02 3.046389259437582542e+00 1.229127285528179570e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.300239613478080702e+00 4.204718319532611132e-02 9.467301938770507519e+00 -2.192312424970377024e-02 3.047615672645586304e+00 1.223698935855404950e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.296283664045435380e+00 4.151581870495177351e-02 9.469869975696520115e+00 -2.183759629830940921e-02 3.048836656962835345e+00 1.218269546660746307e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.292376654402623171e+00 4.098567644807682431e-02 9.472419816210008392e+00 -2.175257585785256992e-02 3.050052211477150443e+00 1.212839372024567507e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.288518519915040184e+00 4.045674930356042698e-02 9.474951665772756826e+00 -2.166805950085656796e-02 3.051262335528535985e+00 1.207408662158617613e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.284709195884609301e+00 3.992903018933090936e-02 9.477465728290692226e+00 -2.158404384973196602e-02 3.052467028705107221e+00 1.201977663016994165e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.280948617554854341e+00 3.940251206216731361e-02 9.479962206122779733e+00 -2.150052557466622036e-02 3.053666290838684017e+00 1.196546616016416591e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.277236720115903168e+00 3.887718791754882913e-02 9.482441300089753611e+00 -2.141750139176026510e-02 3.054860122000150113e+00 1.191115757841234440e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.273573438709423744e+00 3.835305078955551783e-02 9.484903209482766329e+00 -2.133496806167049092e-02 3.056048522494652975e+00 1.185685320318115125e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.269958708433492234e+00 3.783009375080711306e-02 9.487348132071954154e+00 -2.125292238841767004e-02 3.057231492856705035e+00 1.180255530343568560e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.266392464347386948e+00 3.730830991243055256e-02 9.489776264114949456e+00 -2.117136121833160939e-02 3.058409033845236991e+00 1.174826609853486803e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.262874641476313897e+00 3.678769242404859863e-02 9.492187800365352146e+00 -2.109028143914204109e-02 3.059581146438634658e+00 1.169398775826555048e-02 -1.749406761399225352e-01 -1.167173910377733392e+01 3.188686138193470021e-01 1.263584107355047692e+01
3.259405174816059070e+00 3.626823447378355048e-02 9.494582934081158498e+00 -2.100967997918959385e-02 3.060747831829795818e+00 1.163972240314760896e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.255983855323255405e+00 3.575274884523249597e-02 9.496961822861084812e+00 -2.092864266680590987e-02 3.061909003767296245e+00 1.158372408151109832e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.252610473627191912e+00 3.523842071054106295e-02 9.499324623858560912e+00 -2.084809311409696608e-02 3.063064578222757905e+00 1.152777305820968864e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.249284964210126248e+00 3.472524304523495059e-02 9.501671527406685414e+00 -2.076802821314755257e-02 3.064214560014147715e+00 1.147187108976536682e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.246007261553489620e+00 3.421320886962987001e-02 9.504002722325898489e+00 -2.068844489841974860e-02 3.065358954133247771e+00 1.141601989604126843e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.242777300142145158e+00 3.370231124869334932e-02 9.506318395933664789e+00 -2.060934014614852414e-02 3.066497765742020043e+00 1.136022116088959526e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.239595014468569900e+00 3.319254329191329705e-02 9.508618734054115507e+00 -2.053071097379254029e-02 3.067631000169041666e+00 1.130447653290536994e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.236460339036969280e+00 3.268389815317148533e-02 9.510903921027658470e+00 -2.045255443953161376e-02 3.068758662906021506e+00 1.124878762626450868e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.233373208367313900e+00 3.217636903062032899e-02 9.513174139720561584e+00 -2.037486764180356999e-02 3.069880759604401987e+00 1.119315602162813256e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.230333556999307909e+00 3.166994916656185738e-02 9.515429571534511410e+00 -2.029764771887434746e-02 3.070997296072056404e+00 1.113758326709779131e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.227341319496283223e+00 3.116463184732790048e-02 9.517670396416141543e+00 -2.022089184843601020e-02 3.072108278270080373e+00 1.108207087920849362e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.224396430449021800e+00 3.066041040316083710e-02 9.519896792866541446e+00 -2.014459724722805420e-02 3.073213712309688095e+00 1.102662034394814514e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.221498824479509526e+00 3.015727820809435342e-02 9.522108937950743979e+00 -2.006876117067743145e-02 3.074313604449207649e+00 1.097123311779334490e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.218648436244614164e+00 2.965522867983410790e-02 9.524307007307175610e+00 -1.999338091238522103e-02 3.075407961091182862e+00 1.091591062873622196e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.215845200439694462e+00 2.915425527963927052e-02 9.526491175157062230e+00 -1.991845380341743244e-02 3.076496788779573333e+00 1.086065427729060798e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.213089051802136886e+00 2.865435151220322232e-02 9.528661614313802986e+00 -1.984397721239875359e-02 3.077580094197061467e+00 1.080546543756741133e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.210379925114825728e+00 2.815551092553235379e-02 9.530818496192360101e+00 -1.976994854529845469e-02 3.078657884162463443e+00 1.075034545830376963e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.207717755209543053e+00 2.765772711082421093e-02 9.532961990818623832e+00 -1.969636524511721859e-02 3.079730165628242311e+00 1.069529566385993800e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.205102476970300263e+00 2.716099370234523538e-02 9.535092266838747221e+00 -1.962322479157450894e-02 3.080796945678119236e+00 1.064031735518716423e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.202534025336600365e+00 2.666530437730833814e-02 9.537209491528464866e+00 -1.955052470079371787e-02 3.081858231524778002e+00 1.058541181075971921e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.200012335306632760e+00 2.617065285575056674e-02 9.539313830802372607e+00 -1.947826252498229688e-02 3.082914030507664105e+00 1.053058028746419079e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.197537341940397848e+00 2.567703290041124103e-02 9.541405449223185897e+00 -1.940643585210406058e-02 3.083964350090867335e+00 1.047582402143889917e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.195108980362765472e+00 2.518443831661093882e-02 9.543484510010960875e+00 -1.933504230554075262e-02 3.085009197861086516e+00 1.042114422885596046e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.192727185766465414e+00 2.469286295213176524e-02 9.545551175052285231e+00 -1.926407954373977882e-02 3.086048581525669299e+00 1.036654210663818382e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.190391893415009950e+00 2.420230069709943671e-02 9.547605604909431776e+00 -1.919354525984496782e-02 3.087082508910721224e+00 1.031201883310247508e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.188103038645550225e+00 2.371274548386774483e-02 9.549647958829471150e+00 -1.912343718125074365e-02 3.088110987959272080e+00 1.025757556851544273e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.185860556871662030e+00 2.322419128690731555e-02 9.551678394753313484e+00 -1.905375306853879583e-02 3.089134026729493332e+00 1.020321345549974126e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.183664383586064517e+00 2.273663212269924280e-02 9.553697069324661229e+00 -1.898449071529000401e-02 3.090151633392952846e+00 1.014893361942710223e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.181514454363272293e+00 2.225006204963113354e-02 9.555704137898976214e+00 -1.891564794802711585e-02 3.091163816232906481e+00 1.009473716871422261e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.179410704862185355e+00 2.176447516789771497e-02 9.557699754552398730e+00 -1.884722262571727341e-02 3.092170583642609660e+00 1.004062519495520743e-02 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.177353070828607962e+00 2.127986561940748561e-02 9.559684072090620433e+00 -1.877921263922345541e-02 3.093171944123636941e+00 9.986598772917059524e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.175341488097702669e+00 2.079622758769637467e-02 9.561657242057682637e+00 -1.871161591071103872e-02 3.094167906284192249e+00 9.932658960386597097e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.173375892596377312e+00 2.031355529784948516e-02 9.563619414744723102e+00 -1.864443039300473295e-02 3.095158478837396920e+00 9.878806797855502544e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.171456220345602706e+00 1.983184301643204153e-02 9.565570739198633987e+00 -1.857765406889094750e-02 3.096143670599537323e+00 9.825043308029709696e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.169582407462665063e+00 1.935108505143083579e-02 9.567511363230652321e+00 -1.851128495036050148e-02 3.097123490488252973e+00 9.771369495148937712e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.167754390163346923e+00 1.887127575220761549e-02 9.569441433424863419e+00 -1.844532107770286561e-02 3.098097947520648265e+00 9.717786344093799419e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.165972104764041450e+00 1.839240950946760544e-02 9.571361095146560416e+00 -1.837976051776368802e-02 3.099067050811298962e+00 9.664294819199989450e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.164235487683790815e+00 1.791448075524463071e-02 9.573270492550459920e+00 -1.831460136336543129e-02 3.100030809570133883e+00 9.610895862960931388e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.162544475446261050e+00 1.743748396290082867e-02 9.575169768588887464e+00 -1.824984173277368824e-02 3.100989233100176268e+00 9.557590394495491318e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.160899004681646751e+00 1.696141364714488092e-02 9.577059065019859929e+00 -1.818547976858030102e-02 3.101942330795117719e+00 9.504379307707991331e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.159299012128500728e+00 1.648626436407183565e-02 9.578938522415036516e+00 -1.812151363648793409e-02 3.102890112136691858e+00 9.451263469177543716e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.157744434635493480e+00 1.601203071122712582e-02 9.580808280167543600e+00 -1.805794152400514233e-02 3.103832586691826378e+00 9.398243715769314180e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.156235209163097188e+00 1.553870732769773409e-02 9.582668476499653920e+00 -1.799476163905042864e-02 3.104769764109539310e+00 9.345320851962152578e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.154771272785193759e+00 1.506628889423374321e-02 9.584519248470307673e+00 -1.793197220845757153e-02 3.105701654117554611e+00 9.292495646890176417e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.153352562690602490e+00 1.459477013340451830e-02 9.586360731982455974e+00 -1.786957147586075434e-02 3.106628266518607795e+00 9.239768831050682030e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.151979016184527804e+00 1.412414580979579233e-02 9.588193061790148519e+00 -1.780755769938338964e-02 3.107549611186403382e+00 9.187141092729460626e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.150650570689921270e+00 1.365441073024786615e-02 9.590016371505468484e+00 -1.774592915093028966e-02 3.108465698061211757e+00 9.134613074333096730e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.149367163748765019e+00 1.318555974413891489e-02 9.591830793605351957e+00 -1.768468411452239070e-02 3.109376537145085440e+00 9.082185368401987299e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.148128733023262793e+00 1.271758774372082693e-02 9.593636459438203090e+00 -1.762382088443370867e-02 3.110282138496662796e+00 9.029858513412408055e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.146935216296939952e+00 1.225048966451344062e-02 9.595433499230315633e+00 -1.756333776329083510e-02 3.111182512225546759e+00 8.977632989427669283e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.145786551475645787e+00 1.178426048576341860e-02 9.597222042092081296e+00 -1.750323306015718824e-02 3.112077668486240789e+00 8.925509213657145668e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.144682676588456349e+00 1.131889523097450063e-02 9.599002216023997391e+00 -1.744350508845609118e-02 3.112967617471639858e+00 8.873487535979097257e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.143623529788465376e+00 1.085438896851850278e-02 9.600774147922388480e+00 -1.738415216289279988e-02 3.113852369406072018e+00 8.821568234431110059e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.142609049353461081e+00 1.039073681233322437e-02 9.602537963584886427e+00 -1.732517259842968407e-02 3.114731934537902092e+00 8.769751511065576252e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.141639173686487485e+00 9.927933922710050624e-03 9.604293787715818098e+00 -1.726656470925171105e-02 3.115606323131739241e+00 8.718037488082402281e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.140713841316277399e+00 9.465975507181263737e-03 9.606041743931438504e+00 -1.720832680730393846e-02 3.116475545460271945e+00 8.666426204330061195e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.139832990897549081e+00 9.004856821514856460e-03 9.607781954765002297e+00 -1.715045720105271357e-02 3.117339611795781451e+00 8.614917612383874226e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.138996561211157665e+00 8.544573170823355213e-03 9.609514541671693166e+00 -1.709295419453412540e-02 3.118198532401397660e+00 8.563511576364927352e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.138204491164091170e+00 8.085119910792833500e-03 9.611239625033446643e+00 -1.703581608616441811e-02 3.119052317522182260e+00 8.512207870615042665e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.137456719789297743e+00 7.626492449039278324e-03 9.612957324163577510e+00 -1.697904116752357168e-02 3.119900977376123485e+00 8.461006179421035403e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.136753186245336167e+00 7.168686246590026678e-03 9.614667757311416096e+00 -1.692262772501341300e-02 3.120744522145181055e+00 8.409906098239178923e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.136093829815839840e+00 6.711696819488344873e-03 9.616371041667058250e+00 -1.686657404096278401e-02 3.121582961966519409e+00 8.358907136246712319e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.135478589908778702e+00 6.255519740520828001e-03 9.618067293366200587e+00 -1.681087839505991666e-02 3.122416306924071350e+00 8.308008720453351897e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.134907406055510215e+00 5.800150641061068389e-03 9.619756627495098300e+00 -1.675553906641485957e-02 3.123244567040596387e+00 8.257210201522287643e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.134380217909603417e+00 5.345585213019189881e-03 9.621439158095711264e+00 -1.670055433565664424e-02 3.124067752270411891e+00 8.206510861326494696e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.133896965245424937e+00 4.891819210884746673e-03 9.623114998170979817e+00 -1.664592248711283667e-02 3.124885872492962680e+00 8.155909922283518035e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.133457587956482548e+00 4.438848453837259886e-03 9.624784259690457588e+00 -1.659164181436584631e-02 3.125698937507430664e+00 8.105406558766797484e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.133062026053515137e+00 3.986668827895716027e-03 9.626447053596423942e+00 -1.653771062524527977e-02 3.126506957028569289e+00 8.054999910120531209e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.132710219662324658e+00 3.535276288078170216e-03 9.628103489810456495e+00 -1.648412724704662047e-02 3.127309940683914213e+00 8.004689095195577711e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.132402109021347414e+00 3.084666860534500659e-03 9.629753677240485032e+00 -1.643089003209864674e-02 3.128107898012517651e+00 7.954473228178850913e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.132137634478961985e+00 2.634836644612719315e-03 9.631397723788296616e+00 -1.637799736216510524e-02 3.128900838465307643e+00 7.904351435251295507e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.131916736490539588e+00 2.185781814813563765e-03 9.633035736357488332e+00 -1.632544765504137518e-02 3.129688771407153958e+00 7.854322872008873482e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.131739355615249742e+00 1.737498622578227550e-03 9.634667820862109266e+00 -1.627323937192555817e-02 3.130471706120691255e+00 7.804386741043871194e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.131605432512632792e+00 1.289983397862379082e-03 9.636294082235897562e+00 -1.622137102341140308e-02 3.131249651811875978e+00 7.754542308965828301e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.131514907938957926e+00 8.432325504495914725e-04 9.637914624442041500e+00 -1.616984117494370266e-02 3.132022617617198357e+00 7.704788922399886247e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.131467722743388027e+00 3.972425709609932361e-04 9.639529550483320719e+00 -1.611864845010322830e-02 3.132790612612415870e+00 7.655126022249875498e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.131463817863983756e+00 -4.801323411402391890e-05 9.641138962412524549e+00 -1.606765572997726974e-02 3.133553645822610090e+00 7.605199681294866863e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.131503143044055193e+00 -4.926256768202372325e-04 9.642742901034349501e+00 -1.601614046390914536e-02 3.134311578636842732e+00 7.553408941352356479e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.131585643324701795e+00 -9.364787098604051858e-04 9.644341409583191194e+00 -1.596460190288569517e-02 3.135064318135628358e+00 7.501333945033928502e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.131711259296763306e+00 -1.379573281611076079e-03 9.645934551801085277e+00 -1.591304238905734414e-02 3.135811836065680147e+00 7.448978144974573341e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.131879931536978745e+00 -1.821910326679061559e-03 9.647522390823590754e+00 -1.586146426074715177e-02 3.136554104520725250e+00 7.396345029502847564e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.132091600606979664e+00 -2.263490765537520908e-03 9.649104989177020641e+00 -1.580986985599965727e-02 3.137291095945287545e+00 7.343438126940097198e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.132346207052261633e+00 -2.704315504368738285e-03 9.650682408776084742e+00 -1.575826151474099893e-02 3.138022783138894489e+00 7.290261009692914143e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.132643691401157948e+00 -3.144385435108293120e-03 9.652254710921756242e+00 -1.570664157932188248e-02 3.138749139260680110e+00 7.236817298078567461e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.132983994163830666e+00 -3.583701435681827321e-03 9.653821956299154294e+00 -1.565501239327905803e-02 3.139470137834349472e+00 7.183110663830160475e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.133367055831293602e+00 -4.022264370433799308e-03 9.655384204975634432e+00 -1.560337630497268466e-02 3.140185752753511750e+00 7.129144833887600917e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.133792816874493514e+00 -4.460075090744838704e-03 9.656941516399296432e+00 -1.555173566948470434e-02 3.140895958287373002e+00 7.074923593787438812e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.134261217743457451e+00 -4.897134435818994644e-03 9.658493949397628953e+00 -1.550009284761262249e-02 3.141600729086744259e+00 7.020450790507216238e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.134772198866526249e+00 -5.333443233622316149e-03 9.660041562176099106e+00 -1.544845020555382815e-02 3.142300040190313393e+00 6.965730335086742914e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.135325700649685299e+00 -5.769002301967880025e-03 9.661584412317086645e+00 -1.539681011861298611e-02 3.142993867031190547e+00 6.910766205316665189e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.135921663476008980e+00 -6.203812449729581222e-03 9.663122556779107697e+00 -1.534517497108191415e-02 3.143682185443687604e+00 6.855562447706150739e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.136560027705223241e+00 -6.637874478156830307e-03 9.664656051895944344e+00 -1.529354715354094320e-02 3.144364971670259301e+00 6.800123178840968008e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.137240733673403614e+00 -7.071189182278233600e-03 9.666184953375900335e+00 -1.524192906620134604e-02 3.145042202368589557e+00 6.744452586956105854e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.137963721692806907e+00 -7.503757352382337507e-03 9.667709316301440481e+00 -1.519032311942633898e-02 3.145713854618810590e+00 6.688554932846875467e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.138728932051851661e+00 -7.935579775545252915e-03 9.669229195128711041e+00 -1.513873173002242695e-02 3.146379905930766885e+00 6.632434549988599354e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.139536305015243833e+00 -8.366657237191354665e-03 9.670744643687083197e+00 -1.508715732394307930e-02 3.147040334251300475e+00 6.576095844904157606e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.140385780824255235e+00 -8.796990522679432045e-03 9.672255715179067792e+00 -1.503560233650623815e-02 3.147695117971552214e+00 6.519543296913278725e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.141277299697152081e+00 -9.226580418885382828e-03 9.673762462180052424e+00 -1.498406920816066322e-02 3.148344235934190216e+00 6.462781457095120342e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.142210801829778077e+00 -9.655427715773113803e-03 9.675264936638081181e+00 -1.493256038750012324e-02 3.148987667440552141e+00 6.405814947617914819e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.143186227396283616e+00 -1.008353320794691532e-02 9.676763189873923920e+00 -1.488107832952643463e-02 3.149625392257690670e+00 6.348648460280451912e-03 -2.093327117822862682e-01 -1.163246058488602053e+01 4.895252369912036494e-01 1.278043189669309498e+01
3.144203516550005517e+00 -1.051089769616029949e-02 9.678257272580877313e+00 -1.482962549238993170e-02 3.150257390625237353e+00 6.291286754614267875e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> trajectories/WRA-ADV-DDCMA-B_B_trajectory.csv <==
1.500000000000000000e+01 1.000000000000000021e-02 6.000000000000000000e+00 0.000000000000000000e+00 3.141592653589793116e+00 0.000000000000000000e+00 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.499895179963382930e+01 1.096387699187182860e-02 6.000011895695405606e+00 -2.379848485091652774e-04 3.141597543660287428e+00 9.799106113961812562e-05 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.499780725025195594e+01 1.192697037682278159e-02 6.000047588875641047e+00 -4.761755793743658260e-04 3.141612289504815081e+00 1.971133540782242684e-04 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.499656642972431086e+01 1.288926847948306496e-02 6.000107084953304692e+00 -7.145526506870381305e-04 3.141637003663502181e+00 2.973557288760541456e-04 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.499522941646551644e+01 1.385075779199738781e-02 6.000190384434824331e+00 -9.530975883453841023e-04 3.141671797700551050e+00 3.987096837973143652e-04 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.499379628958777033e+01 1.481142334722907947e-02 6.000297482976863606e+00 -1.191792731422102033e-03 3.141716782432671273e+00 5.011686709538658952e-04 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.499226712902173553e+01 1.577124899786965309e-02 6.000428371420987617e+00 -1.430621042377199816e-03 3.141772068097223869e+00 6.047275764962242381e-04 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.499064201561355958e+01 1.673021762615630251e-02 6.000583035812185884e+00 -1.669565965221871855e-03 3.141837764475176265e+00 7.093823300174548164e-04 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.498892103120394736e+01 1.768831130287446679e-02 6.000761457405371146e+00 -1.908611318901614696e-03 3.141913980979981869e+00 8.151296087234292422e-04 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.498710425869365537e+01 1.864551140925126138e-02 6.000963612662890689e+00 -2.147741216464394472e-03 3.142000826720532380e+00 9.219666111860477103e-04 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.498519178209860669e+01 1.960179873153391691e-02 6.001189473245272410e+00 -2.386940003258100108e-03 3.142098410544186038e+00 1.029890882519538670e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.498318368659697164e+01 2.055715353529907752e-02 6.001439005996880738e+00 -2.626192209441625351e-03 3.142206841064322020e+00 1.138900177911980269e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.498108005856999903e+01 2.151155562458658549e-02 6.001712172927735622e+00 -2.865482513046730892e-03 3.142326226675758782e+00 1.248992355021014307e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.497888098563792703e+01 2.246498438956832933e-02 6.002008931192430730e+00 -3.104795711183560430e-03 3.142456675560559187e+00 1.360165288347303702e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.497658655669197003e+01 2.341741884547905717e-02 6.002329233066902248e+00 -3.344116697631668422e-03 3.142598295686156451e+00 1.472416800522771381e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.497419686192318089e+01 2.436883766483242258e-02 6.002673025923616734e+00 -3.583430445002372920e-03 3.142751194797290371e+00 1.585744606705526355e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.497171199284878362e+01 2.531921920443781782e-02 6.003040252205613214e+00 -3.822721990818449267e-03 3.142915480402919570e+00 1.700146269296600463e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.496913204233644912e+01 2.626854152836334902e-02 6.003430849399787661e+00 -4.061976426749661778e-03 3.143091259759030365e+00 1.815619160846410713e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.496645710462687973e+01 2.721678242771909464e-02 6.003844750009696973e+00 -4.301178889836190095e-03 3.143278639848072764e+00 1.932160433465888658e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.496368727535501542e+01 2.816391943793324082e-02 6.004281881528102716e+00 -4.540314555891218629e-03 3.143477727355613816e+00 2.049766993551153851e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.496082265157008351e+01 2.910992985404223937e-02 6.004742166409500648e+00 -4.779368634640326387e-03 3.143688628644686567e+00 2.168435480839684716e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.495786333175468563e+01 3.005479074440311343e-02 6.005225522042764830e+00 -5.018326365584597354e-03 3.143911449728224117e+00 2.288162250963533643e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.495480941584307999e+01 3.099847896314906343e-02 6.005731860724040416e+00 -5.257173015289439387e-03 3.144146296239904714e+00 2.408943360987861326e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.495166100523878683e+01 3.194097116164210104e-02 6.006261089630051231e+00 -5.495893875795400570e-03 3.144393273403676581e+00 2.530774557444805551e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.494841820283160949e+01 3.288224379912609019e-02 6.006813110791899391e+00 -5.734474263015008032e-03 3.144652486002192493e+00 2.653651266382511895e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.494508111301416697e+01 3.382227315274315138e-02 6.007387821069416489e+00 -5.972899516190304306e-03 3.144924038344340200e+00 2.777568585236621108e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.494164984169799837e+01 3.476103532704350602e-02 6.007985112126225324e+00 -6.211154998301933287e-03 3.145208034232040983e+00 2.902521276273270674e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.493812449632931205e+01 3.569850626309543223e-02 6.008604870405539700e+00 -6.449226095946302730e-03 3.145504576926458462e+00 3.028503761261622847e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.493450518590440623e+01 3.663466174728213787e-02 6.009246977106735166e+00 -6.687098220004871786e-03 3.145813769113730451e+00 3.155510117342888270e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.493079202098482128e+01 3.756947741985453004e-02 6.009911308162823929e+00 -6.924756807381127893e-03 3.146135712870347767e+00 3.283534073990156295e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.492698511371224335e+01 3.850292878329746732e-02 6.010597734218871224e+00 -7.162187321870566205e-03 3.146470509628267465e+00 3.412569010759025894e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.492308457782319486e+01 3.943499121055777518e-02 6.011306120611334514e+00 -7.399375255458629647e-03 3.146818260139844003e+00 3.542607955861441348e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.491909052866353314e+01 4.036563995317097447e-02 6.012036327348447173e+00 -7.636306130887116940e-03 3.147179064442657825e+00 3.673643585567667579e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.491500308320277313e+01 4.129485014931753850e-02 6.012788209091721292e+00 -7.872965503450159164e-03 3.147553021824315955e+00 3.805668224171730122e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.491082236004825745e+01 4.222259683183648277e-02 6.013561615138492300e+00 -8.109338962551610255e-03 3.147940230787275251e+00 3.938673844514285934e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.490654847945918071e+01 4.314885493621604950e-02 6.014356389405602243e+00 -8.345412134518026895e-03 3.148340789013749585e+00 4.072652069161098246e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.490218156336048416e+01 4.407359930857651653e-02 6.015172370414350489e+00 -8.581170685588212013e-03 3.148754793330765800e+00 4.207594172091536598e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.489772173535662425e+01 4.499680471366089562e-02 6.016009391276614160e+00 -8.816600323475552725e-03 3.149182339675400844e+00 4.343491080702778333e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.489316912074523103e+01 4.591844584284469205e-02 6.016867279682167613e+00 -9.051686800054940460e-03 3.149623523060244956e+00 4.480333378346695525e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.488852384653065464e+01 4.683849732217014450e-02 6.017745857887351946e+00 -9.286415915292736689e-03 3.150078437539147735e+00 4.618111307385089001e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.488378604143740525e+01 4.775693372041185658e-02 6.018644942705088319e+00 -9.520773519263810505e-03 3.150547176173279507e+00 4.756814772430233325e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.487895583592349880e+01 4.867372955718125838e-02 6.019564345496128510e+00 -9.754745514487480826e-03 3.151029830997532866e+00 4.896433343964386002e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.487403336219370331e+01 4.958885931107063355e-02 6.020503872161679482e+00 -9.988317859695144962e-03 3.151526492987311467e+00 5.036956262428547194e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.486901875421268748e+01 5.050229742783586551e-02 6.021463323137521861e+00 -1.022147657350295884e-02 3.152037252025742919e+00 5.178372442615236659e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.486391214771807512e+01 5.141401832862252386e-02 6.022442493389475793e+00 -1.045420773614683281e-02 3.152562196871337985e+00 5.320670478166435700e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.485871368023341077e+01 5.232399641823549941e-02 6.023441172410220368e+00 -1.068649749252923928e-02 3.153101415126116969e+00 5.463838646478269730e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.485342349108103299e+01 5.323220609344719162e-02 6.024459144217636286e+00 -1.091833205691575444e-02 3.153654993204248136e+00 5.607864914033859616e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.484804172139484635e+01 5.413862175134198651e-02 6.025496187354705491e+00 -1.114969771552016577e-02 3.154223016301226590e+00 5.752736941784583093e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.484256851413300637e+01 5.504321779769979356e-02 6.026552074890767052e+00 -1.138058082869714341e-02 3.154805568363597601e+00 5.898442090731771323e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.483700401409051217e+01 5.594596865541346525e-02 6.027626574424242989e+00 -1.161096783448817976e-02 3.155402732059254589e+00 6.044967427868894877e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.483134836791169597e+01 5.684684877293225136e-02 6.028719448087000110e+00 -1.184084525364022082e-02 3.156014588748352612e+00 6.192299732487542910e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.482560172410262034e+01 5.774583263272944911e-02 6.029830452550277720e+00 -1.207019969147856905e-02 3.156641218454849351e+00 6.340425502384690500e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.481976423304337231e+01 5.864289475979488075e-02 6.030959339032011535e+00 -1.229901784044400148e-02 3.157282699838674933e+00 6.489330960329710470e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.481383604700025813e+01 5.953800973014410081e-02 6.032105853305696819e+00 -1.252728648394912415e-02 3.157939110168566543e+00 6.639002060847404123e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.480781732013789487e+01 6.043115217933439642e-02 6.033269735710972803e+00 -1.275499250149083816e-02 3.158610525295597160e+00 6.789424497304295467e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.480170820853118840e+01 6.132229681098673446e-02 6.034450721165766751e+00 -1.298212287013917471e-02 3.159297019627405501e+00 6.940583708810306625e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.479550887017721550e+01 6.221141840531276695e-02 6.035648539179870653e+00 -1.320866466717944554e-02 3.159998666103126297e+00 7.092464887390038768e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.478921946500698148e+01 6.309849182763731246e-02 6.036862913870092662e+00 -1.343460507394441707e-02 3.160715536169050655e+00 7.245052985420848309e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.478284015489706782e+01 6.398349203690507914e-02 6.038093563977155576e+00 -1.365993138116983023e-02 3.161447699755048024e+00 7.398332723364676837e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.477637110368115891e+01 6.486639409417016555e-02 6.039340202884199371e+00 -1.388463099032289511e-02 3.162195225251749342e+00 7.552288597241025615e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.476981247716145518e+01 6.574717317106849868e-02 6.040602538636707486e+00 -1.410869141605118615e-02 3.162958179488486010e+00 7.706904886331291879e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.476316444311995113e+01 6.662580455826251635e-02 6.041880273963998960e+00 -1.433210028963839353e-02 3.163736627712008254e+00 7.862165661097725994e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.475642717132959447e+01 6.750226367384661030e-02 6.043173106302457853e+00 -1.455484536465162515e-02 3.164530633566015716e+00 8.018054791427477526e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.474960083356530482e+01 6.837652607170828511e-02 6.044480727820446653e+00 -1.477691451864878922e-02 3.165340259071500295e+00 8.174555954594606502e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.474268560361486102e+01 6.924856744984898838e-02 6.045802825444600792e+00 -1.499829575499328146e-02 3.166165564607885674e+00 8.331652643321290491e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.473568165728965873e+01 7.011836365865373177e-02 6.047139080887662388e+00 -1.521897720588326515e-02 3.167006608894983977e+00 8.489328174040930083e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.472858917243531174e+01 7.098589070909898380e-02 6.048489170677955329e+00 -1.543894713727306592e-02 3.167863448975789531e+00 8.647565695423686805e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.472140832894211293e+01 7.185112478088774568e-02 6.049852766190632281e+00 -1.565819395260064154e-02 3.168736140200131501e+00 8.806348196858226202e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.471413930875534071e+01 7.271404223051806948e-02 6.051229533680333894e+00 -1.587670619329373950e-02 3.169624736209155635e+00 8.965658516677322068e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.470678229588542152e+01 7.357461959927878714e-02 6.052619134315269100e+00 -1.609447254143184930e-02 3.170529288920640898e+00 9.125479350644449816e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.469933747641793076e+01 7.443283362116190349e-02 6.054021224212836394e+00 -1.631148182301093985e-02 3.171449848515171421e+00 9.285793260544744285e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.469180503852342845e+01 7.528866123067848304e-02 6.055435454476949531e+00 -1.652772301363983690e-02 3.172386463423180647e+00 9.446582683054826485e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.468418517246712263e+01 7.614207957057542164e-02 6.056861471236973493e+00 -1.674318523937245312e-02 3.173339180312866770e+00 9.607829938170624542e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.467647807061837639e+01 7.699306599945986151e-02 6.058298915687922559e+00 -1.695785777802628208e-02 3.174308044078947066e+00 9.769517237701254644e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.466868392746003735e+01 7.784159809931885665e-02 6.059747424132101656e+00 -1.717173006171541366e-02 3.175293097832268430e+00 9.931626693896293545e-03 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.466080293959759473e+01 7.868765368292626738e-02 6.061206628022230092e+00 -1.738479168038111963e-02 3.176294382890288315e+00 1.009414032817946422e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.465283530576813931e+01 7.953121080112202090e-02 6.062676154006258145e+00 -1.759703238702332861e-02 3.177311938768438537e+00 1.025704008005474087e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.464478122684914219e+01 8.037224774996828969e-02 6.064155623973601195e+00 -1.780844209734915029e-02 3.178345803172352824e+00 1.042030781546238183e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.463664090586705235e+01 8.121074307778675117e-02 6.065644655102569338e+00 -1.801901089125797564e-02 3.179396011990935467e+00 1.058392533529719376e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.462841454800570062e+01 8.204667559206381411e-02 6.067142859909159469e+00 -1.822872901506122564e-02 3.180462599290285297e+00 1.074787438397881330e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.462010236061450108e+01 8.288002436621733082e-02 6.068649846297237360e+00 -1.843758688460620659e-02 3.181545597308477191e+00 1.091213665808474925e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.461170455321645001e+01 8.371076874620979325e-02 6.070165217610311359e+00 -1.864557509043175340e-02 3.182645036451221543e+00 1.107669381515442517e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.460322133751591167e+01 8.453888835701302285e-02 6.071688572684644569e+00 -1.885268439701250423e-02 3.183760945288372390e+00 1.124152748187820863e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.459465292740619979e+01 8.536436310893184831e-02 6.073219505903427518e+00 -1.905890574371293250e-02 3.184893350551254887e+00 1.140661926240294638e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.458599953897696189e+01 8.618717320377337898e-02 6.074757607252194269e+00 -1.926423024663537209e-02 3.186042277130830769e+00 1.157195074667274372e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.457726139052133085e+01 8.700729914085669758e-02 6.076302462375488211e+00 -1.946864920068537216e-02 3.187207748076690272e+00 1.173750351873354726e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.456843870254285100e+01 8.782472172285063494e-02 6.077853652634926718e+00 -1.967215408463788076e-02 3.188389784596890486e+00 1.190325916527098377e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.455953169776217848e+01 8.863942206143535230e-02 6.079410755168636271e+00 -1.987473656150948870e-02 3.189588406058625036e+00 1.206919928362522841e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.455054060112355430e+01 8.945138158280493967e-02 6.080973342951597083e+00 -2.007638847799539036e-02 3.190803629989680257e+00 1.223530548963434883e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.454146563980105356e+01 9.026058203299999749e-02 6.082540984857043753e+00 -2.027710186585507390e-02 3.192035472080682723e+00 1.240155942558576925e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.453230704320459843e+01 9.106700548306337351e-02 6.084113245718967278e+00 -2.047686894326848986e-02 3.193283946188138156e+00 1.256794276807934874e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.452306504298572776e+01 9.187063433401469748e-02 6.085689686395727271e+00 -2.067568211728664646e-02 3.194549064338254585e+00 1.273443723590723942e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.451373987304310553e+01 9.267145132162821208e-02 6.087269863834984918e+00 -2.087353398818638309e-02 3.195830836731565316e+00 1.290102459803004961e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.450433176952779490e+01 9.346943952102539088e-02 6.088853331139639558e+00 -2.107041734741565281e-02 3.197129271748309520e+00 1.306768668082726459e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.449484097084827638e+01 9.426458235109257122e-02 6.090439637634498915e+00 -2.126632517766246025e-02 3.198444375954542007e+00 1.323440537544410232e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.448526771767522980e+01 9.505686357871054315e-02 6.092028328933876580e+00 -2.146125065377315830e-02 3.199776154108974868e+00 1.340116264511114277e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.447561225294604981e+01 9.584626732279305505e-02 6.093618947010105202e+00 -2.165518714358356453e-02 3.201124609170548752e+00 1.356794053234160191e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.446587482186910023e+01 9.663277805813079435e-02 6.095211030262968066e+00 -2.184812820986513013e-02 3.202489742306717790e+00 1.373472116612010907e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.445605567192769314e+01 9.741638061902574419e-02 6.096804113590260421e+00 -2.204006761420821206e-02 3.203871552902464170e+00 1.390148676916500535e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.444615505288379254e+01 9.819706020272969682e-02 6.098397728459160838e+00 -2.223099931434098162e-02 3.205270038569999258e+00 1.406821966442449966e-02 4.832199553022540894e-01 1.524191154005974980e+01 -1.306091245838591952e+01 4.724453295247223572e+00
1.443617321678147469e+01 9.897480237269970504e-02 6.099991402978126587e+00 -2.242091746363606211e-02 3.206685195159114876e+00 1.423490228165102955e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.442610997705067710e+01 9.975834873370968692e-02 6.101584686810653579e+00 -2.261090549535758193e-02 3.208117208150866428e+00 1.440534058425431072e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.441596515191197447e+01 1.005388852090854379e-01 6.103177121782215053e+00 -2.279986083179094333e-02 3.209566259586686066e+00 1.457566821823495611e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.440573900406057994e+01 1.013163981575743167e-01 6.104768219351233149e+00 -2.298777811425824213e-02 3.211032337518612056e+00 1.474586758516805395e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.439543179852912758e+01 1.020908743289857951e-01 6.106357487815207818e+00 -2.317465219016727473e-02 3.212515428246018878e+00 1.491592123125380816e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.438504380268975602e+01 1.028623008664013849e-01 6.107944432389305511e+00 -2.336047811070441835e-02 3.214015516330375188e+00 1.508581185307509773e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.437457528625593639e+01 1.036306653081954937e-01 6.109528555285205442e+00 -2.354525112859183478e-02 3.215532584610559130e+00 1.525552230319873054e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.436402652128400526e+01 1.043959555898538727e-01 6.111109355790407704e+00 -2.372896669788308183e-02 3.217066614218740739e+00 1.542503559581669820e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.435339778217440809e+01 1.051581600455860077e-01 6.112686330348052088e+00 -2.391162047370409480e-02 3.218617584596819459e+00 1.559433491222296519e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.434268934567265497e+01 1.059172674097325489e-01 6.114258972637204081e+00 -2.409320831194921436e-02 3.220185473513400787e+00 1.576340360612490596e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.433190149086996534e+01 1.066732668179636856e-01 6.115826773653648907e+00 -2.427372627113469350e-02 3.221770257081303601e+00 1.593222520900447123e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.432103449920359139e+01 1.074261478082540466e-01 6.117389221791412979e+00 -2.445317061412542736e-02 3.223371909775605726e+00 1.610078343531083644e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.431008865445685529e+01 1.081759003216651444e-01 6.118945802924478095e+00 -2.463153780355088057e-02 3.224990404452159787e+00 1.626906218686824737e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.429906424275890231e+01 1.089225147029418556e-01 6.120496000488593324e+00 -2.480882450064739175e-02 3.226625712366561594e+00 1.643704555744607276e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.428796155258414835e+01 1.096659817009114357e-01 6.122039295563356021e+00 -2.498502756447697898e-02 3.228277803193566164e+00 1.660471783719804154e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.427678087475143087e+01 1.104062924686864539e-01 6.123575166954547733e+00 -2.516014405106459934e-02 3.229946645046941622e+00 1.677206351692540898e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.426552250242284536e+01 1.111434385636739380e-01 6.125103091276676182e+00 -2.533417121247729872e-02 3.231632204499740091e+00 1.693906729216581100e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.425418673110227452e+01 1.118774119473887607e-01 6.126622543035757928e+00 -2.550710649772106736e-02 3.233334446604972712e+00 1.710571406729188490e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.424277385863358170e+01 1.126082049850563871e-01 6.128132994712559345e+00 -2.567894755429054807e-02 3.235053334916701662e+00 1.727198895951220781e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.423128418519850769e+01 1.133358104450357257e-01 6.129633916845826036e+00 -2.584969222310667600e-02 3.236788831511483888e+00 1.743787730205508327e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.421971801331427443e+01 1.140602214980735996e-01 6.131124778115335516e+00 -2.601933853665455015e-02 3.238540897010138586e+00 1.760336464748931545e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.420807564783089205e+01 1.147814317163787651e-01 6.132605045424980084e+00 -2.618788471765268536e-02 3.240309490599843301e+00 1.776843677092768137e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.419635739592814616e+01 1.154994350725177393e-01 6.134074183985847029e+00 -2.635532917765123426e-02 3.242094570056540448e+00 1.793307967305503639e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.418456356711228317e+01 1.162142259381354903e-01 6.135531657399266869e+00 -2.652167051556086896e-02 3.243896091767640044e+00 1.809727958298185113e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.417269447321238296e+01 1.169257990825041532e-01 6.136976927739795862e+00 -2.668690751622515220e-02 3.245714010754995993e+00 1.826102296093493754e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.416075042837641362e+01 1.176341496708944862e-01 6.138409455638225154e+00 -2.685103915167738262e-02 3.247548280698156375e+00 1.842429650104690508e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.414873174906694508e+01 1.183392732627623067e-01 6.139828700364727609e+00 -2.701406458006793548e-02 3.249398853957882860e+00 1.858708713376011970e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.413663875405658210e+01 1.190411658097885322e-01 6.141234119911618272e+00 -2.717598314060360246e-02 3.251265681599872615e+00 1.874938202767186327e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.412447176442310948e+01 1.197398236537719207e-01 6.142625171075756896e+00 -2.733679435156698145e-02 3.253148713418672955e+00 1.891116859151322979e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.411223110354432109e+01 1.204352435243673941e-01 6.144001309540727540e+00 -2.749649790845967029e-02 3.255047897961788284e+00 1.907243447597886665e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.409991709709255936e+01 1.211274225366735929e-01 6.145361989958766813e+00 -2.765509368208922056e-02 3.256963182553960223e+00 1.923316757539153196e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.408753007302893501e+01 1.218163581886734792e-01 6.146706666032403454e+00 -2.781258171660180509e-02 3.258894513321607622e+00 1.939335602920339019e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.407507036159725722e+01 1.225020483585319564e-01 6.148034790595787058e+00 -2.796896222746261818e-02 3.260841835217407336e+00 1.955298822333598890e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.406253829531765476e+01 1.231844913017531989e-01 6.149345815695692608e+00 -2.812423560009541523e-02 3.262805092045003352e+00 1.971205279143059888e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.404993420897987200e+01 1.238636856481850346e-01 6.150639192672390898e+00 -2.827840239123394911e-02 3.264784226483849139e+00 1.987053861621685541e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.403725843963625408e+01 1.245396303988859921e-01 6.151914372240198325e+00 -2.843146332407529148e-02 3.266779180114152137e+00 2.002843483012844983e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.402451132659447808e+01 1.252123249228859203e-01 6.153170804567320573e+00 -2.858341928459845471e-02 3.268789893441872874e+00 2.018573081587721543e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.401169321140999102e+01 1.258817689538270501e-01 6.154407939355211354e+00 -2.873427131929890896e-02 3.270816305923780032e+00 2.034241620701844264e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.399880443787815842e+01 1.265479625864862900e-01 6.155625225917453314e+00 -2.888402063289118721e-02 3.272858355992558810e+00 2.049848088836972795e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.398584535202612145e+01 1.272109062731833773e-01 6.156822113258144213e+00 -2.903266858597360403e-02 3.274915981081951255e+00 2.065391499628519908e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.397281630210437520e+01 1.278706008200785615e-01 6.157998050149761760e+00 -2.918021669265715226e-02 3.276989117651917027e+00 2.080870891878786044e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.395971763857805392e+01 1.285270473833644844e-01 6.159152485210482197e+00 -2.932666661816063156e-02 3.279077701213802598e+00 2.096285329556285201e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.394654971411794619e+01 1.291802474653562793e-01 6.160284866980939356e+00 -2.947202017642069904e-02 3.281181666355500681e+00 2.111633901781901843e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.393331288359121523e+01 1.298302029104783373e-01 6.161394644000458776e+00 -2.961627932959448248e-02 3.283300946766595896e+00 2.126915722820657204e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.392000750405181009e+01 1.304769159011371360e-01 6.162481264882946341e+00 -2.975944618701732713e-02 3.285435475263503768e+00 2.142129932056065222e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.390663393473063003e+01 1.311203889535165479e-01 6.163544178391990869e+00 -2.990152299950543657e-02 3.287585183814546674e+00 2.157275693906192046e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.389319253702544010e+01 1.317606249133019547e-01 6.164582833515148685e+00 -3.004251215650455276e-02 3.289750003564953840e+00 2.172352197754821856e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.387968367449052920e+01 1.323976269513243431e-01 6.165596679537556746e+00 -3.018241618351958158e-02 3.291929864861788957e+00 2.187358657873450171e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.386610771282610166e+01 1.330313985591279058e-01 6.166585166114859184e+00 -3.032123773952466114e-02 3.294124697278794311e+00 2.202294313331481027e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.385246501986741308e+01 1.336619435444657555e-01 6.167547743345433986e+00 -3.045897961435563295e-02 3.296334429641138541e+00 2.217158427894941677e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.383875596557365029e+01 1.342892660267274996e-01 6.168483861841902005e+00 -3.059564472608683125e-02 3.298558990050059148e+00 2.231950289914039209e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.382498092201657158e+01 1.349133704323030591e-01 6.169392972801897024e+00 -3.073123611839411254e-02 3.300798305907383767e+00 2.246669212199881374e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.381114026336888578e+01 1.355342614898868148e-01 6.170274528078089737e+00 -3.086575695790595708e-02 3.303052303939927103e+00 2.261314531890684654e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.379723436589240038e+01 1.361519442257259349e-01 6.171127980247447908e+00 -3.099921053164558446e-02 3.305320910223745745e+00 2.275885610308783780e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.378326360792591565e+01 1.367664239588082808e-01 6.171952782679817950e+00 -3.113160024668286396e-02 3.307604050208255764e+00 2.290381832829693765e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.376922836987284526e+01 1.373777062959853912e-01 6.172748389605915875e+00 -3.126292962757522970e-02 3.309901648740210867e+00 2.304802608720664045e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.375512903418864674e+01 1.379857971270673223e-01 6.173514256184320814e+00 -3.139320231123152172e-02 3.312213630087495808e+00 2.319147370944417072e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.374096598536803704e+01 1.385907026198872904e-01 6.174249838567545723e+00 -3.152242204410974497e-02 3.314539917962729287e+00 2.333415575976496154e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.372673960993199849e+01 1.391924292153301768e-01 6.174954593967277638e+00 -3.165059267953045097e-02 3.316880435546683437e+00 2.347606703615208110e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.371245029641456270e+01 1.397909836223287516e-01 6.175627980718787491e+00 -3.177771817499067813e-02 3.319235105511507911e+00 2.361720256783344379e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.369809843534937777e+01 1.403863728128312560e-01 6.176269458344488150e+00 -3.190380258948001535e-02 3.321603850043751471e+00 2.375755761322009135e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.368368441925608359e+01 1.409786040167440302e-01 6.176878487616645153e+00 -3.202885008080041951e-02 3.323986590867174407e+00 2.389712765776875331e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.366920864262647228e+01 1.415676847168527985e-01 6.177454530619218787e+00 -3.215286490289129273e-02 3.326383249265343345e+00 2.403590841177194806e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.365467150191045320e+01 1.421536226437259409e-01 6.177997050808837542e+00 -3.227585140316137358e-02 3.328793746104001361e+00 2.417389580807878524e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.364007339550183140e+01 1.427364257706033590e-01 6.178505513074898481e+00 -3.239781401982884390e-02 3.331218001853206712e+00 2.431108599974966811e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.362541472372389606e+01 1.433161023082742958e-01 6.178979383798776759e+00 -3.251875727927134446e-02 3.333655936609233983e+00 2.444747535764806370e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.361069588881481884e+01 1.438926606999454128e-01 6.179418130912172735e+00 -3.263868579417783522e-02 3.336107470116234097e+00 2.458306046805011982e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.359591729491283907e+01 1.444661096160871350e-01 6.179821223954744980e+00 -3.275760426308475110e-02 3.338572521787661618e+00 2.471783813033650093e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.358107934804128369e+01 1.450364579492791628e-01 6.180188134130836453e+00 -3.287551746545415432e-02 3.341051010727448034e+00 2.485180535419392184e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.356618245609344520e+01 1.456037148090742750e-01 6.180518334365109112e+00 -3.299243025837142462e-02 3.343542855750896603e+00 2.498495935691739250e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.355122702881730845e+01 1.461678895168682102e-01 6.180811299357265476e+00 -3.310834757396085432e-02 3.346047975405308517e+00 2.511729756073272091e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.353621347780011241e+01 1.467289916007772088e-01 6.181066505635850916e+00 -3.322327441681881266e-02 3.348566287990340840e+00 2.524881759007427048e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.352114221645276437e+01 1.472870307905260745e-01 6.181283431611151791e+00 -3.333721586146559668e-02 3.351097711578089999e+00 2.537951726882084133e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.350601365999409964e+01 1.478420170123493360e-01 6.181461557627180525e+00 -3.345017704981705087e-02 3.353642164032895501e+00 2.550939461749257564e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.349082822543500626e+01 1.483939603839082855e-01 6.181600366012740544e+00 -3.356216318867701054e-02 3.356199563030862976e+00 2.563844785041164212e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.347558633156240049e+01 1.489428712092266127e-01 6.181699341131582592e+00 -3.367317954725165124e-02 3.358769826079100351e+00 2.576667537282948534e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.346028839892308149e+01 1.494887599736468564e-01 6.181757969431645350e+00 -3.378323145468658389e-02 3.361352870534667137e+00 2.589407577802333923e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.344493484980744569e+01 1.500316373388103919e-01 6.181775739493379440e+00 -3.389232429762778498e-02 3.363948613623228834e+00 2.602064784436466591e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.342952610823308390e+01 1.505715141376631760e-01 6.181752142077158396e+00 -3.400046351780713211e-02 3.366556972457420471e+00 2.614639053236212859e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.341406259992826300e+01 1.511084013694896089e-01 6.181686670169778353e+00 -3.410765460965342610e-02 3.369177864054910376e+00 2.627130298168163861e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.339854475231528497e+01 1.516423101949765373e-01 6.181578819030047356e+00 -3.421390311796837502e-02 3.371811205356166408e+00 2.639538450814977663e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.338297299449373412e+01 1.521732519313045706e-01 6.181428086233514918e+00 -3.431921463692053781e-02 3.374456913241925982e+00 2.651863460086659185e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.336734775722357860e+01 1.527012380472586306e-01 6.181233971716450171e+00 -3.442359480841333808e-02 3.377114904550379215e+00 2.664105291924344365e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.335166947290820261e+01 1.532262801583851586e-01 6.180995977818804832e+00 -3.452704931784769671e-02 3.379785096094036767e+00 2.676263928976744394e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.333593857557736406e+01 1.537483900221973676e-01 6.180713609326180524e+00 -3.462958389171853779e-02 3.382467404676284151e+00 2.688339370292808228e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.332015550087006694e+01 1.542675795334207400e-01 6.180386373510900810e+00 -3.473120429539302417e-02 3.385161747107627850e+00 2.700331631014986355e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.330432068601734485e+01 1.547838607192802141e-01 6.180013780172186166e+00 -3.483191633091924089e-02 3.387868040221635457e+00 2.712240742071839877e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.328843456982496640e+01 1.552972457348308077e-01 6.179595341675447884e+00 -3.493172583486579830e-02 3.390586200890568058e+00 2.724066749870199255e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.327249759265606421e+01 1.558077468583331793e-01 6.179130572990697345e+00 -3.503063867619286842e-02 3.393316146040703973e+00 2.735809715987082974e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.325651019641369821e+01 1.563153764866756779e-01 6.178618991730077781e+00 -3.512866075415510547e-02 3.396057792667356079e+00 2.747469716861571792e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.324047282452334429e+01 1.568201471308441619e-01 6.178060118184528271e+00 -3.522579799623686697e-02 3.398811057849578265e+00 2.759046843486831491e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.322438592191532969e+01 1.573220714114410279e-01 6.177453475359579116e+00 -3.532205635612015865e-02 3.401575858764566807e+00 2.770541201102472845e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.320824993500720268e+01 1.578211620542547267e-01 6.176798589010288332e+00 -3.541744181168557382e-02 3.404352112701752642e+00 2.781952908887429590e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.319206531168605601e+01 1.583174318858808216e-01 6.176094987675327275e+00 -3.551196036304661574e-02 3.407139737076587682e+00 2.793282099653529235e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.317583250129080064e+01 1.588108938293958938e-01 6.175342202710220718e+00 -3.560561803061765285e-02 3.409938649444024250e+00 2.804528919539926723e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.315955195459439331e+01 1.593015609000850430e-01 6.174539768319743160e+00 -3.569842085321577735e-02 3.412748767511691650e+00 2.815693527708564708e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.314322412378602323e+01 1.597894462012243999e-01 6.173687221589490903e+00 -3.579037488619674079e-02 3.415570009152764985e+00 2.826776096040820377e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.312684946245326856e+01 1.602745629199191224e-01 6.172784102516621907e+00 -3.588148619962519548e-02 3.418402292418535549e+00 2.837776808835487316e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.311042842556421384e+01 1.607569243229979572e-01 6.171829954039785626e+00 -3.597176087655726273e-02 3.421245535550675676e+00 2.848695862509003154e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.309396146944952477e+01 1.612365437529581502e-01 6.170824322068305001e+00 -3.606120501264988010e-02 3.424099656993214946e+00 2.859533465310100386e-02 4.829959184893598545e-01 1.531264570654267310e+01 -1.304853679182625292e+01 4.759145438460010702e+00
1.307744905178447503e+01 1.617134346239586240e-01 6.169766755510645240e+00 -3.614982471413726722e-02 3.426964575404223723e+00 2.870289837020218587e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.306089825280275285e+01 1.620549775762260836e-01 6.168657845045041554e+00 -3.621973003765530108e-02 3.429837110767530284e+00 2.874781040760518783e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.304431606938067922e+01 1.623948728128080388e-01 6.167498298041019567e+00 -3.628905159167897937e-02 3.432714137700195067e+00 2.879272888816000048e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.302770283590838929e+01 1.627331254792456217e-01 6.166287842003050912e+00 -3.635779279668903408e-02 3.435595656587301594e+00 2.883764864243729131e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.301105888777026820e+01 1.630697407731287185e-01 6.165026206171420498e+00 -3.642595708091247303e-02 3.438481667301546807e+00 2.888256459209285684e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.299438456133328934e+01 1.634047239431020149e-01 6.163713121535604245e+00 -3.649354787972266395e-02 3.441372169212334242e+00 2.892747174952344652e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.297768019393531169e+01 1.637380802878628250e-01 6.162348320847438110e+00 -3.656056863504492105e-02 3.444267161194827676e+00 2.897236521749573315e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.296094612387333633e+01 1.640698151551513162e-01 6.160931538634080162e+00 -3.662702279476780232e-02 3.447166641638970574e+00 2.901724018874922775e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.294418269039171143e+01 1.643999339407341553e-01 6.159462511210754165e+00 -3.669291381216019388e-02 3.450070608458461141e+00 2.906209194557401315e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.292739023367031415e+01 1.647284420873819100e-01 6.157940976693288881e+00 -3.675824514529438952e-02 3.452979059099685610e+00 2.910691585936410128e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.291056909481268811e+01 1.650553450838411762e-01 6.156366675010436218e+00 -3.682302025647527649e-02 3.455891990550604920e+00 2.915170739014724677e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.289371961583415427e+01 1.653806484638019325e-01 6.154739347915981540e+00 -3.688724261167576624e-02 3.458809399349594749e+00 2.919646208609203916e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.287684213964988444e+01 1.657043578048607579e-01 6.153058739000632826e+00 -3.695091567997861592e-02 3.461731281594232712e+00 2.924117558299304392e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.285993701006295886e+01 1.660264787274808029e-01 6.151324593703696664e+00 -3.701404293301869403e-02 3.464657632950035371e+00 2.928584360373424206e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.284300457175238641e+01 1.663470168939488736e-01 6.149536659324532195e+00 -3.707662784441138892e-02 3.467588448659138844e+00 2.933046195773005016e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.282604517026111601e+01 1.666659780073306285e-01 6.147694685033793682e+00 -3.713867388924436963e-02 3.470523723548923023e+00 2.937502654035228228e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.280905915198401601e+01 1.669833678104235553e-01 6.145798421884450136e+00 -3.720018454355915327e-02 3.473463452040578936e+00 2.941953333233675305e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.279204686415583936e+01 1.672991920847091141e-01 6.143847622822593557e+00 -3.726116328382553938e-02 3.476407628157613061e+00 2.946397839917043113e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.277500865483918169e+01 1.676134566493042988e-01 6.141842042698025139e+00 -3.732161358642302473e-02 3.479356245534292569e+00 2.950835789046130433e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.275794487291240920e+01 1.679261673599133087e-01 6.139781438274622971e+00 -3.738153892712945542e-02 3.482309297424024397e+00 2.955266803929166089e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.274085586805759540e+01 1.682373301077798033e-01 6.137665568240493030e+00 -3.744094278061691622e-02 3.485266776707669933e+00 2.959690516155550483e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.272374199074843126e+01 1.685469508186404064e-01 6.135494193217899017e+00 -3.749982861995500294e-02 3.488228675901792197e+00 2.964106565528086198e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.270660359223814595e+01 1.688550354516797358e-01 6.133267075772977250e+00 -3.755819991612148467e-02 3.491194987166835073e+00 2.968514599993762187e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.268944102454740808e+01 1.691615899984876548e-01 6.130983980425231294e+00 -3.761606013752048089e-02 3.494165702315231936e+00 2.972914275573163706e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.267225464045223582e+01 1.694666204820190480e-01 6.128644673656806319e+00 -3.767341274950817415e-02 3.497140812819444111e+00 2.977305256288575314e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.265504479347190170e+01 1.697701329555567906e-01 6.126248923921552958e+00 -3.773026121392613480e-02 3.500120309819925613e+00 2.981687214090842503e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.263781183785684092e+01 1.700721335016781299e-01 6.123796501653868241e+00 -3.778660898864229928e-02 3.503104184133014165e+00 2.986059828785058226e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.262055612857656151e+01 1.703726282312250928e-01 6.121287179277323354e+00 -3.784245952709964361e-02 3.506092426258748507e+00 2.990422787955138162e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.260327802130756147e+01 1.706716232822792223e-01 6.118720731213074693e+00 -3.789781627787259383e-02 3.509085026388609307e+00 2.994775786887348551e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.258597787242126032e+01 1.709691248191411439e-01 6.116096933888061749e+00 -3.795268268423123564e-02 3.512081974413181928e+00 2.999118528492846630e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.256865603897192507e+01 1.712651390313152666e-01 6.113415565742988278e+00 -3.800706218371329576e-02 3.515083259929742798e+00 3.003450723229296113e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.255131287868462486e+01 1.715596721325000906e-01 6.110676407240095642e+00 -3.806095820770399180e-02 3.518088872249766297e+00 3.007772089021617731e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.253394874994318364e+01 1.718527303595843436e-01 6.107879240870717652e+00 -3.811437418102371633e-02 3.521098800406352591e+00 3.012082351181928977e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.251656401177815958e+01 1.721443199716494454e-01 6.105023851162630244e+00 -3.816731352152360340e-02 3.524113033161572872e+00 3.016381242328735821e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.249915902385483157e+01 1.724344472489786062e-01 6.102110024687187995e+00 -3.821977963968895692e-02 3.527131559013736872e+00 3.020668502305428466e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.248173414646121415e+01 1.727231184920728357e-01 6.099137550066252800e+00 -3.827177593825060314e-02 3.530154366204576011e+00 3.024943878098135600e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.246428974049608307e+01 1.730103400206741138e-01 6.096106217978914721e+00 -3.832330581180411200e-02 3.533181442726343935e+00 3.029207123752994044e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.244682616745702397e+01 1.732961181727962208e-01 6.093015821168009438e+00 -3.837437264643694945e-02 3.536212776328836682e+00 3.033458000292880638e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.242934378942851126e+01 1.735804593037633403e-01 6.089866154446426982e+00 -3.842497981936347090e-02 3.539248354526326246e+00 3.037696275633663956e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.241184296907000295e+01 1.738633697852568216e-01 6.086657014703217961e+00 -3.847513069856783874e-02 3.542288164604411982e+00 3.041921724500018520e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.239432406960406219e+01 1.741448560043702132e-01 6.083388200909501720e+00 -3.852482864245480171e-02 3.545332193626787198e+00 3.046134128340856340e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.237678745480451603e+01 1.744249243626729839e-01 6.080059514124168452e+00 -3.857407699950832908e-02 3.548380428441920476e+00 3.050333275244419481e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.235923348898462670e+01 1.747035812752830708e-01 6.076670757499385900e+00 -3.862287910795806495e-02 3.551432855689653056e+00 3.054518959853081556e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.234166253698530902e+01 1.749808331699485575e-01 6.073221736285908889e+00 -3.867123829545363045e-02 3.554489461807710526e+00 3.058690983277901482e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.232407496416336912e+01 1.752566864861385687e-01 6.069712257838189906e+00 -3.871915787874668363e-02 3.557550233038127452e+00 3.062849153012977069e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.230647113637977874e+01 1.755311476741437393e-01 6.066142131619300493e+00 -3.876664116338075089e-02 3.560615155433588530e+00 3.066993282849635183e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.228885141998798147e+01 1.758042231941863431e-01 6.062511169205657247e+00 -3.881369144338877447e-02 3.563684214863682254e+00 3.071123192790507772e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.227121618182223983e+01 1.760759195155402745e-01 6.058819184291555970e+00 -3.886031200099849398e-02 3.566757397021070641e+00 3.075238708963528092e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.225356578918601258e+01 1.763462431156611054e-01 6.055065992693521970e+00 -3.890650610635600082e-02 3.569834687427569264e+00 3.079339663535993893e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.223590060984037287e+01 1.766152004793261066e-01 6.051251412354470283e+00 -3.895227701726134556e-02 3.572916071440145558e+00 3.083425894628678832e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.221822101199245836e+01 1.768827980977845937e-01 6.047375263347684715e+00 -3.899762797887798560e-02 3.576001534256828318e+00 3.087497246229651063e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.220052736428397111e+01 1.771490424679190989e-01 6.043437367880606814e+00 -3.904256222346554062e-02 3.579091060922532375e+00 3.091553568108313874e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.218282003577970940e+01 1.774139400914170328e-01 6.039437550298451640e+00 -3.908708297012281063e-02 3.582184636334797112e+00 3.095594715729580934e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.216509939595614576e+01 1.776774974739530888e-01 6.035375637087635248e+00 -3.913119342453821869e-02 3.585282245249438393e+00 3.099620550168194488e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.214736581469004584e+01 1.779397211243826105e-01 6.031251456879033412e+00 -3.917489677874758103e-02 3.588383872286116105e+00 3.103630938023214589e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.212961966224713173e+01 1.782006175539458115e-01 6.027064840451056504e+00 -3.921819621089916996e-02 3.591489501933815998e+00 3.107625751332717887e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.211186130927078786e+01 1.784601932754831533e-01 6.022815620732558273e+00 -3.926109488502599332e-02 3.594599118556246253e+00 3.111604867488729567e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.209409112677081310e+01 1.787184548026617970e-01 6.018503632805568770e+00 -3.930359595082527635e-02 3.597712706397147908e+00 3.115568169152423822e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.207630948611222088e+01 1.789754086492133245e-01 6.014128713907859414e+00 -3.934570254344500750e-02 3.600830249585523557e+00 3.119515544169616794e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.205851675900407827e+01 1.792310613281826726e-01 6.009690703435340176e+00 -3.938741778327756876e-02 3.603951732140777686e+00 3.123446885486583918e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.204071331748840379e+01 1.794854193511885854e-01 6.005189442944292466e+00 -3.942874477576028408e-02 3.607077137977777515e+00 3.127362091066224897e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.202289953392910427e+01 1.797384892276952528e-01 6.000624776153438589e+00 -3.946968661118292060e-02 3.610206450911825460e+00 3.131261063804604422e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.200507578100096495e+01 1.799902774642955228e-01 5.995996548945848659e+00 -3.951024636450200384e-02 3.613339654663553002e+00 3.135143711447891529e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.198724243167868408e+01 1.802407905640055763e-01 5.991304609370692091e+00 -3.955042709516188443e-02 3.616476732863727950e+00 3.139009946509720844e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.196939985922596961e+01 1.804900350255711772e-01 5.986548807644829218e+00 -3.959023184692249397e-02 3.619617669057981324e+00 3.142859686189003465e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.195154843718466964e+01 1.807380173427853010e-01 5.981728996154246580e+00 -3.962966364769372751e-02 3.622762446711451645e+00 3.146692852288201364e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.193368853936396690e+01 1.809847440038174771e-01 5.976845029455346570e+00 -3.966872550937633468e-02 3.625911049213347503e+00 3.150509371132095837e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.191582053982962108e+01 1.812302214905545938e-01 5.971896764276078962e+00 -3.970742042770927793e-02 3.629063459881430198e+00 3.154309173487059026e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.189794481289326100e+01 1.814744562779533610e-01 5.966884059516928573e+00 -3.974575138212346759e-02 3.632219661966414215e+00 3.158092194480860426e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.188006173310173708e+01 1.817174548334042350e-01 5.961806776251756368e+00 -3.978372133560180435e-02 3.635379638656289991e+00 3.161858373523015325e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.186217167522651295e+01 1.819592236161069465e-01 5.956664777728495785e+00 -3.982133323454539048e-02 3.638543373080564969e+00 3.165607654225701534e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.184427501425312812e+01 1.821997690764576017e-01 5.951457929369706079e+00 -3.985859000864593743e-02 3.641710848314426929e+00 3.169339984325254128e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.182637212537070148e+01 1.824390976554472465e-01 5.946186098772989759e+00 -3.989549457076414785e-02 3.644882047382830503e+00 3.173055315604262488e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.180846338396149342e+01 1.826772157840719502e-01 5.940849155711267926e+00 -3.993204981681413440e-02 3.648056953264503299e+00 3.176753603814273796e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.179054916559052479e+01 1.829141298827543227e-01 5.935446972132924159e+00 -3.996825862565365345e-02 3.651235548895876981e+00 3.180434808599130747e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.177262984599524920e+01 1.831498463607764970e-01 5.929979422161812508e+00 -4.000412385898017426e-02 3.654417817174941963e+00 3.184098893418944171e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.175470580107528029e+01 1.833843716157245451e-01 5.924446382097135810e+00 -4.003964836123261734e-02 3.657603740965024386e+00 3.187745825474724848e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.173677740688217241e+01 1.836177120329440249e-01 5.918847730413194341e+00 -4.007483495949875490e-02 3.660793303098492046e+00 3.191375575633677991e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.171884503960926338e+01 1.838498739850071284e-01 5.913183347759009223e+00 -4.010968646342810695e-02 3.663986486380381269e+00 3.194988118355177042e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.170090907558156523e+01 1.840808638311907663e-01 5.907453116957818828e+00 -4.014420566515028432e-02 3.667183273591953174e+00 3.198583431617425810e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.168296989124572249e+01 1.843106879169660317e-01 5.901656923006453503e+00 -4.017839533919870254e-02 3.670383647494177115e+00 3.202161496844822125e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.166502786316001128e+01 1.845393525734986551e-01 5.895794653074590386e+00 -4.021225824243956914e-02 3.673587590831138616e+00 3.205722298836025802e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.164708336798441124e+01 1.847668641171605619e-01 5.889866196503890095e+00 -4.024579711400600585e-02 3.676795086333380702e+00 3.209265825692748236e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.162913678247072191e+01 1.849932288490524490e-01 5.883871444807015294e+00 -4.027901467523731932e-02 3.680006116721169285e+00 3.212792068749266428e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.161118848345274124e+01 1.852184530545371299e-01 5.877810291666537346e+00 -4.031191362962321251e-02 3.683220664707691938e+00 3.216301022502669749e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.159323884783650094e+01 1.854425430027838440e-01 5.871682632933729273e+00 -4.034449666275295721e-02 3.686438713002186063e+00 3.219792684543847788e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.157528825259056049e+01 1.856655049463232787e-01 5.865488366627249484e+00 -4.037676644226936146e-02 3.689660244312998216e+00 3.223267055489228289e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.155733707473635441e+01 1.858873451206131122e-01 5.859227392931716238e+00 -4.040872561782746925e-02 3.692885241350576386e+00 3.226724138913264484e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.153938569133859637e+01 1.861080697436143794e-01 5.852899614196178213e+00 -4.044037682105791620e-02 3.696113686830393874e+00 3.230163941281683632e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.152143447949574373e+01 1.863276850153781361e-01 5.846504934932478470e+00 -4.047172266553484415e-02 3.699345563475807896e+00 3.233586471885498137e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.150348381633051709e+01 1.865461971176425593e-01 5.840043261813518072e+00 -4.050276574674824270e-02 3.702580854020851575e+00 3.236991742775785497e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.148553407898048206e+01 1.867636122134403720e-01 5.833514503671420215e+00 -4.053350864208073168e-02 3.705819541212963308e+00 3.240379768699240548e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.146758564458867369e+01 1.869799364467165104e-01 5.826918571495594001e+00 -4.056395391078857632e-02 3.709061607815648642e+00 3.243750567034500709e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.144963889029429893e+01 1.871951759419558381e-01 5.820255378430703175e+00 -4.059410409398694214e-02 3.712307036611081745e+00 3.247104157729253232e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.143169419322347480e+01 1.874093368038208529e-01 5.813524839774543373e+00 -4.062396171463923678e-02 3.715555810402642933e+00 3.250440563238119612e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.141375193048003922e+01 1.876224251167993573e-01 5.806726872975820797e+00 -4.065352927755050416e-02 3.718807912017395356e+00 3.253759808461325481e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.139581247913640993e+01 1.878344469448618992e-01 5.799861397631848270e+00 -4.068280926936473918e-02 3.722063324308499510e+00 3.257061920684152512e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.137787621622450551e+01 1.880454083311288993e-01 5.792928335486147162e+00 -4.071180415856606727e-02 3.725322030157569575e+00 3.260346929517179276e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.135994351872671615e+01 1.882553152975474098e-01 5.785927610425962264e+00 -4.074051639548369186e-02 3.728584012476967136e+00 3.263614866837304118e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.134201476356693483e+01 1.884641738445772541e-01 5.778859148479698504e+00 -4.076894841230051247e-02 3.731849254212040279e+00 3.266865766729556975e-02 4.866057781328490539e-01 1.417292007137283250e+01 -1.324794343883327485e+01 4.200157789630522664e+00
1.132409032760164713e+01 1.886719899508866594e-01 5.771722877814265296e+00 -4.079710262306536495e-02 3.735117738343302296e+00 3.270099665429699459e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.130621574119217243e+01 1.878044118348617397e-01 5.764548000907756098e+00 -4.080028181946184634e-02 3.738368378189004027e+00 3.231278986015138216e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.128843571258430600e+01 1.869422288740392457e-01 5.757364385323060496e+00 -4.080348874849426544e-02 3.741580491822920074e+00 3.193044852030216957e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.127074939226256411e+01 1.860853660170298796e-01 5.750172942586880609e+00 -4.080673660520550000e-02 3.744754658688118631e+00 3.155383125224187069e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.125315593978241502e+01 1.852337497646106279e-01 5.742974563520111708e+00 -4.081003801858310714e-02 3.747891444287044127e+00 3.118280060618681265e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.123565452368572615e+01 1.843873081380192069e-01 5.735770118791999828e+00 -4.081340497748892765e-02 3.750991400568188361e+00 3.081722293062325729e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.121824432141673888e+01 1.835459706481739894e-01 5.728560459453151843e+00 -4.081684894158160021e-02 3.754055066300078458e+00 3.045696826027895904e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.120092451923337151e+01 1.827096682647662562e-01 5.721346417455976052e+00 -4.082038080054428697e-02 3.757082967433981402e+00 3.010191019388354025e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.118369431212025766e+01 1.818783333864291973e-01 5.714128806154213258e+00 -4.082401094536185909e-02 3.760075617454663899e+00 2.975192578683944628e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.116655290369724263e+01 1.810517047931474721e-01 5.706908420791446446e+00 -4.082774565519215609e-02 3.763033517720732579e+00 2.940688576945945515e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.114949956321256330e+01 1.802291958586695886e-01 5.699686078443705561e+00 -4.083158456187484936e-02 3.765957154328329448e+00 2.906664728755699659e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.113253350786636986e+01 1.794119728409131753e-01 5.692462537671594269e+00 -4.083555934134219106e-02 3.768847005479737611e+00 2.873115801863106861e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.111565392454042112e+01 1.785999695214040839e-01 5.685238513198037857e+00 -4.083967842941995524e-02 3.771703540559387946e+00 2.840030773230000846e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.109886000898390179e+01 1.777931210199001355e-01 5.678014703257995066e+00 -4.084394983278068908e-02 3.774527218078959301e+00 2.807398918594996781e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.108215096571187885e+01 1.769913637660756878e-01 5.670791790021746159e+00 -4.084838114103556128e-02 3.777318485971246975e+00 2.775209803159786950e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.106552600790115193e+01 1.761946354713080365e-01 5.663570440008560247e+00 -4.085297954614941496e-02 3.780077781875371024e+00 2.743453272694272235e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.104898435728866879e+01 1.754028751014227450e-01 5.656351304484328324e+00 -4.085775186252601360e-02 3.782805533412811894e+00 2.712119444948105779e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.103252524406788204e+01 1.746160228496000111e-01 5.649135019850018757e+00 -4.086270452925171159e-02 3.785502158455352095e+00 2.681198701208590759e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.101614790678758560e+01 1.738340201101778448e-01 5.641922208015373918e+00 -4.086784364827325544e-02 3.788168065384484695e+00 2.650681678487158341e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.099985159224922349e+01 1.730568094526710454e-01 5.634713476763792528e+00 -4.087317496286432122e-02 3.790803653343250534e+00 2.620559261418678107e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.098363555540648129e+01 1.722843345966126039e-01 5.627509420103754323e+00 -4.087870391691458133e-02 3.793409312480148454e+00 2.590822575207857650e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.096749905926400181e+01 1.715165403866842353e-01 5.620310618611545905e+00 -4.088443561141383298e-02 3.795985424185925883e+00 2.561462977843789041e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.095144137477791269e+01 1.707533727685542069e-01 5.613117639762104538e+00 -4.089037487827412720e-02 3.798532361323053053e+00 2.532472053701988537e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.093546178075646758e+01 1.699947787651311104e-01 5.605931038250723475e+00 -4.089652622641913593e-02 3.801050488448427078e+00 2.503841606146168033e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.091955956376158632e+01 1.692407064533484884e-01 5.598751356304936699e+00 -4.090289391448782841e-02 3.803540162029401817e+00 2.475563651596648582e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.090373401801172015e+01 1.684911049415199202e-01 5.591579123986481825e+00 -4.090948190748459889e-02 3.806001730653320703e+00 2.447630412687160778e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.088798444528481113e+01 1.677459243470742489e-01 5.584414859485259619e+00 -4.091629392188603220e-02 3.808435535230959790e+00 2.420034312505224550e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.087231015482321617e+01 1.670051157749277704e-01 5.577259069403259772e+00 -4.092333342247850975e-02 3.810841909193804611e+00 2.392767968562027614e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.085671046323872879e+01 1.662686312962067259e-01 5.570112249031206275e+00 -4.093060361508349398e-02 3.813221178685660906e+00 2.365824186927900988e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.084118469441935773e+01 1.655364239275524396e-01 5.562974882616062544e+00 -4.093810749163818985e-02 3.815573662748525496e+00 2.339195957065597076e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.082573217943682309e+01 1.648084476108388208e-01 5.555847443621107828e+00 -4.094584779144573583e-02 3.817899673503083680e+00 2.312876446033379149e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.081035225645509179e+01 1.640846571933444464e-01 5.548730394978397484e+00 -4.095382704782280642e-02 3.820199516323950828e+00 2.286858993699697820e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.079504427064046901e+01 1.633650084084317111e-01 5.541624189333292705e+00 -4.096204757419761450e-02 3.822473490009764774e+00 2.261137107536108706e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.077980757407240731e+01 1.626494578566109461e-01 5.534529269282336905e+00 -4.097051146189928383e-02 3.824721886948417637e+00 2.235704457692520158e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.076464152565581678e+01 1.619379629870839887e-01 5.527446067603765556e+00 -4.097922061627082280e-02 3.826944993277470619e+00 2.210554872603490845e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.074954549103448009e+01 1.612304820796987281e-01 5.520375007481415963e+00 -4.098817672946864638e-02 3.829143089039973802e+00 2.185682334131200735e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.073451884250561505e+01 1.605269742273169598e-01 5.513316502722156898e+00 -4.099738129804333248e-02 3.831316448335822411e+00 2.161080973293606072e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.071956095893583338e+01 1.598273993186129227e-01 5.506270957966803437e+00 -4.100683564005295351e-02 3.833465339468766331e+00 2.136745066129655188e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.070467122567822749e+01 1.591317180212577231e-01 5.499238768895038376e+00 -4.101654087463837278e-02 3.835590025089247845e+00 2.112669029336650128e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.068984903449077883e+01 1.584398917655085448e-01 5.492220322424294032e+00 -4.102649794014241735e-02 3.837690762333170635e+00 2.088847416415676173e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.067509378345601512e+01 1.577518827281812752e-01 5.485215996902890190e+00 -4.103670760431158554e-02 3.839767802956736809e+00 2.065274913867767154e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.066040487690194993e+01 1.570676538170005521e-01 5.478226162297575641e+00 -4.104717044958187261e-02 3.841821393467482082e+00 2.041946337270292289e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.064578172532435829e+01 1.563871686553295337e-01 5.471251180375555911e+00 -4.105788688318105784e-02 3.843851775251601932e+00 2.018856627713814730e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.063122374531026182e+01 1.557103915672502781e-01 5.464291404881367775e+00 -4.106885715133416770e-02 3.845859184697717481e+00 1.996000848394277605e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.061673035946270893e+01 1.550372875630010305e-01 5.457347181708612993e+00 -4.108008132562637749e-02 3.847843853317172158e+00 1.973374181044024178e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.060230099632693168e+01 1.543678223247682835e-01 5.450418849066656968e+00 -4.109155930607799601e-02 3.849806007860952839e+00 1.950971922632111985e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.058793509031781355e+01 1.537019621928212287e-01 5.443506737642470839e+00 -4.110329083369205355e-02 3.851745870433347374e+00 1.928789482259798266e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.057363208164843016e+01 1.530396741519520765e-01 5.436611170758061107e+00 -4.111527548614837130e-02 3.853663658602475284e+00 1.906822377992389503e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.055939141626016742e+01 1.523809258182715065e-01 5.429732464523036484e+00 -4.112751267494194757e-02 3.855559585507709830e+00 1.885066233799264149e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.054521254575402445e+01 1.517256854263091537e-01 5.422870927982875955e+00 -4.114000164691657829e-02 3.857433859964140677e+00 1.863516776629961513e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.053109492732329500e+01 1.510739218164329212e-01 5.416026863262815461e+00 -4.115274149056370734e-02 3.859286686564135760e+00 1.842169833625507611e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.051703802368729868e+01 1.504256044225440181e-01 5.409200565707839026e+00 -4.116573113502807607e-02 3.861118265776138703e+00 1.821021329346349249e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.050304130302663985e+01 1.497807032600932120e-01 5.402392324018348901e+00 -4.117896934553281346e-02 3.862928794040711988e+00 1.800067283047036143e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.048910423891970822e+01 1.491391889143811322e-01 5.395602420381932163e+00 -4.119245472514303230e-02 3.864718463863946241e+00 1.779303806093347415e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.047522631028051521e+01 1.485010325291457600e-01 5.388831130601238861e+00 -4.120618571335101649e-02 3.866487463908296895e+00 1.758727099425647783e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.046140700129783241e+01 1.478662057954263365e-01 5.382078724218103183e+00 -4.122016058728895926e-02 3.868235979080930420e+00 1.738333451122680770e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.044764580137544030e+01 1.472346809406794022e-01 5.375345464634215809e+00 -4.123437746277194837e-02 3.869964190619673783e+00 1.718119234037058379e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.043394220507373582e+01 1.466064307181664250e-01 5.368631609228151191e+00 -4.124883428862628765e-02 3.871672276176603145e+00 1.698080903434520672e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.042029571205276639e+01 1.459814283966118231e-01 5.361937409468791493e+00 -4.126352884578073088e-02 3.873360409899327284e+00 1.678214994746217784e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.040670582701648428e+01 1.453596477501074291e-01 5.355263111025423406e+00 -4.127845874632309064e-02 3.875028762510055902e+00 1.658518121386028804e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.039317205965822843e+01 1.447410630482565408e-01 5.348608953874603777e+00 -4.129362143136636881e-02 3.876677501382516766e+00 1.638986972619474805e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.037969392460755458e+01 1.441256490465646078e-01 5.341975172403738981e+00 -4.130901416821835398e-02 3.878306790616760313e+00 1.619618311486076268e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.036627094137834071e+01 1.435133809770640090e-01 5.335361995511513911e+00 -4.132463404781447358e-02 3.879916791111921004e+00 1.600408972782880329e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.035290263431816982e+01 1.429042345391675073e-01 5.328769646705262986e+00 -4.134047798182478861e-02 3.881507660636989154e+00 1.581355861101409535e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.033958853255900046e+01 1.422981858907456654e-01 5.322198344195325781e+00 -4.135654269938214556e-02 3.883079553899645209e+00 1.562455948915521080e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.032632816996911984e+01 1.416952116394239181e-01 5.315648300986457464e+00 -4.137282474344651517e-02 3.884632622613205299e+00 1.543706274718411459e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.031312108510640080e+01 1.410952888340942790e-01 5.309119724966346432e+00 -4.138932046681972898e-02 3.886167015561730942e+00 1.525103941207060949e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.029996682117286078e+01 1.404983949566374346e-01 5.302612818991292443e+00 -4.140602602782414432e-02 3.887682878663342834e+00 1.506646113512476355e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.028686492597052471e+01 1.399045079138502568e-01 5.296127780969104748e+00 -4.142293738565804712e-02 3.889180355031788938e+00 1.488330017474148552e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.027381495185859883e+01 1.393136060295744050e-01 5.289664803939264637e+00 -4.144005029544008817e-02 3.890659585036307710e+00 1.470152937957198806e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.026081645571195899e+01 1.387256680370210216e-01 5.283224076150410120e+00 -4.145736030295434776e-02 3.892120706359829541e+00 1.452112217210744030e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.024786899888095881e+01 1.381406730712871622e-01 5.276805781135189832e+00 -4.147486273910709620e-02 3.893563854055557716e+00 1.434205253266060756e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.023497214715255943e+01 1.375586006620591606e-01 5.270410097782527892e+00 -4.149255271392938288e-02 3.894989160601964429e+00 1.416429498371460198e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.022212547071279332e+01 1.369794307265005395e-01 5.264037200407329919e+00 -4.151042510976996058e-02 3.896396755956240021e+00 1.398782457458844393e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.020932854411064028e+01 1.364031435623236643e-01 5.257687258817618670e+00 -4.152847457475451060e-02 3.897786767606223446e+00 1.381261686650774208e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.019658094622317002e+01 1.358297198410305384e-01 5.251360438379264473e+00 -4.154669551653576015e-02 3.899159320620864566e+00 1.363864791807710246e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.018388226022214127e+01 1.352591406013320396e-01 5.245056900078187923e+00 -4.156508209186479674e-02 3.900514537699231177e+00 1.346589427069538533e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.017123207354207892e+01 1.346913872427437930e-01 5.238776800580024151e+00 -4.158362819840457497e-02 3.901852539218084726e+00 1.329433293452575264e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.015862997784963362e+01 1.341264415193372805e-01 5.232520292287509811e+00 -4.160232746824493733e-02 3.903173443278084687e+00 1.312394137496847822e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.014607556901442820e+01 1.335642855336574564e-01 5.226287523395421353e+00 -4.162117325909409776e-02 3.904477365748627804e+00 1.295469749922042654e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.013356844708133231e+01 1.330049017307986525e-01 5.220078637943151634e+00 -4.164015864237873704e-02 3.905764420311352847e+00 1.278657964283824548e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.012110821624433044e+01 1.324482728926452413e-01 5.213893775864805846e+00 -4.165927638999378929e-02 3.907034718502319759e+00 1.261956655645581939e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.010869448482180211e+01 1.318943821322598187e-01 5.207733073037014826e+00 -4.167851897353796325e-02 3.908288369752912050e+00 1.245363739400524514e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.009632686523054623e+01 1.313432128882127958e-01 5.201596661327300808e+00 -4.169787866023760142e-02 3.909525481429870553e+00 1.228877171080267755e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.008400497394592676e+01 1.307947489179188127e-01 5.195484668656104255e+00 -4.171734779925220793e-02 3.910746158876307277e+00 1.212494948136850180e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.007172843144724617e+01 1.302489742899629876e-01 5.189397219073388356e+00 -4.173691894471462382e-02 3.911950505453955174e+00 1.196215110250770444e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.005949686216075989e+01 1.297058733763792882e-01 5.183334432836909755e+00 -4.175658485332207209e-02 3.913138622584980908e+00 1.180035738457811678e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.004730989440387567e+01 1.291654308451461730e-01 5.177296426488507741e+00 -4.177633847727985766e-02 3.914310609792889029e+00 1.163954954250879734e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.003516716033052525e+01 1.286276316528920938e-01 5.171283312928459885e+00 -4.179617295749156469e-02 3.915466564742540179e+00 1.147970918704003390e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.002306829587766401e+01 1.280924610378032791e-01 5.165295201487975163e+00 -4.181608161698675136e-02 3.916606583279302445e+00 1.132081831617860745e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
1.001101294071287917e+01 1.275599045127267517e-01 5.159332197999862757e+00 -4.183605795457749632e-02 3.917730759467360269e+00 1.116285930686218911e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
9.999000738183072556e+00 1.270299478584618613e-01 5.153394404867450262e+00 -4.185609563873557426e-02 3.918839185627197796e+00 1.100581490682694605e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
9.987031335264198617e+00 1.265025771172335889e-01 5.147481921131785931e+00 -4.187618850168224605e-02 3.919931952372281980e+00 1.084966822667261799e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
9.975104382512030909e+00 1.259777785863415156e-01 5.141594842537189791e+00 -4.189633053368307936e-02 3.921009148644958753e+00 1.069440273211951994e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
9.963219534013925127e+00 1.254555388119783232e-01 5.135733261595191834e+00 -4.191651587754039593e-02 3.922070861751587589e+00 1.054000223645211280e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
9.951376447341562681e+00 1.249358445832121495e-01 5.129897267646914116e+00 -4.193673882327630248e-02 3.923117177396926003e+00 1.038645089314395829e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
9.939574783504646405e+00 1.244186829261271221e-01 5.124086946923934960e+00 -4.195699380299953291e-02 3.924148179717787510e+00 1.023373318865902597e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
9.927814206905519967e+00 1.239040410981168266e-01 5.118302382607683221e+00 -4.197727538594955149e-02 3.925163951315988164e+00 1.008183393542450186e-02 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
9.916094385294705660e+00 1.233919065823255584e-01 5.112543654887407918e+00 -4.199757827371164431e-02 3.926164573290598536e+00 9.930738264970397772e-03 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
9.904414989727317931e+00 1.228822670822324187e-01 5.106810841016756974e+00 -4.201789729559694819e-02 3.927150125269517567e+00 9.780431621231397074e-03 5.608313428125265565e-01 -9.262001779587411221e+00 -1.734812250700659320e+01 -7.293689028058383705e+00
9.892775694520338448e+00 1.223751105163735503e-01 5.101104015369016587e+00 -4.203822740418164394e-02 3.928120685440384285e+00 9.630899754006530880e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.881205559010336259e+00 1.209143338417926761e-01 5.095461449248483099e+00 -4.218183096987478120e-02 3.929082369280369580e+00 9.601968417076845938e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.869733645711164627e+00 1.194563241663325753e-01 5.089921314842635880e+00 -4.232402401789034374e-02 3.930040918118475890e+00 9.568206836840897900e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.858359631234149489e+00 1.180011370175126084e-01 5.084483536899469414e+00 -4.246482779429986559e-02 3.930995851049487122e+00 9.529657222263451105e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.847083185841489339e+00 1.165488279022187795e-01 5.079148041552757675e+00 -4.260426372852497978e-02 3.931946691335507005e+00 9.486360692615960349e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.835903973662558641e+00 1.150994523396077496e-01 5.073914756086806754e+00 -4.274235333285483079e-02 3.932892966290482128e+00 9.438357135197136122e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.824821652912143932e+00 1.136530659180409741e-01 5.068783608695042631e+00 -4.287911806778396673e-02 3.933834207146157169e+00 9.385684968014349275e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.813835876111671297e+00 1.122097243927238086e-01 5.063754528227228491e+00 -4.301457914733462784e-02 3.934769948886887025e+00 9.328380738684976733e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.802946290315396993e+00 1.107694838560292216e-01 5.058827443916059430e+00 -4.314875723436017996e-02 3.935699730031032573e+00 9.266478426290967671e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.792152537345435448e+00 1.093324010466771856e-01 5.054002285065728906e+00 -4.328167192124136864e-02 3.936623092317114381e+00 9.200008167113275445e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.781454254043850938e+00 1.078985339495264900e-01 5.049278980667067707e+00 -4.341334075313466739e-02 3.937539580209586276e+00 9.128993755683399713e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.770851072561171691e+00 1.064679430895320855e-01 5.044657458858583965e+00 -4.354377713892219892e-02 3.938448740030136452e+00 9.053447170829004645e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.760342620735954711e+00 1.050406948791911960e-01 5.040137646014552608e+00 -4.367298490821770046e-02 3.939350118187021632e+00 8.973354130349161378e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.749928522778404272e+00 1.036168744829451122e-01 5.035719464640000531e+00 -4.380093694575775548e-02 3.940243256521767545e+00 8.888617020991213674e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.739608404930208962e+00 1.021968123072072437e-01 5.031402813207102476e+00 -4.392719037605335997e-02 3.941127643906544353e+00 8.798024236156852529e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.729381900396294469e+00 1.007806192481963681e-01 5.027187544403600050e+00 -4.405171906149974587e-02 3.942002664487855412e+00 8.701485297100816294e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.719248629254284566e+00 9.936823083122402200e-02 5.023073534206705659e+00 -4.417478810765171349e-02 3.942867766079165115e+00 8.599688617396725188e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.709208202743933924e+00 9.795968488421311071e-02 5.019060670605269614e+00 -4.429647286456205035e-02 3.943722432973833403e+00 8.492812203053597131e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.699260224059928603e+00 9.655503253073353942e-02 5.015148846263422833e+00 -4.441701482409386031e-02 3.944566169243798992e+00 8.381365328293427161e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.689404243916790449e+00 9.515430699175773943e-02 5.011338001027012545e+00 -4.453744676008746656e-02 3.945398638833900851e+00 8.267692286514789421e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.679639771708153262e+00 9.375752439559692508e-02 5.007628113074096277e+00 -4.465787540614572781e-02 3.946219641151408997e+00 8.152022399977922398e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.669966317804574274e+00 9.236470255994411183e-02 5.004019158317588811e+00 -4.477831437971382944e-02 3.947028977150299323e+00 8.034367366552610037e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.660383393720373135e+00 9.097586048035084805e-02 5.000511110069641774e+00 -4.489877524463969233e-02 3.947826448673536159e+00 7.914733623434139567e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.650890512246402153e+00 8.959101805879783609e-02 4.997103938796403355e+00 -4.501926811022492064e-02 3.948611858016370046e+00 7.793123987139994636e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.641487187562260530e+00 8.821019594793806651e-02 4.993797611924902569e+00 -4.513980199089864809e-02 3.949385007617803645e+00 7.669538646941096230e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.632172935335223229e+00 8.683341545664931271e-02 4.990592093682352903e+00 -4.526038503565414650e-02 3.950145699832131818e+00 7.543975806273923133e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.622947272810113972e+00 8.546069849048197609e-02 4.987487344956776703e+00 -4.538102468131451767e-02 3.950893736753456231e+00 7.416432118182481742e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.613809718892742495e+00 8.409206751309464267e-02 4.984483323172266722e+00 -4.550172775865406194e-02 3.951628920076886153e+00 7.286902993274510000e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.604759794228604264e+00 8.272754552087682733e-02 4.981579982174642041e+00 -4.562250056797728659e-02 3.952351050986122161e+00 7.155382825127534936e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.595797021278013261e+00 8.136715602615311738e-02 4.978777272124701447e+00 -4.574334893415226561e-02 3.953059930060631277e+00 7.021865160231398860e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.586920924388463661e+00 8.001092304612979211e-02 4.976075139397156732e+00 -4.586427824738069370e-02 3.953755357197780818e+00 6.886342829509149027e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.578131029864819013e+00 7.865887109576930047e-02 4.973473526483894069e+00 -4.598529349379831127e-02 3.954437131546685968e+00 6.748808052535052067e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.569426866037755275e+00 7.731102518339443008e-02 4.970972371900587383e+00 -4.610639927865796406e-02 3.955105051451436093e+00 6.609252521934764861e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.560807963330788084e+00 7.596741080820866576e-02 4.968571610095939839e+00 -4.622759984399679722e-02 3.955758914401991788e+00 6.467667473146268553e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.552273854326131186e+00 7.462805395916537188e-02 4.966271171363021431e+00 -4.634889908213336851e-02 3.956398516991485703e+00 6.324043743212166835e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.543824073829576093e+00 7.329298111478084465e-02 4.964070981752277234e+00 -4.647030054596798521e-02 3.957023654878967456e+00 6.178371821261821779e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.535458158934552841e+00 7.196221924359495759e-02 4.961970962985903455e+00 -4.659180745680387842e-02 3.957634122756865214e+00 6.030641892646475613e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.527175649085485531e+00 7.063579580505825739e-02 4.959971032373330146e+00 -4.671342271022775605e-02 3.958229714322605286e+00 5.880843878202602834e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.518976086140538584e+00 6.931373875067635415e-02 4.958071102727630297e+00 -4.683514888046039215e-02 3.958810222253966060e+00 5.728967469769714188e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.510859014433828307e+00 6.799607652527976664e-02 4.956271082282693641e+00 -4.695698822349490820e-02 3.959375438187829221e+00 5.575002162834586869e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.502823980837161955e+00 6.668283806831412641e-02 4.954570874611052389e+00 -4.707894267927167919e-02 3.959925152702084450e+00 5.418937286985469649e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.494870534821348684e+00 6.537405281506540600e-02 4.952970378542261187e+00 -4.720101387308719282e-02 3.960459155300491307e+00 5.260762034717812383e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.486998228517119713e+00 6.406975069774942244e-02 4.951469488081766457e+00 -4.732320311639467286e-02 3.960977234400357538e+00 5.100465489024185936e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.479206616775687877e+00 6.276996214640634397e-02 4.950068092330201175e+00 -4.744551140712383042e-02 3.961479177322931200e+00 4.938036650116164709e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.471495257228960796e+00 6.147471808954932393e-02 4.948766075403075781e+00 -4.756793942962271593e-02 3.961964770286433790e+00 4.773464461558484841e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.463863710349434299e+00 6.018404995452366485e-02 4.947563316350827023e+00 -4.769048755430535524e-02 3.962433798401684637e+00 4.606737836041154346e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.456311539509764330e+00 5.889798966753848758e-02 4.946459689079211408e+00 -4.781315583707283767e-02 3.962886045670296120e+00 4.437845680970064349e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.448838311042026206e+00 5.761656965333789016e-02 4.945455062270032620e+00 -4.793594401856209747e-02 3.963321294985420629e+00 4.266776924018512648e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.441443594296663022e+00 5.633982283448289025e-02 4.944549299302198442e+00 -4.805885152326528492e-02 3.963739328135058582e+00 4.093520538749203033e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.434126961701121417e+00 5.506778263021937930e-02 4.943742258173108972e+00 -4.818187745855261050e-02 3.964139925807934617e+00 3.918065570387331206e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.426887988818171138e+00 5.380048295491102195e-02 4.943033791420385903e+00 -4.830502061362264982e-02 3.964522867601960154e+00 3.740401161799410644e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.419726254403888888e+00 5.253795821601962845e-02 4.942423746043952626e+00 -4.842827945839609655e-02 3.964887932035306317e+00 3.560516579708843544e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.412641340465320638e+00 5.128024331161897681e-02 4.941911963428479382e+00 -4.855165214236158849e-02 3.965234896560111189e+00 3.378401241157397063e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.405632832317778025e+00 5.002737362743153726e-02 4.941498279266206772e+00 -4.867513649337544546e-02 3.965563537578844944e+00 3.194044740201470479e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.398700318641784790e+00 4.877938503338080656e-02 4.941182523480174282e+00 -4.879873001641085728e-02 3.965873630463353283e+00 3.007436874813163366e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.391843391539644870e+00 4.753631387965539384e-02 4.940964520147861805e+00 -4.892242989224638433e-02 3.966164949576602705e+00 2.818567673938631151e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.385061646591607243e+00 4.629819699228403945e-02 4.940844087425270814e+00 -4.904623297607822729e-02 3.966437268297133834e+00 2.627427424650166914e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.378354682911632878e+00 4.506507166822382865e-02 4.940821037471462951e+00 -4.917013579603617124e-02 3.966690359046232572e+00 2.434006699314008888e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.371722103202715815e+00 4.383697566996652695e-02 4.940895176373572895e+00 -4.929413455157909130e-02 3.966923993317816421e+00 2.238296382683282494e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.365163513811772589e+00 4.261394721967035060e-02 4.941066304072310622e+00 -4.941822511174259053e-02 3.967137941711019522e+00 2.040287698815037090e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.358678524784046715e+00 4.139602499282639403e-02 4.941334214287975257e+00 -4.954240301320907841e-02 3.967331973965458225e+00 1.839972237702364134e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.352266749917033550e+00 4.018324811147031689e-02 4.941698694446985840e+00 -4.966666345816921069e-02 3.967505858999140322e+00 1.637341981507410343e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.345927806813886463e+00 3.897565613695039288e-02 4.942159525608950332e+00 -4.979100131194344470e-02 3.967659364948971756e+00 1.432389330279071511e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.339661316936302526e+00 3.777328906226309901e-02 4.942716482394273747e+00 -4.991541110033341500e-02 3.967792259213806183e+00 1.225107127040578597e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.333466905656838009e+00 3.657618730396618167e-02 4.943369332912324055e+00 -5.003988700667534595e-02 3.967904308499966781e+00 1.015488682137289300e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.327344202310660748e+00 3.538439169367729731e-02 4.944117838690154976e+00 -5.016442286857136779e-02 3.967995278869159481e+00 8.035277967439493057e-04 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.321292840246696798e+00 3.419794346916316119e-02 4.944961754601798098e+00 -5.028901217427987624e-02 3.968064935788695013e+00 5.892187854435011144e-04 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.315312456878153569e+00 3.301688426502022433e-02 4.945900828798126092e+00 -5.041364805875260535e-02 3.968113044183915417e+00 3.725564978060908524e-04 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.309402693732396372e+00 3.184125610294280539e-02 4.946934802637298567e+00 -5.053832329931391004e-02 3.968139368492729524e+00 1.535363389169572040e-04 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.303563196500149957e+00 3.067110138156858498e-02 4.948063410615797686e+00 -5.066303031098673415e-02 3.968143672722145521e+00 -6.784571117508474939e-05 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.297793615084005481e+00 2.950646286588474998e-02 4.949286380300064181e+00 -5.078776114147960652e-02 3.968125720506693543e+00 -2.915930790915087717e-04 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.292093603646200961e+00 2.834738367617066490e-02 4.950603432258747105e+00 -5.091250746585929826e-02 3.968085275168633963e+00 -5.177085808164611945e-04 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.286462820655639661e+00 2.719390727644532824e-02 4.952014279995591295e+00 -5.103726058094440465e-02 3.968022099779843881e+00 -7.461944053966534669e-04 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.280900928934132210e+00 2.604607746238021826e-02 4.953518629882982083e+00 -5.116201139946541937e-02 3.967935957225286803e+00 -9.770520995714127022e-04 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.275407595701823382e+00 2.490393834863071851e-02 4.955116181096187233e+00 -5.128675044404640976e-02 3.967826610267976228e+00 -1.210282553231320155e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.269982492621766212e+00 2.376753435553275937e-02 4.956806625548332512e+00 -5.141146784107171464e-02 3.967693821615358107e+00 -1.445885985583150301e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.264625295843613273e+00 2.263691019510568822e-02 4.958589647826158853e+00 -5.153615331450771969e-02 3.967537353987046878e+00 -1.683861931882943462e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.259335686046394898e+00 2.151211085629836650e-02 4.960464925126624181e+00 -5.166079617975412319e-02 3.967356970183865794e+00 -1.924209230589236149e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.254113348480339951e+00 2.039318158941332004e-02 4.962432127194417397e+00 -5.178538533760090878e-02 3.967152433158156022e+00 -2.166926010785781998e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.248957973007700062e+00 1.928016788964370676e-02 4.964490916260463571e+00 -5.190990926836615282e-02 3.966923506085338946e+00 -2.412009679728295032e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.243869254142541791e+00 1.817311547966031851e-02 4.966640946981509153e+00 -5.203435602628567885e-02 3.966669952436720159e+00 -2.659456910383264146e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.238846891089469437e+00 1.707207029119072253e-02 4.968881866380881362e+00 -5.215871323421818889e-02 3.966391536053547107e+00 -2.909263628848732675e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.233890587781225179e+00 1.597707844554025272e-02 4.971213313790530997e+00 -5.228296807871947449e-02 3.966088021222331506e+00 -3.161425001576689559e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.229000052915145247e+00 1.488818623301459143e-02 4.973634920794465231e+00 -5.240710730552622376e-02 3.965759172751463613e+00 -3.415935422353481767e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.224174999988409951e+00 1.380544009121603688e-02 4.976146311173687664e+00 -5.253111721547497337e-02 3.965404756049141000e+00 -3.672788499037121270e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.219415147332064464e+00 1.272888658219991503e-02 4.978747100852762841e+00 -5.265498366086498322e-02 3.965024537202630928e+00 -3.931977040096793635e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.214720218143765962e+00 1.165857236849339972e-02 4.981436897848120715e+00 -5.277869204225615896e-02 3.964618283058888970e+00 -4.193493041048278885e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.210089940519212703e+00 1.059454418799590791e-02 4.984215302218217403e+00 -5.290222730567550879e-02 3.964185761306531219e+00 -4.457327670927119928e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.205524047482239069e+00 9.536848827797483885e-03 4.987081906015661481e+00 -5.302557394018855147e-02 3.963726740559149420e+00 -4.723471258986955065e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.201022277013519712e+00 8.485533096968648353e-03 4.990036293241410625e+00 -5.314871597577663920e-02 3.963240990439937494e+00 -4.991913281851173209e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.196584372077865055e+00 7.440643798391385379e-03 4.993078039801129187e+00 -5.327163698144795484e-02 3.962728281667567298e+00 -5.262642351379947375e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.192210080650076165e+00 6.402227699715723648e-03 4.996206713463791083e+00 -5.339432006349967980e-02 3.962188386143232322e+00 -5.535646203539927070e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.187899155739335910e+00 5.370331503539173788e-03 4.999421873822598172e+00 -5.351674786384199439e-02 3.961621077038739447e+00 -5.810911688579186059e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.183651355412097317e+00 4.345001816916699462e-03 5.002723072258270065e+00 -5.363890255829142223e-02 3.961026128885506203e+00 -6.088424762814449026e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.179466442813465576e+00 3.326285120316561407e-03 5.006109851904745334e+00 -5.376076585474187652e-02 3.960403317664286327e+00 -6.368170482330954944e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.175344186187027518e+00 2.314227736142128022e-03 5.009581747617326108e+00 -5.388231899112636003e-02 3.959752420895417568e+00 -6.650132998877671987e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.171284358893130317e+00 1.308875796941476929e-03 5.013138285943272265e+00 -5.400354273309052738e-02 3.959073217729359939e+00 -6.934295558212739963e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.167286739425570374e+00 3.102752134253644514e-04 5.016778985094846988e+00 -5.412441737131078873e-02 3.958365489037265927e+00 -7.220640501117142965e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.163350704597757357e+00 -6.999236406561443191e-04 5.020504729352525786e+00 -5.427564971436154434e-02 3.957632386944439418e+00 -7.424861702820782089e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.159475375276826981e+00 -1.708624322883659430e-03 5.024317732559667959e+00 -5.443029692424457971e-02 3.956880480259996613e+00 -7.613452456745618477e-03 5.927396385627317077e-01 -1.933626927542336560e+01 -1.911071872105390312e+01 -1.223469488929762150e+01
9.155660822399550369e+00 -2.712247692877473373e-03 5.028217405072508583e+00 -5.458196135035139895e-02 3.956109660709061782e+00 -7.803115561194137392e-03 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.151907459384535315e+00 -3.722620054561930764e-03 5.032203645753578591e+00 -5.473245428365913767e-02 3.955319939126773487e+00 -7.991498313883916779e-03 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.148215703059980441e+00 -4.727874701968386162e-03 5.036276347548413135e+00 -5.487996134236406559e-02 3.954511324933399852e+00 -8.180964468181747482e-03 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.144585631596919839e+00 -5.727986389877882598e-03 5.040434905791052245e+00 -5.502449239235721046e-02 3.953683710781532135e+00 -8.371494177969967046e-03 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.141017324523760479e+00 -6.722930426663113919e-03 5.044678711724560394e+00 -5.516605738202606801e-02 3.952836991308817716e+00 -8.563067557689599957e-03 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.137510862708888126e+00 -7.712682729671486645e-03 5.049007152523864228e+00 -5.530466640563846265e-02 3.951971063150748975e+00 -8.755664509100454310e-03 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.134066328340859187e+00 -8.697219877550005709e-03 5.053419611327194971e+00 -5.544032975754435016e-02 3.951085824969516658e+00 -8.949264574640130795e-03 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.130683804906661649e+00 -9.676519157793507173e-03 5.057915467275105215e+00 -5.557305797503849648e-02 3.950181177495941220e+00 -9.143846823008797142e-03 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.127363377168512315e+00 -1.065055860869874339e-02 5.062494095555842399e+00 -5.570286186940787143e-02 3.949257023581174586e+00 -9.339389768036896258e-03 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.124105131139632618e+00 -1.161931705564280340e-02 5.067154867455863965e+00 -5.582975254596367343e-02 3.948313268254939334e+00 -9.535871318445778011e-03 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.120909154059386736e+00 -1.258277414209749492e-02 5.071897150414391930e+00 -5.595374141462840234e-02 3.947349818787429410e+00 -9.733268754049291538e-03 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.117775534368048440e+00 -1.354091035604897478e-02 5.076720308081066335e+00 -5.607484019296318095e-02 3.946366584752485362e+00 -9.931558723122941787e-03 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.114704361681427613e+00 -1.449370705256786650e-02 5.081623700375954122e+00 -5.619306090350468380e-02 3.945363478090194498e+00 -1.013071725574163709e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.111695726765468351e+00 -1.544114647323517782e-02 5.086606683551345931e+00 -5.630841586707052704e-02 3.944340413167553905e+00 -1.033071978848611530e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.108749721510909225e+00 -1.638321176303018933e-02 5.091668610254921568e+00 -5.642091769339646623e-02 3.943297306836254013e+00 -1.053154119674148438e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.105866438908028826e+00 -1.731988698516812031e-02 5.096808829594000834e+00 -5.653057927016311157e-02 3.942234078486980042e+00 -1.073315583165858518e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.103045973021478332e+00 -1.825115713426151212e-02 5.102026687200679866e+00 -5.663741375119397264e-02 3.941150650099874753e+00 -1.093553755960977210e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.100288418965170933e+00 -1.917700814808132384e-02 5.107321525297724207e+00 -5.674143454437847317e-02 3.940046946291000385e+00 -1.113865980259957748e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.097593872877203225e+00 -2.009742691811515838e-02 5.112692682765143992e+00 -5.684265529969509401e-02 3.938922894354754511e+00 -1.134249557858135055e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.094962431894758836e+00 -2.101240129906025572e-02 5.118139495207392642e+00 -5.694108989757640932e-02 3.937778424302289970e+00 -1.154701754099754854e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.092394194128930351e+00 -2.192192011734506174e-02 5.123661295021168627e+00 -5.703675243776145515e-02 3.936613468896037027e+00 -1.175219801712555634e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.089889258639439973e+00 -2.282597317874210385e-02 5.129257411463798988e+00 -5.712965722871363172e-02 3.935427963680462327e+00 -1.195800904499552154e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.087447725409186106e+00 -2.372455127511363671e-02 5.134927170722190404e+00 -5.721981877763659963e-02 3.934221847009210737e+00 -1.216442240877166694e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.085069695318583882e+00 -2.461764619031734172e-02 5.140669895982340698e+00 -5.730725178109086215e-02 3.932995060068788629e+00 -1.237140967257028754e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.082755270119658775e+00 -2.550525070529036792e-02 5.146484907499398354e+00 -5.739197111619484537e-02 3.931747546898941792e+00 -1.257894221273895413e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.080504552409852437e+00 -2.638735860232452324e-02 5.152371522668256709e+00 -5.747399183238330322e-02 3.930479254409881218e+00 -1.278699124865161074e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.078317645605514130e+00 -2.726396466854247302e-02 5.158329056094669518e+00 -5.755332914368989361e-02 3.929190132396498392e+00 -1.299552787209033028e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.076194653915035104e+00 -2.813506469858339382e-02 5.164356819666867437e+00 -5.762999842151837748e-02 3.927880133549712660e+00 -1.320452307529125686e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.074135682311622375e+00 -2.900065549650623214e-02 5.170454122627650584e+00 -5.770401518786644895e-02 3.926549213465075461e+00 -1.341394777773307657e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.072140836505676376e+00 -2.986073487691905115e-02 5.176620271646942051e+00 -5.777539510896739089e-02 3.925197330648757532e+00 -1.362377285174368180e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.070210222916756493e+00 -3.071530166534366946e-02 5.182854570894763313e+00 -5.784415398931632563e-02 3.923824446521027909e+00 -1.383396914699594991e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.068343948645129160e+00 -3.156435569782573697e-02 5.189156322114608422e+00 -5.791030776605016889e-02 3.922430525417341052e+00 -1.404450751395782196e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.066542121442875413e+00 -3.240789781980135675e-02 5.195524824697184130e+00 -5.797387250365252515e-02 3.921015534587124041e+00 -1.425535882635586317e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.064804849684563237e+00 -3.324592988423245160e-02 5.201959375754477755e+00 -5.803486438895719135e-02 3.919579444190368189e+00 -1.446649400270550063e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.063132242337474054e+00 -3.407845474902399668e-02 5.208459270194123469e+00 -5.809329972642604534e-02 3.918122227292109461e+00 -1.467788402695550248e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.061524408931378005e+00 -3.490547627373711409e-02 5.215023800794021724e+00 -5.814919493367911446e-02 3.916643859854889609e+00 -1.488949996828910216e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.059981459527868708e+00 -3.572699931561301029e-02 5.221652258277180714e+00 -5.820256653725664614e-02 3.915144320729274874e+00 -1.510131300011944601e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.058503504689246810e+00 -3.654302972492328577e-02 5.228343931386734589e+00 -5.825343116859452858e-02 3.913623591642516164e+00 -1.531329441831293971e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.057090655446971894e+00 -3.735357433966293716e-02 5.235098106961103781e+00 -5.830180556019606136e-02 3.912081657185424444e+00 -1.552541565867036552e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.055743023269677394e+00 -3.815864097960292717e-02 5.241914070009253024e+00 -5.834770654198448425e-02 3.910518504797531492e+00 -1.573764831369247122e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.054460720030760967e+00 -3.895823843971960715e-02 5.248791103786007994e+00 -5.839115103782178268e-02 3.908934124750612416e+00 -1.594996414865396464e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.053243857975569853e+00 -3.975237648301884613e-02 5.255728489867388831e+00 -5.843215606218057218e-02 3.907328510130630761e+00 -1.616233511700749387e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.052092549688177670e+00 -4.054106583277292813e-02 5.262725508225917892e+00 -5.847073871695673830e-02 3.905701656818179046e+00 -1.637473337513709395e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.051006908057777522e+00 -4.132431816418864756e-02 5.269781437305868010e+00 -5.850691618841147301e-02 3.904053563467473342e+00 -1.658713129647896092e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.049987046244698519e+00 -4.210214609552528908e-02 5.276895554098398833e+00 -5.854070574423209800e-02 3.902384231483968957e+00 -1.679950148502580218e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.049033077646075895e+00 -4.287456317868124783e-02 5.284067134216550166e+00 -5.857212473070189801e-02 3.900693665000653620e+00 -1.701181678822993176e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.048145115861165877e+00 -4.364158388926835108e-02 5.291295451970049690e+00 -5.860119056996972858e-02 3.898981870853081233e+00 -1.722405030931907846e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.047323274656353220e+00 -4.440322361619284536e-02 5.298579780439891529e+00 -5.862792075741087711e-02 3.897248858553203021e+00 -1.743617541903816001e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.046567667929847900e+00 -4.515949865076225589e-02 5.305919391552653686e+00 -5.865233285913963590e-02 3.895494640262050723e+00 -1.764816576682273069e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.045878409675099263e+00 -4.591042617528050956e-02 5.313313556155574879e+00 -5.867444456627407545e-02 3.893719230761475636e+00 -1.785999528591136407e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.045255613932344119e+00 -4.665602425053588104e-02 5.320761544103691953e+00 -5.869427397834733190e-02 3.891922647426493409e+00 -1.807163817577193965e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.044699394719245333e+00 -4.739631180160004675e-02 5.328262624368823808e+00 -5.871183985002384476e-02 3.890104910199570831e+00 -1.828306888794693080e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.044209865953117600e+00 -4.813130860256815274e-02 5.335816065157230170e+00 -5.872716160395676649e-02 3.888266041565099584e+00 -1.849426213436462449e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.043787141374163951e+00 -4.886103526077332365e-02 5.343421134025907904e+00 -5.874025930406965440e-02 3.886406066522771319e+00 -1.870519289901915322e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.043431334470373173e+00 -4.958551320053967981e-02 5.351077097996805421e+00 -5.875115362886788178e-02 3.884525012559806978e+00 -1.891583644915030213e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.043142558404102971e+00 -5.030476464650526086e-02 5.358783223668876161e+00 -5.875986584382857786e-02 3.882622909622087892e+00 -1.912616834601974652e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.042920925940354238e+00 -5.101881260654277106e-02 5.366538777327953369e+00 -5.876641777563233054e-02 3.880699790084245926e+00 -1.933616445501948333e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.042766549376649365e+00 -5.172768085430257817e-02 5.374343025054497680e+00 -5.877083178689394838e-02 3.878755688718765970e+00 -1.954580095524989514e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.042679540474505728e+00 -5.243139391140499289e-02 5.382195232829197096e+00 -5.877313075135821158e-02 3.876790642664157627e+00 -1.975505434857677614e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.042660010392477687e+00 -5.312997702930848110e-02 5.390094666636425558e+00 -5.877333802960808817e-02 3.874804691392248035e+00 -1.996390146816904090e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.042708069620777778e+00 -5.382345617088175188e-02 5.398040592565522822e+00 -5.877147744453085215e-02 3.872797876674642481e+00 -2.017231948659697557e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.042823827917493063e+00 -5.451185799170865653e-02 5.406032276909845891e+00 -5.876757325678504812e-02 3.870770242548397189e+00 -2.038028592347359419e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.043007394246336261e+00 -5.519520982114872049e-02 5.414068986263647965e+00 -5.876165014254407931e-02 3.868721835280963361e+00 -2.058777865242531965e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.043258876715853489e+00 -5.587353964317542943e-02 5.422149987616824873e+00 -5.875373317129328754e-02 3.866652703334454433e+00 -2.079477590761743058e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.043578382520097492e+00 -5.654687607701719410e-02 5.430274548447531657e+00 -5.874384778371481014e-02 3.864562897329287150e+00 -2.100125628983886411e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.043966017880791242e+00 -5.721524835763006772e-02 5.438441936812594690e+00 -5.873201976891654491e-02 3.862452470007232463e+00 -2.120719877222586661e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.044421887991060061e+00 -5.787868631603255293e-02 5.446651421435626084e+00 -5.871827524413835570e-02 3.860321476193912194e+00 -2.141258270532577987e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.044946096960376991e+00 -5.853722035950189445e-02 5.454902271793217849e+00 -5.870264063597822879e-02 3.858169972760832955e+00 -2.161738782160981670e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.045538747761218801e+00 -5.919088145169243420e-02 5.463193758198643835e+00 -5.868514265024259852e-02 3.855998018586928922e+00 -2.182159424069123055e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.046199942177219455e+00 -5.983970109268594434e-02 5.471525151883279925e+00 -5.866580825810183142e-02 3.853805674519684921e+00 -2.202518247256207706e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.046929780752357431e+00 -6.048371129896020632e-02 5.479895725076284307e+00 -5.864466467788786996e-02 3.851593003335948229e+00 -2.222813342088310329e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.047728362741761288e+00 -6.112294458334439212e-02 5.488304751081826360e+00 -5.862173935722475582e-02 3.849360069702381093e+00 -2.243042838586588317e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.048595786063689417e+00 -6.175743393494874389e-02 5.496751504354383755e+00 -5.859705994999951650e-02 3.847106940135658792e+00 -2.263204906730191535e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.049532147253239955e+00 -6.238721279913483908e-02 5.505235260571442524e+00 -5.857065428978103228e-02 3.844833682962365717e+00 -2.283297756757951200e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.050537541417090992e+00 -6.301231505749135819e-02 5.513755296704412778e+00 -5.854255038520186916e-02 3.842540368278732910e+00 -2.303319639222495968e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.051612062189587249e+00 -6.363277500786201912e-02 5.522310891087368390e+00 -5.851277640429319860e-02 3.840227067910201075e+00 -2.323268845119008663e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.052755801690214099e+00 -6.424862734444840295e-02 5.530901323483569776e+00 -5.848136063725692391e-02 3.837893855370838825e+00 -2.343143706192112388e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.053968850482377206e+00 -6.485990713800195151e-02 5.539525875149839962e+00 -5.844833149222306012e-02 3.835540805822659216e+00 -2.362942594890020051e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.055251297533329691e+00 -6.546664981610843259e-02 5.548183828898998193e+00 -5.841371748989959006e-02 3.833167996034893665e+00 -2.382663924299863178e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.056603230175458208e+00 -6.606889114360410542e-02 5.556874469160065111e+00 -5.837754722296275428e-02 3.830775504343216564e+00 -2.402306148397739469e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.058024734068714778e+00 -6.666666720312024175e-02 5.565597082036518373e+00 -5.833984935037604680e-02 3.828363410608984996e+00 -2.421867761930491039e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.059515893164329370e+00 -6.726001437578628395e-02 5.574350955362411320e+00 -5.830065259977345454e-02 3.825931796178503319e+00 -2.441347300191879649e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.061076789669741061e+00 -6.784896932210400522e-02 5.583135378756425737e+00 -5.825998571600776027e-02 3.823480743842342822e+00 -2.460743339297983764e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.062707504014491988e+00 -6.843356896298205538e-02 5.591949643674183790e+00 -5.821787747508386929e-02 3.821010337794790601e+00 -2.480054495800731659e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.064408114817648965e+00 -6.901385046100143306e-02 5.600793043458111242e+00 -5.817435667009985406e-02 3.818520663593357067e+00 -2.499279426549862876e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.066178698855905438e+00 -6.958985120184639495e-02 5.609664873385884931e+00 -5.812945206525298864e-02 3.816011808118499271e+00 -2.518416828844811939e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.068019331033111641e+00 -7.016160877598411061e-02 5.618564430716569191e+00 -5.808319243182709368e-02 3.813483859533473019e+00 -2.537465439764679739e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.069930084351030430e+00 -7.072916096059175817e-02 5.627491014734645525e+00 -5.803560648287280077e-02 3.810936907244355076e+00 -2.556424036465293481e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.071911029880510569e+00 -7.129254570165882710e-02 5.636443926792996884e+00 -5.798672290126110490e-02 3.808371041860394879e+00 -2.575291435547695518e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.073962236734725906e+00 -7.185180109644689894e-02 5.645422470352726485e+00 -5.793657030781715345e-02 3.805786355154446188e+00 -2.594066492989837228e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.076083772042183639e+00 -7.240696537608266870e-02 5.654425951022743035e+00 -5.788517724291699501e-02 3.803182940023863701e+00 -2.612748103932589425e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.078275700922144864e+00 -7.295807688856685569e-02 5.663453676595764819e+00 -5.783257218378500680e-02 3.800560890451468499e+00 -2.631335202097347462e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.080538086459609914e+00 -7.350517408191727109e-02 5.672504957084330002e+00 -5.777878348578569662e-02 3.797920301467035742e+00 -2.649826759932866205e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.082870989682623630e+00 -7.404829548774050085e-02 5.681579104753348375e+00 -5.772383943082868424e-02 3.795261269108902269e+00 -2.668221787699204609e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.085274469539312392e+00 -7.458747970497255075e-02 5.690675434152461243e+00 -5.766776814908872173e-02 3.792583890386100887e+00 -2.686519333776537372e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.087748582876894687e+00 -7.512276538403196702e-02 5.699793262145388617e+00 -5.761059768146239990e-02 3.789888263240693167e+00 -2.704718483585736438e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.090293384420657929e+00 -7.565419121118281687e-02 5.708931907938787909e+00 -5.755235589303363958e-02 3.787174486510621385e+00 -2.722818359952458231e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.092908926754713406e+00 -7.618179589330797974e-02 5.718090693108344169e+00 -5.749307054212726698e-02 3.784442659892811811e+00 -2.740818121940280516e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.095595260302632212e+00 -7.670561814289485192e-02 5.727268941624516607e+00 -5.743276919115636314e-02 3.781692883906833114e+00 -2.758716965219104589e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.098352433310100906e+00 -7.722569666347629813e-02 5.736465979875182697e+00 -5.737147927655700946e-02 3.778925259858788355e+00 -2.776514120869346888e-02 5.930592856143983571e-01 -1.943719739653484879e+01 -1.912837673177308773e+01 -1.228419602363838514e+01
9.101180491826877272e+00 -7.774207013522756171e-02 5.745681136688739699e+00 -5.730922802483566503e-02 3.776139889805876226e+00 -2.794208855682433004e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.104076933044590092e+00 -7.818341851482400739e-02 5.754911184829187398e+00 -5.723494505603807236e-02 3.773336160235325032e+00 -2.813226860197135318e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.107039238505786116e+00 -7.862114847033420395e-02 5.764152920784279210e+00 -5.715984129082678916e-02 3.770513482951093565e+00 -2.832104269094499679e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.110067427593008915e+00 -7.905530642234315231e-02 5.773405713303805697e+00 -5.708394464845954058e-02 3.767671998585373050e+00 -2.850841014498782522e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.113161517625721686e+00 -7.948593854525445868e-02 5.782668934468616406e+00 -5.700728277540576677e-02 3.764811847822246538e+00 -2.869437060587673102e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.116321523849128639e+00 -7.991309075523468641e-02 5.791941959691198072e+00 -5.692988306749367095e-02 3.761933171365938744e+00 -2.887892402562462768e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.119547459420862978e+00 -8.033680869824734450e-02 5.801224167718909364e+00 -5.685177264799605445e-02 3.759036109910303569e+00 -2.906207066062428679e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.122839335401872418e+00 -8.075713773896651959e-02 5.810514940631091640e+00 -5.677297835163049033e-02 3.756120804108490585e+00 -2.924381106518490064e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.126197160744801806e+00 -8.117412294972417564e-02 5.819813663839422446e+00 -5.669352675408290132e-02 3.753187394543898936e+00 -2.942414608079357494e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.129620942286273078e+00 -8.158780910030878630e-02 5.829119726082502950e+00 -5.661344410244889547e-02 3.750236021701335076e+00 -2.960307683502591200e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.133110684737504315e+00 -8.199824064789507094e-02 5.838432519422580569e+00 -5.653275639603171088e-02 3.747266825939308710e+00 -2.978060472594146885e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.136666390676980498e+00 -8.240546172758976551e-02 5.847751439239079474e+00 -5.645148928064015748e-02 3.744279947462814562e+00 -2.995673142471367775e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.140288060544120796e+00 -8.280951614345159750e-02 5.857075884220511952e+00 -5.636966814108215762e-02 3.741275526296787390e+00 -3.013145885900940860e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.143975692631565622e+00 -8.321044735966558192e-02 5.866405256358148357e+00 -5.628731802505450993e-02 3.738253702260609490e+00 -3.030478921296288555e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.147729283081622143e+00 -8.360829849262031710e-02 5.875738960933452049e+00 -5.620446366026043278e-02 3.735214614942715894e+00 -3.047672491804977526e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.151548825879370241e+00 -8.400311230285667508e-02 5.885076406510227010e+00 -5.612112948837418014e-02 3.732158403676583802e+00 -3.064726864253223756e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.155434312849376255e+00 -8.439493118784954784e-02 5.894417004921242764e+00 -5.603733957731073939e-02 3.729085207516876110e+00 -3.081642329278455258e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.159385733652054995e+00 -8.478379717506355495e-02 5.903760171255259870e+00 -5.595311771780751842e-02 3.725995165216437144e+00 -3.098419199677453217e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.163403075778818518e+00 -8.516975191515674393e-02 5.913105323845674555e+00 -5.586848734954290990e-02 3.722888415204256507e+00 -3.115057810432720481e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.167486324551466836e+00 -8.555283667611179865e-02 5.922451884252670773e+00 -5.578347156117553773e-02 3.719765095563448032e+00 -3.131558518017728970e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.171635463118269271e+00 -8.593309233719750861e-02 5.931799277250239477e+00 -5.569809315635307345e-02 3.716625344010556997e+00 -3.147921699081138169e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.175850472452051321e+00 -8.631055938352993895e-02 5.941146930810016435e+00 -5.561237455753606507e-02 3.713469297875235053e+00 -3.164147750719365632e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.180131331350388280e+00 -8.668527790125207799e-02 5.950494276081792933e+00 -5.552633786034366636e-02 3.710297094080263758e+00 -3.180237089287565183e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.184478016432473524e+00 -8.705728757250850991e-02 5.959840747379044679e+00 -5.544000485229992614e-02 3.707108869122875738e+00 -3.196190149580595968e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.188890502139317462e+00 -8.742662767121686662e-02 5.969185782159200926e+00 -5.535339693291406460e-02 3.703904759056166895e+00 -3.212007384979009839e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.193368760734475842e+00 -8.779333705921188447e-02 5.978528821003001426e+00 -5.526653518614207949e-02 3.700684899471093914e+00 -3.227689266120193495e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.197912762301978518e+00 -8.815745418223004670e-02 5.987869307598196578e+00 -5.517944037362046417e-02 3.697449425479647278e+00 -3.243236280363679530e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.202522474747777181e+00 -8.851901706672433978e-02 5.997206688717597878e+00 -5.509213287020892080e-02 3.694198471698028285e+00 -3.258648931821185590e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.207197863801319215e+00 -8.887806331697355178e-02 6.006540414196873456e+00 -5.500463273165393657e-02 3.690932172230449559e+00 -3.273927740110675610e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.211938893014387730e+00 -8.923463011201102080e-02 6.015869936916706351e+00 -5.491695969483118001e-02 3.687650660654064438e+00 -3.289073239789339076e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.216745523763059111e+00 -8.958875420331999240e-02 6.025194712779854633e+00 -5.482913311329426498e-02 3.684354070003925674e+00 -3.304085980420618657e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.221617715250431502e+00 -8.994047191291287824e-02 6.034514200686937890e+00 -5.474117200526572302e-02 3.681042532758406871e+00 -3.318966525555087921e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.226555424506335257e+00 -9.028981913115337321e-02 6.043827862517163751e+00 -5.465309508695630203e-02 3.677716180825775449e+00 -3.333715451876649583e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.231558606389160815e+00 -9.063683131517404068e-02 6.053135163105535455e+00 -5.456492069989288263e-02 3.674375145530935249e+00 -3.348333349388399327e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.236627213589578389e+00 -9.098154348785580936e-02 6.062435570216909042e+00 -5.447666682842062374e-02 3.671019557602374750e+00 -3.362820820725698212e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.241761196631635755e+00 -9.132399023658760440e-02 6.071728554524455923e+00 -5.438835116720864421e-02 3.667649547160163781e+00 -3.377178480002457350e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.246960503873918213e+00 -9.166420571225511460e-02 6.081013589588055268e+00 -5.429999105923709324e-02 3.664265243704468933e+00 -3.391406952932792679e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.252225081513516969e+00 -9.200222362894629191e-02 6.090290151827894682e+00 -5.421160347926887862e-02 3.660866776104048537e+00 -3.405506876512293807e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.257554873589132427e+00 -9.233807726371873192e-02 6.099557720499601210e+00 -5.412320509011055158e-02 3.657454272585429766e+00 -3.419478898004475742e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.262949821981928622e+00 -9.267179945616625669e-02 6.108815777673313185e+00 -5.403481224892590223e-02 3.654027860723016996e+00 -3.433323674433724770e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.268409866418622300e+00 -9.300342260859176258e-02 6.118063808208887622e+00 -5.394644095336963846e-02 3.650587667429241456e+00 -3.447041872669712875e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.273934944475826114e+00 -9.333297868661004359e-02 6.127301299728959982e+00 -5.385810685091275279e-02 3.647133818944938266e+00 -3.460634168903240632e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.279524991582587035e+00 -9.366049921960792335e-02 6.136527742595257351e+00 -5.376982530327588383e-02 3.643666440830543696e+00 -3.474101247602269515e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.285179941021880268e+00 -9.398601530118773362e-02 6.145742629886859376e+00 -5.368161135187885652e-02 3.640185657957942134e+00 -3.487443801448266573e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.290899723934554544e+00 -9.430955759025382024e-02 6.154945457374126683e+00 -5.359347968931567341e-02 3.636691594502255764e+00 -3.500662531216889445e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.296684269323652217e+00 -9.463115631235306802e-02 6.164135723491993346e+00 -5.350544467340160454e-02 3.633184373933981526e+00 -3.513758145253385867e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.302533504056944125e+00 -9.495084126083463971e-02 6.173312929316644215e+00 -5.341752038630069588e-02 3.629664119011905665e+00 -3.526731358525473509e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.308447352868833846e+00 -9.526864179804404864e-02 6.182476578543462331e+00 -5.332972059578277441e-02 3.626130951776543654e+00 -3.539582892643686890e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.314425738364418450e+00 -9.558444455001585682e-02 6.191626177461055924e+00 -5.324180740404377277e-02 3.622584993543523257e+00 -3.552380901461551360e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.320468576688368145e+00 -9.589767106714788825e-02 6.200761117849657111e+00 -5.315277659499729329e-02 3.619026095794064979e+00 -3.565394480913568892e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.326575782652234636e+00 -9.620904034783343828e-02 6.209880847053748099e+00 -5.306388779183588561e-02 3.615454244693887098e+00 -3.578287723477482224e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.332747270688145136e+00 -9.651858091236655002e-02 6.218984871984085672e+00 -5.297515413738339285e-02 3.611869560217205066e+00 -3.591061355428216278e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.338982953078382110e+00 -9.682632085489908946e-02 6.228072702120930337e+00 -5.288658844717607915e-02 3.608272161609220596e+00 -3.603716108463071027e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.345282739959628771e+00 -9.713228784576903585e-02 6.237143849488067104e+00 -5.279820321451354076e-02 3.604662167380872972e+00 -3.616252719338166471e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.351646539326445406e+00 -9.743650913380334788e-02 6.246197828628464954e+00 -5.271001065139590408e-02 3.601039695304091293e+00 -3.628671929167405497e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.358074257033088372e+00 -9.773901154838827987e-02 6.255234156583401095e+00 -5.262202270076235533e-02 3.597404862407731940e+00 -3.640974483016681112e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.364565796796666675e+00 -9.803982150195415801e-02 6.264252352869043250e+00 -5.253425099491332295e-02 3.593757784973532488e+00 -3.653161130027738485e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.371121060201218711e+00 -9.833896499278457770e-02 6.273251939451328418e+00 -5.244670685726285364e-02 3.590098578532170848e+00 -3.665232623125563860e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.377739946701634466e+00 -9.863646760791171253e-02 6.282232440721296385e+00 -5.235940131543103532e-02 3.586427357859655274e+00 -3.677189718624868098e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.384422353626201030e+00 -9.893235452581199130e-02 6.291193383473426159e+00 -5.227234514948508881e-02 3.582744236974306773e+00 -3.689033175507532014e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.391168176178680937e+00 -9.922665051909870804e-02 6.300134296885109286e+00 -5.218554886099668194e-02 3.579049329134118551e+00 -3.700763755482644468e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.397977307441941264e+00 -9.951937995766861611e-02 6.309054712493089134e+00 -5.209902265776455293e-02 3.575342746834032859e+00 -3.712382222896774137e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.404849638381740817e+00 -9.981056681198854919e-02 6.317954164169715447e+00 -5.201277645809692513e-02 3.571624601803441212e+00 -3.723889344461259188e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.411785057850295289e+00 -1.001002346564290046e-01 6.326832188099822396e+00 -5.192681990733329783e-02 3.567895005003981712e+00 -3.735285888869079723e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.418783452588510130e+00 -1.003884066723627067e-01 6.335688322760717028e+00 -5.184116241829334754e-02 3.564154066627890582e+00 -3.746572626191286420e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.425844707228172581e+00 -1.006751056513363329e-01 6.344522108902444835e+00 -5.175581313759317764e-02 3.560401896096590413e+00 -3.757750328004287599e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.432968704295383588e+00 -1.009603539986213272e-01 6.353333089525563970e+00 -5.167078093743471268e-02 3.556638602059214893e+00 -3.768819767271723575e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.440155324214025256e+00 -1.012441737368559858e-01 6.362120809859010961e+00 -5.158607441995998605e-02 3.552864292391337386e+00 -3.779781718111060312e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.447404445309107501e+00 -1.015265865097336045e-01 6.370884817338434480e+00 -5.150170192672604008e-02 3.549079074193939753e+00 -3.790636955517957818e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.454715943809155476e+00 -1.018076135855137260e-01 6.379624661586940526e+00 -5.141767157899843066e-02 3.545283053792816386e+00 -3.801386254800813436e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.462089693848060534e+00 -1.020872758604559200e-01 6.388339894397306651e+00 -5.133399125790593515e-02 3.541476336738300201e+00 -3.812030391610757990e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.469525567468066285e+00 -1.023655938626081285e-01 6.397030069711801659e+00 -5.125066858974586248e-02 3.537659027804895384e+00 -3.822570141923660458e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.477023434622935838e+00 -1.026425877556987193e-01 6.405694743601832108e+00 -5.116771094998261160e-02 3.533831230991048677e+00 -3.833006281845700858e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.484583163181023124e+00 -1.029182773430645376e-01 6.414333474248000933e+00 -5.108512546763101236e-02 3.529993049519114745e+00 -3.843339587421873427e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.492204618928099080e+00 -1.031926820715610565e-01 6.422945821921021370e+00 -5.100291904467121190e-02 3.526144585835555123e+00 -3.853570834305120735e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.499887665569113793e+00 -1.034658210352278340e-01 6.431531348965442874e+00 -5.092109838150824658e-02 3.522285941611566162e+00 -3.863700797376806023e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.507632164730306812e+00 -1.037377129790869046e-01 6.440089619782824570e+00 -5.083966994781744658e-02 3.518417217743771808e+00 -3.873730250904270506e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.515437975962038664e+00 -1.040083763031836167e-01 6.448620200813375725e+00 -5.075863998126926846e-02 3.514538514354878629e+00 -3.883659968429181014e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.523304956741601046e+00 -1.042778290666577651e-01 6.457122660517929269e+00 -5.067801449162279148e-02 3.510649930794480067e+00 -3.893490722609182358e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.531232962475954196e+00 -1.045460889918315289e-01 6.465596569360335444e+00 -5.059779926484582468e-02 3.506751565640017887e+00 -3.903223285064964798e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.539221846504270630e+00 -1.048131734682743871e-01 6.474041499790606835e+00 -5.051799987891682914e-02 3.502843516697924819e+00 -3.912858426119424082e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.547271460099628015e+00 -1.050790995566365377e-01 6.482457026230598274e+00 -5.043862172890190704e-02 3.498925881005130911e+00 -3.922396914455174299e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.555381652470888554e+00 -1.053438839925606302e-01 6.490842725059479790e+00 -5.035967000200666788e-02 3.494998754830634269e+00 -3.931839517264011652e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.563552270765230290e+00 -1.056075431908088808e-01 6.499198174597800026e+00 -5.028114967563925702e-02 3.491062233677011850e+00 -3.941187000173881211e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.571783160070676644e+00 -1.058700932494070213e-01 6.507522955091862293e+00 -5.020306552130462951e-02 3.487116412282047939e+00 -3.950440127123659023e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.580074163418556665e+00 -1.061315499537894974e-01 6.515816648698532276e+00 -5.012542210845811336e-02 3.483161384620481638e+00 -3.959599660243075248e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.588425121785935090e+00 -1.063919287809434872e-01 6.524078839470473845e+00 -5.004822380943323157e-02 3.479197243905875592e+00 -3.968666359726743392e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.596835874097649821e+00 -1.066512449034386772e-01 6.532309113342772200e+00 -4.997147482463262097e-02 3.475224082592694774e+00 -3.977640983516590040e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.605306257227805844e+00 -1.069095131932838311e-01 6.540507058121423078e+00 -4.989517918263319113e-02 3.471241992378636620e+00 -3.986524287235585634e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.613836106001858894e+00 -1.071667482259745646e-01 6.548672263470517230e+00 -4.981934072414589965e-02 3.467251064206884337e+00 -3.995317024280171242e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.622425253198947814e+00 -1.074229642846251942e-01 6.556804320899038530e+00 -4.974396310489120204e-02 3.463251388268375752e+00 -4.004019945730871027e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.631073529554186052e+00 -1.076781753640896760e-01 6.564902823748087535e+00 -4.966904979922770469e-02 3.459243054004164097e+00 -4.012633800259456790e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.639780763760931848e+00 -1.079323951750699312e-01 6.572967367178527809e+00 -4.959460410373720679e-02 3.455226150107872929e+00 -4.021159334040314698e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.648546782473029992e+00 -1.081856371482097512e-01 6.580997548159053245e+00 -4.952062914114484238e-02 3.451200764528234988e+00 -4.029597290662179088e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.657371410306859971e+00 -1.084379144381141108e-01 6.588992965455175543e+00 -4.944712787745293020e-02 3.447166984471766948e+00 -4.037948410915340874e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.666254469842893826e+00 -1.086892399271700282e-01 6.596953219620169229e+00 -4.937410313266249462e-02 3.443124896405676871e+00 -4.046213432647318559e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.675195781627584424e+00 -1.089396262294764356e-01 6.604877912985324784e+00 -4.930155756318885252e-02 3.439074586060731686e+00 -4.054393090895980906e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.684195164175587678e+00 -1.091890856948790900e-01 6.612766649649557849e+00 -4.922949366365790558e-02 3.435016138434107358e+00 -4.062488117599354770e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.693252433971958126e+00 -1.094376304132130551e-01 6.620619035469496261e+00 -4.915791377168458182e-02 3.430949637793821339e+00 -4.070499238684457260e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.702367405474335627e+00 -1.096852722187361406e-01 6.628434678050083129e+00 -4.908682007070214875e-02 3.426875167684674484e+00 -4.078427175261688242e-02 5.910142638059063813e-01 -1.879172663510290420e+01 -1.901543447078991633e+01 -1.196762291911324105e+01
9.711539891115169354e+00 -1.099320226941802731e-01 6.636213186735504976e+00 -4.901621459256889912e-02 3.422792810931905461e+00 -4.086272644967168383e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.720706710092867908e+00 -1.088192226169152205e-01 6.643927186417894148e+00 -4.877357136597538362e-02 3.418706353660029507e+00 -4.086622237309946865e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.729804642019216132e+00 -1.077107237663233047e-01 6.651550268740919591e+00 -4.853356564652299560e-02 3.414619605185901019e+00 -4.086855636653465018e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.738833443456639927e+00 -1.066065015637435998e-01 6.659083491545780831e+00 -4.829616168806203508e-02 3.410532679966021163e+00 -4.086976291101558634e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.747792877626462626e+00 -1.055065311959636071e-01 6.666527908730576435e+00 -4.806132436296757515e-02 3.406445689080986661e+00 -4.086987507211795045e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.756682714353068775e+00 -1.044107876423974179e-01 6.673884570204922539e+00 -4.782901915023606704e-02 3.402358740371155488e+00 -4.086892458080792351e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.765502730008188692e+00 -1.033192457012376136e-01 6.681154521848146288e+00 -4.759921212739064156e-02 3.398271938570648132e+00 -4.086694185654245193e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.774252707455415745e+00 -1.022318800134879857e-01 6.688338805470648296e+00 -4.737186996479743339e-02 3.394185385431998547e+00 -4.086395610545181384e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.782932435994343479e+00 -1.011486650858053477e-01 6.695438458780554214e+00 -4.714695995156593933e-02 3.390099179849278332e+00 -4.085999530970828297e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.791541711304853735e+00 -1.000695753115135311e-01 6.702454515353756470e+00 -4.692444995570573679e-02 3.386013417973652739e+00 -4.085508634806791356e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.800080335392365782e+00 -9.899458499085492247e-02 6.709388004603900946e+00 -4.670430840308172765e-02 3.381928193325300480e+00 -4.084925496838370113e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.808548116533504668e+00 -9.792366835011120929e-02 6.716239951754510606e+00 -4.648650426465402580e-02 3.377843596901025869e+00 -4.084252590486584650e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.816944869222078651e+00 -9.685679955927802010e-02 6.723011377813378431e+00 -4.627100705021339883e-02 3.373759717275474301e+00 -4.083492286036382451e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.825270414115335527e+00 -9.579395274918243997e-02 6.729703299549411710e+00 -4.605778679896127548e-02 3.369676640701965376e+00 -4.082646858078037982e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.833524577980355730e+00 -9.473510202676850567e-02 6.736316729472397569e+00 -4.584681409342216546e-02 3.365594451204648063e+00 -4.081718489429126545e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.841707193640337081e+00 -9.368022148987523168e-02 6.742852675816688013e+00 -4.563806005023623991e-02 3.361513230671754560e+00 -4.080709270800383925e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.849818099921746395e+00 -9.262928524089801552e-02 6.749312142524650504e+00 -4.543149628498936027e-02 3.357433058941976967e+00 -4.079621210993809172e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.857857141602053730e+00 -9.158226739976423059e-02 6.755696129230863711e+00 -4.522709490598913334e-02 3.353354013887716256e+00 -4.078456233555761284e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.865824169357807705e+00 -9.053914211643390719e-02 6.762005631248129589e+00 -4.502482850393436237e-02 3.349276171497541199e+00 -4.077216184440150826e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.873719039713126477e+00 -8.949988358200033911e-02 6.768241639554833711e+00 -4.482467014366399438e-02 3.345199605950957444e+00 -4.075902835034492244e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.881541614988508471e+00 -8.846446603967732247e-02 6.774405140783978929e+00 -4.462659335905726915e-02 3.341124389694644758e+00 -4.074517880759912641e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.889291763249902445e+00 -8.743286379471650049e-02 6.780497117214329350e+00 -4.443057215997357062e-02 3.337050593513814167e+00 -4.073062949880126848e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.896969358257875271e+00 -8.640505122331260113e-02 6.786518546764201965e+00 -4.423658102622381183e-02 3.332978286599516338e+00 -4.071539601788035784e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.904574279417456495e+00 -8.538100278161675494e-02 6.792470402985122391e+00 -4.404459488028961839e-02 3.328907536617161433e+00 -4.069949329929953286e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.912106411728601074e+00 -8.436069301373534668e-02 6.798353655055574762e+00 -4.385458907691260760e-02 3.324838409768480663e+00 -4.068293568363903073e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.919565645737016268e+00 -8.334409655933112948e-02 6.804169267775861840e+00 -4.366653939832807613e-02 3.320770970852177317e+00 -4.066573688714734958e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.926951877485363340e+00 -8.233118816104308124e-02 6.809918201564124196e+00 -4.348042204587572457e-02 3.316705283324819398e+00 -4.064791005070021029e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.934265008464899793e+00 -8.132194267086617634e-02 6.815601412453112573e+00 -4.329621363173041110e-02 3.312641409355395528e+00 -4.062946778414274623e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.941504945567469775e+00 -8.031633505634806769e-02 6.821219852087940794e+00 -4.311389117559946693e-02 3.308579409879846889e+00 -4.061042213646658822e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.948671601037750278e+00 -7.931434040648148442e-02 6.826774467725623019e+00 -4.293343211298025763e-02 3.304519344655426849e+00 -4.059078464481953585e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.955764892425774448e+00 -7.831593393657983182e-02 6.832266202236079167e+00 -4.275481428061692762e-02 3.300461272309374916e+00 -4.057056637214557365e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.962784742540064187e+00 -7.732109099318361378e-02 6.837695994102518604e+00 -4.257801589982162377e-02 3.296405250387508534e+00 -4.054977788113728332e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.969731079401229934e+00 -7.632978705890218485e-02 6.843064777422142697e+00 -4.240301556863917271e-02 3.292351335402914358e+00 -4.052842927531107031e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.976603836195989672e+00 -7.534199775645203379e-02 6.848373481907319871e+00 -4.222979225443346252e-02 3.288299582879420591e+00 -4.050653023743403663e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.983402951231543199e+00 -7.435769885249228495e-02 6.853623032887379729e+00 -4.205832528938673043e-02 3.284250047394366323e+00 -4.048409000974864669e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.990128367890322991e+00 -7.337686626148996749e-02 6.858814351311101731e+00 -4.188859436433313432e-02 3.280202782622447355e+00 -4.046111741308448806e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
9.996780034585142971e+00 -7.239947604893368083e-02 6.863948353749593778e+00 -4.172057952131764252e-02 3.276157841375262336e+00 -4.043762089176525937e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.000335790471472386e+01 -7.142550443418667350e-02 6.869025952399626433e+00 -4.155426115030117634e-02 3.272115275638738829e+00 -4.041360851007307770e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.000986193661945478e+01 -7.045492779337356182e-02 6.874048055088346487e+00 -4.138961999788060703e-02 3.268075136612262455e+00 -4.038908794011303316e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.001629209353749772e+01 -6.948772266183410318e-02 6.879015565278801425e+00 -4.122663715109734645e-02 3.264037474745443479e+00 -4.036406651105382132e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.002264834356141421e+01 -6.852386573621313537e-02 6.883929382074591707e+00 -4.106529402445282390e-02 3.260002339771369329e+00 -4.033855122386633546e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.002893065959517394e+01 -6.756333387657510736e-02 6.888790400224696242e+00 -4.090557235595498886e-02 3.255969780740281205e+00 -4.031254873163260533e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.003513901931152219e+01 -6.660610410851722230e-02 6.893599510128722407e+00 -4.074745420132887957e-02 3.251939846053710337e+00 -4.028606536368949109e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.004127340510971145e+01 -6.565215362478302175e-02 6.898357597842340816e+00 -4.059092192789614389e-02 3.247912583495024208e+00 -4.025910715609504892e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.004733380407357934e+01 -6.470145978664046393e-02 6.903065545082957222e+00 -4.043595820985304568e-02 3.243888040258408267e+00 -4.023167985415017356e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.005332020792996239e+01 -6.375400012535477334e-02 6.907724229235737035e+00 -4.028254602464036854e-02 3.239866262978933431e+00 -4.020378889575747239e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.005923261300745786e+01 -6.280975234352990932e-02 6.912334523359884741e+00 -4.013066864698292685e-02 3.235847297761864638e+00 -4.017543944526888455e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.006507102019553557e+01 -6.186869431604015424e-02 6.916897296195034350e+00 -3.998030964425229594e-02 3.231831190208872773e+00 -4.014663641146605511e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.007083543490392685e+01 -6.093080409078403814e-02 6.921413412168266888e+00 -3.983145288122089817e-02 3.227817985443444115e+00 -4.011738444655302271e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.007652586702229947e+01 -5.999605988948696761e-02 6.925883731401929921e+00 -3.968408251357445626e-02 3.223807728137416895e+00 -4.008768793335373143e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.008214233088033573e+01 -5.906444010845523368e-02 6.930309109720830918e+00 -3.953818297503287893e-02 3.219800462536462682e+00 -4.005755101717779765e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.008768484520816955e+01 -5.813592331903973814e-02 6.934690398659183685e+00 -3.939373897242929440e-02 3.215796232482959649e+00 -4.002697761969147006e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.009315343309713242e+01 -5.721048826800115977e-02 6.939028445467666728e+00 -3.925073548165548126e-02 3.211795081438109545e+00 -3.999597144148396566e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.009854812196080509e+01 -5.628811387795761706e-02 6.943324093120661011e+00 -3.910915774453969235e-02 3.207797052504791857e+00 -3.996453594808335036e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.010386894349638354e+01 -5.536877924779803894e-02 6.947578180323623620e+00 -3.896899126403526731e-02 3.203802188450177724e+00 -3.993267439315934669e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.010911593364636296e+01 -5.445246365281093681e-02 6.951791541520456086e+00 -3.883022179978368182e-02 3.199810531725951535e+00 -3.990038983379379928e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.011428913256051487e+01 -5.353914654471807893e-02 6.955965006900934000e+00 -3.869283536422252201e-02 3.195822124487680771e+00 -3.986768513566449346e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.011938858455815549e+01 -5.262880755171731734e-02 6.960099402408214786e+00 -3.855681821941358417e-02 3.191837008614195170e+00 -3.983456296525233337e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.012441433809070901e+01 -5.172142647862215670e-02 6.964195549746469815e+00 -3.842215687350149234e-02 3.187855225727715069e+00 -3.980102579246576344e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.012936644570457645e+01 -5.081698330681228004e-02 6.968254266388506757e+00 -3.828883807670873524e-02 3.183876817212277555e+00 -3.976707591278429155e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.013424496400426911e+01 -4.991545819400970002e-02 6.972276365583709001e+00 -3.815684882399364430e-02 3.179901824230868534e+00 -3.973271545241662678e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.013904995361581740e+01 -4.901683147398323143e-02 6.976262656366333026e+00 -3.802617634906887978e-02 3.175930287742131597e+00 -3.969794637189887759e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.014378147915047634e+01 -4.812108365637575436e-02 6.980213943563301271e+00 -3.789680811688465878e-02 3.171962248517349092e+00 -3.966277045643448046e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.014843960916872767e+01 -4.722819542660788850e-02 6.984131027801854685e+00 -3.776873181987331490e-02 3.167997747157685673e+00 -3.962718932709390768e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.015302441614456086e+01 -4.633814764561223348e-02 6.988014705517144876e+00 -3.764193537419859015e-02 3.164036824109735857e+00 -3.959120445514193593e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.015753597643002948e+01 -4.545092134950765028e-02 6.991865768959797833e+00 -3.751640691653748000e-02 3.160079519680281113e+00 -3.955481716620929539e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.016197437022006866e+01 -4.456649774926352975e-02 6.995685006203459011e+00 -3.739213480096877790e-02 3.156125874050665470e+00 -3.951802864354696937e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.016633968151757728e+01 -4.368485823041318855e-02 6.999473201152333068e+00 -3.726910759643262128e-02 3.152175927291286150e+00 -3.948083992112302182e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.017063199809877894e+01 -4.280598435285444536e-02 7.003231133548748488e+00 -3.714731408373499882e-02 3.148229719376532731e+00 -3.944325188825443390e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.017485141147884598e+01 -4.192985785054429565e-02 7.006959578980637815e+00 -3.702674325211193634e-02 3.144287290198438889e+00 -3.940526530375983161e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.017899801687779160e+01 -4.105646063114656158e-02 7.010659308888963714e+00 -3.690738429633354939e-02 3.140348679579524127e+00 -3.936688079960994763e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.018307191318661609e+01 -4.018577477569203193e-02 7.014331090575086414e+00 -3.678922661389453369e-02 3.136413927285325975e+00 -3.932809888398509229e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.018707320293371232e+01 -3.931778253826025832e-02 7.017975687208090285e+00 -3.667225980237077965e-02 3.132483073036675503e+00 -3.928891994210093053e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.019100199225153425e+01 -3.845246634575773953e-02 7.021593857832080232e+00 -3.655647365723447423e-02 3.128556156522372511e+00 -3.924934422930997230e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.019485839084353351e+01 -3.758980879773270861e-02 7.025186357373456758e+00 -3.644185816966218766e-02 3.124633217411723951e+00 -3.920937188243039245e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.019864251195135729e+01 -3.672979266609199822e-02 7.028753936648348244e+00 -3.632840352761834701e-02 3.120714295365973889e+00 -3.916900292630917657e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.020235447232231074e+01 -3.587240089483136746e-02 7.032297342370031679e+00 -3.621610010995829354e-02 3.116799430049363551e+00 -3.912823727664690998e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.020599439217706639e+01 -3.501761659984248265e-02 7.035817317155935058e+00 -3.610493848222788571e-02 3.112888661139912916e+00 -3.908707474255250502e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.020956239517764352e+01 -3.416542306876819285e-02 7.039314599534509220e+00 -3.599490939430262382e-02 3.108982028339970505e+00 -3.904551502821885373e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.021305860839563628e+01 -3.331580376094702561e-02 7.042789923952040176e+00 -3.588600377844164413e-02 3.105079571386936799e+00 -3.900355772759643569e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.021648316228071884e+01 -3.246874230744708351e-02 7.046244020779402817e+00 -3.577821274688221947e-02 3.101181330064147978e+00 -3.896120233006320627e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.021983619062941706e+01 -3.162422251108009535e-02 7.049677616318695605e+00 -3.567152758936542600e-02 3.097287344210882143e+00 -3.891844822788684266e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.022311783055413592e+01 -3.078222834645088016e-02 7.053091432809772243e+00 -3.556593977095844766e-02 3.093397653731957408e+00 -3.887529471829567068e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.022632822245246587e+01 -2.994274396006899736e-02 7.056486188436680074e+00 -3.546144092993526453e-02 3.089512298607144825e+00 -3.883174100532180845e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.022946750997675203e+01 -2.910575367052618129e-02 7.059862597333993683e+00 -3.535802287570766894e-02 3.085631318900397879e+00 -3.878778620157059126e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.023253584000393346e+01 -2.827124196874316459e-02 7.063221369593050802e+00 -3.525567758682170150e-02 3.081754754768910587e+00 -3.874342932958538266e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.023553336260567015e+01 -2.743919351831687614e-02 7.066563211268088729e+00 -3.515439720925270239e-02 3.077882646472274608e+00 -3.869866931819307410e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.023846023101874181e+01 -2.660959315597565683e-02 7.069888824382292825e+00 -3.505417405442324413e-02 3.074015034381790912e+00 -3.865350500588125154e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.024131660161573798e+01 -2.578242589206117263e-02 7.073198906933705565e+00 -3.495500059711915269e-02 3.070151958989150387e+00 -3.860793514673625804e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.024410263387603237e+01 -2.495767691107145594e-02 7.076494152901009471e+00 -3.485686947364977084e-02 3.066293460914789826e+00 -3.856195841200464602e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.024681849035704850e+01 -2.413533157228668277e-02 7.079775252249188355e+00 -3.475977348006112355e-02 3.062439580916106241e+00 -3.851557339144040526e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.024946433666581314e+01 -2.331537541047897649e-02 7.083042890935056235e+00 -3.466370557039390871e-02 3.058590359895542399e+00 -3.846877859459481991e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.025204034143081167e+01 -2.249779413670695283e-02 7.086297750912657456e+00 -3.456865885498553587e-02 3.054745838908544009e+00 -3.842157245205080757e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.025454667627414551e+01 -2.168257363919503383e-02 7.089540510138530927e+00 -3.447462659881787850e-02 3.050906059171397455e+00 -3.837395331655436143e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.025698351578399325e+01 -2.086969998430518100e-02 7.092771842576839347e+00 -3.438160222012767026e-02 3.047071062069035108e+00 -3.832591946187439980e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.025935103748738797e+01 -2.005915941761271526e-02 7.095992418204444263e+00 -3.428957929045959446e-02 3.043240889163031593e+00 -3.827746908212886767e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.026164942182331963e+01 -1.925093836503082370e-02 7.099202903015907395e+00 -3.419855153229029582e-02 3.039415582199298083e+00 -3.822860029697586898e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.026387885211614481e+01 -1.844502343400297034e-02 7.102403959028190883e+00 -3.410851281631592513e-02 3.035595183115436857e+00 -3.817931115310697204e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.026603951454929309e+01 -1.764140141477130858e-02 7.105596244285147023e+00 -3.401945715997509168e-02 3.031779734047990615e+00 -3.812959962516473955e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.026813159813930909e+01 -1.684005928171005903e-02 7.108780412861846365e+00 -3.393137872604872624e-02 3.027969277339603860e+00 -3.807946361661333073e-02 5.010890785489797716e-01 9.599445238529236590e+00 -1.404808046624237328e+01 1.957048057852406986e+00
1.027015529471020372e+01 -1.604098419471619921e-02 7.111957114868740604e+00 -3.384427182129856604e-02 3.024163855546099011e+00 -3.802890096056727592e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.027207908075317988e+01 -1.460074034711077856e-02 7.115133091266667265e+00 -3.380330824882765706e-02 3.020378395022565776e+00 -3.768032235368130173e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.027387169611175999e+01 -1.316651701079420145e-02 7.118315491290492680e+00 -3.376465343899419380e-02 3.016627789673262061e+00 -3.733178583187723304e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.027553373146045956e+01 -1.173826562891554064e-02 7.121505560305124938e+00 -3.372832489099139575e-02 3.012912038768353451e+00 -3.698322195892806558e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.027706577970356605e+01 -1.031593953890298267e-02 7.124704524918866078e+00 -3.369434061903633232e-02 3.009231148482619300e+00 -3.663456207165390749e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.027846843587908410e+01 -8.899493982861255564e-03 7.127913593180220886e+00 -3.366271918423229675e-02 3.005585131818090616e+00 -3.628573827845244654e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.027974229706872755e+01 -7.488886116358811629e-03 7.131133954769219407e+00 -3.363347970501005119e-02 3.001974008529483484e+00 -3.593668342094082091e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028088796231313573e+01 -6.084075015122637937e-03 7.134366781180204065e+00 -3.360664181609238771e-02 2.998397805051680187e+00 -3.558733104793317809e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028190603253169400e+01 -4.685021678983010592e-03 7.137613225895248270e+00 -3.358222569111325717e-02 2.994856554429170092e+00 -3.523761541133926117e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028279711044750222e+01 -3.291689031521947365e-03 7.140874424556238331e+00 -3.356025209878883697e-02 2.991350296247635043e+00 -3.488747143757964242e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028356180051659052e+01 -1.904041915167801113e-03 7.144151495133255203e+00 -3.354074240979428023e-02 2.987879076567527381e+00 -3.453683470231545816e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028420070885991855e+01 -5.220470818661391774e-04 7.147445538083879946e+00 -3.352371853970623899e-02 2.984442947858651163e+00 -3.418564143861187871e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028471470157566436e+01 8.546314133016878062e-04 7.150759284417850026e+00 -3.355064625770649844e-02 2.981041443138090941e+00 -3.384654505498239929e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028510484371042111e+01 2.226747398907384830e-03 7.154096958285746766e+00 -3.358582909664392657e-02 2.977673825939979313e+00 -3.350487742547297865e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028537163451232317e+01 3.594291971556744236e-03 7.157459342476777842e+00 -3.362076114780971486e-02 2.974340649083431654e+00 -3.315776721674454364e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028551557609034717e+01 4.957237511261286533e-03 7.160847206301699686e+00 -3.365549057566863400e-02 2.971042447998806235e+00 -3.280539225722049063e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028553717267564771e+01 6.315561646834514688e-03 7.164261305117655354e+00 -3.369006201162078051e-02 2.967779739959523599e+00 -3.244793776129775015e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028543692992642100e+01 7.669247017673464818e-03 7.167702379880510399e+00 -3.372451660710448079e-02 2.964553023374432161e+00 -3.208559568717817001e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028521535426090416e+01 9.018280967120718625e-03 7.171171156728111562e+00 -3.375889226346600464e-02 2.961362777151710368e+00 -3.171856394662048856e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028487295222854137e+01 1.036265518056962709e-02 7.174668346611484004e+00 -3.379322392649938833e-02 2.958209460147926961e+00 -3.134704550488084940e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028441022992321940e+01 1.170236528143780118e-02 7.178194644963391546e+00 -3.382754376742597852e-02 2.955093510710175231e+00 -3.097124741992979963e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028382769244421091e+01 1.303741040116736423e-02 7.181750731411689515e+00 -3.386188159775406492e-02 2.952015346317595323e+00 -3.059137982279954565e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028312584340791425e+01 1.436779273900587982e-02 7.185337269540004179e+00 -3.389626509685361028e-02 2.948975363324509491e+00 -3.020765491625401408e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028230518450976483e+01 1.569351712521954365e-02 7.188954906686223723e+00 -3.393072017581976602e-02 2.945973936802567916e+00 -2.982028598728728511e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028136621513792193e+01 1.701459060130505047e-02 7.192604273788967717e+00 -3.396527126145319764e-02 2.943011420478675699e+00 -2.942948649778330192e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.028030943203432734e+01 1.833102202611382528e-02 7.196285985266920093e+00 -3.399994156319206817e-02 2.940088146760202026e+00 -2.903546924675894439e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.027913532900237037e+01 1.964282171633193949e-02 7.200000638939672903e+00 -3.403475334917722278e-02 2.937204426839761240e+00 -2.863844561698665817e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.027784439665532190e+01 2.095000112527318700e-02 7.203748815976464215e+00 -3.406972813855239229e-02 2.934360550867554096e+00 -2.823862497346315420e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.027643712220301353e+01 2.225257256313402376e-02 7.207531080877987328e+00 -3.410488690110759225e-02 2.931556788181814976e+00 -2.783621410974546073e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.027491398927087829e+01 2.355054895726410580e-02 7.211347981480890290e+00 -3.414025023140566939e-02 2.928793387598755071e+00 -2.743141647322330096e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.027327547774900118e+01 2.484394364639618338e-02 7.215200048990484838e+00 -3.417583848357074600e-02 2.926070577811105355e+00 -2.702443091694886265e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.027152206366637266e+01 2.613277020621819491e-02 7.219087798033696046e+00 -3.421167193465120965e-02 2.923388567884902756e+00 -2.661545106347721137e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.026965421908666087e+01 2.741704230802173917e-02 7.223011726729921200e+00 -3.424777079782405365e-02 2.920747547796469945e+00 -2.620466504896313067e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.026767241202150061e+01 2.869677360765986521e-02 7.226972316775190031e+00 -3.428415530875277700e-02 2.918147688990615496e+00 -2.579225534587652538e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.026557710635792198e+01 2.997197766098652627e-02 7.230970033536920027e+00 -3.432084573417614609e-02 2.915589144952524858e+00 -2.537839866130819563e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.026336876179719226e+01 3.124266786202670523e-02 7.235005326157625483e+00 -3.435786235584550874e-02 2.913072051786875782e+00 -2.496326589600807860e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.026104783380239738e+01 3.250885740016917769e-02 7.239078627664703447e+00 -3.439522547261213842e-02 2.910596528798546689e+00 -2.454702215075582269e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.025861477355291385e+01 3.377055923310179342e-02 7.243190355085650012e+00 -3.443295537177740173e-02 2.908162679070400269e+00 -2.412982677622504263e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.025607002790380129e+01 3.502778607237137104e-02 7.247340909566238665e+00 -3.447107227172217098e-02 2.905770590034266743e+00 -2.371183345838409617e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.025341403934882223e+01 3.628055037891664281e-02 7.251530676490775207e+00 -3.450959627476841984e-02 2.903420334032140726e+00 -2.329319032871757927e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.025064724598581911e+01 3.752858909571494400e-02 7.255760025602861596e+00 -3.454917113099349041e-02 2.901111968865188739e+00 -2.287236652574397774e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.024777024719929486e+01 3.877080317774769802e-02 7.260029524601130824e+00 -3.459226099860984727e-02 2.898846198300014443e+00 -2.244307749449154718e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.024478355961239906e+01 4.000830863750279992e-02 7.264339611563912946e+00 -3.463592364505189980e-02 2.896623360006392645e+00 -2.201346657329426165e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.024168768730241830e+01 4.124027763127596086e-02 7.268690631679974423e+00 -3.468082084452561026e-02 2.894443572043916557e+00 -2.158196408347095099e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.023848318322098727e+01 4.246661599378213914e-02 7.273082936752398808e+00 -3.472704979135526893e-02 2.892307031555011676e+00 -2.114853068917765117e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.023517060030581050e+01 4.368728972808948174e-02 7.277516863743805686e+00 -3.477466065016308200e-02 2.890213927531817717e+00 -2.071324856884654633e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.023175049117522128e+01 4.490226648896847306e-02 7.281992734669524125e+00 -3.482370131956751685e-02 2.888164440688617329e+00 -2.027620106545183556e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.022822340783663364e+01 4.611151546576705562e-02 7.286510856494884614e+00 -3.487421739859511427e-02 2.886158743355699219e+00 -1.983747248377614597e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.022458990140779456e+01 4.731500727330992251e-02 7.291071521035248360e+00 -3.492625214605847572e-02 2.884196999392472538e+00 -1.939714790789766677e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.022085052184988285e+01 4.851271385026602323e-02 7.295675004857612223e+00 -3.497984642238943093e-02 2.882279364117861675e+00 -1.895531303828273603e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.021700581771114003e+01 4.970460836440331737e-02 7.300321569181185133e+00 -3.503503861606045711e-02 2.880405984256015017e+00 -1.851205404680548311e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.021305633588001882e+01 5.089066512424527539e-02 7.305011459775307081e+00 -3.509186452553112595e-02 2.878576997895614387e+00 -1.806745745111209070e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.020900262134686010e+01 5.207085949668738972e-02 7.309744906852961854e+00 -3.515035727147795830e-02 2.876792534461177553e+00 -1.762160999973556158e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.020484521697269109e+01 5.324516783013430454e-02 7.314522124956708282e+00 -3.521054712117006186e-02 2.875052714694746214e+00 -1.717459857836025477e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.020058466326431379e+01 5.441356738284806871e-02 7.319343312835657755e+00 -3.527246135530381910e-02 2.873357650646622741e+00 -1.672651012341285978e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.019622149815438483e+01 5.557603625619445681e-02 7.324208653310567918e+00 -3.533612404680040731e-02 2.871707445673779002e+00 -1.627743155477327786e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.019175625678473729e+01 5.673255333247699539e-02 7.329118313122315875e+00 -3.540155583487421959e-02 2.870102194444453136e+00 -1.582744971872437206e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.018718947129200281e+01 5.788309821722092269e-02 7.334072442761978117e+00 -3.546877365888755768e-02 2.868541982947831581e+00 -1.537665134378013096e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.018252167059375068e+01 5.902765118572667058e-02 7.339071176277773390e+00 -3.553779044207829724e-02 2.867026888507479665e+00 -1.492512300976227627e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.017775338017333731e+01 6.016619313378375467e-02 7.344114631054003084e+00 -3.560861472628147617e-02 2.865556979797229342e+00 -1.447295112949029475e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.017288512186160609e+01 6.129870553250667264e-02 7.349202907557028652e+00 -3.568125024760707142e-02 2.864132316858265082e+00 -1.402022194360181585e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.016791741361272017e+01 6.242517038725164946e-02 7.354336089040387492e+00 -3.575569541799290124e-02 2.862752951115897559e+00 -1.356702153165641710e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.016285076927178110e+01 6.354557020070790430e-02 7.359514241202592899e+00 -3.583194275500073411e-02 2.861418925394668022e+00 -1.311343583509118164e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.015768569833098312e+01 6.465988794027242859e-02 7.364737411788132349e+00 -3.590997817622625793e-02 2.860130273930155287e+00 -1.265955070006710356e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.015242270567047989e+01 6.576810700989020597e-02 7.370005630120354922e+00 -3.598978018275186125e-02 2.858887022375664611e+00 -1.220545193781743219e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.014706229127951076e+01 6.687021122663376616e-02 7.375318906552991827e+00 -3.607131888414307624e-02 2.857689187801775610e+00 -1.175122540723170898e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.014160494995243234e+01 6.796618480239403903e-02 7.380677231824321893e+00 -3.615455483392106956e-02 2.856536778686421751e+00 -1.129695712294242517e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.013605117095283248e+01 6.905601233114666559e-02 7.386080576293132083e+00 -3.623943763198855805e-02 2.855429794892650808e+00 -1.084273339362058601e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.013040143764336065e+01 7.013967878272585332e-02 7.391528889051293127e+00 -3.632590518381369205e-02 2.854368227632759325e+00 -1.038864090339195086e-02 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.012465622717900970e+01 7.121716950888684616e-02 7.397022097246600758e+00 -3.641388931888069058e-02 2.853352059452562095e+00 -9.934766163955697366e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.011881601038748357e+01 7.228847026503029682e-02 7.402560106031287113e+00 -3.650332096228363354e-02 2.852381264280281492e+00 -9.481194981989992873e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.011288125172315233e+01 7.335356723731886741e-02 7.408142798744966839e+00 -3.659413058412667313e-02 2.851455807502407236e+00 -9.028012378053545256e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.010685240923044859e+01 7.441244707074587406e-02 7.413770037113294187e+00 -3.668624828008400229e-02 2.850575646044510414e+00 -8.575302542788588306e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.010072993451507806e+01 7.546509689790376063e-02 7.419441661457130799e+00 -3.677960385075713240e-02 2.849740728456358507e+00 -8.123148794709119866e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.009451427272287560e+01 7.651150436829602663e-02 7.425157490911939107e+00 -3.687412687977280334e-02 2.848950995001175990e+00 -7.671633539500421518e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.008820586252612195e+01 7.755165767804350629e-02 7.430917323657106444e+00 -3.696974681056414136e-02 2.848206377748902174e+00 -7.220838230768777607e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.008180513611714701e+01 7.858554559984240462e-02 7.436720937154914779e+00 -3.706639302177738848e-02 2.847506800673302418e+00 -6.770843332191676424e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.007531251920903159e+01 7.961315751303819910e-02 7.442568088398840764e+00 -3.716399490124667332e-02 2.846852179752796363e+00 -6.321728281028666033e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.006872843104323145e+01 8.063448343368578852e-02 7.448458514170891220e+00 -3.726248191847997965e-02 2.846242423074869077e+00 -5.873571452961598091e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.006205328440393210e+01 8.164951404447230721e-02 7.454391931307650765e+00 -3.736178369560028134e-02 2.845677430943932773e+00 -5.426450128240413277e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.005528748563894048e+01 8.265824072438514303e-02 7.460368036974728057e+00 -3.746183007668717896e-02 2.845157095992507656e+00 -4.980440459116934615e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.004843143468693611e+01 8.366065557801347086e-02 7.466386508949275580e+00 -3.756255119546587223e-02 2.844681303295598873e+00 -4.535617438554523893e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.004148552511087544e+01 8.465675146437738607e-02 7.472447005910258788e+00 -3.766387754129229409e-02 2.844249930488134570e+00 -4.092054870205947582e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.003445014413735770e+01 8.564652202518445445e-02 7.478549167736135317e+00 -3.776574002338516090e-02 2.843862847885347822e+00 -3.649825339655534372e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.002732567270176212e+01 8.662996171241893473e-02 7.484692615809613869e+00 -3.786807003325824011e-02 2.843519918605966534e+00 -3.209000186924727480e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.002011248549894340e+01 8.760706581517477276e-02 7.490876953329151711e+00 -3.797079950530851677e-02 2.843220998698093638e+00 -2.769649480242525764e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.001281095103928998e+01 8.857783048564862871e-02 7.497101765626845271e+00 -3.807386097551879872e-02 2.842965937267643906e+00 -2.331841991084139531e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
1.000542143170995146e+01 8.954225276421486079e-02 7.503366620492371020e+00 -3.817718763823607642e-02 2.842754576609214379e+00 -1.895645170482499918e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
9.997944283841009749e+00 9.050033060350964886e-02 7.509671068502628444e+00 -3.828071340099016562e-02 2.842586752339260059e+00 -1.461125126618136733e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
9.990379857776403583e+00 9.145206289145697831e-02 7.516014643356733416e+00 -3.838437293732008954e-02 2.842462293531446527e+00 -1.028346603693385290e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
9.982728497949400648e+00 9.239744947317414525e-02 7.522396862216016444e+00 -3.848810173757916120e-02 2.842381022854049366e+00 -5.973729620969977583e-04 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
9.974990542962398621e+00 9.333649117170016163e-02 7.528817226048662548e+00 -3.859183615769287701e-02 2.842342756709274276e+00 -1.682661598650033201e-04 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
9.967166325670858029e+00 9.426918980749517119e-02 7.535275219978657901e+00 -3.869551346584731294e-02 2.842347305374364197e+00 2.589132645568303199e-04 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
9.959256173271146650e+00 9.519554821666438571e-02 7.541770313638671119e+00 -3.879907188708904553e-02 2.842394473144366440e+00 6.841062082443380866e-04 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
9.951260407392108931e+00 9.611557026786508862e-02 7.548301961526536097e+00 -3.890245064582123491e-02 2.842484058476427045e+00 1.107255018416457293e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
9.943179344190124169e+00 9.702926087786002685e-02 7.554869603364970487e+00 -3.900559000618396971e-02 2.842615854135480902e+00 1.528303505744404642e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
9.935013294447468724e+00 9.793662602568571629e-02 7.561472664464194970e+00 -3.910843131031053327e-02 2.842789647341207537e+00 1.947196956347344195e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
9.926762563673772632e+00 9.883767276540872393e-02 7.568110556087091823e+00 -3.921091701445476169e-02 2.843005219916121984e+00 2.363882142474805700e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
9.918427452210355710e+00 9.973240923744791653e-02 7.574782675816573274e+00 -3.931299072298819614e-02 2.843262348434666187e+00 2.778307331877670570e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
9.910008255337251271e+00 1.006208446784450927e-01 7.581488407924806161e+00 -3.941459722026913193e-02 2.843560804373173934e+00 3.190422295871169628e-03 4.818329216878223797e-01 1.567979722252763075e+01 -1.298429790820541818e+01 4.939217259506964552e+00
9.901505263382714972e+00 1.015029894296710367e-01 7.588227123743960689e+00 -3.951568250038919872e-02 2.843900354260575636e+00 3.600178316095064071e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.892918470308165624e+00 1.023851881518301754e-01 7.594998313413625191e+00 -3.961700585227305449e-02 2.844280900489038366e+00 4.010338756583279977e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.884247866751321610e+00 1.032610742466050779e-01 7.601801451687145494e+00 -3.971769811348373896e-02 2.844702339746114195e+00 4.418031278294422444e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.875493730926159230e+00 1.041306613054118896e-01 7.608635868379952427e+00 -3.981770834778214363e-02 2.845164422982708441e+00 4.823210994618840931e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.866656336499795898e+00 1.049939640615021458e-01 7.615500881670069333e+00 -3.991698694513252932e-02 2.845666896738407114e+00 5.225834565961613894e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.857735952713115424e+00 1.058509983912005875e-01 7.622395798477045403e+00 -4.001548564159206067e-02 2.846209503296216248e+00 5.625860200315139364e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.848732844502769979e+00 1.067017813136531684e-01 7.629319914840519523e+00 -4.011315753713357718e-02 2.846791980837296787e+00 6.023247652567678516e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.839647272624366892e+00 1.075463309891000752e-01 7.636272516298101110e+00 -4.020995711142935636e-02 2.847414063595568035e+00 6.417958222565871632e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.830479493776659083e+00 1.083846667156921073e-01 7.643252878262268624e+00 -4.030584023762633777e-02 2.848075482012054849e+00 6.809954751951021422e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.821229760726563285e+00 1.092168089248719415e-01 7.650260266395993547e+00 -4.040076419414602438e-02 2.848775962888858704e+00 7.199201619790672468e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.811898322434839059e+00 1.100427791753450790e-01 7.657293936986792282e+00 -4.049468767454468543e-02 2.849515229542633143e+00 7.585664737028664437e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.802485424182245666e+00 1.108626001456680943e-01 7.664353137318934195e+00 -4.058757079547205271e-02 2.850293001957445060e+00 7.969311539778464737e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.792991307696032877e+00 1.116762956254847006e-01 7.671437106043529575e+00 -4.067937510276881802e-02 2.851108996936909001e+00 8.350110981486096387e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.783416211276584562e+00 1.124838905054427185e-01 7.678545073546233724e+00 -4.077006357574541884e-02 2.851962928255483032e+00 8.728033523990439205e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.773760369924081814e+00 1.132854107658273213e-01 7.685676262312314044e+00 -4.085960062968656270e-02 2.852854506808816026e+00 9.103051127510057225e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.764024015465023965e+00 1.140808834639483738e-01 7.692829887288825219e+00 -4.094795211662776574e-02 2.853783440763041135e+00 9.475137239586975055e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.754207376678463604e+00 1.148703367203215697e-01 7.700005156243665105e+00 -4.103508532445180462e-02 2.854749435702913285e+00 9.844266783019046257e-03 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.744310679421822385e+00 1.156537997036850285e-01 7.707201270121275094e+00 -4.112096897435459086e-02 2.855752194778689912e+00 1.021041614281362024e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.734334146756156159e+00 1.164313026148946217e-01 7.714417423394765549e+00 -4.120557321673124634e-02 2.856791418851661213e+00 1.057356315219626364e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.724277999070727319e+00 1.172028766697428975e-01 7.721652804414256721e+00 -4.128886962553447726e-02 2.857866806638233115e+00 1.093368707770915604e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.714142454206784905e+00 1.179685540807477173e-01 7.728906595751236175e+00 -4.137083119115831514e-02 2.858978054852478135e+00 1.129076860343463870e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.703927727580406781e+00 1.187283680379579709e-01 7.736177974538733793e+00 -4.145143231190131367e-02 2.860124858347064869e+00 1.164478981438005732e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.693634032304320414e+00 1.194823526888246362e-01 7.743466112807143809e+00 -4.153064878406401150e-02 2.861306910252486624e+00 1.199573417906070125e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.683261579308577893e+00 1.202305431171862976e-01 7.750770177815507367e+00 -4.160845779073610307e-02 2.862523902114508800e+00 1.234358653131812679e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.672810577459992842e+00 1.209729753214189713e-01 7.758089332378101943e+00 -4.168483790340637291e-02 2.863775524029762654e+00 1.268833305278459743e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.662281233686350390e+00 1.217096861905197780e-01 7.765422735207571314e+00 -4.175976973036216178e-02 2.865061464781602396e+00 1.302996131855231089e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.651673753137380629e+00 1.224407134711792688e-01 7.772769541386943537e+00 -4.183323773904754073e-02 2.866381411987804828e+00 1.336846046106352458e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.640988339376230343e+00 1.231660957263007589e-01 7.780128902949192238e+00 -4.190523051500622681e-02 2.867735052258375106e+00 1.370382118432055506e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.630225194563346136e+00 1.238858722926368811e-01 7.787499969431241453e+00 -4.197574032440426484e-02 2.869122071349996084e+00 1.403603570860618641e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.619384519627191210e+00 1.246000832390333907e-01 7.794881888382633406e+00 -4.204476270682645789e-02 2.870542154314914107e+00 1.436509771606312401e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.608466514423165350e+00 1.253087693253326640e-01 7.802273805833497278e+00 -4.211229611918514831e-02 2.871994985644533926e+00 1.469100229943448924e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.597471377882078158e+00 1.260119719619479106e-01 7.809674866726389553e+00 -4.217834162126006536e-02 2.873480249408022935e+00 1.501374591329530765e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.586399308149330167e+00 1.267097331701177443e-01 7.817084215315963647e+00 -4.224290260459501178e-02 2.874997629386172537e+00 1.533332632816643282e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.575250502716004419e+00 1.274020955427956070e-01 7.824500995540660142e+00 -4.230598456071179431e-02 2.876546809200821286e+00 1.564974258733688173e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.564025158542445837e+00 1.280891022062486673e-01 7.831924351368339643e+00 -4.236759484773313517e-02 2.878127472439928614e+00 1.596299496254385483e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.552723472174836417e+00 1.287707967824295863e-01 7.839353427117629280e+00 -4.242774251486002013e-02 2.879739302778380416e+00 1.627308491443762647e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.541345639855926208e+00 1.294472233519991800e-01 7.846787367759123555e+00 -4.248643811739453990e-02 2.881381984094869786e+00 1.658001505146002377e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.529891857629902319e+00 1.301184264181499128e-01 7.854225319196291188e+00 -4.254369357873398483e-02 2.883055200584773825e+00 1.688378909269628095e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.518362321442195295e+00 1.307844508711582254e-01 7.861666428528964801e+00 -4.259952203764715700e-02 2.884758636869257931e+00 1.718441182882640694e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.506757227234428953e+00 1.314453419537249812e-01 7.869109844300157697e+00 -4.265393772802287403e-02 2.886491978100638622e+00 1.748188908585252346e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.495076771034955954e+00 1.321011452270939857e-01 7.876554716727773631e+00 -4.270695587143102934e-02 2.888254910064123937e+00 1.777622768977840662e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.483321149045320198e+00 1.327519065379455243e-01 7.884000197922496511e+00 -4.275859257007096764e-02 2.890047119276034859e+00 1.806743543111019590e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.471490557722786363e+00 1.333976719861099114e-01 7.891445442092348550e+00 -4.280886471287684292e-02 2.891868293078531771e+00 1.835552103047781783e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.459585193859263441e+00 1.340384878930901136e-01 7.898889605735075925e+00 -4.285778989146019763e-02 2.893718119730945837e+00 1.864049410512342783e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.447605254656817664e+00 1.346744007713961411e-01 7.906331847819187963e+00 -4.290538632265761959e-02 2.895596288497789939e+00 1.892236513599909742e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.435550937799984439e+00 1.353054572946990886e-01 7.913771329954331968e+00 -4.295167277745610274e-02 2.897502489733511322e+00 1.920114543550135305e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.423422441525028503e+00 1.359317042688081290e-01 7.921207216551656494e+00 -4.299666851606800261e-02 2.899436414964049913e+00 1.947684711586675568e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.411219964686337036e+00 1.365531886034688502e-01 7.928638674974791023e+00 -4.304039322892694308e-02 2.901397756965270691e+00 1.974948305824960476e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.398943706820066524e+00 1.371699572849876814e-01 7.936064875681936748e+00 -4.308286698080107668e-02 2.903386209838325627e+00 2.001906688224507069e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.386593868205094893e+00 1.377820573497059442e-01 7.943484992359270969e+00 -4.312411015497578937e-02 2.905401469081976273e+00 2.028561291558720822e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.374170649921506282e+00 1.383895358582909740e-01 7.950898202046502661e+00 -4.316414341223942519e-02 2.907443231661976490e+00 2.054913616550172600e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.361674253906766552e+00 1.389924398708214104e-01 7.958303685255239124e+00 -4.320298764744414516e-02 2.909511196077594786e+00 2.080965229006808900e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.349104883009536238e+00 1.395908164227113446e-01 7.965700626079953217e+00 -4.324066395328591411e-02 2.911605062425279833e+00 2.106717757054076337e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.336462741041279045e+00 1.401847125014546724e-01 7.973088212302086752e+00 -4.327719356925752159e-02 2.913724532459542438e+00 2.132172888250785658e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.323748032825736942e+00 1.407741750241811862e-01 7.980465635487663079e+00 -4.331259785556796499e-02 2.915869309651111241e+00 2.157332366979092600e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.310960964246433491e+00 1.413592508159940697e-01 7.987832091078988839e+00 -4.334689827217527019e-02 2.918039099242453194e+00 2.182197991917596974e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.298101742292146810e+00 1.419399865891272650e-01 7.995186778480206868e+00 -4.338011632824999297e-02 2.920233608300658368e+00 2.206771613259468981e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.285170575100565316e+00 1.425164289228618431e-01 8.002528901137578643e+00 -4.341227356378011409e-02 2.922452545767804999e+00 2.231055130280758941e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.272167672000035665e+00 1.430886242442520329e-01 8.009857666614067284e+00 -4.344339153951311955e-02 2.924695622508797666e+00 2.255050489026165159e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.259093243549623153e+00 1.436566188095958763e-01 8.017172286659103975e+00 -4.347349177711169743e-02 2.926962551356794062e+00 2.278759679548240241e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.245947501577486349e+00 1.442204586866488447e-01 8.024471977273645251e+00 -4.350259578070370808e-02 2.929253047156266110e+00 2.302184733980323222e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.232730659217439850e+00 1.447801897376628510e-01 8.031755958769727144e+00 -4.353072497551893627e-02 2.931566826803648773e+00 2.325327723838675406e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.219442930944252268e+00 1.453358576030195359e-01 8.039023455827132736e+00 -4.355790072196805834e-02 2.933903609285875458e+00 2.348190758105726805e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.206084532606970683e+00 1.458875076857747977e-01 8.046273697543757208e+00 -4.358414427375921496e-02 2.936263115716490901e+00 2.370775980803660130e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.192655681461291195e+00 1.464351851366849366e-01 8.053505917484415022e+00 -4.360947677928436045e-02 2.938645069369853147e+00 2.393085569038982605e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.179156596199881335e+00 1.469789348401978890e-01 8.060719353722882730e+00 -4.363391924987631426e-02 2.941049195712943209e+00 2.415121730758977570e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.165587496981979498e+00 1.475188014008296800e-01 8.067913248883446187e+00 -4.365749256654258281e-02 2.943475222435442351e+00 2.436886702935050011e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.151948605460946240e+00 1.480548291305337771e-01 8.075086850175479114e+00 -4.368021743599478923e-02 2.945922879477469447e+00 2.458382749285734775e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.138240144811195620e+00 1.485870620364080352e-01 8.082239409428018106e+00 -4.370211442338005348e-02 2.948391899055710752e+00 2.479612158800291455e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.124462339753293350e+00 1.491155438093163810e-01 8.089370183118234081e+00 -4.372320388173169675e-02 2.950882015687375404e+00 2.500577243290908261e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.110615416578163206e+00 1.496403178129777634e-01 8.096478432398516389e+00 -4.374350601106489350e-02 2.953392966212475379e+00 2.521280336257575305e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.096699603170158355e+00 1.501614270736521262e-01 8.103563423120748510e+00 -4.376304078114940516e-02 2.955924489814340195e+00 2.541723790467146499e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.082715129028503753e+00 1.506789142706605467e-01 8.110624425855368358e+00 -4.378182797100275969e-02 2.958476328038149195e+00 2.561909976708149142e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.068662225288450784e+00 1.511928217270752661e-01 8.117660715911972247e+00 -4.379988714948931938e-02 2.961048224808205287e+00 2.581841282025367293e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.054541124740483227e+00 1.517031914014402572e-01 8.124671573352641119e+00 -4.381723763432606583e-02 2.963639926443104144e+00 2.601520107774656088e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.040352061849009857e+00 1.522100648797576061e-01 8.131656283005771257e+00 -4.383389855002232244e-02 2.966251181669607107e+00 2.620948868693227796e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.026095272770199074e+00 1.527134833679481274e-01 8.138614134478189044e+00 -4.384988876476901554e-02 2.968881741635044591e+00 2.640129990833133683e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
9.011770995368090453e+00 1.532134876852420391e-01 8.145544422160995168e+00 -4.386522689393736879e-02 2.971531359917825466e+00 2.659065910176229217e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.997379469230596172e+00 1.537101182576177116e-01 8.152446445237906403e+00 -4.387993134044190086e-02 2.974199792536960096e+00 2.677759071662226195e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.982920935684333585e+00 1.542034151118835128e-01 8.159319507690057094e+00 -4.389402023116419083e-02 2.976886797960044628e+00 2.696211927240160788e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.968395637808072252e+00 1.546934178705410556e-01 8.166162918295952977e+00 -4.390751142954380654e-02 2.979592137109599914e+00 2.714426934696156923e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.953803820446070816e+00 1.551801657466651829e-01 8.172975990633997156e+00 -4.392042257390496585e-02 2.982315573368541362e+00 2.732406556783688323e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.939145730220408481e+00 1.556636975393558275e-01 8.179758043082058450e+00 -4.393277102127898792e-02 2.985056872584273435e+00 2.750153259468506375e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.924421615541985986e+00 1.561440516299550940e-01 8.186508398812227583e+00 -4.394457384700597297e-02 2.987815803071251608e+00 2.767669510748849843e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.909631726621299208e+00 1.566212659783510208e-01 8.193226385787273358e+00 -4.395584789191680358e-02 2.990592135612688107e+00 2.784957779986626733e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.894776315478635453e+00 1.570953781195736365e-01 8.199911336756683156e+00 -4.396660972366431275e-02 2.993385643461239809e+00 2.802020536441729784e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.879855635952973003e+00 1.575664251611777478e-01 8.206562589247543116e+00 -4.397687561754213409e-02 2.996196102338231082e+00 2.818860248024303988e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.864869943710289135e+00 1.580344437809442504e-01 8.213179485554729098e+00 -4.398666158400758169e-02 2.999023290431886757e+00 2.835479380540974897e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.849819496251717155e+00 1.584994702245809406e-01 8.219761372733293214e+00 -4.399598338610225673e-02 3.001866988394894076e+00 2.851880396887234576e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.834704552920756626e+00 1.589615403039925656e-01 8.226307602587601409e+00 -4.400485649778348995e-02 3.004726979340794024e+00 2.868065755693549948e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.819525374909563453e+00 1.594206893961161442e-01 8.232817531657268262e+00 -4.401329610283623989e-02 3.007603048839230020e+00 2.884037910396838877e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.804282225264829620e+00 1.598769524419422217e-01 8.239290521203381346e+00 -4.402131712479808584e-02 3.010494984910426552e+00 2.899799308651956897e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.788975368893465756e+00 1.603303639455547214e-01 8.245725937196480615e+00 -4.402893423231703240e-02 3.013402578019079847e+00 2.915352391543659868e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.773605072567407959e+00 1.607809579737203287e-01 8.252123150301283516e+00 -4.403616180704121585e-02 3.016325621067195151e+00 2.930699592459864999e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.758171604927692755e+00 1.612287681559280428e-01 8.258481535859083067e+00 -4.404301394411334891e-02 3.019263909385988764e+00 2.945843336311327471e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.742675236488109292e+00 1.616738276846417799e-01 8.264800473869961195e+00 -4.404950446978783685e-02 3.022217240727088861e+00 2.960786038951239429e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.727116239638668560e+00 1.621161693155265260e-01 8.271079348976908108e+00 -4.405564696411865683e-02 3.025185415253274446e+00 2.975530106681470444e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.711494888648481094e+00 1.625558253680366716e-01 8.277317550448232808e+00 -4.406145473000629836e-02 3.028168235528425623e+00 2.990077935262831083e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.695811459667925902e+00 1.629928277264635628e-01 8.283514472157351705e+00 -4.406694079057499325e-02 3.031165506506620311e+00 3.004431909225991140e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.680066230730382415e+00 1.634272078412169205e-01 8.289669512561999909e+00 -4.407211789278792785e-02 3.034177035520597254e+00 3.018594401271832220e-02 4.816751561607722776e-01 1.572963229266676954e+01 -1.297558007394402502e+01 4.963659678644802398e+00
8.664259481753649794e+00 1.638589967302105654e-01 8.295782074683938134e+00 -4.407699853195038570e-02 3.037202632269720315e+00 3.032567771906032397e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.648391487093581631e+00 1.642883763906546890e-01 8.301851567833828938e+00 -4.408161473657672830e-02 3.040242112216677839e+00 3.046361171096902132e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.632462523037862212e+00 1.647152242260601085e-01 8.307877405679565896e+00 -4.408595832538816234e-02 3.043295293101235366e+00 3.059970035152920556e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.616472875231442785e+00 1.651395699830360553e-01 8.313859004564575272e+00 -4.409004101553724159e-02 3.046361991550027959e+00 3.073396685241396378e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.600422831206103069e+00 1.655614429830914169e-01 8.319795785312432912e+00 -4.409387425924504722e-02 3.049442026503661918e+00 3.086643428061828370e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.584312680379920124e+00 1.659808721250166652e-01 8.325687173204054048e+00 -4.409746925906623399e-02 3.052535219202058503e+00 3.099712555517288720e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.568142714056572018e+00 1.663978858872152966e-01 8.331532597956439190e+00 -4.410083698346795034e-02 3.055641393169544084e+00 3.112606344417253451e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.551913225424225828e+00 1.668125123302920954e-01 8.337331493700219198e+00 -4.410398814620040964e-02 3.058760374199434917e+00 3.125327055847988700e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.535624509553979777e+00 1.672247790999394357e-01 8.343083298955615845e+00 -4.410693320655149907e-02 3.061891990338099223e+00 3.137876934765793102e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.519276863398014044e+00 1.676347134299616681e-01 8.348787456608198099e+00 -4.410968237264132480e-02 3.065036071868647571e+00 3.150258209641783325e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.502870585787444924e+00 1.680423421454243782e-01 8.354443413884508729e+00 -4.411224560509176967e-02 3.068192451294279088e+00 3.162473092131709573e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.486405977429946290e+00 1.684476916658656231e-01 8.360050622328051517e+00 -4.411463263258560280e-02 3.071360963321351889e+00 3.174523776883649701e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.469883340907198743e+00 1.688507880084505752e-01 8.365608537776619613e+00 -4.411685296128554923e-02 3.074541444842291860e+00 3.186412441309403876e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.453302980672004807e+00 1.692516567913503467e-01 8.371116620338483472e+00 -4.411891585945075522e-02 3.077733734918119968e+00 3.198141245130696475e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.436665203045084382e+00 1.696503232373299253e-01 8.376574334367575148e+00 -4.412083035939042691e-02 3.080937674760620304e+00 3.209712330110942730e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.419970316211635719e+00 1.700468121774268149e-01 8.381981148438633511e+00 -4.412260526092161989e-02 3.084153107714261655e+00 3.221127819819988303e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.403218630217656582e+00 1.704411480547127766e-01 8.387336535322365449e+00 -4.412424913483473793e-02 3.087379879237895253e+00 3.232389819416683213e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.386410456966052251e+00 1.708333549281308428e-01 8.392639971960642598e+00 -4.412577032755944650e-02 3.090617836886242920e+00 3.243500415460382619e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.369546110212571222e+00 1.712234564763126521e-01 8.397890939442500979e+00 -4.412717697900394448e-02 3.093866830291267522e+00 3.254461675869473047e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.352625905561572139e+00 1.716114760013733309e-01 8.403088922980924025e+00 -4.412847701949525192e-02 3.097126711143445732e+00 3.265275649693881455e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.335650160461524294e+00 1.719974364329114602e-01 8.408233411888462072e+00 -4.412967816316314129e-02 3.100397333172758341e+00 3.275944366865280594e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.318619194200298494e+00 1.723813603321088239e-01 8.413323899552556995e+00 -4.413078791116821498e-02 3.103678552129498946e+00 3.286469838057370918e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.301533327900274983e+00 1.727632698958790347e-01 8.418359883410975186e+00 -4.413181355519860127e-02 3.106970225764954296e+00 3.296854054563336245e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.284392884513275490e+00 1.731431869610600138e-01 8.423340864927375549e+00 -4.413276218095655429e-02 3.110272213811969166e+00 3.307098988187238964e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.267198188815328308e+00 1.735211330086455783e-01 8.428266349567008930e+00 -4.413364067163291771e-02 3.113584377965406436e+00 3.317206591148857270e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.249949567401262840e+00 1.738971291680432574e-01 8.433135846772643163e+00 -4.413445571429192721e-02 3.116906581862529446e+00 3.327178796030162700e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.232647348679178023e+00 1.742711962212616095e-01 8.437948869941477525e+00 -4.413521381418007705e-02 3.120238691063387027e+00 3.337017515813789359e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.215291862864759764e+00 1.746433546071135823e-01 8.442704936402298799e+00 -4.413592128761743144e-02 3.123580573031146113e+00 3.346724643724876408e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.197883441975408303e+00 1.750136244255565965e-01 8.447403567391869927e+00 -4.413658426111630173e-02 3.126932097112279152e+00 3.356302053142910802e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.180422419824243008e+00 1.753820254420644931e-01 8.452044288031396846e+00 -4.413720867479454385e-02 3.130293134516700437e+00 3.365751597566460362e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.162909132013954405e+00 1.757485770920136081e-01 8.456626627303201360e+00 -4.413780028577287545e-02 3.133663558297871354e+00 3.375075110588639238e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.145343915930528311e+00 1.761132984850792838e-01 8.461150118027614297e+00 -4.413836467154808041e-02 3.137043243332887865e+00 3.384274405882805453e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.127727110736850946e+00 1.764762084096396233e-01 8.465614296840094255e+00 -4.413890723334081695e-02 3.140432066302556446e+00 3.393351277198086713e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.110059057366175495e+00 1.768373253371830212e-01 8.470018704168575496e+00 -4.413943319941684984e-02 3.143829905671472691e+00 3.402307498364328525e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.092340098515483859e+00 1.771966674267117237e-01 8.474362884211092961e+00 -4.413994763019631062e-02 3.147236641668111901e+00 3.411144823323885439e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.074570578638724072e+00 1.775542525290700890e-01 8.478646384914247491e+00 -4.414045542992311999e-02 3.150652156264996062e+00 3.419864986237852039e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.056750843939937567e+00 1.779100981912504487e-01 8.482868757952047645e+00 -4.414096134259198889e-02 3.154076333158903012e+00 3.428469701447620088e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.038881242366272772e+00 1.782642216607815411e-01 8.487029558704278998e+00 -4.414146995146503438e-02 3.157509057751040515e+00 3.436960663477751921e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.020962123600908100e+00 1.786166398901198327e-01 8.491128346235026214e+00 -4.414198568225236735e-02 3.160950217127251438e+00 3.445339547082214987e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
8.002993839055863035e+00 1.789673695410278487e-01 8.495164683271461570e+00 -4.414251280627813634e-02 3.164399700038269092e+00 3.453608007298049343e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.984976741864714178e+00 1.793164269889375162e-01 8.499138136182919467e+00 -4.414305544361305650e-02 3.167857396880030763e+00 3.461767679505964312e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.966911186875217155e+00 1.796638283272959935e-01 8.503048274960235631e+00 -4.414361756617281307e-02 3.171323199674053406e+00 3.469820179497540291e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.948797530641837916e+00 1.800095893718922924e-01 8.506894673195370515e+00 -4.414420300078168713e-02 3.174797002047882177e+00 3.477767103548737998e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.930636131418192569e+00 1.803537256651623899e-01 8.510676908061318713e+00 -4.414481543220092480e-02 3.178278699215612679e+00 3.485610028499411261e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.912427349149397493e+00 1.806962524804711645e-01 8.514394560292306124e+00 -4.414545840612130873e-02 3.181768187958498029e+00 3.493350511838536759e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.894171545464339523e+00 1.810371848263634398e-01 8.518047214164315761e+00 -4.414613533397573897e-02 3.185265366605646076e+00 3.500990091813104693e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.875869083667836890e+00 1.813765374507300687e-01 8.521634457476368496e+00 -4.414684950130812191e-02 3.188770135014859175e+00 3.508530287578438822e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.857520328732728210e+00 1.817143248449487880e-01 8.525155881532066715e+00 -4.414760406470936982e-02 3.192282394553565883e+00 3.515972599242155744e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.839125647291893983e+00 1.820505612480566027e-01 8.528611081120942572e+00 -4.414840205273597856e-02 3.195802048079813495e+00 3.523318507950679024e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.820685407630211472e+00 1.823852606508973850e-01 8.531999654500051378e+00 -4.414924636873737013e-02 3.199328999923360950e+00 3.530569475999018048e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.802199979676431418e+00 1.827184368002369164e-01 8.535321203375870525e+00 -4.415013979364510593e-02 3.202863155866883194e+00 3.537726946944722700e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.783669734994982825e+00 1.830501032028442054e-01 8.538575332886484404e+00 -4.415108498872376275e-02 3.206404423127292791e+00 3.544792345725781418e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.765095046777705790e+00 1.833802731295381683e-01 8.541761651584080184e+00 -4.415208449828331161e-02 3.209952710337181880e+00 3.551767078782237796e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.746476289835515949e+00 1.837089596191985030e-01 8.544879771417731362e+00 -4.415314075235297897e-02 3.213507927526385366e+00 3.558652534181316884e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.727813840590003203e+00 1.840361754827396223e-01 8.547929307716485070e+00 -4.415425606931643737e-02 3.217069986103672008e+00 3.565450081745852318e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.709108077064958486e+00 1.843619333070471156e-01 8.550909879172744255e+00 -4.415543265850836729e-02 3.220638798838566519e+00 3.572161073185810970e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.690359378877839269e+00 1.846862454588755753e-01 8.553821107825946513e+00 -4.415667262277234162e-02 3.224214279843302222e+00 3.578786842232727083e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.671568127231168432e+00 1.850091240887071498e-01 8.556662619046543128e+00 -4.415797796098006045e-02 3.227796344554912267e+00 3.585328704776856446e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.652734704903874530e+00 1.853305811345701826e-01 8.559434041520260550e+00 -4.415935057063894581e-02 3.231384909717457621e+00 3.591787959008109488e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.633859496242552112e+00 1.856506283257996215e-01 8.562135007232809514e+00 -4.416079225345279774e-02 3.234979893364409609e+00 3.598165885588906071e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.614942887152639450e+00 1.859692771867197947e-01 8.564765151455150161e+00 -4.416230471799729301e-02 3.238581214801203423e+00 3.604463747802219564e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.595985265089560734e+00 1.862865390403213028e-01 8.567324112728769592e+00 -4.416388957837642792e-02 3.242188794587911538e+00 3.610682791662046115e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.576987019049823857e+00 1.866024250119182049e-01 8.569811532851083768e+00 -4.416554835637058474e-02 3.245802554522047245e+00 3.616824246059709841e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.557948539562060475e+00 1.869169460327625432e-01 8.572227056861118299e+00 -4.416728248373902321e-02 3.249422417621515624e+00 3.622889322913782489e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.538870218678008328e+00 1.872301128436157647e-01 8.574570333025480551e+00 -4.416909330448427762e-02 3.253048308107717279e+00 3.628879217321598349e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.519752449963437613e+00 1.875419359982768430e-01 8.576841012824617749e+00 -4.417098207707866736e-02 3.256680151388803068e+00 3.634795107712227025e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.500595628489022282e+00 1.878524258670670466e-01 8.579038750939348645e+00 -4.417294997663551159e-02 3.260317874043079822e+00 3.640638155963815681e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.481400150821154504e+00 1.881615926403045480e-01 8.581163205237672287e+00 -4.417499809684768269e-02 3.263961403802328576e+00 3.646409507100207420e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.462166415012704057e+00 1.884694463317670154e-01 8.583214036761850352e+00 -4.417712745221486631e-02 3.267610669535045087e+00 3.652110289655122882e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.442894820593715544e+00 1.887759967820540064e-01 8.585190909715787910e+00 -4.417933898028160444e-02 3.271265601230239906e+00 3.657741616161350184e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.423585768562051435e+00 1.890812536618870499e-01 8.587093491452687744e+00 -4.418163354367964785e-02 3.274926129981526657e+00 3.663304583316347174e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.404239661373986259e+00 1.893852264753657921e-01 8.588921452462980000e+00 -4.418401193212963263e-02 3.278592187971363536e+00 3.668800272139233210e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.384856902934744838e+00 1.896879245631798994e-01 8.590674466362509420e+00 -4.418647486440691746e-02 3.282263708455454676e+00 3.674229748128470668e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.365437898588989896e+00 1.899893571057814923e-01 8.592352209880990799e+00 -4.418902299019598912e-02 3.285940625747273192e+00 3.679594061259643806e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.345983055111260818e+00 1.902895331265860857e-01 8.593954362850693585e+00 -4.419165689164480937e-02 3.289622875202221852e+00 3.684894245400635593e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.326492780696352014e+00 1.905884614951442735e-01 8.595480608195400052e+00 -4.419437708555822714e-02 3.293310393201839492e+00 3.690131319127724213e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.306967484949634439e+00 1.908861509301773562e-01 8.596930631919656562e+00 -4.419718402563044268e-02 3.297003117138826767e+00 3.695306286217380637e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.287407578877301617e+00 1.911826100025388053e-01 8.598304123098401419e+00 -4.420007810652211433e-02 3.300700985402336141e+00 3.700420135826843621e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.267813474876559710e+00 1.914778471381196612e-01 8.599600773866930226e+00 -4.420305966428751676e-02 3.304403937363428856e+00 3.705473842638263432e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.248185586725793605e+00 1.917718706207372226e-01 8.600820279410910985e+00 -4.420612897668901170e-02 3.308111913360670009e+00 3.710468367001645146e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.228524329574692153e+00 1.920646885949869320e-01 8.601962337956582161e+00 -4.420928626486080038e-02 3.311824854685873731e+00 3.715404655085551705e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.208830119934329872e+00 1.923563090690673938e-01 8.603026650761183447e+00 -4.421253169481646067e-02 3.315542703569891447e+00 3.720283638703329732e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.189103375667196261e+00 1.926467399176290396e-01 8.604012922103605021e+00 -4.421586537894417468e-02 3.319265403168075945e+00 3.725106235153843176e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.169344515977170040e+00 1.929359888845412208e-01 8.604920859275287270e+00 -4.421928737792116260e-02 3.322992897546181545e+00 3.729873348020042861e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.149553961399443658e+00 1.932240635855652922e-01 8.605750172571367429e+00 -4.422279770231471452e-02 3.326725131666790958e+00 3.734585867400512516e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.129732133790397164e+00 1.935109715109843698e-01 8.606500575282046483e+00 -4.422639631411452721e-02 3.330462051375906452e+00 3.739244670062767673e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.109879456317427682e+00 1.937967200281913993e-01 8.607171783684171018e+00 -4.423008312823443339e-02 3.334203603389696458e+00 3.743850619596317264e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.089996353448733579e+00 1.940813163842361466e-01 8.607763517033033551e+00 -4.423385801398401623e-02 3.337949735281393604e+00 3.748404566565435164e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.070083250943050679e+00 1.943647677083311931e-01 8.608275497554380706e+00 -4.423772079651037276e-02 3.341700395468345519e+00 3.752907348661578546e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.050140575839344947e+00 1.946470810143171304e-01 8.608707450436627440e+00 -4.424167125820200469e-02 3.345455533199218401e+00 3.757359790837567354e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.030168756446459000e+00 1.949282632031119344e-01 8.609059103823266668e+00 -4.424570913989400028e-02 3.349215098541176161e+00 3.761762705077483643e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
7.010168222332711530e+00 1.952083210651611445e-01 8.609330188805481399e+00 -4.424983414225183709e-02 3.352979042366916573e+00 3.766116890582398707e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
6.990139404315443450e+00 1.954872612828003620e-01 8.609520439414959370e+00 -4.425404592729190179e-02 3.356747316342199916e+00 3.770423134319141056e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
6.970082734450517847e+00 1.957650904325536068e-01 8.609629592616927951e+00 -4.425834411968608550e-02 3.360519872913706685e+00 3.774682211185750175e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
6.949998646021775528e+00 1.960418149873928706e-01 8.609657388303359582e+00 -4.426272830803059527e-02 3.364296665297042299e+00 3.778894884158640749e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
6.929887573530444378e+00 1.963174413189593681e-01 8.609603569286377933e+00 -4.426719804608793274e-02 3.368077647464888802e+00 3.783061904439154882e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
6.909749952684508756e+00 1.965919756997465406e-01 8.609467881291834601e+00 -4.427175285400239413e-02 3.371862774135303109e+00 3.787184011599453032e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
6.889586220388028259e+00 1.968654243052455621e-01 8.609250072953070543e+00 -4.427639221948949377e-02 3.375652000760160032e+00 3.791261933727715222e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
6.869396814730420964e+00 1.971377932160532642e-01 8.608949895804844488e+00 -4.428111559899969296e-02 3.379445283513740517e+00 3.795296387572603264e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
6.849182174975696924e+00 1.974090884199432572e-01 8.608567104277444315e+00 -4.428592241885458830e-02 3.383242579281465101e+00 3.799288078682242636e-02 4.816711285900975859e-01 1.573084779277196077e+01 -1.297536437708501467e+01 4.964254897561915847e+00
6.828942741551649931e+00 1.976793158139107665e-01 8.608101455690951198e+00 -4.429081207626536093e-02 3.387043845648693541e+00 3.803237701344690941e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.808678968395258657e+00 1.979482370866087193e-01 8.607552711302114190e+00 -4.429574298100912716e-02 3.390849034707056120e+00 3.807133609181170136e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.788391310392690059e+00 1.982161046370417290e-01 8.606920635537957054e+00 -4.430075608824767669e-02 3.394658099366385517e+00 3.810989013856854596e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.768080211108522093e+00 1.984829240638697478e-01 8.606204994787541196e+00 -4.430585070247835405e-02 3.398470999453494290e+00 3.814804573573542940e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.747746115227418073e+00 1.987487008834294688e-01 8.605405558302066993e+00 -4.431102610369109379e-02 3.402287695448183324e+00 3.818580936127638492e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.727389468543106155e+00 1.990134405315779342e-01 8.604522098190015456e+00 -4.431628154829495708e-02 3.406108148472903441e+00 3.822318739046028785e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.707010717947316181e+00 1.992771483655019771e-01 8.603554389412430226e+00 -4.432161627008642663e-02 3.409932320282554219e+00 3.826018609721671543e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.686610311418672126e+00 1.995398296654942172e-01 8.602502209778345232e+00 -4.432702948119550401e-02 3.413760173254417829e+00 3.829681165548237676e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.666188698011545455e+00 1.998014896366958337e-01 8.601365339940354460e+00 -4.433252037301004672e-02 3.417591670378225643e+00 3.833307014053790457e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.645746327844867629e+00 2.000621334108065585e-01 8.600143563390316714e+00 -4.433808811707860148e-02 3.421426775246359853e+00 3.836896753033479379e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.625283652090896425e+00 2.003217660477622786e-01 8.598836666455188293e+00 -4.434373186599221278e-02 3.425265452044186087e+00 3.840450970681232729e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.604801122963948501e+00 2.005803925373806640e-01 8.597444438292997759e+00 -4.434945075424535227e-02 3.429107665540517935e+00 3.843970245720132461e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.584299193709086673e+00 2.008380178009787631e-01 8.595966670888930850e+00 -4.435524389903431480e-02 3.432953381078186261e+00 3.847455147442433582e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.563778318590766325e+00 2.010946466929846022e-01 8.594403159051545060e+00 -4.436111040099789682e-02 3.436802564564555684e+00 3.850906235660549182e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.543238952881444526e+00 2.013502840025108986e-01 8.592753700409108575e+00 -4.436704934513678589e-02 3.440655182462221351e+00 3.854324061073761964e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.522681552850136733e+00 2.016049344548748457e-01 8.591018095406061761e+00 -4.437305980162018632e-02 3.444511201780000587e+00 3.857709165447645305e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.502106575750942419e+00 2.018586027130863658e-01 8.589196147299592354e+00 -4.437914082654732112e-02 3.448370590064060881e+00 3.861062081738328433e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.481514479811525398e+00 2.021112933793070832e-01 8.587287662156329660e+00 -4.438529146269037245e-02 3.452233315389172663e+00 3.864383334215688859e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.460905724221556845e+00 2.023630109962801793e-01 8.585292448849134672e+00 -4.439151074021916582e-02 3.456099346350084645e+00 3.867673438585463724e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.440280769121121018e+00 2.026137600487318280e-01 8.583210319054003890e+00 -4.439779767740799354e-02 3.459968652053018623e+00 3.870932902110272439e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.419640075589081896e+00 2.028635449647442357e-01 8.581041087247072596e+00 -4.440415128132482042e-02 3.463841202107288186e+00 3.874162223729533949e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.398984105631411623e+00 2.031123701171011209e-01 8.578784570701714074e+00 -4.441057054850325314e-02 3.467716966617034213e+00 3.877361894178273788e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.378313322169479882e+00 2.033602398246055210e-01 8.576440589485736510e+00 -4.441705446559757881e-02 3.471595916173079388e+00 3.880532396104815346e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.357628189028307730e+00 2.036071583533708707e-01 8.574008966458675829e+00 -4.442360201002117093e-02 3.475478021844899956e+00 3.883674204187341494e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.336929170924782362e+00 2.038531299180852130e-01 8.571489527269170239e+00 -4.443021215056856821e-02 3.479363255172713387e+00 3.886787785249326554e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.316216733455837229e+00 2.040981586832494032e-01 8.568882100352434250e+00 -4.443688384802157998e-02 3.483251588159680612e+00 3.889873598373826125e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.295491343086593972e+00 2.043422487643892782e-01 8.566186516927807304e+00 -4.444361605573963342e-02 3.487142993264223723e+00 3.892932095016594235e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.274753467138467933e+00 2.045854042292443720e-01 8.563402610996387665e+00 -4.445040772021082581e-02 3.491037443392439155e+00 3.895963719067480069e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.254003573777241698e+00 2.048276290989474169e-01 8.560530219338740920e+00 -4.445725778155529273e-02 3.494934911890512197e+00 3.898968906837179532e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.233242132001096003e+00 2.050689273491764775e-01 8.557569181512690193e+00 -4.446416517414447656e-02 3.498835372537259403e+00 3.901948087316649272e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.212469611628605115e+00 2.053093029112666446e-01 8.554519339851180959e+00 -4.447112882715083260e-02 3.502738799536893932e+00 3.904901682326309548e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.191686483286700238e+00 2.055487596732966382e-01 8.551380539460222252e+00 -4.447814766506329870e-02 3.506645167511908578e+00 3.907830106622747074e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.170893218398592062e+00 2.057873014811518741e-01 8.548152628216893589e+00 -4.448522060818881074e-02 3.510554451496064488e+00 3.910733768004279881e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.150090289171665781e+00 2.060249321395644095e-01 8.544835456767421178e+00 -4.449234657314012076e-02 3.514466626927486015e+00 3.913613067415386282e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.129278168585339692e+00 2.062616554131302404e-01 8.541428878525309187e+00 -4.449952447331027849e-02 3.518381669641858167e+00 3.916468399049995164e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.108457330378890937e+00 2.064974750273041726e-01 8.537932749669540300e+00 -4.450675321933390133e-02 3.522299555865726628e+00 3.919300150453636222e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.087628249039249262e+00 2.067323946693726822e-01 8.534346929142829552e+00 -4.451403171953564886e-02 3.526220262209901257e+00 3.922108702624455684e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.066791399788757921e+00 2.069664179894050715e-01 8.530671278649936795e+00 -4.452135888036602707e-02 3.530143765662957733e+00 3.924894430113088500e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.045947258572901717e+00 2.071995486011833643e-01 8.526905662656032447e+00 -4.452873360682486209e-02 3.534070043584839560e+00 3.927657701121398115e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.025096302048006613e+00 2.074317900831112726e-01 8.523049948385107655e+00 -4.453615480287261702e-02 3.537999073700558661e+00 3.930398877600076862e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
6.004239007568903830e+00 2.076631459791024037e-01 8.519104005818443071e+00 -4.454362137182990566e-02 3.541930834093992786e+00 3.933118315345118104e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.983375853176569947e+00 2.078936197994483703e-01 8.515067707693120269e+00 -4.455113221676530733e-02 3.545865303201777063e+00 3.935816364093150388e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.962507317585727940e+00 2.081232150216668353e-01 8.510940929500575791e+00 -4.455868624087185037e-02 3.549802459807293697e+00 3.938493367615648194e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.941633880172427773e+00 2.083519350913299595e-01 8.506723549485197822e+00 -4.456628234783230336e-02 3.553742283034752258e+00 3.941149663812014425e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.920756020961588817e+00 2.085797834228735326e-01 8.502415448642965501e+00 -4.457391944221977126e-02 3.557684752343364565e+00 3.943785584801995370e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.899874220614513831e+00 2.088067634003843431e-01 8.498016510720143302e+00 -4.458159643016635504e-02 3.561629847521611048e+00 3.946401457019765857e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.878988960416363874e+00 2.090328783783676203e-01 8.493526622212016264e+00 -4.458931221946818568e-02 3.565577548681599040e+00 3.948997601291332621e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.858100722263619886e+00 2.092581316825072035e-01 8.488945672361637662e+00 -4.459706571969393463e-02 3.569527836253456154e+00 3.951574332834621034e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.837209988651517634e+00 2.094825266104131944e-01 8.484273553158597991e+00 -4.460485584252397301e-02 3.573480690979777386e+00 3.954131961400676049e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.816317242661456000e+00 2.097060664323412149e-01 8.479510159337834807e+00 -4.461268150207928218e-02 3.577436093910236981e+00 3.956670791411442262e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.795422967948372417e+00 2.099287543918917642e-01 8.474655388378456777e+00 -4.462054161521593343e-02 3.581394026396302888e+00 3.959191122045650768e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.774527648728100537e+00 2.101505937066926177e-01 8.469709140502610367e+00 -4.462843510180969364e-02 3.585354470086034251e+00 3.961693247322671529e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.753631769764695036e+00 2.103715875690645165e-01 8.464671318674353628e+00 -4.463636088503142307e-02 3.589317406918965059e+00 3.964177456185295767e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.732735816357735992e+00 2.105917391466705091e-01 8.459541828598565516e+00 -4.464431789161339703e-02 3.593282819121067728e+00 3.966644032581453927e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.711840274329607503e+00 2.108110515831490839e-01 8.454320578719865864e+00 -4.465230505210682904e-02 3.597250689199798845e+00 3.969093255544871301e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.690945630012751444e+00 2.110295279987315642e-01 8.449007480221560229e+00 -4.466032130113074816e-02 3.601220999939224843e+00 3.971525399274674489e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.670052370236899897e+00 2.112471714908439047e-01 8.443602447024588287e+00 -4.466836557761240389e-02 3.605193734395226723e+00 3.973940733213948001e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.649160982316282720e+00 2.114639851346933608e-01 8.438105395786505980e+00 -4.467643682501938607e-02 3.609168875890782946e+00 3.976339522127248644e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.628271954036813796e+00 2.116799719838400318e-01 8.432516245900462337e+00 -4.468453399158370254e-02 3.613146408011329136e+00 3.978722026177088783e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.607385773643254190e+00 2.118951350707539427e-01 8.426834919494197607e+00 -4.469265603051790492e-02 3.617126314600194181e+00 3.981088500999389185e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.586502929826355768e+00 2.121094774073574163e-01 8.421061341429046720e+00 -4.470080190022347744e-02 3.621108579754110046e+00 3.983439197777912527e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.565623911709983496e+00 2.123230019855536221e-01 8.415195439298949864e+00 -4.470897056449169710e-02 3.625093187818797524e+00 3.985774363317681757e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.544749208838214649e+00 2.125357117777410265e-01 8.409237143429471928e+00 -4.471716099269704842e-02 3.629080123384623047e+00 3.988094240117393691e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.523879311162422923e+00 2.127476097373143249e-01 8.403186386876825509e+00 -4.472537215998343557e-02 3.633069371282328319e+00 3.990399066440829950e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.503014709028337670e+00 2.129586987991519964e-01 8.397043105426893916e+00 -4.473360304744335159e-02 3.637060916578831016e+00 3.992689076387279101e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.482155893163091598e+00 2.131689818800908132e-01 8.390807237594261281e+00 -4.474185264229006698e-02 3.641054744573094748e+00 3.994964499960974164e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.461303354662240928e+00 2.133784618793874432e-01 8.384478724621237333e+00 -4.475011993802315707e-02 3.645050840792067870e+00 3.997225563139550353e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.440457584976777561e+00 2.135871416791675081e-01 8.378057510476880410e+00 -4.475840393458735411e-02 3.649049190986692004e+00 3.999472487941537618e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.419619075900117267e+00 2.137950241448622613e-01 8.371543541856020454e+00 -4.476670363852500861e-02 3.653049781127975404e+00 4.001705492492891453e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.398788319555073656e+00 2.140021121256332481e-01 8.364936768178280246e+00 -4.477501806312222943e-02 3.657052597403132932e+00 4.003924791092567520e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.377965808380815282e+00 2.142084084547850042e-01 8.358237141587080643e+00 -4.478334622854888286e-02 3.661057626211791760e+00 4.006130594277156759e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.357152035119808531e+00 2.144139159501662062e-01 8.351444616948651145e+00 -4.479168716199255496e-02 3.665064854162261909e+00 4.008323108884577490e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.336347492804744519e+00 2.146186374145595543e-01 8.344559151851020928e+00 -4.480003989778325729e-02 3.669074268067865852e+00 4.010502538109602527e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.315552674745451789e+00 2.148225756360647443e-01 8.337580706603006320e+00 -4.480840347749372177e-02 3.673085854943304529e+00 4.012669081518325381e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.294768074515795675e+00 2.150257333884724176e-01 8.330509244233187616e+00 -4.481677695007346696e-02 3.677099602001067780e+00 4.014822935143221028e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.273994185940560797e+00 2.152281134316215427e-01 8.323344730488868137e+00 -4.482515937197193573e-02 3.681115496647948238e+00 4.016964291567708817e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.253231503082322007e+00 2.154297185117451663e-01 8.316087133835027956e+00 -4.483354980724441052e-02 3.685133526481622734e+00 4.019093339985409241e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.232480520228303789e+00 2.156305513618061442e-01 8.308736425453261631e+00 -4.484194732765262731e-02 3.689153679287290544e+00 4.021210266258219007e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.211741731877225448e+00 2.158306147018224930e-01 8.301292579240691083e+00 -4.485035101276029640e-02 3.693175943034370690e+00 4.023315252973511807e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.191015632726136531e+00 2.160299112391832754e-01 8.293755571808878457e+00 -4.485875995002366196e-02 3.697200305873256543e+00 4.025408479500480752e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.170302717657243363e+00 2.162284436689546341e-01 8.286125382482701696e+00 -4.486717323487726672e-02 3.701226756132124152e+00 4.027490122045621068e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.149603481724720488e+00 2.164262146741764703e-01 8.278401993299226547e+00 -4.487558997081496359e-02 3.705255282313797416e+00 4.029560353707369036e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.128918420141518553e+00 2.166232269261499921e-01 8.270585389006548382e+00 -4.488400926946636144e-02 3.709285873092667440e+00 4.031619344529904087e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.108248028266159757e+00 2.168194830847161581e-01 8.262675557062618026e+00 -4.489243025066877446e-02 3.713318517311664735e+00 4.033667261556119626e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.087592801589523539e+00 2.170149857985253783e-01 8.254672487634039157e+00 -4.490085204253481399e-02 3.717353203979283371e+00 4.035704268879773682e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.066953235721626925e+00 2.172097377052985279e-01 8.246576173594849735e+00 -4.490927378151567118e-02 3.721389922266657990e+00 4.037730527696829774e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.046329826378397776e+00 2.174037414320795780e-01 8.238386610525274989e+00 -4.491769461246030576e-02 3.725428661504691430e+00 4.039746196355989416e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.025723069368437379e+00 2.175969995954800118e-01 8.230103796710455555e+00 -4.492611368867054089e-02 3.729469411181232541e+00 4.041751430408435652e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
5.005133460579781257e+00 2.177895148019150240e-01 8.221727733139148953e+00 -4.493453017195219584e-02 3.733512160938303293e+00 4.043746382656785571e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
4.984561495966651101e+00 2.179812896478320605e-01 8.213258423502404426e+00 -4.494294323266242314e-02 3.737556900569373397e+00 4.045731203203267040e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
4.964007671536201372e+00 2.181723267199314753e-01 8.204695874192209359e+00 -4.495135204975322929e-02 3.741603620016685117e+00 4.047706039497125929e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
4.943472483335262346e+00 2.183626285953797486e-01 8.196040094300107270e+00 -4.495975581081139427e-02 3.745652309368622035e+00 4.049671036381274208e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
4.922956427437078730e+00 2.185521978420153222e-01 8.187291095615790937e+00 -4.496815371209478968e-02 3.749702958857127566e+00 4.051626336138183099e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
4.902459999928042933e+00 2.187410370185472464e-01 8.178448892625651112e+00 -4.497654495856524132e-02 3.753755558855165653e+00 4.053572078535035844e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
4.881983696894426572e+00 2.189291486747468596e-01 8.169513502511311032e+00 -4.498492876391804035e-02 3.757810099874228538e+00 4.055508400868144264e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
4.861528014409111087e+00 2.191165353516325021e-01 8.160484945148118285e+00 -4.499330435060812372e-02 3.761866572561887612e+00 4.057435438006637418e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
4.841093448518309472e+00 2.193031995816477342e-01 8.151363243103604717e+00 -4.500167094987307659e-02 3.765924967699387338e+00 4.059353322435437644e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
4.820680495228293339e+00 2.194891438888327828e-01 8.142148421635917899e+00 -4.501002780175301921e-02 3.769985276199283142e+00 4.061262184297521893e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
4.800289650492115534e+00 2.196743707889897979e-01 8.132840508692209980e+00 -4.501837415510745455e-02 3.774047489103119712e+00 4.063162151435483621e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
4.779921410196331877e+00 2.198588827898418085e-01 8.123439534907001658e+00 -4.502670926762915998e-02 3.778111597579151049e+00 4.065053349432405649e-02 4.816679755472929036e-01 1.572882800446542717e+01 -1.297555477948720970e+01 4.963214139256672652e+00
4.759576270147724664e+00 2.200426823911856844e-01 8.113945533600503524e+00 -4.503503240585524092e-02 3.782177592920101361e+00 4.066935901652045382e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.739256692001207583e+00 2.201822408330553205e-01 8.104359556548814680e+00 -4.503586503124656221e-02 3.786244333622520220e+00 4.066551164121830209e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.718965081618335944e+00 2.203215714593394770e-01 8.094682696527605970e+00 -4.503679531900086491e-02 3.790310706449314448e+00 4.066200030874950189e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.698701851398892515e+00 2.204606690053957374e-01 8.084915051349584658e+00 -4.503782038080137579e-02 3.794376744648597199e+00 4.065881791959365804e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.678467414193535845e+00 2.205995283485731318e-01 8.075056720151129852e+00 -4.503893738614841297e-02 3.798442480765647389e+00 4.065595751611692649e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.658262183283888191e+00 2.207381445052688518e-01 8.065107803412951526e+00 -4.504014356119060564e-02 3.802507946656957127e+00 4.065341227976015243e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.638086572362720261e+00 2.208765126280458901e-01 8.055068402980236186e+00 -4.504143618758274514e-02 3.806573173504002039e+00 4.065117552828461517e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.617940995514228320e+00 2.210146280028101318e-01 8.044938622082280943e+00 -4.504281260136967086e-02 3.810638191826737131e+00 4.064924071307398495e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.597825867194413441e+00 2.211524860460456765e-01 8.034718565351642638e+00 -4.504427019189542053e-02 3.814703031496826213e+00 4.064760141649121500e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.577741602211550465e+00 2.212900823021068941e-01 8.024408338842796695e+00 -4.504580640073699987e-02 3.818767721750610633e+00 4.064625134928917527e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.557688615706757318e+00 2.214274124405660737e-01 8.014008050050318133e+00 -4.504741872066220232e-02 3.822832291201819999e+00 4.064518434807370267e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.537667323134658481e+00 2.215644722536151690e-01 8.003517807926602501e+00 -4.504910469461072264e-02 3.826896767854033765e+00 4.064439437281793660e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.517678140244144380e+00 2.217012576535207502e-01 7.992937722899123187e+00 -4.505086191469808571e-02 3.830961179112895465e+00 4.064387550442680186e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.497721483059230252e+00 2.218377646701305272e-01 7.982267906887238418e+00 -4.505268802124175881e-02 3.835025551798086241e+00 4.064362194235045939e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.477797767860009159e+00 2.219739894484307752e-01 7.971508473318564825e+00 -4.505458070180880931e-02 3.839089912155061235e+00 4.064362800224567002e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.457907411163697375e+00 2.221099282461531377e-01 7.960659537144912257e+00 -4.505653769028469813e-02 3.843154285866556386e+00 4.064388811368398191e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.438050829705784572e+00 2.222455774314298915e-01 7.949721214857799367e+00 -4.505855676596252218e-02 3.847218698063866960e+00 4.064439681790572162e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.418228440421271941e+00 2.223809334804964788e-01 7.938693624503548207e+00 -4.506063575265229632e-02 3.851283173337903154e+00 4.064514876561876183e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.398440660426009785e+00 2.225159929754405019e-01 7.927576885697973808e+00 -4.506277251780969884e-02 3.855347735750029425e+00 4.064613871484109436e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.378687906998131041e+00 2.226507526019958771e-01 7.916371119640672305e+00 -4.506496497168383658e-02 3.859412408842689768e+00 4.064736152878625081e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.358970597559580717e+00 2.227852091473812302e-01 7.905076449128916494e+00 -4.506721106648350211e-02 3.863477215649822050e+00 4.064881217379062717e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.339289149657738598e+00 2.229193594981818682e-01 7.893692998571163244e+00 -4.506950879556152062e-02 3.867542178707069844e+00 4.065048571728181043e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.319643980947138751e+00 2.230532006382738019e-01 7.882220894000185218e+00 -4.507185619261665915e-02 3.871607320061790425e+00 4.065237732578701885e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.300035509171285852e+00 2.231867296467895390e-01 7.870660263085828667e+00 -4.507425133091275127e-02 3.875672661282867359e+00 4.065448226298081641e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.280464152144562995e+00 2.233199436961242901e-01 7.859011235147407959e+00 -4.507669232251450969e-02 3.879738223470329039e+00 4.065679588777119241e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.260930327734237189e+00 2.234528400499819212e-01 7.847273941165739508e+00 -4.507917731753970786e-02 3.883804027264778025e+00 4.065931365242327067e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.241434453842556351e+00 2.235854160614598185e-01 7.835448513794827541e+00 -4.508170450342726537e-02 3.887870092856634763e+00 4.066203110071980875e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.221976948388943107e+00 2.237176691711717513e-01 7.823535087373200803e+00 -4.508427210422086967e-02 3.891936439995198338e+00 4.066494386615769618e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.202558229292282732e+00 2.238495969054079271e-01 7.811533797934912648e+00 -4.508687837986774527e-02 3.896003087997529146e+00 4.066804767017969530e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.183178714453300806e+00 2.239811968743316006e-01 7.799444783220209843e+00 -4.508952162553222370e-02 3.900070055757157039e+00 4.067133832044073083e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.163838821737037676e+00 2.241124667702112938e-01 7.787268182685870954e+00 -4.509220017092372551e-02 3.904137361752617164e+00 4.067481170910793725e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.144538968955417069e+00 2.242434043656879594e-01 7.775004137515225011e+00 -4.509491237963881433e-02 3.908205024055817045e+00 4.067846381119379767e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.125279573849904402e+00 2.243740075120763677e-01 7.762652790627859289e+00 -4.509765664851699690e-02 3.912273060340239805e+00 4.068229068292168044e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.106061054074256589e+00 2.245042741376999662e-01 7.750214286689010912e+00 -4.510043140700991521e-02 3.916341487888983952e+00 4.068628846012309341e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.086883827177367756e+00 2.246342022462586296e-01 7.737688772118659131e+00 -4.510323511656363221e-02 3.920410323602646852e+00 4.069045335666601065e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.067748310586203786e+00 2.247637899152284124e-01 7.725076395100317406e+00 -4.510606627001369912e-02 3.924479584007049660e+00 4.069478166291363996e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.048654921588830113e+00 2.248930352942928590e-01 7.712377305589535048e+00 -4.510892339099266402e-02 3.928549285260811263e+00 4.069926974421296528e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.029604077317528343e+00 2.250219366038050672e-01 7.699591655322106654e+00 -4.511180503334975833e-02 3.932619443162773010e+00 4.070391403941250874e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
4.010596194732004349e+00 2.251504921332801168e-01 7.686719597822001759e+00 -4.511470978058248343e-02 3.936690073159275105e+00 4.070871105940867402e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.991631690602686522e+00 2.252787002399168348e-01 7.673761288409016501e+00 -4.511763624527978522e-02 3.940761190351290910e+00 4.071365738572011589e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.972710981494115057e+00 2.254065593471487328e-01 7.660716884206149935e+00 -4.512058306857657380e-02 3.944832809501417792e+00 4.071874966908957394e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.953834483748417838e+00 2.255340679432232820e-01 7.647586544146715681e+00 -4.512354891961928988e-02 3.948904945040731196e+00 4.072398462811255282e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.935002613468877808e+00 2.256612245798090277e-01 7.634370428981189782e+00 -4.512653249504227498e-02 3.952977611075503273e+00 4.072935904789241196e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.916215786503587371e+00 2.257880278706299315e-01 7.621068701283794766e+00 -4.512953251845473052e-02 3.957050821393786055e+00 4.073486977872124021e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.897474418429191179e+00 2.259144764901264979e-01 7.607681525458835914e+00 -4.513254773993796015e-02 3.961124589471867186e+00 4.074051373478605048e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.878778924534717731e+00 2.260405691721430743e-01 7.594209067746784392e+00 -4.513557693555269451e-02 3.965198928480593743e+00 4.074628789289976710e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.860129719805496684e+00 2.261663047086408251e-01 7.580651496230115249e+00 -4.513861890685623435e-02 3.969273851291573951e+00 4.075218929125652700e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.841527218907163643e+00 2.262916819484358522e-01 7.567008980838902055e+00 -4.514167248042926656e-02 3.973349370483253651e+00 4.075821502821078829e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.822971836169751114e+00 2.264166997959620453e-01 7.553281693356178828e+00 -4.514473650741201299e-02 3.977425498346872423e+00 4.076436226107980204e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.804463985571865159e+00 2.265413572100580253e-01 7.539469807423064829e+00 -4.514780986304958721e-02 3.981502246892299812e+00 4.077062820496896861e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.786004080724949095e+00 2.266656532027778448e-01 7.525573498543662865e+00 -4.515089144624634399e-02 3.985579627853757412e+00 4.077701013161962734e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.767592534857628905e+00 2.267895868382250324e-01 7.511592944089729329e+00 -4.515398017912895801e-02 3.989657652695426382e+00 4.078350536827882872e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.749229760800146583e+00 2.269131572314092293e-01 7.497528323305127529e+00 -4.515707500661810675e-02 3.993736332616940832e+00 4.079011129659070728e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.730916170968875178e+00 2.270363635471253361e-01 7.483379817310058080e+00 -4.516017489600852863e-02 3.997815678558773733e+00 4.079682535150894879e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.712652177350919125e+00 2.271592049988545581e-01 7.469147609105077912e+00 -4.516327883655725517e-02 4.001895701207514477e+00 4.080364502023000467e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.694438191488795820e+00 2.272816808476868788e-01 7.454831883574908780e+00 -4.516638583907987836e-02 4.005976411001040738e+00 4.081056784114664437e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.676274624465201146e+00 2.274037904012646827e-01 7.440432827492041490e+00 -4.516949493555461742e-02 4.010057818133586416e+00 4.081759140282138765e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.658161886887857595e+00 2.275255330127469722e-01 7.425950629520129631e+00 -4.517260517873408765e-02 4.014139932560707891e+00 4.082471334297954613e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.640100388874442316e+00 2.276469080797940137e-01 7.411385480217192345e+00 -4.517571564176450089e-02 4.018222764004151237e+00 4.083193134752135384e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.622090540037597339e+00 2.277679150435717448e-01 7.396737572038611042e+00 -4.517882541781224892e-02 4.022306321956620856e+00 4.083924314955295065e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.604132749470020158e+00 2.278885533877756664e-01 7.382007099339941369e+00 -4.518193361969760624e-02 4.026390615686452179e+00 4.084664652843573995e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.586227425729635598e+00 2.280088226376740523e-01 7.367194258379529792e+00 -4.518503937953546185e-02 4.030475654242191119e+00 4.085413930885384987e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.568374976824846279e+00 2.281287223591697555e-01 7.352299247320943643e+00 -4.518814184838289977e-02 4.034561446457078482e+00 4.086171935989933029e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.550575810199861682e+00 2.282482521578806101e-01 7.337322266235218216e+00 -4.519124019589347563e-02 4.038648000953449113e+00 4.086938459417469027e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.532830332720107602e+00 2.283674116782377084e-01 7.322263517102922670e+00 -4.519433360997807125e-02 4.042735326147035124e+00 4.087713296691253273e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.515138950657712869e+00 2.284862006026015802e-01 7.307123203816046519e+00 -4.519742129647215390e-02 4.046823430251189180e+00 4.088496247511189813e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.497502069677074665e+00 2.286046186503957744e-01 7.291901532179712042e+00 -4.520050247880932209e-02 4.050912321281015416e+00 4.089287115669099776e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.479920094820498910e+00 2.287226655772573725e-01 7.276598709913715268e+00 -4.520357639770097857e-02 4.055002007057421309e+00 4.090085708965523342e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.462393430493920121e+00 2.288403411742045979e-01 7.261214946653895552e+00 -4.520664231082023587e-02 4.059092495211083396e+00 4.090891839124429635e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.444922480452695890e+00 2.289576452668216078e-01 7.245750453953337278e+00 -4.520969949249211556e-02 4.063183793186330384e+00 4.091705321710068649e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.427507647787477740e+00 2.290745777144588824e-01 7.230205445283409027e+00 -4.521274723339391288e-02 4.067275908244943672e+00 4.092525976054621484e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.410149334910157037e+00 2.291911384094491577e-01 7.214580136034643765e+00 -4.521578484025849665e-02 4.071368847469889474e+00 4.093353625181851002e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.392847943539884614e+00 2.293073272763387627e-01 7.198874743517452934e+00 -4.521881163558284789e-02 4.075462617768972784e+00 4.094188095731596255e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.375603874689166339e+00 2.294231442711342217e-01 7.183089486962689563e+00 -4.522182695734200397e-02 4.079557225878414961e+00 4.095029217885700484e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.358417528650031514e+00 2.295385893805639566e-01 7.167224587522057710e+00 -4.522483015870829709e-02 4.083652678366359368e+00 4.095876825295342860e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.341289304980274988e+00 2.296536626213545318e-01 7.151280268268364715e+00 -4.522782060777578300e-02 4.087748981636305956e+00 4.096730755009755226e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.324219602489770775e+00 2.297683640395214444e-01 7.135256754195629547e+00 -4.523079768728974909e-02 4.091846141930473024e+00 4.097590847406293313e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.307208819226860275e+00 2.298826937096740131e-01 7.119154272219040180e+00 -4.523376079438119063e-02 4.095944165333093245e+00 4.098456946121835365e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.290257352464811103e+00 2.299966517343342842e-01 7.102973051174769736e+00 -4.523670934030615820e-02 4.100043057773636868e+00 4.099328897985487358e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.273365598688347422e+00 2.301102382432694271e-01 7.086713321819645195e+00 -4.523964275018989983e-02 4.104142825029971853e+00 4.100206552952567057e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.256533953580250884e+00 2.302234533928376181e-01 7.070375316830681101e+00 -4.524256046277563836e-02 4.108243472731457402e+00 4.101089764039846791e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.239762812008032178e+00 2.303362973653471923e-01 7.053959270804470272e+00 -4.524546193017797702e-02 4.112345006361973532e+00 4.101978387262023712e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.223052568010673635e+00 2.304487703684284794e-01 7.037465420256440396e+00 -4.524834661764074589e-02 4.116447431262888479e+00 4.102872281569405061e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.206403614785439782e+00 2.305608726344186010e-01 7.020894003619977397e+00 -4.525121400329929627e-02 4.120550752635963043e+00 4.103771308786777899e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.189816344674757609e+00 2.306726044197584535e-01 7.004245261245412912e+00 -4.525406357794706930e-02 4.124654975546194535e+00 4.104675333553443189e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.173291149153165680e+00 2.307839660044021246e-01 6.987519435398885648e+00 -4.525689484480638347e-02 4.128760104924602103e+00 4.105584223264394789e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.156828418814330739e+00 2.308949576912382728e-01 6.970716770261070394e+00 -4.525970731930341329e-02 4.132866145570954330e+00 4.106497848012619079e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.140428543358132707e+00 2.310055798055232479e-01 6.953837511925785364e+00 -4.526250052884716463e-02 4.136973102156438209e+00 4.107416080532497182e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.124091911577816294e+00 2.311158326943257846e-01 6.936881908398469854e+00 -4.526527401261246086e-02 4.141080979226272163e+00 4.108338796144285487e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.107818911347208779e+00 2.312257167259832158e-01 6.919850209594541113e+00 -4.526802732132684248e-02 4.145189781202264889e+00 4.109265872699658512e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.091609929608006624e+00 2.313352322895686486e-01 6.902742667337630422e+00 -4.527076001706126229e-02 4.149299512385320909e+00 4.110197190528293992e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.075465352357124260e+00 2.314443797943692982e-01 6.885559535357701044e+00 -4.527347167302453457e-02 4.153410176957891053e+00 4.111132632385475910e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.059385564634111265e+00 2.315531596693753691e-01 6.868301069289044491e+00 -4.527616187336148956e-02 4.157521778986373207e+00 4.112072083400702960e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.043370950508633488e+00 2.316615723627798440e-01 6.850967526668164886e+00 -4.527883021295470156e-02 4.161634322423459764e+00 4.113015431027282343e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.027421893068018122e+00 2.317696183414882649e-01 6.833559166931546969e+00 -4.528147629722977657e-02 4.165747811110438903e+00 4.113962564992885984e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
3.011538774404864061e+00 2.318772980906390890e-01 6.816076251413309528e+00 -4.528409974196410254e-02 4.169862248779442560e+00 4.114913377251058768e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
2.995721975604715315e+00 2.319846121131337868e-01 6.798519043342751367e+00 -4.528670017309899959e-02 4.173977639055650002e+00 4.115867761933655888e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
2.979971876733797487e+00 2.320915609291769599e-01 6.780887807841785353e+00 -4.528927722655521487e-02 4.178093985459441662e+00 4.116825615304193359e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
2.964288856826817753e+00 2.321981450758260346e-01 6.763182811922264115e+00 -4.529183054805168557e-02 4.182211291408508558e+00 4.117786835712095722e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
2.948673293874826129e+00 2.323043651065504478e-01 6.745404324483199154e+00 -4.529435979292754239e-02 4.186329560219914647e+00 4.118751323547825693e-02 4.812424248000287674e-01 1.536171183456157685e+01 -1.301268016055467847e+01 4.774820719950559678e+00
2.933125564813141128e+00 2.324102215908002700e-01 6.727552616307875155e+00 -4.529686462596724250e-02 4.190448795112116542e+00 4.119718981198876306e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.917694324241279613e+00 2.303935842623027197e-01 6.709722676780539352e+00 -4.539816899388290916e-02 4.194554919460103726e+00 4.092567170956272482e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.902426819917046430e+00 2.283840329123980883e-01 6.692009759080312037e+00 -4.549585991348777114e-02 4.198634002120820163e+00 4.065633389052021596e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.887321323197905798e+00 2.263815663215294760e-01 6.674414516708000455e+00 -4.559005161192828531e-02 4.202686254571977642e+00 4.038904635348290056e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.872376112760363309e+00 2.243861826283251593e-01 6.656937584274042585e+00 -4.568085520605477678e-02 4.206711875589725480e+00 4.012368501692425982e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.857589474615363834e+00 2.223978793596541881e-01 6.639579577848738978e+00 -4.576837872655004080e-02 4.210711051825918538e+00 3.986013143351321147e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.842959702130531507e+00 2.204166534587859438e-01 6.622341095298538427e+00 -4.585272731072441432e-02 4.214683958358801164e+00 3.959827253933107666e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.828485096048998226e+00 2.184425013104010493e-01 6.605222716614743916e+00 -4.593400336368860803e-02 4.218630759218630288e+00 3.933800039835455564e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.814163964513251237e+00 2.164754187639816030e-01 6.588225004230551463e+00 -4.601230659820727820e-02 4.222551607888925140e+00 3.907921197165564742e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.799994623099136604e+00 2.145154011564440188e-01 6.571348503324206725e+00 -4.608773411286903876e-02 4.226446647784891653e+00 3.882180889382103733e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.785975394848188458e+00 2.125624433325145335e-01 6.554593742115192967e+00 -4.616038058412554046e-02 4.230316012710286344e+00 3.856569727010504545e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.772104610299688687e+00 2.106165396631330122e-01 6.537961232153161717e+00 -4.623033833796075937e-02 4.234159827294598166e+00 3.831078747736023360e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.758380607532069817e+00 2.086776840636261066e-01 6.521451468594968048e+00 -4.629769735091689847e-02 4.237978207409605957e+00 3.805699395275739111e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.744801732207404754e+00 2.067458700111175773e-01 6.505064930473494655e+00 -4.636254541853013916e-02 4.241771260564885182e+00 3.780423495983525201e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.731366337612366912e+00 2.048210905617055544e-01 6.488802080962033259e+00 -4.642496825311606679e-02 4.245539086273901752e+00 3.755243225770821258e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.718072784705000799e+00 2.029033383694735793e-01 6.472663367629603037e+00 -4.648504946815470995e-02 4.249281776386964360e+00 3.730151078516795449e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.704919442168020716e+00 2.009926057064054805e-01 6.456649222687028455e+00 -4.654287067657294358e-02 4.252999415400430472e+00 3.705139850384026046e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.691904686456931817e+00 1.990888844804238333e-01 6.440760063229994614e+00 -4.659851162918558082e-02 4.256692080752786822e+00 3.680202627339055482e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.679026901848353237e+00 1.971921662524114549e-01 6.424996291476634092e+00 -4.665205023436527765e-02 4.260359843107975664e+00 3.655332772099225552e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.666284480495986653e+00 1.953024422533803650e-01 6.409358294996238214e+00 -4.670356257332330258e-02 4.264002766625679008e+00 3.630523911568082907e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.653675822483986924e+00 1.934197034004023763e-01 6.393846446934363215e+00 -4.675312305610911101e-02 4.267620909220157799e+00 3.605769926192897712e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.641199335876826204e+00 1.915439403112718098e-01 6.378461106235014277e+00 -4.680080446684899143e-02 4.271214322808259745e+00 3.581064938770249506e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.628853436775775876e+00 1.896751433194090453e-01 6.363202617855213461e+00 -4.684667793666057178e-02 4.274783053545959888e+00 3.556403303014449985e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.616636549376240239e+00 1.878133024882552848e-01 6.348071312974918889e+00 -4.689081308087311023e-02 4.278327142054484611e+00 3.531779594199496719e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.604547106019275748e+00 1.859584076243072648e-01 6.333067509205635659e+00 -4.693327806972830141e-02 4.281846623637177274e+00 3.507188599626265973e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.592583547247766518e+00 1.841104482903058726e-01 6.318191510792968479e+00 -4.697413958700934894e-02 4.285341528486403817e+00 3.482625308413300064e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.580744321865925617e+00 1.822694138184390300e-01 6.303443608813885213e+00 -4.701346293446345692e-02 4.288811881881005483e+00 3.458084903114739400e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.569027886992129694e+00 1.804352933222558297e-01 6.288824081373463493e+00 -4.705131212097386079e-02 4.292257704375757932e+00 3.433562751610905184e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.557432708114555364e+00 1.786080757086288273e-01 6.274333193796909569e+00 -4.708774981901528434e-02 4.295679011982204365e+00 3.409054398075943293e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.545957259151300889e+00 1.767877496900199519e-01 6.259971198816220550e+00 -4.712283744080821707e-02 4.299075816340997669e+00 3.384555555464831972e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.534600022503747496e+00 1.749743037955976688e-01 6.245738336756654796e+00 -4.715663523676396490e-02 4.302448124887301439e+00 3.360062098590407137e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.523359489111583365e+00 1.731677263823643842e-01 6.231634835719369825e+00 -4.718920224844077443e-02 4.305795941008677019e+00 3.335570056111390042e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.512234158512516746e+00 1.713680056467113966e-01 6.217660911758989606e+00 -4.722059637330226767e-02 4.309119264195427235e+00 3.311075603919266114e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.501222538895031988e+00 1.695751296349220782e-01 6.203816769061284653e+00 -4.725087446116638112e-02 4.312418090184929831e+00 3.286575059164258128e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.490323147152907701e+00 1.677890862537837202e-01 6.190102600117278975e+00 -4.728009225709389057e-02 4.315692411099335324e+00 3.262064873073819427e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.479534508943677107e+00 1.660098632816018605e-01 6.176518585892918800e+00 -4.730830447677835532e-02 4.318942215576646149e+00 3.237541625336811529e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.468855158739692079e+00 1.642374483782048644e-01 6.163064895999198711e+00 -4.733556488451119704e-02 4.322167488896646148e+00 3.213002018806031257e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.458283639882425486e+00 1.624718290953053867e-01 6.149741688858342492e+00 -4.736192622664972540e-02 4.325368213100816206e+00 3.188442873043292880e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.447818504638568538e+00 1.607129928870470181e-01 6.136549111866683504e+00 -4.738744033473451384e-02 4.328544367106613500e+00 3.163861119765835200e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.437458314248884150e+00 1.589609271196401885e-01 6.123487301558060203e+00 -4.741215815991664528e-02 4.331695926817302755e+00 3.139253797882097380e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.427201638982700693e+00 1.572156190816873522e-01 6.110556383762491883e+00 -4.743612972045342657e-02 4.334822865226217736e+00 3.114618047896035996e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.417047058189740749e+00 1.554770559941925090e-01 6.097756473763547902e+00 -4.745940422862220121e-02 4.337925152516514338e+00 3.089951108290399373e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.406993160348009031e+00 1.537452250201200299e-01 6.085087676454981498e+00 -4.748203005313514358e-02 4.341002756156776776e+00 3.065250310527707286e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.397038543117291365e+00 1.520201132746563655e-01 6.072550086492859656e+00 -4.750405473992214134e-02 4.344055640991665967e+00 3.040513074812157407e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.387181813385634843e+00 1.503017078346808311e-01 6.060143788448201008e+00 -4.752552510085201326e-02 4.347083769329114666e+00 3.015736906727173317e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.377421587318465868e+00 1.485899957485968259e-01 6.047868856956408301e+00 -4.754648713687743139e-02 4.350087101023254021e+00 2.990919392440898050e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.367756490407445735e+00 1.468849640461876993e-01 6.035725356864612756e+00 -4.756698615452135265e-02 4.353065593553543167e+00 2.966058195980317627e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.358185157514493202e+00 1.451865997479754866e-01 6.023713343378756413e+00 -4.758706672603625620e-02 4.356019202100750221e+00 2.941151055165677417e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.348706232930760418e+00 1.434948902300939855e-01 6.011832862194871119e+00 -4.760677209380804326e-02 4.358947879582676599e+00 2.916195609820216444e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.339318370577665895e+00 1.418098249863016247e-01 6.000083949451239462e+00 -4.762614128572604383e-02 4.361851576135417297e+00 2.891188607263706772e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.330020234239083443e+00 1.401313944494911867e-01 5.988466631624690173e+00 -4.764521150011893219e-02 4.364730238445289956e+00 2.866126548234644578e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.320810497599500088e+00 1.384595893179549342e-01 5.976980925638669007e+00 -4.766401947462536176e-02 4.367583809743195822e+00 2.841006022134466569e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.311687844257018121e+00 1.367944005551883224e-01 5.965626838999779302e+00 -4.768260140945070058e-02 4.370412229892587597e+00 2.815823704048474319e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.302650967737498444e+00 1.351358193933303864e-01 5.954404369931886265e+00 -4.770099307503236630e-02 4.373215435473791324e+00 2.790576352134203214e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.293698571508035133e+00 1.334838373366210029e-01 5.943313507508531046e+00 -4.771922973647053229e-02 4.375993359865040233e+00 2.765260803389123917e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.284829368993573251e+00 1.318384461652981343e-01 5.932354231782279719e+00 -4.773734624517655956e-02 4.378745933319960315e+00 2.739873971202804598e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.276042083591637954e+00 1.301996379393946246e-01 5.921526513912882983e+00 -4.775537697512043100e-02 4.381473083042178196e+00 2.714412841548495200e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.267335448690599442e+00 1.285674050030241322e-01 5.910830316292321918e+00 -4.777335590284931266e-02 4.384174733256625878e+00 2.688874470716435400e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.258708207686153546e+00 1.269417399885950093e-01 5.900265592668673342e+00 -4.779131654649613342e-02 4.386850805278223575e+00 2.663255981812419348e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.250159114000763072e+00 1.253226358214640512e-01 5.889832288267141003e+00 -4.780929204356735435e-02 4.389501217577568504e+00 2.637554562735397456e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.241686931102262470e+00 1.237100857246395402e-01 5.879530339909625702e+00 -4.782731508621945737e-02 4.392125885844145650e+00 2.611767462887565339e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.233290432524108304e+00 1.221040832238101531e-01 5.869359676131958636e+00 -4.784541799674996848e-02 4.394724723046897097e+00 2.585891991360901934e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.224968401886507241e+00 1.205046221526324957e-01 5.859320217299140765e+00 -4.786363266746501699e-02 4.397297639492340871e+00 2.559925513899306837e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.216719632917499183e+00 1.189116966582156876e-01 5.849411875718849352e+00 -4.788199061484088581e-02 4.399844542880403608e+00 2.533865451061002166e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.208542929476225325e+00 1.173253012070555601e-01 5.839634555752535761e+00 -4.790052295419269107e-02 4.402365338357816071e+00 2.507709275670865628e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.200437105575937746e+00 1.157454305912230669e-01 5.829988153924889893e+00 -4.791926039372997048e-02 4.404859928569360150e+00 2.481454510508379618e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.192400985408869296e+00 1.141720799350793708e-01 5.820472559030995363e+00 -4.793823326773955645e-02 4.407328213706786180e+00 2.455098726392978062e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.184433403371745630e+00 1.126052447024813025e-01 5.811087652241562651e+00 -4.795747149296823719e-02 4.409770091555507143e+00 2.428639539500897573e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.176533204092576668e+00 1.110449207046597525e-01 5.801833307206003099e+00 -4.797700458419436320e-02 4.412185457538956079e+00 2.402074609190522902e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.168699242458855814e+00 1.094911041089430964e-01 5.792709390153279791e+00 -4.799686165589674841e-02 4.414574204760487675e+00 2.375401635557955818e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.160930383647116315e+00 1.079437914485453925e-01 5.783715759990495364e+00 -4.801707138887053444e-02 4.416936224042644632e+00 2.348618356427822906e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.153225503154404752e+00 1.064029796337854633e-01 5.774852268398958266e+00 -4.803766202524541867e-02 4.419271403963436207e+00 2.321722544275521202e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.145583486831449616e+00 1.048686659651561492e-01 5.766118759927675086e+00 -4.805866136634803082e-02 4.421579630889224788e+00 2.294712002661426081e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.138003230917995712e+00 1.033408481489121317e-01 5.757515072083963403e+00 -4.808009673162427777e-02 4.423860789003521532e+00 2.267584561528085754e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.130483642081078433e+00 1.018195243161456875e-01 5.749041035420703771e+00 -4.810199493293377399e-02 4.426114760330688291e+00 2.240338071543660631e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.123023637456628698e+00 1.003046930466934966e-01 5.740696473619757434e+00 -4.812438223657704989e-02 4.428341424753140743e+00 2.212970396717204788e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.115622144694814022e+00 9.879635339985110010e-02 5.732481203570930717e+00 -4.814728432177838024e-02 4.430540660020034771e+00 2.185479404620591093e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.108278102010074928e+00 9.729450495491033524e-02 5.724395035445458468e+00 -4.817072621072630845e-02 4.432712341744424300e+00 2.157862952834875211e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.100990458237965264e+00 9.579914786623422440e-02 5.716437772762299474e+00 -4.819473217701083362e-02 4.434856343384314670e+00 2.130118869914824145e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.093758172900629155e+00 9.431028294022185399e-02 5.708609212445047376e+00 -4.821932562495860608e-02 4.436972536200793904e+00 2.102244927961200577e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.086580216283930866e+00 9.282791174623296337e-02 5.700909144866029621e+00 -4.824452385179726910e-02 4.439060789182600608e+00 2.074237089607757975e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.079455550948030140e+00 9.135202952074784888e-02 5.693337359177446544e+00 -4.827096940730250113e-02 4.441121010549746728e+00 2.046231223547445230e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.072383069506169129e+00 8.988259903392983863e-02 5.685893662084063216e+00 -4.829932680839094800e-02 4.443153301433775404e+00 2.018374756051424454e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.065361659930327498e+00 8.841957687433445179e-02 5.678577860926325549e+00 -4.832958119757677085e-02 4.445157807075363898e+00 1.990659303490643559e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.058390227485905832e+00 8.696292316748434337e-02 5.671389757569088808e+00 -4.836171504582565533e-02 4.447134664073033150e+00 1.963075899933068233e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.051467694769784078e+00 8.551260287075040933e-02 5.664329148201068698e+00 -4.839570608684667236e-02 4.449083999554328983e+00 1.935614439553061394e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.044593001995516524e+00 8.406858854773109624e-02 5.657395822873652058e+00 -4.843152288563934427e-02 4.451005929521220317e+00 1.908262477937354776e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.037765107861530645e+00 8.263086755599291511e-02 5.650589564430222644e+00 -4.846911316630863470e-02 4.452900555226499080e+00 1.881002074548200273e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.030982992320087721e+00 8.119947082581181752e-02 5.643910145487979868e+00 -4.850835550153750897e-02 4.454767953152964033e+00 1.853796751379485283e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.024245688871203708e+00 7.977493934046908652e-02 5.637357296384385208e+00 -4.854825621480824555e-02 4.456608067556663499e+00 1.826375106877172610e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.017552300031958623e+00 7.835721044117795187e-02 5.630930685703732230e+00 -4.858898617025391581e-02 4.458420651038986549e+00 1.798776751003466207e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.010901894567078241e+00 7.694605209041208149e-02 5.624630018779488871e+00 -4.863096762015545194e-02 4.460205598981326069e+00 1.771110307383717483e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
2.004293537537218395e+00 7.554139988771879644e-02 5.618455011439832170e+00 -4.867430014017341822e-02 4.461962856719199344e+00 1.743398588433454216e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
1.997726301625352141e+00 7.414321524751749104e-02 5.612405379945274220e+00 -4.871903067223917749e-02 4.463692384183243433e+00 1.715650746478397659e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
1.991199269904936786e+00 7.275146950835832682e-02 5.606480838690663049e+00 -4.876518544584665382e-02 4.465394147537391056e+00 1.687870776161799063e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
1.984711537090477096e+00 7.136613935298294353e-02 5.600681099231432647e+00 -4.881277957433418496e-02 4.467068115515980153e+00 1.660060084867738886e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
1.978262210238000307e+00 6.998720494676609338e-02 5.595005869776866980e+00 -4.886182112641642566e-02 4.468714257451120275e+00 1.632218584933766564e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
1.971850409194443765e+00 6.861464903464987997e-02 5.589454854893891600e+00 -4.891231309599908261e-02 4.470332542082332772e+00 1.604345246232360273e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
1.965475266916215435e+00 6.724845645078295076e-02 5.584027755319892705e+00 -4.896425451099427339e-02 4.471922936784422653e+00 1.576438409423753725e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
1.959135929715720481e+00 6.588861383024623153e-02 5.578724267836814299e+00 -4.901764102014813385e-02 4.473485407041301265e+00 1.548495977322439897e-02 5.799523000052313471e-01 -1.842713285932830658e+01 -1.878254455691704550e+01 -1.184086732040000634e+01
1.952831557469979940e+00 6.453510942928884775e-02 5.573544085180903274e+00 -4.907246522992286114e-02 4.475019916074467474e+00 1.520515539134560321e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.946561883631845236e+00 6.306745023254936577e-02 5.568492958472197607e+00 -4.914621554832556555e-02 4.476526734528312623e+00 1.493106109994136836e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.940326639335273384e+00 6.160628346046018167e-02 5.563576621265232447e+00 -4.922124966128429979e-02 4.478006097218296233e+00 1.465603446193859682e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.934125001769202434e+00 6.015161156278209242e-02 5.558794733249665221e+00 -4.929755753199150520e-02 4.479457909205331489e+00 1.438004131554443225e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.927956162183769528e+00 5.870343826537092330e-02 5.554146949278943701e+00 -4.937512826384631709e-02 4.480882072117524650e+00 1.410304721293931078e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.921819325883319829e+00 5.726176854470037270e-02 5.549632919380041329e+00 -4.945395064991200268e-02 4.482278484132915075e+00 1.382501762563921426e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.915713712200336039e+00 5.582660860414852266e-02 5.545252288768571347e+00 -4.953401322115293798e-02 4.483647039978277071e+00 1.354591807699834401e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.909638554468536809e+00 5.439796585234962095e-02 5.541004697864583939e+00 -4.961530427373678220e-02 4.484987630940052483e+00 1.326571425432700180e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.903593099995744886e+00 5.297584888304964629e-02 5.536889782308646701e+00 -4.969781189021467427e-02 4.486300144885714936e+00 1.298437210610999849e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.897576610036985079e+00 5.156026745607539957e-02 5.532907172977918897e+00 -4.978152395578678419e-02 4.487584466294245011e+00 1.270185792737455084e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.891588359768165084e+00 5.015123247914929361e-02 5.529056496001999221e+00 -4.986642817053942717e-02 4.488840476294645221e+00 1.241813843542498123e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.885627638260615635e+00 4.874875599037161583e-02 5.525337372778361456e+00 -4.995251205830418539e-02 4.490068052711611912e+00 1.213318083755042347e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.879693748456705560e+00 4.735285114125896422e-02 5.521749419987235008e+00 -5.003976297261351208e-02 4.491267070117632265e+00 1.184695289185579495e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.873786007146702515e+00 4.596353218027845328e-02 5.518292249605813993e+00 -5.012816810009465551e-02 4.492437399890848226e+00 1.155942296202218215e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.867903744947017497e+00 4.458081443685614487e-02 5.514965468921686487e+00 -5.021771446154308510e-02 4.493578910278123395e+00 1.127056006654168947e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.862046306279945274e+00 4.320471430586781542e-02 5.511768680545380050e+00 -5.030838891084049580e-02 4.494691466462766627e+00 1.098033392277435877e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.856213049354994205e+00 4.183524923264218126e-02 5.508701482421942686e+00 -5.040017813182580408e-02 4.495774930636415867e+00 1.068871498602805628e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.850403346151886064e+00 4.047243769852196943e-02 5.505763467841452652e+00 -5.049306863318675509e-02 4.496829162074582165e+00 1.039567448375747563e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.844616582405295135e+00 3.911629920703733193e-02 5.502954225448376313e+00 -5.058704674141280971e-02 4.497854017215372480e+00 1.010118444490993098e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.838852157591389869e+00 3.776685427074902290e-02 5.500273339249666549e+00 -5.068209859183502725e-02 4.498849349740903669e+00 9.805217724409506092e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.833109484916232601e+00 3.642412439881583669e-02 5.497720388621505805e+00 -5.077821011777474552e-02 4.499815010660920933e+00 9.507748022764583515e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.827387991306086867e+00 3.508813208533165251e-02 5.495294948314591643e+00 -5.087536703782903624e-02 4.500750848398133108e+00 9.208749900804780175e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.821687117399678035e+00 3.375890079846224218e-02 5.492996588457855545e+00 -5.097355484133647696e-02 4.501656708874782531e+00 8.908198789599712855e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.816006317542444126e+00 3.243645497039079895e-02 5.490824874560518154e+00 -5.107275877209076914e-02 4.502532435599967187e+00 8.606070995681683322e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.810345059782803467e+00 3.112081998805412211e-02 5.488779367512368168e+00 -5.117296381040119246e-02 4.503377869757258622e+00 8.302343701784408586e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.804702825870458271e+00 2.981202218461930648e-02 5.486859623582177825e+00 -5.127415465363647368e-02 4.504192850292186634e+00 7.996994963416848359e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.799079111256735697e+00 2.851008883161396459e-02 5.485065194414170620e+00 -5.137631569543072568e-02 4.504977213999185714e+00 7.690003701710518627e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.793473425096952623e+00 2.721504813158303476e-02 5.483395627022461305e+00 -5.147943100377495168e-02 4.505730795607667538e+00 7.381349693104991526e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.787885290254769277e+00 2.592692921110317794e-02 5.481850463783425553e+00 -5.158348429826248305e-02 4.506453427866927264e+00 7.071013556563129909e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.782314243308473323e+00 2.464576211394349167e-02 5.480429242425963743e+00 -5.168845892679960891e-02 4.507144941629685597e+00 6.758976739127998262e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.776759834559109796e+00 2.337157779412058281e-02 5.479131496019664205e+00 -5.179433784213040987e-02 4.507805165934139602e+00 6.445221500739430065e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.771221628040341889e+00 2.210440810855935842e-02 5.477956752960884579e+00 -5.190110357855481915e-02 4.508433928084499165e+00 6.129730899312253907e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.765699201529898898e+00 2.084428580903997449e-02 5.476904536956829439e+00 -5.200873822923852974e-02 4.509031053730089056e+00 5.812488777132542549e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.760192146562433280e+00 1.959124453308883074e-02 5.475974367007718335e+00 -5.211722342452002055e-02 4.509596366943200429e+00 5.493479749646239078e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.754700068443579841e+00 1.834531879345879801e-02 5.475165757387181031e+00 -5.222654031161198807e-02 4.510129690295988425e+00 5.172689197690815387e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.749222586264977952e+00 1.710654396584299769e-02 5.474478217621063791e+00 -5.233666953607037792e-02 4.510630844936798667e+00 4.850103264151725373e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.743759332919992300e+00 1.587495627447818580e-02 5.473911252464855437e+00 -5.244759122536381962e-02 4.511099650666426264e+00 4.525708855910213178e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.738309955119842209e+00 1.465059277531881310e-02 5.473464361879983642e+00 -5.255928497482001416e-02 4.511535926014857978e+00 4.199493651789102180e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.732874113409834438e+00 1.343349133650085722e-02 5.473137041009249693e+00 -5.267172983615515253e-02 4.511939488319134384e+00 3.871446117002775265e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.727451482185378140e+00 1.222369061586461164e-02 5.472928780151709027e+00 -5.278490430871004419e-02 4.512310153802993717e+00 3.541555524383808128e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.722041749707461378e+00 1.102123003536620988e-02 5.472839064737299530e+00 -5.289878633342612324e-02 4.512647737658975977e+00 3.209811982401093548e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.716644618117266319e+00 9.826149752276389787e-03 5.472867375301550652e+00 -5.301335328949938891e-02 4.512952054133665847e+00 2.876206469714243704e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.711259803449614036e+00 8.638490627139113615e-03 5.473013187460680662e+00 -5.312858199355565553e-02 4.513222916616689062e+00 2.540730875739278128e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.705887035644944039e+00 7.458294188539067032e-03 5.473275971887404445e+00 -5.324444870110036504e-02 4.513460137734041311e+00 2.203378046444198074e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.700526058559562514e+00 6.285602594802374397e-03 5.473655194287736059e+00 -5.336092910991574456e-02 4.513663529446210632e+00 1.864141834362684344e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.695176629973919269e+00 5.120458592825928579e-03 5.474150315379060494e+00 -5.347799836501048593e-02 4.513832903151468123e+00 1.523017151621191504e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.689838521598712395e+00 3.962905474294556828e-03 5.474760790869704685e+00 -5.359563106467639393e-02 4.513968069794553450e+00 1.180000024628419806e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.684511519078653041e+00 2.812987029599255638e-03 5.475486071440206715e+00 -5.371380126717437836e-02 4.514068839980851067e+00 8.350876489831558259e-04 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.679195421993769033e+00 1.670747499812013162e-03 5.476325602726437758e+00 -5.383248249756000803e-02 4.514135024096010973e+00 4.882784431203284923e-04 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.673890043858158094e+00 5.362315271020044825e-04 5.477278825304687793e+00 -5.395164775416703279e-02 4.514166432430803511e+00 1.395720992362023969e-04 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.668594021149206075e+00 -6.107297654812343483e-04 5.478346223492750688e+00 -5.410532801479058657e-02 4.514166569159856479e+00 -1.187031010660832418e-04 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.663304995193837676e+00 -1.755827170289865494e-03 5.479529373004916160e+00 -5.426323987268860671e-02 4.514142639240312782e+00 -3.601549223647779879e-04 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.658023170209915076e+00 -2.895118068980903799e-03 5.480827777105044873e+00 -5.441826011762089521e-02 4.514094486902667569e+00 -6.031449567962840312e-04 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.652748756951732068e+00 -4.028557796449287916e-03 5.482240935111019731e+00 -5.457039971583486221e-02 4.514021960270220291e+00 -8.476343826955014780e-04 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.647481972719279542e+00 -5.156102504680482382e-03 5.483768342432816745e+00 -5.471966937385813051e-02 4.513924911328320633e+00 -1.093584769651427969e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.642223041376313919e+00 -6.277709197865634708e-03 5.485409490596004467e+00 -5.486607957042355377e-02 4.513803195888736575e+00 -1.340958007044850547e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.636972193361940553e+00 -7.393335770173568161e-03 5.487163867268938233e+00 -5.500964059138745837e-02 4.513656673561581734e+00 -1.589716224970332426e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.631729665695573539e+00 -8.502941045568432679e-03 5.489030956293871277e+00 -5.515036256645378804e-02 4.513485207735391747e+00 -1.839821710804528249e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.626495701975238184e+00 -9.606484818964922123e-03 5.491010237722136367e+00 -5.528825550645569131e-02 4.513288665565620583e+00 -2.091236824852160756e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.621270552369282303e+00 -1.070392789797034762e-02 5.493101187853450362e+00 -5.542332933998050937e-02 4.513066917971478631e+00 -2.343923918407964189e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.616054473601660657e+00 -1.179523214447471442e-02 5.495303279279294628e+00 -5.555559394824612779e-02 4.512819839640715536e+00 -2.597845257239247366e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.610847728931040335e+00 -1.288036051540944818e-02 5.497615980930260271e+00 -5.568505919732749665e-02 4.512547309041677224e+00 -2.852962952971396793e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.605650588124033940e+00 -1.395927710209065795e-02 5.500038758127153038e+00 -5.581173496706545722e-02 4.512249208441752479e+00 -3.109238904218402256e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.600463327422915860e+00 -1.503194716767929963e-02 5.502571072635610072e+00 -5.593563117623828740e-02 4.511925423931163692e+00 -3.366634748618275302e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.595286229508195541e+00 -1.609833718241422337e-02 5.505212382723949638e+00 -5.605675780381436796e-02 4.511575845450989775e+00 -3.625111826277708886e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.590119583456425900e+00 -1.715841485639270705e-02 5.507962143223932294e+00 -5.617512490631294819e-02 4.511200366824273722e+00 -3.884631154554057421e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.584963684693615260e+00 -1.821214916977804965e-02 5.510819805594127985e+00 -5.629074263146709167e-02 4.510798885789101931e+00 -4.145153413638309747e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.579818834944585637e+00 -1.925951040040036963e-02 5.513784817985572850e+00 -5.640362122850436227e-02 4.510371304032625872e+00 -4.406638942063180985e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.574685342178589131e+00 -2.030047014878288633e-02 5.516856625309415563e+00 -5.651377105543747142e-02 4.509917527225080214e+00 -4.669047741042695043e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.569563520551461755e+00 -2.133500136067288666e-02 5.520034669306281394e+00 -5.662120258379442495e-02 4.509437465052973160e+00 -4.932339486439436468e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.564453690344552506e+00 -2.236307834718636103e-02 5.523318388617092900e+00 -5.672592640122349483e-02 4.508931031250751786e+00 -5.196473547132748026e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.559356177900637519e+00 -2.338467680269129198e-02 5.526707218855115400e+00 -5.682795321239041825e-02 4.508398143630362398e+00 -5.461409008603336328e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.554271315556990052e+00 -2.439977382056017843e-02 5.530200592679022087e+00 -5.692729383855145431e-02 4.507838724108230721e+00 -5.727104700636087564e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.549199441575751734e+00 -2.540834790692054340e-02 5.533797939866794913e+00 -5.702395921614317881e-02 4.507252698729316442e+00 -5.993519228155380976e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.544140900071727662e+00 -2.641037899252555998e-02 5.537498687390289831e+00 -5.711796039468285818e-02 4.506639997687956090e+00 -6.260611004331484951e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.539096040937703247e+00 -2.740584844285776089e-02 5.541302259490331394e+00 -5.720930853422642043e-02 4.506000555345320180e+00 -6.528338285222306560e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.534065219767369426e+00 -2.839473906656826002e-02 5.545208077752199038e+00 -5.729801490258633334e-02 4.505334310243347851e+00 -6.796659205334643419e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.529048797775927282e+00 -2.937703512234334652e-02 5.549215561181394918e+00 -5.738409087247114959e-02 4.504641205115107461e+00 -7.065531813598853114e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.524047141718435139e+00 -3.035272232428032346e-02 5.553324126279589379e+00 -5.746754791867273587e-02 4.503921186891552964e+00 -7.334914109348227192e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.519060623805954746e+00 -3.132178784584524478e-02 5.557533187120653473e+00 -5.754839761539634613e-02 4.503174206704696481e+00 -7.604764077978654752e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.514089621619549852e+00 -3.228422032247722784e-02 5.561842155426690582e+00 -5.762665163380277511e-02 4.502400219887244148e+00 -7.875039726035634735e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.509134518022187343e+00 -3.324000985289710802e-02 5.566250440643994324e+00 -5.770232173981039436e-02 4.501599185968753858e+00 -8.145699115535327134e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.504195701068589575e+00 -3.418914799917238678e-02 5.570757450018865242e+00 -5.777541979218737966e-02 4.500771068668414365e+00 -8.416700397375255147e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.499273563913090745e+00 -3.513162778558560906e-02 5.575362588673216102e+00 -5.784595774095060289e-02 4.499915835884525706e+00 -8.688001843730001547e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.494368504715547719e+00 -3.606744369634934388e-02 5.580065259679908962e+00 -5.791394762607655206e-02 4.499033459680796376e+00 -8.959561879358987971e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.489480926545358352e+00 -3.699659167220781253e-02 5.584864864137768947e+00 -5.797940157652121257e-02 4.498123916269569200e+00 -9.231339111778582782e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.484611237283646412e+00 -3.791906910596259950e-02 5.589760801246218769e+00 -5.804233180953941029e-02 4.497187185992082448e+00 -9.503292360270473166e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.479759849523668569e+00 -3.883487483695781395e-02 5.594752468379488697e+00 -5.810275063028929460e-02 4.496223253295895006e+00 -9.775380683713426333e-03 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.474927180469508770e+00 -3.974400914455852168e-02 5.599839261160349579e+00 -5.816067043170421863e-02 4.495232106709581288e+00 -1.004756340723717521e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.470113651833121704e+00 -4.064647374065499807e-02 5.605020573533332495e+00 -5.821610369461194257e-02 4.494213738814824666e+00 -1.031980014770589489e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.465319689729795760e+00 -4.154227176122418652e-02 5.610295797837384413e+00 -5.826906298807951051e-02 4.493168146216016012e+00 -1.059205083804515279e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.460545724572104520e+00 -4.243140775697923361e-02 5.615664324877926106e+00 -5.831956096996140232e-02 4.492095329507479917e+00 -1.086427575043092016e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.455792190962418742e+00 -4.331388768313702148e-02 5.621125543998272356e+00 -5.836761038762812437e-02 4.490995293238436048e+00 -1.113643551836245721e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.451059527584056763e+00 -4.418971888833335415e-02 5.626678843150379805e+00 -5.841322407885252144e-02 4.489868045875810232e+00 -1.140849115764311361e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.446348177091149489e+00 -4.505891010271494135e-02 5.632323608964883377e+00 -5.845641497283145943e-02 4.488713599764999174e+00 -1.168040408629445609e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.441658585997298792e+00 -4.592147142523699682e-02 5.638059226820399950e+00 -5.849719609132104231e-02 4.487531971088693616e+00 -1.195213614342995057e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.436991204563113245e+00 -4.677741431019494245e-02 5.643885080912053098e+00 -5.853558054986434528e-02 4.486323179823871854e+00 -1.222364960711469668e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.432346486682701148e+00 -4.762675155301854257e-02 5.649800554319207357e+00 -5.857158155909150676e-02 4.485087249697051526e+00 -1.249490721123778028e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.427724889769208305e+00 -4.846949727535649483e-02 5.655805029072370260e+00 -5.860521242607280579e-02 4.483824208137900946e+00 -1.276587216142350927e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.423126874639482953e+00 -4.930566690947927461e-02 5.661897886219245279e+00 -5.863648655570660728e-02 4.482534086231313886e+00 -1.303650815000744617e-02 5.923295472262447570e-01 -1.945232346445734350e+01 -1.911773423562830843e+01 -1.229572817371416527e+01
1.418552905397955755e+00 -5.013527718202791250e-02 5.668078505889906360e+00 -5.866541745212478648e-02 4.481216918668023297e+00 -1.330677937010265113e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.414003459852924083e+00 -5.095548300864945201e-02 5.674346117362983222e+00 -5.869112448577802621e-02 4.479872805535957347e+00 -1.357541427995029304e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.409479017208776330e+00 -5.176920025591812830e-02 5.680699951153069804e+00 -5.871453257498678718e-02 4.478501850185860889e+00 -1.384361801068956926e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.404980048214635291e+00 -5.257644942406483612e-02 5.687139388069212487e+00 -5.873565553002167011e-02 4.477104097442659913e+00 -1.411135651223068693e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.400507026399177013e+00 -5.337725222492454430e-02 5.693663808268467186e+00 -5.875450726227267328e-02 4.475679595509055808e+00 -1.437859628081498801e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.396060427953317973e+00 -5.417163156292260223e-02 5.700272591315786563e+00 -5.877110178553260345e-02 4.474228395910402334e+00 -1.464530436873621999e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.391640731612640902e+00 -5.495961151557712115e-02 5.706965116242921354e+00 -5.878545321721680844e-02 4.472750553438642918e+00 -1.491144839330045026e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.387248418539642758e+00 -5.574121731354314546e-02 5.713740761606326046e+00 -5.879757577950898983e-02 4.471246126095396178e+00 -1.517699654504581913e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.382883972205891876e+00 -5.651647532022421871e-02 5.720598905544049373e+00 -5.880748380042384593e-02 4.469715175034249199e+00 -1.544191759524284925e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.378547878274174465e+00 -5.728541301097660188e-02 5.727538925831598959e+00 -5.881519171477796182e-02 4.468157764502339369e+00 -1.570618090269552958e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.374240624480717932e+00 -5.804805895193115156e-02 5.734560199936777458e+00 -5.882071406506134831e-02 4.466573961781288737e+00 -1.596975641986301056e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.369962700517567411e+00 -5.880444277845760237e-02 5.741662105073467082e+00 -5.882406550220276725e-02 4.464963837127560176e+00 -1.623261469832131335e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.365714597915199446e+00 -5.955459517329562968e-02 5.748844018254366972e+00 -5.882526078622268839e-02 4.463327463712300158e+00 -1.649472689358408295e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.361496809925449192e+00 -6.029854784437682635e-02 5.756105316342664757e+00 -5.882431478676853481e-02 4.461664917560729471e+00 -1.675606476930109612e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.357309831404830414e+00 -6.103633350236135902e-02 5.763445376102644069e+00 -5.882124248352750551e-02 4.459976277491144891e+00 -1.701660070085284429e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.353154158698322229e+00 -6.176798583791275749e-02 5.770863574249219141e+00 -5.881605896651295740e-02 4.458261625053590471e+00 -1.727630767835930392e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.349030289523697634e+00 -6.249353949873395070e-02 5.778359287496388497e+00 -5.880877943622100229e-02 4.456521044468257031e+00 -1.753515930912060913e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.344938722856464430e+00 -6.321303006638727406e-02 5.785931892604613047e+00 -5.879941921070081651e-02 4.454754622563666722e+00 -1.779312981881988470e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.340879958806892702e+00 -6.392649403256936425e-02 5.793580766429369255e+00 -5.878799397341175764e-02 4.452962448715552135e+00 -1.805019402889580446e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.336854498447903827e+00 -6.463396877309721122e-02 5.801305285981855242e+00 -5.877452048437249027e-02 4.451144614790594645e+00 -1.830632728936713513e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.332862843592504509e+00 -6.533549251930673152e-02 5.809104828502484885e+00 -5.875901680964074059e-02 4.449301215095069928e+00 -1.856150545931940440e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.328905496568076661e+00 -6.603110432865888502e-02 5.816978771534868642e+00 -5.874150227212872333e-02 4.447432346323627605e+00 -1.881570491415409871e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.324982959999781329e+00 -6.672084405509615124e-02 5.824926492997027694e+00 -5.872199735168744800e-02 4.445538107507035264e+00 -1.906890255709223908e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.321095736602719839e+00 -6.740475231920073362e-02 5.832947371249900037e+00 -5.870052360582332651e-02 4.443618599958994331e+00 -1.932107582799362858e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.317244328982679846e+00 -6.808287047821146021e-02 5.841040785163149174e+00 -5.867710360542183895e-02 4.441673927222116625e+00 -1.957220271005804049e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.313429239444506180e+00 -6.875524059591836545e-02 5.849206114178502780e+00 -5.865176086005227662e-02 4.439704195013218779e+00 -1.982226173692501481e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.309650969808532350e+00 -6.942190541251268276e-02 5.857442738370465918e+00 -5.862451974747900918e-02 4.437709511167962972e+00 -2.007123199875007064e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.305910021234265139e+00 -7.008290831441196800e-02 5.865750038504612185e+00 -5.859540545291051783e-02 4.435689985584984285e+00 -2.031909314675229075e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.302206894051193276e+00 -7.073829330410776051e-02 5.874127396093450137e+00 -5.856444390836198360e-02 4.433645730169576638e+00 -2.056582539719042230e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.298542087596443739e+00 -7.138810497007394562e-02 5.882574193449935152e+00 -5.853166173562431018e-02 4.431576858777022565e+00 -2.081140953444911290e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.294916100058913555e+00 -7.203238845676658564e-02 5.891089813738691561e+00 -5.849708619235615553e-02 4.429483487155662758e+00 -2.105582691330740511e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.291329428329689222e+00 -7.267118943475238402e-02 5.899673641024997472e+00 -5.846074512033574283e-02 4.427365732889771976e+00 -2.129905946050400858e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.287782567858563931e+00 -7.330455407100075482e-02 5.908325060321557132e+00 -5.842266689589528661e-02 4.425223715342312403e+00 -2.154108967561800883e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.284276012516457621e+00 -7.393252899937216571e-02 5.917043457633106129e+00 -5.838288038255726176e-02 4.423057555597635471e+00 -2.178190063128412554e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.280810254463541797e+00 -7.455516129133311909e-02 5.925828219998892088e+00 -5.834141488588814178e-02 4.420867376404190807e+00 -2.202147597276217852e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.277385784022869730e+00 -7.517249842692605433e-02 5.934678735533076122e+00 -5.829830011058151351e-02 4.418653302117311554e+00 -2.225979991688083193e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.274003089559307300e+00 -7.578458826601999765e-02 5.943594393463106584e+00 -5.825356611977887400e-02 4.416415458642136471e+00 -2.249685725037602058e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.270662657363559767e+00 -7.639147901986578781e-02 5.952574584166113958e+00 -5.820724329663269636e-02 4.414153973376726547e+00 -2.273263332764483349e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.267364971541087293e+00 -7.699321922297729104e-02 5.961618699203381055e+00 -5.815936230681578722e-02 4.411868975155433859e+00 -2.296711406806238240e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.264110513905946975e+00 -7.758985770537243920e-02 5.970726131352872557e+00 -5.810995406232968841e-02 4.409560594192555527e+00 -2.320028595284218467e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.260899763879288038e+00 -7.818144356518863525e-02 5.979896274639897591e+00 -5.805904968971827007e-02 4.407228962026330521e+00 -2.343213602115957334e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.257733198392081864e+00 -7.876802614167634220e-02 5.989128524366030604e+00 -5.800668049830741413e-02 4.404874211463351230e+00 -2.366265186599101830e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.254611291792793182e+00 -7.934965498863935651e-02 5.998422277136064906e+00 -5.795287793757318562e-02 4.402496476523350744e+00 -2.389182163072992027e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.251534515759203270e+00 -7.992637984830153197e-02 6.007776930883244049e+00 -5.789767357862182773e-02 4.400095892384464413e+00 -2.411963400320168635e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.248503339213811847e+00 -8.049825062558806088e-02 6.017191884892946874e+00 -5.784109908592337257e-02 4.397672595329058076e+00 -2.434607821040906186e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.245518228243532421e+00 -8.106531736288666301e-02 6.026666539824604207e+00 -5.778318619398498113e-02 4.395226722690064314e+00 -2.457114401257187025e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.242579646023362461e+00 -8.162763021529136076e-02 6.036200297731932451e+00 -5.772396666303228341e-02 4.392758412797880929e+00 -2.479482169901229757e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.239688052743936675e+00 -8.218523942634307911e-02 6.045792562081531152e+00 -5.766347226657817654e-02 4.390267804927862727e+00 -2.501710208074459790e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.236843905542290178e+00 -8.273819530424272872e-02 6.055442737770054151e+00 -5.760173477701620304e-02 4.387755039248492750e+00 -2.523797648310196345e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.234047658436344230e+00 -8.328654819858666292e-02 6.065150231139781134e+00 -5.753878593047645484e-02 4.385220256770187675e+00 -2.545743674023029368e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.231299762262948683e+00 -8.383034847763023989e-02 6.074914449992657062e+00 -5.747465739540278534e-02 4.382663599294778223e+00 -2.567547518908048360e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.228600664618994864e+00 -8.436964650606239291e-02 6.084734803602960262e+00 -5.740938078160440911e-02 4.380085209365718768e+00 -2.589208465933918318e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.225950809806039432e+00 -8.490449262333511771e-02 6.094610702728440188e+00 -5.734298759674848894e-02 4.377485230218994161e+00 -2.610725846837196051e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.223350638777591648e+00 -8.543493712250301020e-02 6.104541559620233038e+00 -5.727550922327388078e-02 4.374863805734819699e+00 -2.632099041409422316e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.220800589089850119e+00 -8.596103022963770546e-02 6.114526788031279914e+00 -5.720697693548908863e-02 4.372221080390058745e+00 -2.653327476383359612e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.218301094855291478e+00 -8.648282208378919866e-02 6.124565803223444682e+00 -5.713742183236217298e-02 4.369557199211426379e+00 -2.674410625135086039e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.215852586698491944e+00 -8.700036271745775762e-02 6.134658021973579345e+00 -5.706687486318386127e-02 4.366872307729547487e+00 -2.695348006476534428e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.213455491715822010e+00 -8.751370203770307554e-02 6.144802862577932956e+00 -5.699536679880301548e-02 4.364166551933703175e+00 -2.716139183971883267e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.211110233436218486e+00 -8.802288980769913673e-02 6.154999744855915722e+00 -5.692292819618868099e-02 4.361440078227555972e+00 -2.736783765320096803e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.208817231786217805e+00 -8.852797562896984329e-02 6.165248090152084970e+00 -5.684958943278953930e-02 4.358693033385522497e+00 -2.757281401050622541e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.206576903056012284e+00 -8.902900892407958344e-02 6.175547321337508500e+00 -5.677538062741185193e-02 4.355925564510133796e+00 -2.777631784328815634e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.204389659868662310e+00 -8.952603891993647645e-02 6.185896862809758368e+00 -5.670033170322688609e-02 4.353137818990156838e+00 -2.797834649373561258e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.202255911151647982e+00 -9.001911463165759852e-02 6.196296140491808657e+00 -5.662447229678048422e-02 4.350329944459557119e+00 -2.817889771378009195e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.200176062109761022e+00 -9.050828484692072240e-02 6.206744581830244911e+00 -5.654783182714599038e-02 4.347502088757410732e+00 -2.837796964872963540e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.198150514201662631e+00 -9.099359811098613193e-02 6.217241615791885501e+00 -5.647043940484566121e-02 4.344654399888503882e+00 -2.857556083652220552e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.196179665116509971e+00 -9.147510271211285737e-02 6.227786672860211148e+00 -5.639232390344809526e-02 4.341787025985011539e+00 -2.877167019120477690e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.194263908754769288e+00 -9.195284666769253101e-02 6.238379185030004770e+00 -5.631351386647117513e-02 4.338900115268792490e+00 -2.896629700246639710e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.192403635208723278e+00 -9.242687771074932501e-02 6.249018585801969117e+00 -5.623403758660913687e-02 4.335993816014789282e+00 -2.915944091847784414e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.190599230746719472e+00 -9.289724327712814422e-02 6.259704310175713715e+00 -5.615392300430823574e-02 4.333068276515077422e+00 -2.935110194636398120e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.188851077797918210e+00 -9.336399049311189247e-02 6.270435794642436278e+00 -5.607319779833467438e-02 4.330123645043914671e+00 -2.954128043405447254e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.187159554938924444e+00 -9.382716616358001416e-02 6.281212477176702613e+00 -5.599188927837100982e-02 4.327160069823617228e+00 -2.972997707151397648e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.185525036883288141e+00 -9.428681676078737306e-02 6.292033797226985747e+00 -5.591002447455345470e-02 4.324177698991169549e+00 -2.991719287281603343e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.183947894469585815e+00 -9.474298841341133315e-02 6.302899195706651803e+00 -5.582763005015822094e-02 4.321176680565987915e+00 -3.010292917563045859e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.182428494655645590e+00 -9.519572689649058450e-02 6.313808114982365716e+00 -5.574473234852549836e-02 4.318157162418043704e+00 -3.028718762759250935e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.180967200508285408e+00 -9.564507762136796598e-02 6.324759998864238675e+00 -5.566135737647136955e-02 4.315119292237448612e+00 -3.046997017911888192e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.179564371200730877e+00 -9.609108562665751030e-02 6.335754292592727488e+00 -5.557753076166809664e-02 4.312063217504205959e+00 -3.065127907870223919e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.178220362006022093e+00 -9.653379556924338023e-02 6.346790442827140666e+00 -5.549327783029094074e-02 4.308989085459358215e+00 -3.083111685672324659e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.176935524294268287e+00 -9.697325171597648286e-02 6.357867897632458742e+00 -5.540862349954477767e-02 4.305897043076666542e+00 -3.100948632736107158e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.175710205532237929e+00 -9.740949793593994821e-02 6.368986106465128749e+00 -5.532359236659866591e-02 4.302787237034996437e+00 -3.118639057143501869e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.174544749279285094e+00 -9.784257769275309102e-02 6.380144520160369481e+00 -5.523820865867872659e-02 4.299659813692008115e+00 -3.136183293303161645e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.173439495191114235e+00 -9.827253403792221564e-02 6.391342590916072375e+00 -5.515249620675698183e-02 4.296514919057924153e+00 -3.153581701377591168e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.172394779018923971e+00 -9.869940960413321751e-02 6.402579772278693682e+00 -5.506647852780927055e-02 4.293352698770692477e+00 -3.170834665678794184e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.171410932610905453e+00 -9.912324659909792224e-02 6.413855519128083493e+00 -5.498017872553954272e-02 4.290173298071770169e+00 -3.187942594843477806e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.170488283918452943e+00 -9.954408680016953170e-02 6.425169287660240869e+00 -5.489361953765176105e-02 4.286976861782280324e+00 -3.204905920582091366e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.169627156996621231e+00 -9.996197154876901303e-02 6.436520535372626028e+00 -5.480682336374901459e-02 4.283763534280631724e+00 -3.221725096647479192e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.168827872010303581e+00 -1.003769417456637086e-01 6.447908721046908376e+00 -5.471981217878875425e-02 4.280533459480355241e+00 -3.238400598920098544e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.168090745241590289e+00 -1.007890378466836101e-01 6.459333304731202929e+00 -5.463260761078370803e-02 4.277286780808649880e+00 -3.254932923903927633e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.167416089092420561e+00 -1.011982998583145221e-01 6.470793747724478351e+00 -5.454523092875932649e-02 4.274023641186224687e+00 -3.271322588125671893e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.166804212093797366e+00 -1.016047673342189150e-01 6.482289512557967370e+00 -5.445770297880743460e-02 4.270744183007230355e+00 -3.287570128038340422e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.166255418914657671e+00 -1.020084793720354849e-01 6.493820062976784158e+00 -5.437004426257205369e-02 4.267448548120002627e+00 -3.303676098552289775e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.165770010366480980e+00 -1.024094746100692316e-01 6.505384863923579175e+00 -5.428227492083453204e-02 4.264136877809023396e+00 -3.319641072518664249e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.165348283414108455e+00 -1.028077912248713532e-01 6.516983381519312779e+00 -5.419441467509687055e-02 4.260809312776946634e+00 -3.335465640621358696e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.164990531186798073e+00 -1.032034669291356649e-01 6.528615083043974643e+00 -5.410648289094476676e-02 4.257465993127333981e+00 -3.351150410096163240e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.164697042984417896e+00 -1.035965389693996735e-01 6.540279436919705702e+00 -5.401849858909286983e-02 4.254107058348624903e+00 -3.366696003988469549e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.164468104288609140e+00 -1.039870441245069610e-01 6.551975912691586856e+00 -5.393048037764635455e-02 4.250732647298253397e+00 -3.382103061181185311e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.164303996776197891e+00 -1.043750187045673905e-01 6.563703981007396493e+00 -5.384244648688709528e-02 4.247342898187211446e+00 -3.397372235431903725e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.164204998327367457e+00 -1.047604985496570357e-01 6.575463113600047649e+00 -5.375441482399281184e-02 4.243937948565842611e+00 -3.412504194244793398e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.164171383035999652e+00 -1.051435190289882748e-01 6.587252783269029521e+00 -5.366640290087051207e-02 4.240517935310039732e+00 -3.427499618988904401e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.164203421224399682e+00 -1.055241150407774942e-01 6.599072463859747550e+00 -5.357842783250971186e-02 4.237082994607601627e+00 -3.442359204331610356e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.164301379454935725e+00 -1.059023210120461078e-01 6.610921630244526170e+00 -5.349050640894674469e-02 4.233633261945546344e+00 -3.457083656977141123e-02 5.905903038468864885e-01 -1.942702471618622440e+01 -1.908476284142166435e+01 -1.229242698830829283e+01
1.164465520539057941e+00 -1.062781708983858153e-01 6.622799758305053075e+00 -5.340265506429075354e-02 4.230168872098307276e+00 -3.471673695430485540e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.164693979856231465e+00 -1.064571417219782046e-01 6.634696416692163368e+00 -5.326005750838697789e-02 4.226694366234214684e+00 -3.477326150549420875e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.164984736103250818e+00 -1.066363585935551778e-01 6.646601383931323603e+00 -5.311875305599760705e-02 4.223214243379323385e+00 -3.482907857542739266e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.165337814017246787e+00 -1.068158231754123416e-01 6.658514451090582043e+00 -5.297873385833679755e-02 4.219728573743322997e+00 -3.488419890214267821e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.165753238003615966e+00 -1.069955368748780750e-01 6.670435408731490767e+00 -5.283999204741841871e-02 4.216237426471168170e+00 -3.493863304350752763e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.166231032132861278e+00 -1.071755008521313307e-01 6.682364046891308362e+00 -5.270251971824259363e-02 4.212740869660810183e+00 -3.499239138228191215e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.166771220137657883e+00 -1.073555741656989776e-01 6.694300155065497471e+00 -5.256597504249669456e-02 4.209238970380552836e+00 -3.504637987121419357e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.167373915823882724e+00 -1.075351437777950780e-01 6.706243406146538355e+00 -5.242900588632087855e-02 4.205731437733843059e+00 -3.510415773484699270e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.168039189913552045e+00 -1.077148960981934300e-01 6.718193524032533226e+00 -5.229326660378243175e-02 4.202218161729771140e+00 -3.516124869674648601e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.168767068139854315e+00 -1.078948328958289349e-01 6.730150288359496358e+00 -5.215874999926091438e-02 4.198699210557775174e+00 -3.521766274442161143e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.169557575767102620e+00 -1.080749557010962369e-01 6.742113478259625481e+00 -5.202544883516645874e-02 4.195174651416626155e+00 -3.527340970430896394e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.170410737588107430e+00 -1.082552658130867956e-01 6.754082872345009925e+00 -5.189335583343140240e-02 4.191644550530388535e+00 -3.532849924453761170e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.171326577921146139e+00 -1.084357643066596599e-01 6.766058248691946275e+00 -5.176246367841481899e-02 4.188108973164119675e+00 -3.538294087751372996e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.172305120606305096e+00 -1.086164520393233524e-01 6.778039384825990332e+00 -5.163276502993716099e-02 4.184567983639344568e+00 -3.543674396148145667e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.173346388999486178e+00 -1.087973296577407906e-01 6.790026057708730356e+00 -5.150425255033902472e-02 4.181021645349486171e+00 -3.548991770072808249e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.174450405966384281e+00 -1.089783976041113628e-01 6.802018043724959995e+00 -5.137691887810512392e-02 4.177470020775010617e+00 -3.554247115094849585e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.175617193878010891e+00 -1.091596561226071682e-01 6.814015118669328075e+00 -5.125075662272891158e-02 4.173913171498104369e+00 -3.559441322244287498e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.176846774606035373e+00 -1.093411052656762389e-01 6.826017057733453797e+00 -5.112575836723766420e-02 4.170351158217092902e+00 -3.564575268252141715e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.178139169517798956e+00 -1.095227449001984210e-01 6.838023635493595265e+00 -5.100191667082554225e-02 4.166784040760620478e+00 -3.569649815785742863e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.179494399470640387e+00 -1.097045747134546001e-01 6.850034625899080076e+00 -5.087922408438880911e-02 4.163211878101638952e+00 -3.574665813555163996e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.180912484804166107e+00 -1.098865942187555872e-01 6.862049802262343512e+00 -5.075767316785753658e-02 4.159634728371358392e+00 -3.579624096402997391e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.182393445333103088e+00 -1.100688027610280673e-01 6.874068937248966726e+00 -5.063725646579642081e-02 4.156052648872864630e+00 -3.584525485794551325e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.183937300341239451e+00 -1.102511995224188107e-01 6.886091802867404965e+00 -5.051796650595214572e-02 4.152465696094357561e+00 -3.589370790076330808e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.185544068575149712e+00 -1.104337835277719032e-01 6.898118170459186516e+00 -5.039979580138512216e-02 4.148873925722156741e+00 -3.594160804695453737e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.187213768237660005e+00 -1.106165536499758295e-01 6.910147810689611703e+00 -5.028273685253350361e-02 4.145277392653495596e+00 -3.598896312415803683e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.188946416980971366e+00 -1.107995086151721126e-01 6.922180493538998114e+00 -5.016678215422269715e-02 4.141676151009106022e+00 -3.603578083482332495e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.190742031898256226e+00 -1.109826470076890892e-01 6.934215988295236777e+00 -5.005192421867213359e-02 4.138070254145744364e+00 -3.608206875629206556e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.192600629514808386e+00 -1.111659672748259026e-01 6.946254063546964730e+00 -4.993815555843857112e-02 4.134459754668526443e+00 -3.612783434475458355e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.194522225780519920e+00 -1.113494677316944070e-01 6.958294487176227783e+00 -4.982546867949909364e-02 4.130844704442879767e+00 -3.617308493813457815e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.196506836062354973e+00 -1.115331465659675780e-01 6.970337026351466569e+00 -4.971385608301944620e-02 4.127225154606269264e+00 -3.621782775808346511e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.198554475136624831e+00 -1.117170018425131528e-01 6.982381447520951134e+00 -4.960331026709258878e-02 4.123601155579726729e+00 -3.626206991194083629e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.200665157181073361e+00 -1.119010315079149304e-01 6.994427516406657830e+00 -4.949382372842682509e-02 4.119972757079184866e+00 -3.630581839466336808e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.202838895766642047e+00 -1.120852333948671176e-01 7.006474997998674681e+00 -4.938538897047370368e-02 4.116340008126636363e+00 -3.634908009009382018e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.205075703847855895e+00 -1.122696052263164879e-01 7.018523656550848422e+00 -4.927799852082512255e-02 4.112702957061247666e+00 -3.639186177132616024e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.207375593753240439e+00 -1.124541446195202465e-01 7.030573255576731739e+00 -4.917164491409013738e-02 4.109061651550256933e+00 -3.643417010439610471e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.209738577176765251e+00 -1.126388490901404221e-01 7.042623557845145932e+00 -4.906632068831837112e-02 4.105416138599550457e+00 -3.647601165058035610e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.212164665169240374e+00 -1.128237160562490793e-01 7.054674325376088184e+00 -4.896201838646160875e-02 4.101766464564050807e+00 -3.651739286816731850e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.214653868129574432e+00 -1.130087428422346524e-01 7.066725319437026087e+00 -4.885873055778737484e-02 4.098112675157929985e+00 -3.655832011419869049e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.217206195795903279e+00 -1.131939266826113566e-01 7.078776300539592725e+00 -4.875644975924587482e-02 4.094454815464644959e+00 -3.659879964618235199e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.219821657236597190e+00 -1.133792647257338970e-01 7.090827028436655688e+00 -4.865516855748384939e-02 4.090792929946809764e+00 -3.663883762370925140e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.222500260840627906e+00 -1.135647540373547065e-01 7.102877262120142809e+00 -4.855487954384200139e-02 4.087127062455957471e+00 -3.667844010878763134e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.225242014307020399e+00 -1.137503916039898921e-01 7.114926759819820923e+00 -4.845557533355691199e-02 4.083457256242236433e+00 -3.671761306771045147e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.228046924635176174e+00 -1.139361743363143525e-01 7.126975279001746877e+00 -4.835724855394207128e-02 4.079783553963822307e+00 -3.675636237393601485e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.230914998115568926e+00 -1.141220990725268364e-01 7.139022576366747863e+00 -4.825989184503313989e-02 4.076105997696118699e+00 -3.679469380970754738e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.233846240320352061e+00 -1.143081625816298880e-01 7.151068407849248132e+00 -4.816349786073312322e-02 4.072424628940801483e+00 -3.683261306759350734e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.236840656093887825e+00 -1.144943615666263875e-01 7.163112528616442098e+00 -4.806805926991888217e-02 4.068739488634711243e+00 -3.687012575200157571e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.239898249543201603e+00 -1.146806926676344623e-01 7.175154693067802292e+00 -4.797356875751001420e-02 4.065050617158592061e+00 -3.690723738066672976e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.243019024028370723e+00 -1.148671524649225867e-01 7.187194654834920371e+00 -4.788001902562104978e-02 4.061358054345688195e+00 -3.694395338610195756e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.246202982152657679e+00 -1.150537374818416808e-01 7.199232166781817988e+00 -4.778740280170063609e-02 4.057661839490215527e+00 -3.698027911634500092e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.249450125751750074e+00 -1.152404441875734820e-01 7.211266981006221322e+00 -4.769571284667512012e-02 4.053962011355793038e+00 -3.701621983570305835e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.252760455883409341e+00 -1.154272689998609158e-01 7.223298848840807196e+00 -4.760494194215240948e-02 4.050258608183675335e+00 -3.705178072749705509e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.256133972817714994e+00 -1.156142082877461424e-01 7.235327520854268890e+00 -4.751508288964267218e-02 4.046551667700769350e+00 -3.708696689558604875e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.259570676027291336e+00 -1.158012583742394352e-01 7.247352746852669725e+00 -4.742612851144951264e-02 4.042841227127513370e+00 -3.712178336570111370e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.263070564177501520e+00 -1.159884155389179078e-01 7.259374275881090632e+00 -4.733807165152992963e-02 4.039127323185624618e+00 -3.715623508675586911e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.266633635116614309e+00 -1.161756760204554623e-01 7.271391856225568162e+00 -4.725090517632392351e-02 4.035409992105715382e+00 -3.719032693213394913e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.270259885865948180e+00 -1.163630360190854030e-01 7.283405235415316703e+00 -4.716462197555460617e-02 4.031689269634783912e+00 -3.722406370095376199e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.273949312609999662e+00 -1.165504916989972967e-01 7.295414160225231370e+00 -4.707921496300036812e-02 4.027965191043577420e+00 -3.725745011931086426e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.277701910686490416e+00 -1.167380391906602671e-01 7.307418376678714189e+00 -4.699467708069867550e-02 4.024237791133843167e+00 -3.729049084116316942e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.281517674575775034e+00 -1.169256745929994068e-01 7.319417630051293422e+00 -4.691100130893297721e-02 4.020507104245534258e+00 -3.732319044864891577e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.285396597890315462e+00 -1.171133939755184816e-01 7.331411664874448952e+00 -4.682818065650166256e-02 4.016773164263888418e+00 -3.735555345430145030e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.289338673364795795e+00 -1.173011933804464640e-01 7.343400224939180099e+00 -4.674620815828533366e-02 4.013036004626306053e+00 -3.738758430250718051e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.293343892846301468e+00 -1.174890688248325932e-01 7.355383053299772378e+00 -4.666507687590823461e-02 4.009295658329110168e+00 -3.741928737063678762e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.297412247284507547e+00 -1.176770163025834953e-01 7.367359892277817401e+00 -4.658477989837504774e-02 4.005552157934189950e+00 -3.745066697015624751e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.301543726721880567e+00 -1.178650317864436414e-01 7.379330483466470803e+00 -4.650531034268375052e-02 4.001805535575537753e+00 -3.748172734771804127e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.305738320283897913e+00 -1.180531112299203073e-01 7.391294567734949972e+00 -4.642666135441518571e-02 3.998055822965677741e+00 -3.751247268623282560e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.309996016169289179e+00 -1.182412505691542298e-01 7.403251885233262719e+00 -4.634882610829998278e-02 3.994303051401985272e+00 -3.754290710592193825e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.314316801640302845e+00 -1.184294457247371257e-01 7.415202175397164197e+00 -4.627179780876347626e-02 3.990547251772905035e+00 -3.757303466535102249e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.318700663012998264e+00 -1.186176926034767098e-01 7.427145176953339423e+00 -4.619556969108641609e-02 3.986788454564066164e+00 -3.760285936238313975e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.323147585647251878e+00 -1.188059871000666234e-01 7.439080627925084954e+00 -4.612013503001988896e-02 3.983026689864337833e+00 -3.763238513439586680e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.327657553936480106e+00 -1.189943250986617296e-01 7.451008265638493278e+00 -4.604548713687964256e-02 3.979261987371825793e+00 -3.766161585961344538e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.332230551297923560e+00 -1.191827024744763902e-01 7.462927826728384062e+00 -4.597161935418120349e-02 3.975494376399703267e+00 -3.769055535864061779e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.336866560163144868e+00 -1.193711150953585820e-01 7.474839047144292259e+00 -4.589852505593248339e-02 3.971723885881924154e+00 -3.771920739541949341e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.341565561968571130e+00 -1.195595588233172996e-01 7.486741662156653376e+00 -4.582619764807872864e-02 3.967950544378842093e+00 -3.774757567809005482e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.346327537146077002e+00 -1.197480295160290864e-01 7.498635406363193034e+00 -4.575463056919933102e-02 3.964174380082918336e+00 -3.777566385431644497e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.351152465113585111e+00 -1.199365230284284850e-01 7.510520013695548336e+00 -4.568381729130051305e-02 3.960395420825262747e+00 -3.780347550485189251e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.356040324265728181e+00 -1.201250352141954025e-01 7.522395217426083747e+00 -4.561375131964812146e-02 3.956613694081676513e+00 -3.783101415643533305e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.360991091964595112e+00 -1.203135619270945117e-01 7.534260750174864185e+00 -4.554442619304633483e-02 3.952829226977859545e+00 -3.785828328448261060e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.366004744530536108e+00 -1.205020990222748500e-01 7.546116343916813740e+00 -4.547583548432178324e-02 3.949042046294548136e+00 -3.788528631114055495e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.371081257232986461e+00 -1.206906423577000786e-01 7.557961729989087551e+00 -4.540797280167965799e-02 3.945252178473804605e+00 -3.791202658562848465e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.376220604281309878e+00 -1.208791877956305050e-01 7.569796639098691493e+00 -4.534083178940830766e-02 3.941459649625920214e+00 -3.793850739841837794e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.381422758815479046e+00 -1.210677312037778952e-01 7.581620801330498871e+00 -4.527440613413390158e-02 3.937664485534520420e+00 -3.796473199257071468e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.386687692896698687e+00 -1.212562684563499443e-01 7.593433946155560221e+00 -4.520868956055782567e-02 3.933866711661241578e+00 -3.799070356504784945e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.392015377498496909e+00 -1.214447954351459136e-01 7.605235802439185733e+00 -4.514367582872275131e-02 3.930066353150488467e+00 -3.801642526034488406e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.397405782497915361e+00 -1.216333080308292097e-01 7.617026098449168892e+00 -4.507935873496322909e-02 3.926263434835576938e+00 -3.804190015712807793e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.402858876666784216e+00 -1.218218021441050541e-01 7.628804561864176215e+00 -4.501573211129157592e-02 3.922457981244389380e+00 -3.806713128779447980e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.408374627663119494e+00 -1.220102736866824356e-01 7.640570919782242676e+00 -4.495278982544014673e-02 3.918650016603652642e+00 -3.809212164316569393e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.413953002022603878e+00 -1.221987185821914873e-01 7.652324898729402136e+00 -4.489052578108666813e-02 3.914839564843064501e+00 -3.811687417302778852e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.419593965150143022e+00 -1.223871327671018083e-01 7.664066224668463434e+00 -4.482893391843605774e-02 3.911026649599597338e+00 -3.814139177911751721e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.425297481311459835e+00 -1.225755121917889157e-01 7.675794623007975659e+00 -4.476800821498781030e-02 3.907211294223054576e+00 -3.816567730480029813e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.431063513624787120e+00 -1.227638528214944763e-01 7.687509818611329315e+00 -4.470774268493272335e-02 3.903393521781031605e+00 -3.818973355271180342e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.436892024052685457e+00 -1.229521506371075434e-01 7.699211535805951634e+00 -4.464813137918721697e-02 3.899573355062732283e+00 -3.821356328813988595e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.442782973393952561e+00 -1.231404016359100434e-01 7.710899498392617346e+00 -4.458916838555138790e-02 3.895750816582676634e+00 -3.823716923955165076e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.448736321275621242e+00 -1.233286018323058730e-01 7.722573429654879362e+00 -4.453084782902836519e-02 3.891925928584439642e+00 -3.826055409557971299e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.454752026144989330e+00 -1.235167472586571891e-01 7.734233052368683303e+00 -4.447316387418524114e-02 3.888098713045361698e+00 -3.828372049185967824e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.460830045261486188e+00 -1.237048339660686141e-01 7.745878088812389706e+00 -4.441611072887480943e-02 3.884269191681354094e+00 -3.830667102393333495e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.466970334688698641e+00 -1.238928580249875760e-01 7.757508260776843301e+00 -4.435968263941700990e-02 3.880437385950470386e+00 -3.832940825358548825e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.473172849286752184e+00 -1.240808155257994705e-01 7.769123289575272651e+00 -4.430387388929885040e-02 3.876603317056246834e+00 -3.835193470944530530e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.479437542704812758e+00 -1.242687025794024236e-01 7.780722896053257287e+00 -4.424867879928936348e-02 3.872767005950995767e+00 -3.837425288719326782e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.485764367373678008e+00 -1.244565153178022049e-01 7.792306800598807648e+00 -4.419409172794024759e-02 3.868928473339379615e+00 -3.839636524171357451e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.492153274498433602e+00 -1.246442498948129723e-01 7.803874723152585346e+00 -4.414010707190087895e-02 3.865087739682901535e+00 -3.841827418348333495e-02 4.664645867310766580e-01 -1.751969815985479428e+01 -1.669288151878225790e+01 -1.205056264010579703e+01
1.498604214051231232e+00 -1.248319024866363924e-01 7.815426383218206041e+00 -4.408671926540548569e-02 3.861244825203630437e+00 -3.843998209158395324e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.505095934120584733e+00 -1.243238044886307986e-01 7.826932764939397380e+00 -4.387858975785272064e-02 3.857414371516314056e+00 -3.816961823320328545e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.511606922115780405e+00 -1.238226564337569641e-01 7.838365620476992035e+00 -4.367333374505046051e-02 3.853610797182247971e+00 -3.790238568491909738e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.518136744776357183e+00 -1.233283342414914080e-01 7.849725810495320033e+00 -4.347089842073199178e-02 3.849833791850310494e+00 -3.763822907356012548e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.524684980197134276e+00 -1.228407167840048636e-01 7.861014181836607051e+00 -4.327123224813402697e-02 3.846083050639581113e+00 -3.737709436560136822e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.531251217502070272e+00 -1.223596857982941905e-01 7.872231567804038654e+00 -4.307428492177604873e-02 3.842358274006794083e+00 -3.711892883137243859e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.537835056528847888e+00 -1.218851258015946765e-01 7.883378788437766183e+00 -4.288000733170301004e-02 3.838659167618935442e+00 -3.686368098827761536e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.544436107523794233e+00 -1.214169240098915414e-01 7.894456650784058560e+00 -4.268835152736657340e-02 3.834985442230475883e+00 -3.661130056332483063e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.551053990847027997e+00 -1.209549702593006731e-01 7.905465949157476580e+00 -4.249927067629164640e-02 3.831336813563985810e+00 -3.636173846495858314e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.557688336687418129e+00 -1.204991569300052079e-01 7.916407465396289922e+00 -4.231271903436948506e-02 3.827713002192639546e+00 -3.611494676672517140e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.564338784786401204e+00 -1.200493788727742123e-01 7.927281969112027760e+00 -4.212865191896336681e-02 3.824113733426208750e+00 -3.587087865465103664e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.571004984170554675e+00 -1.196055333381982194e-01 7.938090217933076786e+00 -4.194702567860680159e-02 3.820538737201868873e+00 -3.562948838945256824e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.577686592892730166e+00 -1.191675199083583186e-01 7.948832957742352434e+00 -4.176779766328615751e-02 3.816987747978235479e+00 -3.539073127824231974e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.584383277781472588e+00 -1.187352404306656894e-01 7.959510922909165842e+00 -4.159092619483950592e-02 3.813460504631239534e+00 -3.515456366541088590e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.591094714198415749e+00 -1.183085989538252142e-01 7.970124836515426914e+00 -4.141637053983339423e-02 3.809956750352059274e+00 -3.492094289271098495e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.597820585803286342e+00 -1.178875016661701108e-01 7.980675410576461459e+00 -4.124409088345665220e-02 3.806476232549579564e+00 -3.468982725950619378e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.604560584326278683e+00 -1.174718568361112908e-01 7.991163346256560551e+00 -4.107404830370091353e-02 3.803018702755991409e+00 -3.446117599692682942e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.611314409347570642e+00 -1.170615747544514473e-01 8.001589334079360682e+00 -4.090620474553546132e-02 3.799583916534120309e+00 -3.423494926059524740e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.618081768083742933e+00 -1.166565676784416389e-01 8.011954054133159531e+00 -4.074052299688640799e-02 3.796171633386016708e+00 -3.401110810211618179e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.624862375180844198e+00 -1.162567497778839443e-01 8.022258176271323649e+00 -4.057696666247273543e-02 3.792781616665553912e+00 -3.378961442897967377e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.631655952514159402e+00 -1.158620370831346807e-01 8.032502360307557154e+00 -4.041550013720811990e-02 3.789413633494042699e+00 -3.357043098183599972e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.638462228993989189e+00 -1.154723474346732448e-01 8.042687256206777491e+00 -4.025608859075970741e-02 3.786067454677377153e+00 -3.335352132854449425e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.645280940377150003e+00 -1.150876004340845304e-01 8.052813504271792766e+00 -4.009869794738847582e-02 3.782742854624032702e+00 -3.313884984196809741e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.652111829084158545e+00 -1.147077173967980396e-01 8.062881735325685639e+00 -3.994329486639754817e-02 3.779439611266690591e+00 -3.292638166084153883e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.658954644021926716e+00 -1.143326213064390084e-01 8.072892570890022768e+00 -3.978984672240702680e-02 3.776157505986757368e+00 -3.271608266905775414e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.665809140411811828e+00 -1.139622367705767914e-01 8.082846623358932447e+00 -3.963832158579320281e-02 3.772896323540450680e+00 -3.250791948516310731e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.672675079622847338e+00 -1.135964899777900661e-01 8.092744496169167689e+00 -3.948868820422963416e-02 3.769655851986162709e+00 -3.230185944188518343e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.679552229009931841e+00 -1.132353086561779659e-01 8.102586783966305717e+00 -3.934091598517741595e-02 3.766435882614486363e+00 -3.209787055908650683e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.686440361756821993e+00 -1.128786220332148454e-01 8.112374072767181588e+00 -3.919497497855526508e-02 3.763236209880437499e+00 -3.189592152551520843e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.693339256723773723e+00 -1.125263607968545881e-01 8.122106940118653640e+00 -3.905083585967184662e-02 3.760056631337437949e+00 -3.169598168148658052e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.700248698299827943e+00 -1.121784570578619328e-01 8.131785955252576414e+00 -3.890846990718684062e-02 3.756896947572979872e+00 -3.149802100262678872e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.707168476259703915e+00 -1.118348443133436176e-01 8.141411679236918886e+00 -3.876784898758409148e-02 3.753756962145904819e+00 -3.130201008353134667e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.714098385624599929e+00 -1.114954574113554558e-01 8.150984665123896633e+00 -3.862894554576420947e-02 3.750636481525334354e+00 -3.110792012138750839e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.721038226526896642e+00 -1.111602325165662042e-01 8.160505458095014930e+00 -3.849173259048263573e-02 3.747535315031182090e+00 -3.091572290063332104e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.727987804078782386e+00 -1.108291070769631820e-01 8.169974595602903733e+00 -3.835618367997704198e-02 3.744453274776176954e+00 -3.072539077810494679e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.734946928244670561e+00 -1.105020197915630026e-01 8.179392607510024504e+00 -3.822227290803210942e-02 3.741390175609346169e+00 -3.053689666863030824e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.741915413717286532e+00 -1.101789105790921680e-01 8.188760016224318150e+00 -3.808997489046631046e-02 3.738345835060918887e+00 -3.035021403105345530e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.748893079797301020e+00 -1.098597205476037203e-01 8.198077336831900652e+00 -3.795926475202576755e-02 3.735320073288605158e+00 -3.016531685467473828e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.755879750276397644e+00 -1.095443919649974063e-01 8.207345077226852581e+00 -3.783011811367107541e-02 3.732312713025212503e+00 -2.998217964609241337e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.762875253323659352e+00 -1.092328682304123250e-01 8.216563738238194858e+00 -3.770251108004964158e-02 3.729323579527556998e+00 -2.980077741645078410e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.769879421375292639e+00 -1.089250938464795260e-01 8.225733813753938861e+00 -3.757642022238063401e-02 3.726352500526613376e+00 -2.962108566953868677e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.776892091027735487e+00 -1.086210143924278143e-01 8.234855790842042111e+00 -3.745182256577794105e-02 3.723399306178837076e+00 -2.944308038983497328e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.783913102933531336e+00 -1.083205764979386226e-01 8.243930149869122204e+00 -3.732869558436462121e-02 3.720463829018720414e+00 -2.926673803019140888e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.790942301699944617e+00 -1.080237278177352128e-01 8.252957364616888114e+00 -3.720701719068456731e-02 3.717545903912526484e+00 -2.909203550045174475e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.797979535790399597e+00 -1.077304170069056932e-01 8.261937902396088163e+00 -3.708676572506797164e-02 3.714645368013146154e+00 -2.891895015643264344e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.805024657428652590e+00 -1.074405936969353714e-01 8.270872224158049235e+00 -3.696791994530494729e-02 3.711762060716035982e+00 -2.874745978921995973e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.812077522505611160e+00 -1.071542084724248223e-01 8.279760784603853452e+00 -3.685045901661689743e-02 3.708895823616216170e+00 -2.857754261476987134e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.819137990488718826e+00 -1.068712128484707591e-01 8.288604032291225110e+00 -3.673436250191566832e-02 3.706046500466289029e+00 -2.840917726380482247e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.826205924333823560e+00 -1.065915592486879754e-01 8.297402409739168760e+00 -3.661961035234095191e-02 3.703213937135457545e+00 -2.824234277199454135e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.833281190399472127e+00 -1.063152009838538303e-01 8.306156353530401049e+00 -3.650618289650912895e-02 3.700397981569504502e+00 -2.807701857056357775e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.840363658363790345e+00 -1.060420922311882813e-01 8.314866294411244141e+00 -3.639406082499908185e-02 3.697598483751671328e+00 -2.791318447763969923e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.847453201143670398e+00 -1.057721880142199061e-01 8.323532657389360878e+00 -3.628322518744548503e-02 3.694815295664441113e+00 -2.775082068865241877e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.854549694815850192e+00 -1.055054441831698442e-01 8.332155861829939170e+00 -3.617365738678801623e-02 3.692048271252267977e+00 -2.758990776730117778e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.861653018540078142e+00 -1.052418173958733771e-01 8.340736321549965027e+00 -3.606533917106752307e-02 3.689297266385179519e+00 -2.743042663702994002e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.868763054484336994e+00 -1.049812650992272695e-01 8.349274444910552262e+00 -3.595825262544176393e-02 3.686562138823217705e+00 -2.727235857273659428e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.875879687752065372e+00 -1.047237455111461601e-01 8.357770634907403462e+00 -3.585238016442190284e-02 3.683842748181698656e+00 -2.711568519270881814e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.883002806311316446e+00 -1.044692176030116854e-01 8.366225289259419995e+00 -3.574770452432269457e-02 3.681138955897268694e+00 -2.696038845077928722e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.890132300925795983e+00 -1.042176410825988442e-01 8.374638800495526780e+00 -3.564420875591952503e-02 3.678450625194731760e+00 -2.680645062869326314e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.897268065087735156e+00 -1.039689763774663545e-01 8.383011556039713597e+00 -3.554187621598837304e-02 3.675777621054630018e+00 -2.665385432880947730e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.904409994952764196e+00 -1.037231846188270828e-01 8.391343938293982063e+00 -3.544069055367906479e-02 3.673119810181511014e+00 -2.650258246750790414e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.911557989276570169e+00 -1.034802276258611486e-01 8.399636324719502056e+00 -3.534063570907684804e-02 3.670477060972897387e+00 -2.635261826761556639e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.918711949352930324e+00 -1.032400678904079744e-01 8.407889087916620596e+00 -3.524169590960125886e-02 3.667849243489007982e+00 -2.620394525126724938e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.925871778953315960e+00 -1.030026685620590854e-01 8.416102595703353728e+00 -3.514385566361403340e-02 3.665236229423160630e+00 -2.605654723323989203e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.933037384268064374e+00 -1.027679934336456075e-01 8.424277211192327641e+00 -3.504709975417876627e-02 3.662637892072835299e+00 -2.591040831446454751e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.940208673849072918e+00 -1.025360069271082364e-01 8.432413292866197452e+00 -3.495141323298634611e-02 3.660054106311374067e+00 -2.576551287570866614e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.947385558553971219e+00 -1.023066740797380497e-01 8.440511194651591609e+00 -3.485678141444104039e-02 3.657484748560308141e+00 -2.562184557142349606e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.954567951491728461e+00 -1.020799605307768088e-01 8.448571265991594359e+00 -3.476318986984741621e-02 3.654929696762289737e+00 -2.547939132375696969e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.961755767969712405e+00 -1.018558325083740723e-01 8.456593851916720084e+00 -3.467062441823710178e-02 3.652388830354604377e+00 -2.533813531706022304e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.968948925442368214e+00 -1.016342568169192051e-01 8.464579293114027791e+00 -3.457907111699422276e-02 3.649862030243207212e+00 -2.519806299256013155e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.976147343461078787e+00 -1.014152008246820003e-01 8.472527925995114728e+00 -3.448851626347958221e-02 3.647349178777350431e+00 -2.505916004212836029e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.983350943625097340e+00 -1.011986324517430286e-01 8.480440082763154308e+00 -3.439894639075325583e-02 3.644850159724796868e+00 -2.492141240279532183e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.990559649533713671e+00 -1.009845201582317553e-01 8.488316091478649739e+00 -3.431034826251878195e-02 3.642364858247567394e+00 -2.478480625149109481e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
1.997773386739625234e+00 -1.007728329328641675e-01 8.496156276123938866e+00 -3.422270886819708813e-02 3.639893160878209688e+00 -2.464932799991979839e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.004992082703480172e+00 -1.005635402817711688e-01 8.503960956666453797e+00 -3.413601541812630313e-02 3.637434955496570588e+00 -2.451496428956345328e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.012215666749556320e+00 -1.003566122176090952e-01 8.511730449120790354e+00 -3.405025533888374201e-02 3.634990131307063166e+00 -2.438170198681154782e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.019444070022568649e+00 -1.001520192489469829e-01 8.519465065609546528e+00 -3.396541626692695798e-02 3.632558578816410755e+00 -2.424952817838669714e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.026677225445780550e+00 -9.994973236995119414e-02 8.527165114422595948e+00 -3.388148603794353259e-02 3.630140189811812412e+00 -2.411843016730172082e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.033915067680173827e+00 -9.974972305032939190e-02 8.534830900075197846e+00 -3.379845268853589463e-02 3.627734857339564023e+00 -2.398839546773872192e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.041157533084381193e+00 -9.955196322549017540e-02 8.542462723365478183e+00 -3.371630445429030926e-02 3.625342475684180332e+00 -2.385941180042158369e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.048404559675578884e+00 -9.935642528694248188e-02 8.550060881430891158e+00 -3.363502976565183045e-02 3.622962940347956184e+00 -2.373146708832331656e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.055656087091338513e+00 -9.916308207293146604e-02 8.557625667803623770e+00 -3.355461724390020051e-02 3.620596148030950978e+00 -2.360454945247895606e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.062912056552416384e+00 -9.897190685930427889e-02 8.565157372464970109e+00 -3.347505569722521168e-02 3.618241996611388789e+00 -2.347864720790084764e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.070172410826447429e+00 -9.878287335059907082e-02 8.572656281898709096e+00 -3.339633411689857390e-02 3.615900385126459504e+00 -2.335374885959342825e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.077437094192549960e+00 -9.859595567135426286e-02 8.580122679143439512e+00 -3.331844167145041335e-02 3.613571213753510314e+00 -2.322984309886664406e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.084706052407017562e+00 -9.841112835765968014e-02 8.587556843843506371e+00 -3.324136769717928042e-02 3.611254383791572931e+00 -2.310691880009224305e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.091979232669832989e+00 -9.822836634890982910e-02 8.594959052299016022e+00 -3.316510170088282639e-02 3.608949797643269619e+00 -2.298496501636937764e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.099256583591762482e+00 -9.804764497972455473e-02 8.602329577515380521e+00 -3.308963335834108621e-02 3.606657358797137114e+00 -2.286397097571942275e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.106538055162220591e+00 -9.786893997206033702e-02 8.609668689251995133e+00 -3.301495251092493449e-02 3.604376971810311137e+00 -2.274392607755978957e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.113823598717905483e+00 -9.769222742750992283e-02 8.616976654070041874e+00 -3.294104916228605268e-02 3.602108542291559523e+00 -2.262481988926163742e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.121113166912184322e+00 -9.751748381978503355e-02 8.624253735379424413e+00 -3.286791347512621475e-02 3.599851976884655524e+00 -2.250664214278913847e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.128406713685208285e+00 -9.734468598737711087e-02 8.631500193484860972e+00 -3.279553576791906233e-02 3.597607183252083729e+00 -2.238938273143024904e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.135704194234814057e+00 -9.717381112640126328e-02 8.638716285630991365e+00 -3.272390650749602142e-02 3.595374070059053295e+00 -2.227303170700934212e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.143005564988337497e+00 -9.700483678363830409e-02 8.645902266046229911e+00 -3.265301630382352188e-02 3.593152546957778970e+00 -2.215757927695047313e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.150310783574941098e+00 -9.683774084971834284e-02 8.653058385986135193e+00 -3.258285591353414501e-02 3.590942524572111161e+00 -2.204301580057975787e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.157619808798447725e+00 -9.667250155244361265e-02 8.660184893776326831e+00 -3.251341623756213300e-02 3.588743914482499520e+00 -2.192933178609248954e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.164932600610809388e+00 -9.650909745026617359e-02 8.667282034854626005e+00 -3.244468831833769579e-02 3.586556629211252734e+00 -2.181651788763908084e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.172249120086200858e+00 -9.634750742591659256e-02 8.674350051812465878e+00 -3.237666333704672383e-02 3.584380582208085642e+00 -2.170456490247826137e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.179569329395716792e+00 -9.618771068017951953e-02 8.681389184435568396e+00 -3.230933261095417924e-02 3.582215687835947460e+00 -2.159346376819571214e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.186893191782677270e+00 -9.602965217422869404e-02 8.688399669743867904e+00 -3.224293312214366464e-02 3.580061861357122233e+00 -2.148254685511278780e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.194220617663600770e+00 -9.587319536527161290e-02 8.695381825861527858e+00 -3.217842710961652669e-02 3.577919280563948146e+00 -2.136922164592150453e-02 -1.652482541821763962e-01 -6.716442833943720991e+00 -4.478552738369423025e+00 -1.010745505514671727e+01
2.201551546716223662e+00 -9.571850388397239173e-02 8.702335928487199723e+00 -3.211456939031740593e-02 3.575787986670256213e+00 -2.125680717527797178e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.208878245895187664e+00 -9.538205334752555831e-02 8.709257051577260711e+00 -3.202284167779027163e-02 3.573659461160684003e+00 -2.131351929884255439e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.216192957770371841e+00 -9.504579452042630217e-02 8.716140148265100862e+00 -3.193070609453538267e-02 3.571525208570578869e+00 -2.137190207415212706e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.223495620488130431e+00 -9.470979265887519150e-02 8.722985248648166490e+00 -3.183898227445327439e-02 3.569385117175119859e+00 -2.142974537112415229e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.230786144554404604e+00 -9.437407523373213258e-02 8.729792461202737996e+00 -3.174787122467604555e-02 3.567239295255779208e+00 -2.148651586545192657e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.238064440866278204e+00 -9.403865111826432976e-02 8.736561895668632616e+00 -3.165736770757108381e-02 3.565087849105046391e+00 -2.154223324977905252e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.245330420717957853e+00 -9.370352890198371809e-02 8.743293663012360994e+00 -3.156746651885066618e-02 3.562930883064881815e+00 -2.159691684325108080e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.252583995806899164e+00 -9.336871689797968110e-02 8.749987875391946446e+00 -3.147816249742595163e-02 3.560768499563730316e+00 -2.165058559787515560e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.259825078239106055e+00 -9.303422314997727982e-02 8.756644646123993070e+00 -3.138945053764130577e-02 3.558600799152961347e+00 -2.170325810455242185e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.267053580534520663e+00 -9.270005543925391445e-02 8.763264089650929733e+00 -3.130132556971195606e-02 3.556427880542528452e+00 -2.175495260204363471e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.274269415632721891e+00 -9.236622129145055649e-02 8.769846321507936082e+00 -3.121378255713743582e-02 3.554249840635815172e+00 -2.180568698409864059e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.281472496898429458e+00 -9.203272798321186776e-02 8.776391458290651926e+00 -3.112681649956018995e-02 3.552066774563805929e+00 -2.185547880591826031e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.288662738126407081e+00 -9.169958254859791880e-02 8.782899617624593702e+00 -3.104042244969362763e-02 3.549878775718689372e+00 -2.190434528914269804e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.295840053545979309e+00 -9.136679178530221490e-02 8.789370918135793076e+00 -3.095459550191112866e-02 3.547685935786856426e+00 -2.195230332948632304e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.303004357825940485e+00 -9.103436226079356097e-02 8.795805479420844009e+00 -3.086933078393576044e-02 3.545488344781117629e+00 -2.199936950389456275e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.310155566079392653e+00 -9.070230031831902351e-02 8.802203422017429446e+00 -3.078462345702055736e-02 3.543286091072268551e+00 -2.204556007673780932e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.317293593868355206e+00 -9.037061208274781154e-02 8.808564867375658025e+00 -3.070046872125525850e-02 3.541079261420056135e+00 -2.209089100538583553e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.324418357207756358e+00 -9.003930346619984371e-02 8.814889937831136280e+00 -3.061686182808068257e-02 3.538867941003652984e+00 -2.213537794499171110e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.331529772569331360e+00 -8.970838017354004768e-02 8.821178756578550662e+00 -3.053379806599549467e-02 3.536652213451522808e+00 -2.217903625576397517e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.338627756885782283e+00 -8.937784770779760857e-02 8.827431447644874751e+00 -3.045127275682271012e-02 3.534432160870597084e+00 -2.222188100905801017e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.345712227554812124e+00 -8.904771137545411386e-02 8.833648135863143125e+00 -3.036928125590871233e-02 3.532207863874881504e+00 -2.226392699296694810e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.352783102442974172e+00 -8.871797629159472454e-02 8.839828946846907343e+00 -3.028781895513541628e-02 3.529979401613512646e+00 -2.230518871752810647e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.359840299889029325e+00 -8.838864738487604844e-02 8.845974006966109471e+00 -3.020688129527832749e-02 3.527746851798357675e+00 -2.234568041893315524e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.366883738707091123e+00 -8.805972940235656798e-02 8.852083443323712331e+00 -3.012646375530374232e-02 3.525510290731093566e+00 -2.238541606588291197e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.373913338190022593e+00 -8.773122691426682440e-02 8.858157383731933621e+00 -3.004656184737643579e-02 3.523269793329661947e+00 -2.242440936524825804e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.380929018112742046e+00 -8.740314431866783029e-02 8.864195956688917022e+00 -2.996717111696898736e-02 3.521025433154197248e+00 -2.246267376712602834e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.387930698735382329e+00 -8.707548584599211772e-02 8.870199291355959303e+00 -2.988828714314641088e-02 3.518777282432456133e+00 -2.250022246977659984e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.394918300806215150e+00 -8.674825556345434896e-02 8.876167517535527907e+00 -2.980990554555397812e-02 3.516525412084781088e+00 -2.253706842381552125e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.401891745564121550e+00 -8.642145737929766980e-02 8.882100765650601915e+00 -2.973202198874876773e-02 3.514269891748664776e+00 -2.257322433658948829e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.408850954741149408e+00 -8.609509504696645499e-02 8.887999166723995259e+00 -2.965463217111828989e-02 3.512010789802781918e+00 -2.260870267794273109e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.415795850565158887e+00 -8.576917216920940112e-02 8.893862852357615978e+00 -2.957773182395844955e-02 3.509748173390502490e+00 -2.264351568488248700e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.422726355762343076e+00 -8.544369220207981286e-02 8.899691954712233510e+00 -2.950131671152532789e-02 3.507482108442951052e+00 -2.267767536605774098e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.429642393559623414e+00 -8.511865845883508086e-02 8.905486606487713175e+00 -2.942538263116235148e-02 3.505212659701621547e+00 -2.271119350614096005e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.436543887686859033e+00 -8.479407411372681669e-02 8.911246940903899016e+00 -2.934992541850277303e-02 3.502939890740575990e+00 -2.274408166963148847e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.443430762378669741e+00 -8.446994220564807421e-02 8.916973091682669050e+00 -2.927494095251283179e-02 3.500663863988288771e+00 -2.277635120460710233e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.450302942376290982e+00 -8.414626564171234779e-02 8.922665193030045572e+00 -2.920042514569446551e-02 3.498384640749029995e+00 -2.280801324782677497e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.457160352929518954e+00 -8.382304720077644877e-02 8.928323379618227307e+00 -2.912637394290737078e-02 3.496102281223785635e+00 -2.283907872889515481e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.464002919798550018e+00 -8.350028953687567423e-02 8.933947786568028349e+00 -2.905278332136062777e-02 3.493816844530773125e+00 -2.286955837423159180e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.470830569255713094e+00 -8.317799518257247560e-02 8.939538549431743419e+00 -2.897964929059227215e-02 3.491528388725564369e+00 -2.289946271096101119e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.477643228087095029e+00 -8.285616655222047267e-02 8.945095804176427023e+00 -2.890696789297902275e-02 3.489236970820824624e+00 -2.292880207067541851e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.484440823593930148e+00 -8.253480594512180302e-02 8.950619687167936434e+00 -2.883473521126029074e-02 3.486942646805711199e+00 -2.295758659244429012e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.491223283593746007e+00 -8.221391554857714057e-02 8.956110335155775815e+00 -2.876294736570246188e-02 3.484645471664941319e+00 -2.298582622677017642e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.497990536421634822e+00 -8.189349744089766125e-02 8.961567885257716526e+00 -2.869160050833962500e-02 3.482345499397432764e+00 -2.301353073974007901e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.504742510931506239e+00 -8.157355359435501663e-02 8.966992474944573743e+00 -2.862069082273966183e-02 3.480042783034567933e+00 -2.304070971656079977e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.511479136497249076e+00 -8.125408587805693639e-02 8.972384242025350787e+00 -2.855021452393932332e-02 3.477737374658108838e+00 -2.306737256500770994e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.518200343013802467e+00 -8.093509606075041662e-02 8.977743324632744049e+00 -2.848016785837021586e-02 3.475429325417769721e+00 -2.309352851880571225e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.524906060898139071e+00 -8.061658581355418685e-02 8.983069861208999640e+00 -2.841054710390921931e-02 3.473118685548457041e+00 -2.311918664093079098e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.531596221090106180e+00 -8.029855671261106054e-02 8.988363990492270972e+00 -2.834134857431173937e-02 3.470805504387196372e+00 -2.314435582642202643e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.538270755053015026e+00 -7.998101024163992157e-02 8.993625851503809443e+00 -2.827256862125195058e-02 3.468489830389788864e+00 -2.316904480537342048e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.544929594774278492e+00 -7.966394779444671559e-02 8.998855583535114278e+00 -2.820420362748358306e-02 3.466171711147112422e+00 -2.319326214671912911e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.551572672766084349e+00 -7.934737067739412730e-02 9.004053326135059265e+00 -2.813625000625860281e-02 3.463851193401084494e+00 -2.321701626062724552e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.558199922065986343e+00 -7.903128011185067692e-02 9.009219219097364117e+00 -2.806870420166644037e-02 3.461528323060801160e+00 -2.324031539238221103e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.564811276237418003e+00 -7.871567723662051264e-02 9.014353402448394448e+00 -2.800156268835787138e-02 3.459203145218863185e+00 -2.326316762908417490e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.571406669370146059e+00 -7.840056311024724833e-02 9.019456016435229984e+00 -2.793482197119421390e-02 3.456875704166651797e+00 -2.328558090743820461e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.577986036080644805e+00 -7.808593871331954983e-02 9.024527201514057850e+00 -2.786847858608232018e-02 3.454546043410009037e+00 -2.330756299944874294e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.584549311512349234e+00 -7.777180495077891387e-02 9.029567098339056130e+00 -2.780252910338637876e-02 3.452214205685467885e+00 -2.332912152333285055e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.591096431335733641e+00 -7.745816265401758716e-02 9.034575847751904476e+00 -2.773697012885760829e-02 3.449880232974785521e+00 -2.335026395625195220e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.597627331748429746e+00 -7.714501258297626340e-02 9.039553590771255642e+00 -2.767179829866463561e-02 3.447544166519547204e+00 -2.337099762229801619e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.604141949475359485e+00 -7.683235542828280307e-02 9.044500468582262087e+00 -2.760701027862792409e-02 3.445206046836366998e+00 -2.339132970063365416e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.610640221768834479e+00 -7.652019181322686214e-02 9.049416622526308629e+00 -2.754260276354682235e-02 3.442865913730518201e+00 -2.341126723923808370e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.617122086408592896e+00 -7.620852229568780833e-02 9.054302194090984912e+00 -2.747857247759828703e-02 3.440523806309345289e+00 -2.343081714615962222e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.623587481701771473e+00 -7.589734737010654653e-02 9.059157324900374064e+00 -2.741491617430295846e-02 3.438179762996518285e+00 -2.344998619005808638e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.630036346482838017e+00 -7.558666746932454772e-02 9.063982156705540305e+00 -2.735163063571100645e-02 3.435833821545048572e+00 -2.346878101652716958e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.636468620113480821e+00 -7.527648296633647484e-02 9.068776831375222613e+00 -2.728871267276674131e-02 3.433486019049587945e+00 -2.348720814489441838e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.642884242482367529e+00 -7.496679417608045903e-02 9.073541490887023997e+00 -2.722615912997143964e-02 3.431136391959656695e+00 -2.350527395996210300e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.649283154004789420e+00 -7.465760135713335466e-02 9.078276277319071497e+00 -2.716396688339716564e-02 3.428784976092283721e+00 -2.352298472880807317e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.655665295622374966e+00 -7.434890471330886375e-02 9.082981332841507438e+00 -2.710213283686084898e-02 3.426431806643456923e+00 -2.354034660449236954e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.662030608802792742e+00 -7.404070439528241676e-02 9.087656799708065947e+00 -2.704065392226152886e-02 3.424076918200032793e+00 -2.355736561526718814e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.668379035539405475e+00 -7.373300050221992530e-02 9.092302820247901707e+00 -2.697952709908715829e-02 3.421720344751967069e+00 -2.357404767391499401e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.674710518350897459e+00 -7.342579308327640275e-02 9.096919536857566158e+00 -2.691874935388633913e-02 3.419362119703252212e+00 -2.359039858731707545e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.681025000280859771e+00 -7.311908213904967646e-02 9.101507091993177312e+00 -2.685831770036457497e-02 3.417002275882569773e+00 -2.360642405286675002e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.687322424897322204e+00 -7.281286762307825899e-02 9.106065628162824055e+00 -2.679822917961514894e-02 3.414640845554717696e+00 -2.362212965234889925e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.693602736292256328e+00 -7.250714944327056599e-02 9.110595287919155183e+00 -2.673848085936135488e-02 3.412277860431460308e+00 -2.363752086622039963e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.699865879081046138e+00 -7.220192746323338129e-02 9.115096213852119433e+00 -2.667906983439834526e-02 3.409913351681406635e+00 -2.365260307697077125e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.706111798401848123e+00 -7.189720150358085149e-02 9.119568548582147827e+00 -2.661999323072499965e-02 3.407547349940106329e+00 -2.366738156148273306e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.712340439914885160e+00 -7.159297134326569889e-02 9.124012434753639766e+00 -2.656124820241143741e-02 3.405179885320722022e+00 -2.368186149313310229e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.718551749801807471e+00 -7.128923672083534169e-02 9.128428015028264397e+00 -2.650283192914615338e-02 3.402810987423717126e+00 -2.369604795324621593e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.724745674765037595e+00 -7.098599733562563352e-02 9.132815432078361439e+00 -2.644474161606116466e-02 3.400440685345941905e+00 -2.370994593235426634e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.730922162027078937e+00 -7.068325284896755101e-02 9.137174828580517882e+00 -2.638697449403258968e-02 3.398069007690081467e+00 -2.372356032199100448e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.737081159329788349e+00 -7.038100288540496963e-02 9.141506347209334749e+00 -2.632952781931019795e-02 3.395695982574439054e+00 -2.373689592061636877e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.743222614933628734e+00 -7.007924703381553100e-02 9.145810130631311097e+00 -2.627239887301603682e-02 3.393321637641733446e+00 -2.374995744190515692e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.749346477616898987e+00 -6.977798484848365956e-02 9.150086321498864805e+00 -2.621558496099216096e-02 3.390946000067492250e+00 -2.376274951560660223e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.755452696674924873e+00 -6.947721585018688806e-02 9.154335062444516780e+00 -2.615908341406167695e-02 3.388569096568790240e+00 -2.377527667991883448e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.761541221919224576e+00 -6.917693952729092599e-02 9.158556496075252795e+00 -2.610289158765233958e-02 3.386190953413279026e+00 -2.378754338729176243e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.767612003676648946e+00 -6.887715533675448087e-02 9.162750764967006134e+00 -2.604700686238172261e-02 3.383811596427303225e+00 -2.379955401174520258e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.773664992788440919e+00 -6.857786270507486293e-02 9.166918011659507926e+00 -2.599142664665295144e-02 3.381431051003676025e+00 -2.381131284975683549e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.779700140609273173e+00 -6.827906102923955722e-02 9.171058378651258280e+00 -2.593614837372766602e-02 3.379049342109666121e+00 -2.382282411446311893e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.785717399006316430e+00 -6.798074967771315646e-02 9.175172008394424594e+00 -2.588116950059492910e-02 3.376666494295364362e+00 -2.383409193821887928e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.791716720358301984e+00 -6.768292799135101900e-02 9.179259043289807352e+00 -2.582648750745990610e-02 3.374282531701278121e+00 -2.384512038084364571e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.797698057554562023e+00 -6.738559528426624201e-02 9.183319625681919618e+00 -2.577209989754888214e-02 3.371897478065492226e+00 -2.385591343111982676e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.803661363994050415e+00 -6.708875084468608752e-02 9.187353897854192653e+00 -2.571800419712490932e-02 3.369511356730841456e+00 -2.386647500391871762e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.809606593584333734e+00 -6.679239393583752404e-02 9.191362002024323630e+00 -2.566419795553678482e-02 3.367124190652595495e+00 -2.387680893684573924e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.815533700740572076e+00 -6.649652379678649972e-02 9.195344080339733495e+00 -2.561067874465191782e-02 3.364736002405705140e+00 -2.388691899959516016e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.821442640384484779e+00 -6.620113964321831801e-02 9.199300274873110084e+00 -2.555744415861908175e-02 3.362346814191443212e+00 -2.389680889621211002e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.827333367943296594e+00 -6.590624066819815441e-02 9.203230727618056051e+00 -2.550449181372408183e-02 3.359956647843925559e+00 -2.390648226539182283e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.833205839348665211e+00 -6.561182604294535370e-02 9.207135580484861137e+00 -2.545181934855511585e-02 3.357565524836932713e+00 -2.391594267445776648e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.839060011035585251e+00 -6.531789491760932320e-02 9.211014975296418328e+00 -2.539942442436420728e-02 3.355173466290897633e+00 -2.392519362465047456e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.844895839941243398e+00 -6.502444642196640590e-02 9.214869053784392250e+00 -2.534730472706363605e-02 3.352780492979198002e+00 -2.393423855609287665e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.850713283503859774e+00 -6.473147966608767956e-02 9.218697957585488822e+00 -2.529545796463806770e-02 3.350386625334196733e+00 -2.394308084916233273e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.856512299661557730e+00 -6.443899374100846289e-02 9.222501828237618327e+00 -2.524388186622194413e-02 3.347991883453223849e+00 -2.395172382320044646e-02 1.047864516700868220e-01 4.108418665605585218e+00 -7.930938550237821794e+00 -2.938683800944792868e+00
2.862292846851219430e+00 -6.414698771942282940e-02 9.226280807176152621e+00 -2.519257418218719125e-02 3.345596287104968702e+00 -2.396017073215332693e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.868015523781328735e+00 -6.306822757906464794e-02 9.230030965635046769e+00 -2.521985085014236821e-02 3.343203654126522206e+00 -2.389235939275174969e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.873640966515736750e+00 -6.199115489284682395e-02 9.233748658759857619e+00 -2.524721451787654766e-02 3.340817841354822182e+00 -2.382376419969528883e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.879169191492663149e+00 -6.091576910101522552e-02 9.237434452966923004e+00 -2.527467800611809395e-02 3.338438927891900221e+00 -2.375437084437645799e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.884600217273578959e+00 -5.984206970693582706e-02 9.241088913576199104e+00 -2.530225413279611757e-02 3.336066994263766627e+00 -2.368416515132461958e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.889934064539226188e+00 -5.877005627793780579e-02 9.244712604785719989e+00 -2.532995571082694367e-02 3.333702122407960378e+00 -2.361313306651579083e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.895170756085517105e+00 -5.769972844616523544e-02 9.248306089645664585e+00 -2.535779555728263912e-02 3.331344395660749580e+00 -2.354126066950776655e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.900310316819182610e+00 -5.663108590944471860e-02 9.251869930032643907e+00 -2.538578650049792829e-02 3.328993898744604607e+00 -2.346853415232821871e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.905352773753258511e+00 -5.556412843232839960e-02 9.255404686623819543e+00 -2.541394138402144204e-02 3.326650717757526632e+00 -2.339493981528266431e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.910298156002439018e+00 -5.449885584711450237e-02 9.258910918870698836e+00 -2.544227306985700696e-02 3.324314940161468002e+00 -2.332046407634677174e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.915146494778285469e+00 -5.343526805500301707e-02 9.262389184972688483e+00 -2.547079444334714171e-02 3.321986654771861058e+00 -2.324509344583669881e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.919897823384295599e+00 -5.237336502737997140e-02 9.265840041850422537e+00 -2.549951841560766513e-02 3.319665951748090205e+00 -2.316881453768563498e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.924552177210923531e+00 -5.131314680713065790e-02 9.269264045118356776e+00 -2.552845791918276555e-02 3.317352922583078900e+00 -2.309161406202835110e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.929109593730536698e+00 -5.025461351019808176e-02 9.272661749056750224e+00 -2.555762591526865996e-02 3.315047660094755155e+00 -2.301347881105949428e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.933570112492138726e+00 -4.919776532712358957e-02 9.276033706584012606e+00 -2.558703540200115562e-02 3.312750258416895299e+00 -2.293439567402506471e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.937933775115926238e+00 -4.814260252471157936e-02 9.279380469229064232e+00 -2.561669941937696690e-02 3.310460812990681845e+00 -2.285435161122819497e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.942200625287728855e+00 -4.708912544785299331e-02 9.282702587103518255e+00 -2.564663105204024671e-02 3.308179420557121109e+00 -2.277333366921788921e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.946370708753348389e+00 -4.603733452139392029e-02 9.286000608873612450e+00 -2.567684343340544129e-02 3.305906179148696111e+00 -2.269132896640248254e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.950444073312808335e+00 -4.498723025225941086e-02 9.289275081731878103e+00 -2.570734974445238255e-02 3.303641188082760749e+00 -2.260832469182420118e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.954420768814664200e+00 -4.393881323166657499e-02 9.292526551367721765e+00 -2.573816320938289784e-02 3.301384547953688298e+00 -2.252430811073427575e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.958300847150175716e+00 -4.289208413757171490e-02 9.295755561938147338e+00 -2.576929710994434186e-02 3.299136360626580444e+00 -2.243926654680592284e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.962084362247312530e+00 -4.184704373716489900e-02 9.298962656038915142e+00 -2.580076478983668944e-02 3.296896729230286205e+00 -2.235318739793647549e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.965771370064687051e+00 -4.080369288959632967e-02 9.302148374675612175e+00 -2.583257965921204741e-02 3.294665758151384072e+00 -2.226605811357050199e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.969361928585451782e+00 -3.976203254885431887e-02 9.305313257234557156e+00 -2.586475519685338398e-02 3.292443553027851522e+00 -2.217786621444556641e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.972856097811217513e+00 -3.872206376689498603e-02 9.308457841453229520e+00 -2.589730494609336978e-02 3.290230220743210143e+00 -2.208859927016822156e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.976253939756107414e+00 -3.768378769703203957e-02 9.311582663389607717e+00 -2.593024251311304429e-02 3.288025869420468261e+00 -2.199824491984203254e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.979555518440720530e+00 -3.664720559753720935e-02 9.314688257392024440e+00 -2.596358158282379563e-02 3.285830608416464127e+00 -2.190679084909197619e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.982760899886035322e+00 -3.561231883543554411e-02 9.317775156069478371e+00 -2.599733592209714159e-02 3.283644548316067446e+00 -2.181422480941455980e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.985870152107365616e+00 -3.457912889060107964e-02 9.320843890261844678e+00 -2.603151938393400561e-02 3.281467800926797018e+00 -2.172053459935454484e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.988883345108431122e+00 -3.354763736012213171e-02 9.323894989009735568e+00 -2.606614590286912211e-02 3.279300479272948987e+00 -2.162570808119810076e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.991800550875696185e+00 -3.251784596309738318e-02 9.326928979523078311e+00 -2.610122948867028142e-02 3.277142697590138987e+00 -2.152973317091323030e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.994621843372791581e+00 -3.148975654569923649e-02 9.329946387149981035e+00 -2.613678424378214349e-02 3.274994571319259862e+00 -2.143259784035988005e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.997347298534965176e+00 -3.046337108668492610e-02 9.332947735346488471e+00 -2.617282436986310620e-02 3.272856217102255716e+00 -2.133429009751941496e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.999976994263738206e+00 -2.943869170338760111e-02 9.335933545646362575e+00 -2.620936417121717474e-02 3.270727752778975539e+00 -2.123479797109506517e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.002511010421890614e+00 -2.841572065834530036e-02 9.338904337630259178e+00 -2.624641804449573401e-02 3.268609297386145585e+00 -2.113410949432185590e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.004949428828909141e+00 -2.739446036652402536e-02 9.341860628893728702e+00 -2.628400048216812321e-02 3.266500971157061173e+00 -2.103221270181045155e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.007292333256637473e+00 -2.637491340298422915e-02 9.344802935016330636e+00 -2.632212608989099520e-02 3.264402895521667070e+00 -2.092909562547429561e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.009539809425258561e+00 -2.535708251105236316e-02 9.347731769531355539e+00 -2.636080959051542716e-02 3.262315193106963829e+00 -2.082474629184463341e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.011691944999780990e+00 -2.434097061108589019e-02 9.350647643895158012e+00 -2.640006581652051820e-02 3.260237987737640619e+00 -2.071915272060012927e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.013748829587241218e+00 -2.332658080992905739e-02 9.353551067454864310e+00 -2.643990970219654499e-02 3.258171404436797314e+00 -2.061230292321172830e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.015710554734385873e+00 -2.231391641094123551e-02 9.356442547416845557e+00 -2.648035630663883588e-02 3.256115569426983214e+00 -2.050418489867215227e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.017577213925853208e+00 -2.130298092459548959e-02 9.359322588816304744e+00 -2.652142081916359501e-02 3.254070610131579500e+00 -2.039478663102810979e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.019348902583123273e+00 -2.029377807975825398e-02 9.362191694486291738e+00 -2.656311854701423961e-02 3.252036655176346436e+00 -2.028409608873294953e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.021025718064426879e+00 -1.928631183571641317e-02 9.365050365024950807e+00 -2.660546491161310326e-02 3.250013834391013212e+00 -2.017210122326690627e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.022607759665339788e+00 -1.828058639477066205e-02 9.367899098763999177e+00 -2.664847547325087038e-02 3.248002278811190191e+00 -2.005878996507806655e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.024095128620148731e+00 -1.727660621538665287e-02 9.370738391738203887e+00 -2.669216593186140782e-02 3.246002120680573366e+00 -1.994415022195043449e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.025487928104336977e+00 -1.627437602601317090e-02 9.373568737653222627e+00 -2.673655210436077720e-02 3.244013493453172803e+00 -1.982816987976579112e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.026786263238148145e+00 -1.527390083945905953e-02 9.376390627852655868e+00 -2.678164994543619226e-02 3.242036531795637444e+00 -1.971083679913695347e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.027990241090973367e+00 -1.427518596759216885e-02 9.379204551287147140e+00 -2.682747556178179463e-02 3.240071371589942295e+00 -1.959213881277680272e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.029099970686903731e+00 -1.327823703642142320e-02 9.382010994482643085e+00 -2.687404518976389475e-02 3.238118149936147994e+00 -1.947206372654647008e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.030115563011575031e+00 -1.228306000149162643e-02 9.384810441506751033e+00 -2.692137520186109814e-02 3.236177005155115971e+00 -1.935059931782015519e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.031037131019927777e+00 -1.128966116322845624e-02 9.387603373937107420e+00 -2.696948213116309376e-02 3.234248076791550908e+00 -1.922773333219023745e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.031864789645107638e+00 -1.029804718219178190e-02 9.390390270829424679e+00 -2.701838264783111565e-02 3.232331505617133338e+00 -1.910345348497404297e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.032598655808669275e+00 -9.308225094146230574e-03 9.393171608683269724e+00 -2.706809356308417444e-02 3.230427433633540790e+00 -1.897774746016893388e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.033238848431626167e+00 -8.320202324509052075e-03 9.395947861409949198e+00 -2.711863185534402892e-02 3.228536004075772237e+00 -1.885060290734931823e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.033785488446562706e+00 -7.333986702117028383e-03 9.398719500299526075e+00 -2.717001463857297502e-02 3.226657361415477432e+00 -1.872200744432637315e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.034238698810800994e+00 -6.349586472139663249e-03 9.401486993986004848e+00 -2.722225918174785847e-02 3.224791651364183220e+00 -1.859194865495466739e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.034598604520153398e+00 -5.367010307708175096e-03 9.404250808414868601e+00 -2.727538291904273854e-02 3.222939020876815608e+00 -1.846041408794410824e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.034865332623543743e+00 -4.386267320313137243e-03 9.407011406808100773e+00 -2.732940341950128652e-02 3.221099618155032207e+00 -1.832739125976283814e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.035039012238120115e+00 -3.407534732651460591e-03 9.409769249629498233e+00 -2.738477955188088273e-02 3.219273592650623961e+00 -1.819168421649301065e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.035119828304893019e+00 -2.431514613928455887e-03 9.412524975395836435e+00 -2.744328398157009144e-02 3.217461565596498207e+00 -1.804862771824938122e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.035107942650756119e+00 -1.457385840555733801e-03 9.415279127569883499e+00 -2.750271536230292427e-02 3.215663913139763963e+00 -1.790419022921660441e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.035003492695401928e+00 -4.851584266441474934e-04 9.418032155444842957e+00 -2.756309149008419335e-02 3.213880773991074413e+00 -1.775835952065038179e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.034806521319560968e+00 4.853162454695202120e-04 9.420785829194837646e+00 -2.765744819646118527e-02 3.212111856417128042e+00 -1.762181631752062980e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.034516945568749957e+00 1.454715626315575879e-03 9.423543139329506602e+00 -2.775765188289190319e-02 3.210356494990828313e+00 -1.748499061767880280e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.034134851431262714e+00 2.423036205258875374e-03 9.426304330480702376e+00 -2.785694960847667420e-02 3.208614942648408519e+00 -1.734563432624013773e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.033660329490137642e+00 3.390225481832727546e-03 9.429069646685876549e+00 -2.795537731298777112e-02 3.206887452517497294e+00 -1.720374633780414123e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.033093474886347618e+00 4.356231322855817940e-03 9.431839331251714142e+00 -2.805297074535756732e-02 3.205174277754283096e+00 -1.705932721347900097e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.032434387277647136e+00 5.321002073777596035e-03 9.434613626609444026e+00 -2.814976536759842066e-02 3.203475671369088840e+00 -1.691237933236226093e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.031683170786912296e+00 6.284486654873654154e-03 9.437392774162571385e+00 -2.824579630426302806e-02 3.201791886038481305e+00 -1.676290700719098789e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.030839933941353870e+00 7.246634641824034953e-03 9.440177014129348620e+00 -2.834109825844395580e-02 3.200123173907265972e+00 -1.661091657175454636e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.029904789604108029e+00 8.207396330791500577e-03 9.442966585381082467e+00 -2.843570547625037803e-02 3.198469786383551838e+00 -1.645641643313237867e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.028877854899664435e+00 9.166722788653602905e-03 9.445761725277282750e+00 -2.852965170229567957e-02 3.196831973929906479e+00 -1.629941709636194627e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.027759251134480412e+00 1.012456588948804428e-02 9.448562669499265709e+00 -2.862297013773234047e-02 3.195209985853450174e+00 -1.613993116310464063e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.026549103714073485e+00 1.108087833866613567e-02 9.451369651882876255e+00 -2.871569342639712294e-02 3.193604070097348036e+00 -1.597797330498396465e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.025247542057695860e+00 1.203561368611244867e-02 9.454182904251563713e+00 -2.880785363235872573e-02 3.192014473035894362e+00 -1.581356021857345875e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.023854699511595356e+00 1.298872633033042526e-02 9.457002656250272921e+00 -2.889948222160270905e-02 3.190441439274960711e+00 -1.564671056424497136e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.022370713261687047e+00 1.394017151479399162e-02 9.459829135180850557e+00 -2.899061005369533289e-02 3.188885211459265179e+00 -1.547744489164450642e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.020795724246319924e+00 1.488990531822272090e-02 9.462662565839524476e+00 -2.908126738036484124e-02 3.187346030087588655e+00 -1.530578555520529897e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.019129877069681278e+00 1.583788464013094824e-02 9.465503170356873497e+00 -2.917148383462115843e-02 3.185824133336754738e+00 -1.513175662410270496e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.017373319916282881e+00 1.678406718286608659e-02 9.468351168040037180e+00 -2.926128842576380257e-02 3.184319756894861353e+00 -1.495538378762271622e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.015526204466827398e+00 1.772841143121830706e-02 9.471206775217710927e+00 -2.935070953552921733e-02 3.182833133804100711e+00 -1.477669425849558078e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.013588685815679735e+00 1.867087663049087423e-02 9.474070205087720353e+00 -2.943977491182342074e-02 3.181364494313250635e+00 -1.459571667628143180e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.011560922390084993e+00 1.961142276376845114e-02 9.476941667567135852e+00 -2.952851166136486599e-02 3.179914065739770646e+00 -1.441248101207577917e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.009443075871207629e+00 2.055001052897283131e-02 9.479821369144833199e+00 -2.961694624034336143e-02 3.178482072341313636e+00 -1.422701847571036793e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.007235311117020693e+00 2.148660131616078259e-02 9.482709512736263946e+00 -2.970510444227948688e-02 3.177068735196353355e+00 -1.403936142634673416e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.004937796087031820e+00 2.242115718540518832e-02 9.485606297540146059e+00 -2.979301138283807146e-02 3.175674272093557349e+00 -1.384954328707017727e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.002550701768806451e+00 2.335364084550500471e-02 9.488511918896790576e+00 -2.988069148142499451e-02 3.174298897429482125e+00 -1.365759846388807375e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
3.000074202106223442e+00 2.428401563369080723e-02 9.491426568147728560e+00 -2.996816843945976708e-02 3.172942822114138473e+00 -1.346356226936932729e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.997508473929384909e+00 2.521224549642950286e-02 9.494350432496316827e+00 -3.005546521497964862e-02 3.171606253483955751e+00 -1.326747085105606065e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.994853696886101702e+00 2.613829497138061425e-02 9.497283694868913884e+00 -3.014260399259718545e-02 3.170289395221665085e+00 -1.306936112474124320e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.992110053374860357e+00 2.706212917051548095e-02 9.500226533776098492e+00 -3.022960615075236807e-02 3.168992447282609870e+00 -1.286927071234822764e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.989277728479186713e+00 2.798371376438947913e-02 9.503179123173589815e+00 -3.031649222038325028e-02 3.167715605827026604e+00 -1.266723788485070966e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.986356909903318702e+00 2.890301496752877702e-02 9.506141632322192336e+00 -3.040328183907671164e-02 3.166459063157816889e+00 -1.246330150967119021e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.983347787909099047e+00 2.981999952489313918e-02 9.509114225646525753e+00 -3.048999370931794808e-02 3.165223007663393151e+00 -1.225750100151691210e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.980250555254015499e+00 3.073463469934988729e-02 9.512097062591523766e+00 -3.057664553291606149e-02 3.164007623765128674e+00 -1.204987627917910274e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.977065407130299768e+00 3.164688826011851502e-02 9.515090297476753278e+00 -3.066325395791804839e-02 3.162813091869063786e+00 -1.184046772452676359e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.973792541105039433e+00 3.255672847210220461e-02 9.518094079346770542e+00 -3.074983450113079678e-02 3.161639588321364158e+00 -1.162931614710665390e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.970432157061202894e+00 3.346412408608660100e-02 9.521108551818203480e+00 -3.083640148224911851e-02 3.160487285367290067e+00 -1.141646275060202199e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.966984457139543618e+00 3.436904432972592155e-02 9.524133852921497834e+00 -3.092296792670618660e-02 3.159356351113184136e+00 -1.120194910516748681e-02 4.232171916549298252e-01 1.394232374516236916e+01 -1.219354286175005520e+01 3.749543570493352185e+00
2.963449645681322853e+00 3.527145889927860850e-02 9.527170114936627243e+00 -3.100954547648683210e-02 3.158246949491139155e+00 -1.098581712162728825e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> trajectories/WRA-ADV-DDCMA-C_C_trajectory.csv <==
1.500000000000000000e+01 1.000000000000000021e-02 6.000000000000000000e+00 0.000000000000000000e+00 3.141592653589793116e+00 0.000000000000000000e+00 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.499894938458689353e+01 1.101218582587781651e-02 6.000008391778960615e+00 -1.679159745082656489e-04 3.141602336522466565e+00 1.936942856830411129e-04 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.499779758671451013e+01 1.202363562896512257e-02 6.000033555392135121e+00 -3.358903251175086912e-04 3.141631398935655461e+00 3.875834397011942295e-04 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.499654467922110257e+01 1.303433500147017574e-02 6.000075467780721539e+00 -5.039095660976612365e-04 3.141679858541959636e+00 5.816326895624218153e-04 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.499519073552513504e+01 1.404426736259744082e-02 6.000134098714457132e+00 -6.719615642187550496e-04 3.141747729769440056e+00 7.758109258725848049e-04 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.499373582981302455e+01 1.505341454321645726e-02 6.000209410914961516e+00 -8.400351831445822259e-04 3.141835024077223260e+00 9.700897480491755967e-04 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.499218003717888514e+01 1.606175719411439759e-02 6.000301360150775309e+00 -1.008120036452470536e-03 3.141941750191314497e+00 1.164442802144111892e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.499052343373061902e+01 1.706927507767135727e-02 6.000409895312950326e+00 -1.176206312505850143e-03 3.142067914284504049e+00 1.358845311902631995e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.498876609667199133e+01 1.807594728076242566e-02 6.000534958477092395e+00 -1.344284647915046762e-03 3.142213520116325931e+00 1.553273740498103137e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.498690810436719900e+01 1.908175237329705343e-02 6.000676484955894452e+00 -1.512346034546823217e-03 3.142378569143973621e+00 1.747705542494535410e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.498494953639252358e+01 2.008666852849965573e-02 6.000834403344954993e+00 -1.680381750151090656e-03 3.142563060611767156e+00 1.942118979321968194e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.498289047357827819e+01 2.109067361577411301e-02 6.001008635563878535e+00 -1.848383305912062709e-03 3.142766991624568629e+00 2.136492980259001827e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.498073099804340380e+01 2.209374527359263263e-02 6.001199096894080043e+00 -2.016342406327387062e-03 3.142990357209037189e+00 2.330807036554164054e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.497847119322440790e+01 2.309586096760555748e-02 6.001405696014343150e+00 -2.184250918202399958e-03 3.143233150365579487e+00 2.525041120039146162e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.497611114389992437e+01 2.409699803766114645e-02 6.001628335034911110e+00 -2.352100846476884877e-03 3.143495362113125857e+00 2.719175620089198629e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.497365093621186283e+01 2.509713373639376605e-02 6.001866909530680694e+00 -2.519884315237995876e-03 3.143776981528325187e+00 2.913191294497752444e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.497109065768385072e+01 2.609624526132288749e-02 6.002121308573951985e+00 -2.687593552715278767e-03 3.144077995780387713e+00 3.107069231022301613e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.496843039723756519e+01 2.709430978190047190e-02 6.002391414767060951e+00 -2.855220879365736805e-03 3.144398390162510104e+00 3.300790817198230153e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.496567024520736489e+01 2.809130446258322963e-02 6.002677104275157660e+00 -3.022758698380098065e-03 3.144738148120620913e+00 3.494337716618002923e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.496281029335358426e+01 2.908720648274480680e-02 6.002978246859329126e+00 -3.190199488103182338e-03 3.145097251280016160e+00 3.687691850308540478e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.495985063487474953e+01 3.008199305405116764e-02 6.003294705910223072e+00 -3.357535795979897045e-03 3.145475679470344677e+00 3.880835382158967679e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.495679136441894030e+01 3.107564143578037119e-02 6.003626338482293434e+00 -3.524760233726361228e-03 3.145873410749303822e+00 4.073750707587832191e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.495363257809446900e+01 3.206812894846142875e-02 6.003972995328763496e+00 -3.691865473491596963e-03 3.146290421425335992e+00 4.266420444816503878e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.495037437348002030e+01 3.305943298612640940e-02 6.004334520937375075e+00 -3.858844244825133853e-03 3.146726686079562629e+00 4.458827428249902830e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.494701684963436428e+01 3.404953102740845838e-02 6.004710753566987691e+00 -4.025689332303985374e-03 3.147182177587144025e+00 4.650954703568430625e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.494356010710573024e+01 3.503840064567106949e-02 6.005101525285065911e+00 -4.192393573701829954e-03 3.147656867138220349e+00 4.842785524214169961e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.494000424794092829e+01 3.602601951831715249e-02 6.005506662006085072e+00 -4.358949858606032610e-03 3.148150724258561794e+00 5.034303349015919853e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.493634937569426846e+01 3.701236543539775797e-02 6.005925983530883805e+00 -4.525351127406009727e-03 3.148663716830026882e+00 5.225491840745832839e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.493259559543633941e+01 3.799741630761769434e-02 6.006359303586978449e+00 -4.691590370590504287e-03 3.149195811110917287e+00 5.416334865438410251e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.492874301376268065e+01 3.898115017381729303e-02 6.006806429869845587e+00 -4.857660628302523480e-03 3.149746971756296254e+00 5.606816492332820055e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.492479173880237830e+01 3.996354520799528381e-02 6.007267164085180688e+00 -5.023554990109614475e-03 3.150317161838328772e+00 5.796920994323631789e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.492074188022663428e+01 4.094457972592628614e-02 6.007741301992133742e+00 -5.189266594954330264e-03 3.150906342866686582e+00 5.986632848824502418e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.491659354925730341e+01 4.192423219141714480e-02 6.008228633447518341e+00 -5.354788631255556590e-03 3.151514474809056665e+00 6.175936738965073086e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.491234685867542886e+01 4.290248122223885158e-02 6.008728942450990651e+00 -5.520114337136070373e-03 3.152141516111785613e+00 6.364817555054151123e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.490800192282980419e+01 4.387930559576460471e-02 6.009242007191184953e+00 -5.685237000755589271e-03 3.152787423720678106e+00 6.553260396252746749e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.490355885764554955e+01 4.485468425433969397e-02 6.009767600092801310e+00 -5.850149960731716205e-03 3.153452153101973909e+00 6.741250572409165920e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.489901778063272175e+01 4.582859631040466647e-02 6.010305487864629370e+00 -6.014846606633835087e-03 3.154135658263513164e+00 6.928773606015523404e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.489437881089497395e+01 4.680102105138985585e-02 6.010855431548494998e+00 -6.179320379537162414e-03 3.154837891776101966e+00 7.115815234250990294e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.488964206913825805e+01 4.777193794439665853e-02 6.011417186569115501e+00 -6.343564772625994753e-03 3.155558804795085770e+00 7.302361411082061021e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.488480767767956969e+01 4.874132664067844928e-02 6.011990502784843038e+00 -6.507573331836705686e-03 3.156298347082135525e+00 7.488398309394315132e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.487987576045575722e+01 4.970916697993224553e-02 6.012575124539284666e+00 -6.671339656532324254e-03 3.157056467027245628e+00 7.673912323133678416e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.487484644303236614e+01 5.067543899441050853e-02 6.013170790713774139e+00 -6.834857400201610304e-03 3.157833111670946824e+00 7.858890069438182954e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.486971985261255291e+01 5.164012291286117912e-02 6.013777234780679493e+00 -6.998120271176459795e-03 3.158628226726731381e+00 8.043318390743792179e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.486449611804603244e+01 5.260319916430290788e-02 6.014394184857523307e+00 -7.161122033362256334e-03 3.159441756603686535e+00 8.227184356850021987e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.485917536983808596e+01 5.356464838164141928e-02 6.015021363761899664e+00 -7.323856506976456592e-03 3.160273644429330897e+00 8.410475266933002333e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.485375774015860273e+01 5.452445140513227650e-02 6.015658489067158499e+00 -7.486317569291263581e-03 3.161123832072652018e+00 8.593178651495224016e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.484824336285117319e+01 5.548258928569457793e-02 6.016305273158838673e+00 -7.648499155376751839e-03 3.161992260167331814e+00 8.775282274242648256e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.484263237344221587e+01 5.643904328807951287e-02 6.016961423291834699e+00 -7.810395258841228323e-03 3.162878868135158950e+00 8.956774133881068370e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.483692490915013096e+01 5.739379489389733607e-02 6.017626641648258001e+00 -7.971999932565986685e-03 3.163783594209613526e+00 9.137642465824718715e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.483112110889449831e+01 5.834682580450583494e-02 6.018300625395985648e+00 -8.133307289431949971e-03 3.164706375459620524e+00 9.317875743811047246e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.482522111330528247e+01 5.929811794376310674e-02 6.018983066747861876e+00 -8.294311503035963970e-03 3.165647147813458240e+00 9.497462681416431879e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.481922506473206269e+01 6.024765346064711591e-02 6.019673653021532012e+00 -8.455006808394774018e-03 3.166605846082814146e+00 9.676392233468352963e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.481313310725328058e+01 6.119541473174434226e-02 6.020372066699888336e+00 -8.615387502634932332e-03 3.167582403986975326e+00 9.854653597350188088e-03 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.480694538668548610e+01 6.214138436360960166e-02 6.021077985492096829e+00 -8.775447945667133598e-03 3.168576754177145904e+00 1.003223621419681993e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.480066205059258877e+01 6.308554519499892654e-02 6.021791082395184347e+00 -8.935182560844951924e-03 3.169588828260877289e+00 1.020912977000627310e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.479428324829510544e+01 6.402788029897731048e-02 6.022511025756164926e+00 -9.094585835604084706e-03 3.170618556826604983e+00 1.038532419661003167e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.478780913087939020e+01 6.496837298490308610e-02 6.023237479334668798e+00 -9.253652322080859610e-03 3.171665869468274224e+00 1.056080967249634246e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.478123985120685369e+01 6.590700680029062952e-02 6.023970102366064339e+00 -9.412376637711649188e-03 3.172730694810042884e+00 1.073557662353917530e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.477457556392315929e+01 6.684376553255291786e-02 6.024708549625039211e+00 -9.570753465811206867e-03 3.173812960531051441e+00 1.090961572360862539e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.476781642546738205e+01 6.777863321062539692e-02 6.025452471489614936e+00 -9.728777556129154097e-03 3.174912593390247562e+00 1.108291789506091890e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.476096259408113731e+01 6.871159410647273424e-02 6.026201514005577131e+00 -9.886443725383949055e-03 3.176029519251255095e+00 1.125547430910760552e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.475401422981765975e+01 6.964263273647983143e-02 6.026955318951291218e+00 -1.004374685777379567e-02 3.177163663107272829e+00 1.142727638606382337e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.474697149455084677e+01 7.057173386272866389e-02 6.027713523902879622e+00 -1.020068190546399682e-02 3.178314949105991882e+00 1.159831579547576479e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.473983455198422732e+01 7.149888249416229413e-02 6.028475762299738250e+00 -1.035724388905034932e-02 3.179483300574520666e+00 1.176858445612769845e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.473260356765988988e+01 7.242406388763752978e-02 6.029241663510366500e+00 -1.051342789799822493e-02 3.180668640044302720e+00 1.193807453592913778e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.472527870896731983e+01 7.334726354886775268e-02 6.030010852898485929e+00 -1.066922909105707216e-02 3.181870889276020797e+00 1.210677845168293618e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.471786014515218710e+01 7.426846723325729316e-02 6.030782951889428034e+00 -1.082464269665008895e-02 3.183089969284468079e+00 1.227468886873525969e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.471034804732503076e+01 7.518766094662891752e-02 6.031557578036755629e+00 -1.097966401323891526e-02 3.184325800363380310e+00 1.244179870050860295e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.470274258846987614e+01 7.610483094584585828e-02 6.032334345089111594e+00 -1.113428840966319312e-02 3.185578302110215532e+00 1.260810110791911465e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.469504394345274534e+01 7.701996373932994133e-02 6.033112863057254138e+00 -1.128851132545493664e-02 3.186847393450870314e+00 1.277358949867970529e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.468725228903007896e+01 7.793304608747743389e-02 6.033892738281267931e+00 -1.144232827112765839e-02 3.188132992664317822e+00 1.293825752649050212e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.467936780385705120e+01 7.884406500297404252e-02 6.034673573497921772e+00 -1.159573482844025553e-02 3.189435017407163730e+00 1.310209909011837703e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.467139066849577844e+01 7.975300775101076822e-02 6.035454967908151502e+00 -1.174872665063569216e-02 3.190753384738100440e+00 1.326510833236736048e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.466332106542340519e+01 8.065986184940218684e-02 6.036236517244644162e+00 -1.190129946265455069e-02 3.192088011142256487e+00 1.342727963894189969e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.465515917904008347e+01 8.156461506860887556e-02 6.037017813839506530e+00 -1.205344906132391550e-02 3.193438812555424278e+00 1.358860763721259426e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.464690519567681370e+01 8.246725543166527617e-02 6.037798446691989618e+00 -1.220517131552674960e-02 3.194805704388165690e+00 1.374908719499204172e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.463855930360316471e+01 8.336777121401478530e-02 6.038578001536250461e+00 -1.235646216633985196e-02 3.196188601549786235e+00 1.390871341907140395e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.463012169303485521e+01 8.426615094325429212e-02 6.039356060909130797e+00 -1.250731762714410097e-02 3.197587418472152443e+00 1.406748165359149663e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.462159255614119324e+01 8.516238339878984265e-02 6.040132204217927736e+00 -1.265773378371432868e-02 3.199002069133343173e+00 1.422538747840016229e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.461297208705237693e+01 8.605645761140502670e-02 6.040906007808143130e+00 -1.280770679428522817e-02 3.200432467081136156e+00 1.438242670731893456e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.460426048186664438e+01 8.694836286274391923e-02 6.041677045031181414e+00 -1.295723288959342578e-02 3.201878525456313795e+00 1.453859538631851155e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.459545793865726537e+01 8.783808868471031095e-02 6.042444886311983510e+00 -1.310630837289596985e-02 3.203340157015784673e+00 1.469388979160559348e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.458656465747938569e+01 8.872562485878519867e-02 6.043209099216576341e+00 -1.325492961996556189e-02 3.204817274155506102e+00 1.484830642762370589e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.457758084037670088e+01 8.961096141526427028e-02 6.043969248519514892e+00 -1.340309307906281319e-02 3.206309788933205063e+00 1.500184202497063107e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.456850669138796839e+01 9.049408863241735490e-02 6.044724896271203463e+00 -1.355079527088587539e-02 3.207817613090886866e+00 1.515449353823514547e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.455934241655335626e+01 9.137499703557164232e-02 6.045475601865070381e+00 -1.369803278849779371e-02 3.209340658077121766e+00 1.530625814375579513e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.455008822392060708e+01 9.225367739612072571e-02 6.046220922104586393e+00 -1.384480229723192637e-02 3.210878835069105097e+00 1.545713323730443095e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.454074432355104207e+01 9.313012073046118833e-02 6.046960411270106306e+00 -1.399110053457581007e-02 3.212432054994482034e+00 1.560711643169730711e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.453131092752537512e+01 9.400431829885885771e-02 6.047693621185508128e+00 -1.413692431003386700e-02 3.214000228552928995e+00 1.575620555433651301e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.452178824994934914e+01 9.487626160424654509e-02 6.048420101284628814e+00 -1.428227050496893961e-02 3.215583266237487692e+00 1.590439864468452119e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.451217650695918948e+01 9.574594239095536585e-02 6.049139398677466417e+00 -1.442713607237593003e-02 3.217181078355640711e+00 1.605169395167008878e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.450247591672686376e+01 9.661335264338187512e-02 6.049851058216126454e+00 -1.457151803660530417e-02 3.218793575050128197e+00 1.619808993111152354e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.449268669946516574e+01 9.747848458459162924e-02 6.050554622560516904e+00 -1.471541349325412341e-02 3.220420666319516290e+00 1.634358524324407494e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.448280907743259149e+01 9.834133067486153235e-02 6.051249632243770549e+00 -1.485881960893673144e-02 3.222062262038491554e+00 1.648817874974269418e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.447284327493803069e+01 9.920188361016443745e-02 6.051935625737375979e+00 -1.500173362102578782e-02 3.223718271977859207e+00 1.663186951083914580e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.446278951834525905e+01 1.000601363205970706e-01 6.052612139516008405e+00 -1.514415283737826322e-02 3.225388605824256238e+00 1.677465678245486716e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.445264803607723714e+01 1.009160819687531657e-01 6.053278708122038054e+00 -1.528607463604369013e-02 3.227073173199575429e+00 1.691654001328670928e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.444241905862019770e+01 1.017697139480438079e-01 6.053934864229708168e+00 -1.542749646495511148e-02 3.228771883680094934e+00 1.705751884184834866e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.443210281852754662e+01 1.026210258809669845e-01 6.054580138708971937e+00 -1.556841584160320244e-02 3.230484646815309890e+00 1.719759309347018011e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.442169955042354879e+01 1.034700116173281614e-01 6.055214060688965283e+00 -1.570883035269400943e-02 3.232211372146462924e+00 1.733676277726041090e-02 3.251967961175735167e-01 1.536277364390118372e+01 -8.426752463545959415e+00 -5.385547960560943537e+00
1.441120949100682047e+01 1.043166652324139243e-01 6.055836157621116378e+00 -1.584873765379077662e-02 3.233951969224768241e+00 1.747502808303014188e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.440063287925642577e+01 1.051609769609089806e-01 6.056445955357164124e+00 -1.598813538897638983e-02 3.235706347550938222e+00 1.761238781326769642e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.438996995623125130e+01 1.060029454009212418e-01 6.057042978198125205e+00 -1.612702142946658909e-02 3.237474416672322164e+00 1.774884409198186283e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.437922096487048229e+01 1.068425652928503139e-01 6.057626748939989980e+00 -1.626539363508411676e-02 3.239256086278012869e+00 1.788439763235508129e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.436838615019952137e+01 1.076798315948370444e-01 6.058196788949575584e+00 -1.640324993292677225e-02 3.241051266136852682e+00 1.801904931566019122e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.435746575933244529e+01 1.085147394807310650e-01 6.058752618225616615e+00 -1.654058831693694040e-02 3.242859866114081502e+00 1.815280018805137674e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.434646004147424847e+01 1.093472843380221549e-01 6.059293755459422393e+00 -1.667740684746902083e-02 3.244681796187672163e+00 1.828565145756558957e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.433536924792288225e+01 1.101774617657361871e-01 6.059819718095094565e+00 -1.681370365084133151e-02 3.246516966464371379e+00 1.841760449104968070e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.432419363207107743e+01 1.110052675722999205e-01 6.060330022389289972e+00 -1.694947691885009475e-02 3.248365287195398299e+00 1.854866081053377358e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.431293344940796786e+01 1.118306977733767166e-01 6.060824183470524318e+00 -1.708472490828736798e-02 3.250226668791796225e+00 1.867882208991682863e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.430158895752049908e+01 1.126537485896738910e-01 6.061301715398005108e+00 -1.721944594044931554e-02 3.252101021839454376e+00 1.880809015167514767e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.429016041609463095e+01 1.134744164447234749e-01 6.061762131219992078e+00 -1.735363840063363153e-02 3.253988257113801019e+00 1.893646696356282924e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.427864808691633236e+01 1.142926979626379957e-01 6.062204943031670901e+00 -1.748730073762661680e-02 3.255888285594166209e+00 1.906395463530647164e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.426705223387236465e+01 1.151085899658431527e-01 6.062629662032540168e+00 -1.762043146318031592e-02 3.257801018477813226e+00 1.919055541529640294e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.425537312295086245e+01 1.159220894727888973e-01 6.063035798583303659e+00 -1.775302915148017219e-02 3.259726367193639618e+00 1.931627168727663088e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.424361102224170494e+01 1.167331936956406829e-01 6.063422862262253688e+00 -1.788509243860363779e-02 3.261664243415547393e+00 1.944110596703567395e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.423176620193668462e+01 1.175419000379524931e-01 6.063790361921155281e+00 -1.801662002197016929e-02 3.263614559075481480e+00 1.956506089910039353e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.421983893432946644e+01 1.183482060923231743e-01 6.064137805740609899e+00 -1.814761065978302834e-02 3.265577226376139119e+00 1.968813925343486718e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.420782949381534799e+01 1.191521096380377537e-01 6.064464701284904891e+00 -1.827806317046333853e-02 3.267552157803348400e+00 1.981034392214632567e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.419573815689081364e+01 1.199536086386951278e-01 6.064770555556339815e+00 -1.840797643207790074e-02 3.269539266138118627e+00 1.993167791622397003e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.418356520215288796e+01 1.207527012398225547e-01 6.065054875049026073e+00 -1.853734938178044217e-02 3.271538464468383367e+00 2.005214436271537601e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.417131091029829015e+01 1.215493857664774052e-01 6.065317165802156296e+00 -1.866618101522216078e-02 3.273549666200450403e+00 2.017174650141557654e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.415897556412238423e+01 1.223436607208419347e-01 6.065556933452737276e+00 -1.879447038594032546e-02 3.275572785070090198e+00 2.029048768123642085e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.414655944851794089e+01 1.231355247798114061e-01 6.065773683287787321e+00 -1.892221660475880418e-02 3.277607735153285073e+00 2.040837135695976537e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.413406285047369160e+01 1.239249767925758583e-01 6.065966920295987386e+00 -1.904941883918396736e-02 3.279654430876655535e+00 2.052540108602388114e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.412148605907269960e+01 1.247120157781970162e-01 6.066136149218793960e+00 -1.917607631279560909e-02 3.281712787027564637e+00 2.064158052532939075e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.410882936549052680e+01 1.254966409231814684e-01 6.066280874601004847e+00 -1.930218830463324015e-02 3.283782718763906594e+00 2.075691342806635156e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.409609306299322107e+01 1.262788515790515820e-01 6.066400600840777813e+00 -1.942775414857812050e-02 3.285864141623578316e+00 2.087140364056394928e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.408327744693509942e+01 1.270586472599154193e-01 6.066494832239098578e+00 -1.955277323271084958e-02 3.287956971533635198e+00 2.098505509916229195e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.407038281475635877e+01 1.278360276400376250e-01 6.066563073048688359e+00 -1.967724499844163838e-02 3.290061124819137817e+00 2.109787182708757966e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.405740946598049135e+01 1.286109925514128116e-01 6.066604827522345644e+00 -1.980116893997216354e-02 3.292176518211685554e+00 2.120985793138646658e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.404435770221152069e+01 1.293835419813399723e-01 6.066619599960753284e+00 -1.992454460382193926e-02 3.294303068857646455e+00 2.132101759989554410e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.403122782713104932e+01 1.301536760700000850e-01 6.066606894759740243e+00 -2.004737158819915738e-02 3.296440694326086884e+00 2.143135509823069704e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.401802014649512884e+01 1.309213951080376581e-01 6.066566216456992677e+00 -2.016964954238063476e-02 3.298589312616408975e+00 2.154087476713263324e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.400473496813095053e+01 1.316866995341445801e-01 6.066497069778209905e+00 -2.029137816609160108e-02 3.300748842165744268e+00 2.164958101988590650e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.399137260193335663e+01 1.324495899326522397e-01 6.066398959682708814e+00 -2.041255720883676170e-02 3.302919201856030273e+00 2.175747833878556234e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.397793335986118635e+01 1.332100670311337776e-01 6.066271391408474933e+00 -2.053318646925570909e-02 3.305100311020760184e+00 2.186457127216905744e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.396441755593343714e+01 1.339681316980151082e-01 6.066113870516658402e+00 -2.065326579448109948e-02 3.307292089451443928e+00 2.197086443156217109e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.395082550622526618e+01 1.347237849401956011e-01 6.065925902935521030e+00 -2.077279507949607654e-02 3.309494457403785450e+00 2.207636248886054794e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.393715752886381942e+01 1.354770279006793643e-01 6.065706995003837143e+00 -2.089177426649120942e-02 3.311707335603581548e+00 2.218107017354776708e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.392341394402389199e+01 1.362278618562178800e-01 6.065456653513739305e+00 -2.101020334422120175e-02 3.313930645252341378e+00 2.228499226995074231e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.390959507392343397e+01 1.369762882149649086e-01 6.065174385753026698e+00 -2.112808234736164581e-02 3.316164308032636399e+00 2.238813361453319967e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.389570124281888219e+01 1.377223085141443537e-01 6.064859699546919281e+00 -2.124541135586604373e-02 3.318408246113179860e+00 2.249049909322798496e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.388173277700034625e+01 1.384659244177320614e-01 6.064512103299277257e+00 -2.136219049432337008e-02 3.320662382153642511e+00 2.259209363880882240e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.386769000478662406e+01 1.392071377141519961e-01 6.064131106033275209e+00 -2.147841993131636984e-02 3.322926639309205843e+00 2.269292222830216268e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.385357325652007354e+01 1.399459503139876271e-01 6.063716217431540656e+00 -2.159409987878085566e-02 3.325200941234860874e+00 2.279298988044003299e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.383938286456132438e+01 1.406823642477089409e-01 6.063266947875756152e+00 -2.170923059137817510e-02 3.327485212089458688e+00 2.289230165340447321e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.382511916328384416e+01 1.414163816634117221e-01 6.062782808485730257e+00 -2.182381236588579188e-02 3.329779376539570013e+00 2.299086264296740928e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.381078248906835348e+01 1.421480048245745698e-01 6.062263311157938261e+00 -2.193784554052848404e-02 3.332083359763091668e+00 2.308867797939973682e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.379637318029709903e+01 1.428772361078371189e-01 6.061707968603532670e+00 -2.205133049433502523e-02 3.334397087452565245e+00 2.318575282491123352e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.378189157734798087e+01 1.436040780007967477e-01 6.061116294385828773e+00 -2.216426764650542697e-02 3.336720485818251980e+00 2.328209237131191600e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.376733802258853956e+01 1.443285330998242966e-01 6.060487802957270631e+00 -2.227665745578036663e-02 3.339053481590978478e+00 2.337770183771653229e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.375271286036980278e+01 1.450506041078988284e-01 6.059822009695879252e+00 -2.238850041981297473e-02 3.341396002024753731e+00 2.347258646829243275e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.373801643701999708e+01 1.457702938324624553e-01 6.059118430941185629e+00 -2.249979707454313749e-02 3.343747974899164088e+00 2.356675153005108325e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.372324910083812810e+01 1.464876051832950665e-01 6.058376584029657508e+00 -2.261054799357449172e-02 3.346109328521549298e+00 2.366020231068336963e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.370841120208741870e+01 1.472025411704098730e-01 6.057595987329613685e+00 -2.272075378755427158e-02 3.348479991728963157e+00 2.375294411643886355e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.369350309298862989e+01 1.479151049019699349e-01 6.056776160275640919e+00 -2.283041510355612522e-02 3.350859893889925445e+00 2.384498227004914345e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.367852512771324491e+01 1.486252995822260059e-01 6.055916623402511689e+00 -2.293953262446608507e-02 3.353248964905968688e+00 2.393632210869527099e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.366347766237652905e+01 1.493331285094760819e-01 6.055016898378603685e+00 -2.304810706837181339e-02 3.355647135212982857e+00 2.402696898201941642e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.364836105503046859e+01 1.500385950740469876e-01 6.054076508038833460e+00 -2.315613918795953949e-02 3.358054335782365563e+00 2.411692825027077908e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.363317566565658900e+01 1.507417027562946987e-01 6.053094976417103368e+00 -2.326362976994669762e-02 3.360470498122023475e+00 2.420620528317039485e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.361792185615864881e+01 1.514424551246250084e-01 6.052071828778267992e+00 -2.337057963446121864e-02 3.362895554277218313e+00 2.429480545763404442e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.360259999035522505e+01 1.521408558335414773e-01 6.051006591649618294e+00 -2.347698963442449230e-02 3.365329436831165921e+00 2.438273415553095236e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.358721043397217798e+01 1.528369086217177264e-01 6.049898792851895024e+00 -2.358286065495837636e-02 3.367772078905442612e+00 2.446999676190661846e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.357175355463500566e+01 1.535306173100927096e-01 6.048747961529830519e+00 -2.368819361279299665e-02 3.370223414160216091e+00 2.455659866325688931e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.355622972186108655e+01 1.542219857999902743e-01 6.047553628182219754e+00 -2.379298945549820909e-02 3.372683376794305410e+00 2.464254524582781825e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.354063930705182806e+01 1.549110180712644502e-01 6.046315324691510007e+00 -2.389724916073237421e-02 3.375151901545071720e+00 2.472784189395941731e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.352498268348469068e+01 1.555977181804672482e-01 6.045032584352949101e+00 -2.400097373598697806e-02 3.377628923688150486e+00 2.481249398852091934e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.350926022630512158e+01 1.562820902590389138e-01 6.043704941903296657e+00 -2.410416421805127926e-02 3.380114379037024719e+00 2.489650690536172190e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.349347231251836909e+01 1.569641385115217447e-01 6.042331933549095702e+00 -2.420682167244543603e-02 3.382608203942449432e+00 2.497988601380149790e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.347761932098120496e+01 1.576438672137981944e-01 6.040913096994503739e+00 -2.430894719285808456e-02 3.385110335291722894e+00 2.506263667516260216e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.346170163239354700e+01 1.583212807113528464e-01 6.039447971468685061e+00 -2.441054190058849702e-02 3.387620710507816657e+00 2.514476424134450341e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.344571962928998587e+01 1.589963834175585899e-01 6.037936097752774067e+00 -2.451160694399332277e-02 3.390139267548363478e+00 2.522627405344001275e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.342967369603121064e+01 1.596691798119863337e-01 6.036377018206415812e+00 -2.461214349795061429e-02 3.392665944904515118e+00 2.530717144065591090e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.341356421879535255e+01 1.603396744387340644e-01 6.034770276793883781e+00 -2.471215276334850358e-02 3.395200681599730874e+00 2.538746171969590015e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.339739158556922227e+01 1.610078719047802476e-01 6.033115419109781108e+00 -2.481163596651015518e-02 3.397743417188430204e+00 2.546715019275347033e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.338115618613947788e+01 1.616737768783661489e-01 6.031411992404331457e+00 -2.491059435864911853e-02 3.400294091754465509e+00 2.554624214607413915e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.336485841208368441e+01 1.623373940874026089e-01 6.029659545608257787e+00 -2.500902921533992157e-02 3.402852645909466123e+00 2.562474284877299530e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.334849865676130776e+01 1.629987283179007984e-01 6.027857629357262326e+00 -2.510694183599356671e-02 3.405419020791069062e+00 2.570265755169149485e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.333207731530460727e+01 1.636577844124270653e-01 6.026005796016113081e+00 -2.520433354333798115e-02 3.407993158061035643e+00 2.577999148629305654e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.331559478460945556e+01 1.643145672685817626e-01 6.024103599702334222e+00 -2.530120568290344235e-02 3.410574999903259297e+00 2.585674986359699085e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.329905146332608012e+01 1.649690818375017243e-01 6.022150596309511883e+00 -2.539755962251301000e-02 3.413164489021671244e+00 2.593293787315024274e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.328244775184971260e+01 1.656213331223866936e-01 6.020146343530218047e+00 -2.549339675177801287e-02 3.415761568638041368e+00 2.600856068203649327e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.326578405231117408e+01 1.662713261770492335e-01 6.018090400878558732e+00 -2.558871848159858728e-02 3.418366182489685823e+00 2.608362343392206170e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.324906076856737691e+01 1.669190661044882007e-01 6.015982329712349141e+00 -2.568352624366929821e-02 3.420978274827077392e+00 2.615813124813813270e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.323227830619175549e+01 1.675645580554856184e-01 6.013821693254922884e+00 -2.577782148998987444e-02 3.423597790411368358e+00 2.623208921879874311e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.321543707246462240e+01 1.682078072272268354e-01 6.011608056616576157e+00 -2.587160569238104377e-02 3.426224674511826329e+00 2.630550241395400099e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.319853747636344821e+01 1.688488188619435837e-01 6.009340986815658425e+00 -2.596488034200851794e-02 3.428858872903187471e+00 2.637837587484070934e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.318157992855308436e+01 1.694875982455767705e-01 6.007020052799311394e+00 -2.605764694894479108e-02 3.431500331862969766e+00 2.645071461585182804e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.316456484137590444e+01 1.701241507064586711e-01 6.004644825463856250e+00 -2.614990704168513799e-02 3.434148998168749412e+00 2.652252362347899337e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.314749262884188141e+01 1.707584816140227946e-01 6.002214877674840743e+00 -2.624166216665969886e-02 3.436804819095302221e+00 2.659380785509421127e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.313036370661860985e+01 1.713905963775379238e-01 5.999729784286744305e+00 -2.633291388777439512e-02 3.439467742411655760e+00 2.666457223825645720e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.311317849202124997e+01 1.720205004448643327e-01 5.997189122162345676e+00 -2.642366378595766008e-02 3.442137716378076640e+00 2.673482167006388868e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.309593740400241835e+01 1.726481993012320137e-01 5.994592470191768996e+00 -2.651391345871233554e-02 3.444814689742991654e+00 2.680456101653732812e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.307864086314201124e+01 1.732736984680407766e-01 5.991939409311197728e+00 -2.660366451967272408e-02 3.447498611739851615e+00 2.687379511203449520e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.306128929163697094e+01 1.738970035016819682e-01 5.989229522521275939e+00 -2.669291859816678991e-02 3.450189432083936580e+00 2.694252875869435418e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.304388311329099182e+01 1.745181199923816207e-01 5.986462394905186279e+00 -2.678167733878351539e-02 3.452887100969107337e+00 2.701076672591102082e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.302642275350416590e+01 1.751370535630648040e-01 5.983637613646424214e+00 -2.686994240094539924e-02 3.455591569064506263e+00 2.707851374983661491e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.300890863926257701e+01 1.757538098682408234e-01 5.980754768046263159e+00 -2.695771545848606870e-02 3.458302787511208898e+00 2.714577453291246514e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.299134119912783447e+01 1.763683945929093722e-01 5.977813449540914981e+00 -2.704499819923302309e-02 3.461020707918831540e+00 2.721255374342809036e-02 3.251968722085181174e-01 1.536274210357200687e+01 -8.426781627963906729e+00 -5.385579348979926628e+00
1.297372086322655527e+01 1.769808134514870013e-01 5.974813251718396501e+00 -2.713179232459548423e-02 3.463745282362093558e+00 2.727885601510735003e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.295604809408789038e+01 1.775904419396265033e-01 5.971753777586185308e+00 -2.721803928674212253e-02 3.466476451697695360e+00 2.734445296986114451e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.293832335546060186e+01 1.781979195048610243e-01 5.968634632779520111e+00 -2.730380133955506716e-02 3.469214157486101513e+00 2.740958582102654556e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.292054708161484200e+01 1.788032519237257034e-01 5.965455418101521801e+00 -2.738908022112574933e-02 3.471958353541316544e+00 2.747425905009094962e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.290271970834112736e+01 1.794064449980356524e-01 5.962215736567326729e+00 -2.747387768159468766e-02 3.474708994123752337e+00 2.753847710354761363e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.288484167293959359e+01 1.800075045539157037e-01 5.958915193419471734e+00 -2.755819548264002578e-02 3.477466033936673195e+00 2.760224439186821990e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.286691341420920409e+01 1.806064364408548062e-01 5.955553396142983402e+00 -2.764203539683406791e-02 3.480229428122574742e+00 2.766556528914439206e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.284893537243691419e+01 1.812032465307790441e-01 5.952129954480205321e+00 -2.772539920753420289e-02 3.482999132259533503e+00 2.772844413288451382e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.283090798938678390e+01 1.817979407171408379e-01 5.948644480445381966e+00 -2.780828870859751098e-02 3.485775102357539179e+00 2.779088522381575888e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.281283170828903728e+01 1.823905249140260199e-01 5.945096588338985910e+00 -2.789070570401384896e-02 3.488557294854807811e+00 2.785289282569926306e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.279470697382908817e+01 1.829810050552786171e-01 5.941485894761791009e+00 -2.797265200754381342e-02 3.491345666614076304e+00 2.791447116516621724e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.277653423213651607e+01 1.835693870936432881e-01 5.937812018628694233e+00 -2.805412944236155767e-02 3.494140174918882291e+00 2.797562443157434325e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.275831393077399589e+01 1.841556769999249388e-01 5.934074581182290586e+00 -2.813513984070243473e-02 3.496940777469829786e+00 2.803635677688416650e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.274004651872619576e+01 1.847398807621655203e-01 5.930273206006205555e+00 -2.821568504351544895e-02 3.499747432380845069e+00 2.809667231555455780e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.272173244638863032e+01 1.853220043848374798e-01 5.926407519038184191e+00 -2.829576690012048507e-02 3.502560098175421022e+00 2.815657512445698604e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.270337216555646620e+01 1.859020538880537254e-01 5.922477148582949269e+00 -2.837538726787027302e-02 3.505378733782855694e+00 2.821606924280793682e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.268496612941330248e+01 1.864800353067939953e-01 5.918481725324821419e+00 -2.845454801181709903e-02 3.508203298534483761e+00 2.827515867211898015e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.266651479251990331e+01 1.870559546901470749e-01 5.914420882340111874e+00 -2.853325100438418999e-02 3.511033752159904875e+00 2.833384737616393909e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.264801861080289314e+01 1.876298181005688626e-01 5.910294255109289630e+00 -2.861149812504176770e-02 3.513870054783208019e+00 2.839213928096263884e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.262947804154342357e+01 1.882016316131559230e-01 5.906101481528926556e+00 -2.868929125998885207e-02 3.516712166919196303e+00 2.845003827480395084e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.261089354336579227e+01 1.887714013149320580e-01 5.901842201923422238e+00 -2.876663230186345815e-02 3.519560049469635743e+00 2.850754820878175638e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.259226557622603515e+01 1.893391333041458402e-01 5.897516059056513882e+00 -2.884352314943235129e-02 3.522413663719549781e+00 2.856467289682567898e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.257359460140048668e+01 1.899048336895871048e-01 5.893122698142572169e+00 -2.891996570725892043e-02 3.525272971333471617e+00 2.862141611519320589e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.255488108147429571e+01 1.904685085899200658e-01 5.888661766857684832e+00 -2.899596188540090602e-02 3.528137934351677885e+00 2.867778160250315789e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.253612548032992535e+01 1.910301641330308664e-01 5.884132915350534176e+00 -2.907151359911383515e-02 3.531008515186428554e+00 2.873377305980841234e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.251732826313560487e+01 1.915898064553890334e-01 5.879535796253069435e+00 -2.914662276855889411e-02 3.533884676618213483e+00 2.878939415068175814e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.249848989633376029e+01 1.921474417014226721e-01 5.874870064690981941e+00 -2.922129131851522801e-02 3.536766381792010083e+00 2.884464850131441063e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.247961084762940764e+01 1.927030760229072048e-01 5.870135378293976913e+00 -2.929552117809662223e-02 3.539653594213550747e+00 2.889953970062673558e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.246069158597852322e+01 1.932567155783673496e-01 5.865331397205857833e+00 -2.936931428047253115e-02 3.542546277745600491e+00 2.895407130039070673e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.244173258157637818e+01 1.938083665324921434e-01 5.860457784094410982e+00 -2.944267256259342977e-02 3.545444396604250592e+00 2.900824681536368077e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.242273430584584304e+01 1.943580350555627057e-01 5.855514204161107017e+00 -2.951559796492045015e-02 3.548347915355222870e+00 2.906206972343301428e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.240369723142567260e+01 1.949057273228926024e-01 5.850500325150610692e+00 -2.958809243115925400e-02 3.551256798910191304e+00 2.911554346577111679e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.238462183215875534e+01 1.954514495142805341e-01 5.845415817360112953e+00 -2.966015790799814839e-02 3.554171012523116957e+00 2.916867144700051317e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.236550858308033796e+01 1.959952078134750419e-01 5.840260353648475622e+00 -2.973179634485035791e-02 3.557090521786604231e+00 2.922145703536849215e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.234635796040622502e+01 1.965370084076511481e-01 5.835033609445201108e+00 -2.980300969360046015e-02 3.560015292628270434e+00 2.927390356293092799e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.232717044152094843e+01 1.970768574868985434e-01 5.829735262759226266e+00 -2.987379990835493590e-02 3.562945291307137108e+00 2.932601432574490075e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.230794650496591913e+01 1.976147612437212375e-01 5.824364994187539502e+00 -2.994416894519679601e-02 3.565880484410040019e+00 2.937779258406969865e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.228868663042754505e+01 1.981507258725484222e-01 5.818922486923630011e+00 -3.001411876194424663e-02 3.568820838848059118e+00 2.942924156257581067e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.226939129872533663e+01 1.986847575692562429e-01 5.813407426765768271e+00 -3.008365131791401748e-02 3.571766321852971604e+00 2.948036445057489532e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.225006099179997499e+01 1.992168625306988405e-01 5.807819502125116884e+00 -3.015276857370591257e-02 3.574716900973740064e+00 2.953116440261747272e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.223069619270136599e+01 1.997470469542461935e-01 5.802158404033684214e+00 -3.022147249097809074e-02 3.577672544073064120e+00 2.958164453882253936e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.221129738557667288e+01 2.002753170373355041e-01 5.796423826152109271e+00 -3.028976503219809116e-02 3.580633219323920091e+00 2.963180794462534628e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.219186505565832235e+01 2.008016789770350474e-01 5.790615464777288501e+00 -3.035764816041981728e-02 3.583598895206101975e+00 2.968165767099136335e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.217239968925199634e+01 2.013261389696177905e-01 5.784733018849842701e+00 -3.042512383906578050e-02 3.586569540502787756e+00 2.973119673466606896e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.215290177372459191e+01 2.018487032101448919e-01 5.778776189961434717e+00 -3.049219403171314971e-02 3.589545124297128798e+00 2.978042811843030491e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.213337179749217754e+01 2.023693778920587494e-01 5.772744682361925506e+00 -3.055886070188356882e-02 3.592525615968868102e+00 2.982935477136085603e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.211381025000791212e+01 2.028881692067851794e-01 5.766638202966386295e+00 -3.062512581283671417e-02 3.595510985190981668e+00 2.987797960909593584e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.209421762174995507e+01 2.034050833433449501e-01 5.760456461361958880e+00 -3.069099132736752972e-02 3.598501201926348703e+00 2.992630551410531414e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.207459440420935692e+01 2.039201264879741404e-01 5.754199169814566694e+00 -3.075645920760714316e-02 3.601496236424448494e+00 2.997433533596471911e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.205494108987792856e+01 2.044333048237532424e-01 5.747866043275487336e+00 -3.082153141482739042e-02 3.604496059218084802e+00 3.002207189163428463e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.203525817223609451e+01 2.049446245302450065e-01 5.741456799387774090e+00 -3.088620990924895865e-02 3.607500641120137796e+00 3.006951796574073091e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.201554614574072488e+01 2.054540917831404190e-01 5.734971158492541576e+00 -3.095049664985305773e-02 3.610509953220346180e+00 3.011667631086300742e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.199580550581295846e+01 2.059617127539131176e-01 5.728408843635109271e+00 -3.101439359419663755e-02 3.613523966882115968e+00 3.016354964782112444e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.197603674882600089e+01 2.064674936094818003e-01 5.721769580571009151e+00 -3.107790269823107118e-02 3.616542653739359459e+00 3.021014066596792655e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.195624037209291401e+01 2.069714405118804890e-01 5.715053097771854773e+00 -3.114102591612431109e-02 3.619565985693363075e+00 3.025645202348353421e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.193641687385438388e+01 2.074735596179364538e-01 5.708259126431079800e+00 -3.120376520008645571e-02 3.622593934909684954e+00 3.030248634767223129e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.191656675326647807e+01 2.079738570789557706e-01 5.701387400469541511e+00 -3.126612250019868838e-02 3.625626473815082740e+00 3.034824623526153828e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.189669051038838532e+01 2.084723390404162602e-01 5.694437656540991100e+00 -3.132809976424559550e-02 3.628663575094469795e+00 3.039373425270324933e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.187678864617014440e+01 2.089690116416675347e-01 5.687409634037422279e+00 -3.138969893753785351e-02 3.631705211687903390e+00 3.043895293647493061e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.185686166244036066e+01 2.094638810156392028e-01 5.680303075094275123e+00 -3.145092196260539791e-02 3.634751356787602639e+00 3.048390479336963652e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.183691006189391004e+01 2.099569532885565137e-01 5.673117724595515554e+00 -3.151177077910693319e-02 3.637801983834994424e+00 3.052859230080737923e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.181693434807963428e+01 2.104482345796616083e-01 5.665853330178598490e+00 -3.157224732377417187e-02 3.640857066517792173e+00 3.057301790718175427e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.179693502538800942e+01 2.109377310009389883e-01 5.658509642239310189e+00 -3.163235353027983587e-02 3.643916578767125714e+00 3.061718403252380524e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.177691259903880905e+01 2.114254486568455660e-01 5.651086413936491581e+00 -3.169209132908142046e-02 3.646980494754718194e+00 3.066109306864661654e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.175686757506876035e+01 2.119113936440502333e-01 5.643583401196637261e+00 -3.175146264726415313e-02 3.650048788890063456e+00 3.070474737920944608e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.173680046031918245e+01 2.123955720511805645e-01 5.636000362718378121e+00 -3.181046940839850345e-02 3.653121435817627383e+00 3.074814930002097227e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.171671176242361767e+01 2.128779899585755142e-01 5.628337059976844081e+00 -3.186911353240103051e-02 3.656198410414075894e+00 3.079130113934921628e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.169660198979545029e+01 2.133586534380440547e-01 5.620593257227912254e+00 -3.192739693539822787e-02 3.659279687785538471e+00 3.083420517823147119e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.167647165161552003e+01 2.138375685526296699e-01 5.612768721512340520e+00 -3.198532152959333852e-02 3.662365243264899206e+00 3.087686367078408198e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.165632125781971951e+01 2.143147413563804560e-01 5.604863222659785649e+00 -3.204288922313612564e-02 3.665455052409121173e+00 3.091927884451190281e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.163615131908659350e+01 2.147901778941247730e-01 5.596876533292711287e+00 -3.210010191999553009e-02 3.668549090996599649e+00 3.096145290061729297e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.161596234682491513e+01 2.152638842012523368e-01 5.588808428830184027e+00 -3.215696151983520046e-02 3.671647335024548209e+00 3.100338801430851943e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.159575485316126375e+01 2.157358663035006119e-01 5.580658687491560244e+00 -3.221346991789188208e-02 3.674749760706414570e+00 3.104508633510739274e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.157552935092759583e+01 2.162061302167463117e-01 5.572427090300064556e+00 -3.226962900485658842e-02 3.677856344469326633e+00 3.108654998715604592e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.155528635364880152e+01 2.166746819468021168e-01 5.564113421086258171e+00 -3.232544066675856198e-02 3.680967062951570057e+00 3.112778106952269683e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.153502637553025956e+01 2.171415274892182223e-01 5.555717466491406853e+00 -3.238090678485196910e-02 3.684081893000097363e+00 3.116878165650627946e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.151474993144538317e+01 2.176066728290887986e-01 5.547239015970737874e+00 -3.243602923550528705e-02 3.687200811668064127e+00 3.120955379793983672e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.149445753692316252e+01 2.180701239408631142e-01 5.538677861796594826e+00 -3.249080989009341114e-02 3.690323796212399365e+00 3.125009951949254267e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.147414970813570001e+01 2.185318867881614335e-01 5.530033799061492950e+00 -3.254525061489235704e-02 3.693450824091402573e+00 3.129042082297027461e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.145382696188573490e+01 2.189919673235953546e-01 5.521306625681067004e+00 -3.259935327097660679e-02 3.696581872962373172e+00 3.133051968661458575e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.143348981559417155e+01 2.194503714885925882e-01 5.512496142396922316e+00 -3.265311971411901520e-02 3.699716920679269716e+00 3.137039806540004722e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.141313878728760223e+01 2.199071052132261228e-01 5.503602152779383694e+00 -3.270655179469326990e-02 3.702855945290396633e+00 3.141005789132980675e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.139277439558581406e+01 2.203621744160475515e-01 5.494624463230146638e+00 -3.275965135757888391e-02 3.705998925036122049e+00 3.144950107372929127e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.137239715968931009e+01 2.208155850039246471e-01 5.485562882984832633e+00 -3.281242024206864477e-02 3.709145838346625812e+00 3.148872949953800127e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.135200759936680903e+01 2.212673428718829327e-01 5.476417224115442295e+00 -3.286486028177853375e-02 3.712296663839673272e+00 3.152774503359925123e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.133160623494275754e+01 2.217174539029512781e-01 5.467187301532718813e+00 -3.291697330456006682e-02 3.715451380318422370e+00 3.156654951894785621e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.131119358728482460e+01 2.221659239680113529e-01 5.457872932988411030e+00 -3.296876113241501566e-02 3.718609966769255593e+00 3.160514477709562564e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.129077017779140846e+01 2.226127589256508277e-01 5.448473939077447703e+00 -3.302022558141250869e-02 3.721772402359642129e+00 3.164353260831464371e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.127033652837913102e+01 2.230579646220204049e-01 5.438990143240013175e+00 -3.307136846160842886e-02 3.724938666436028445e+00 3.168171479191823903e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.124989316147033236e+01 2.235015468906944025e-01 5.429421371763534232e+00 -3.312219157696714295e-02 3.728108738521755949e+00 3.171969308653962288e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.122944059998056687e+01 2.239435115525349462e-01 5.419767453784574585e+00 -3.317269672528552066e-02 3.731282598315006638e+00 3.175746923040876496e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.120897936730609779e+01 2.243838644155593809e-01 5.410028221290638761e+00 -3.322288569812362202e-02 3.734460225686779822e+00 3.179504494171946083e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.118850998731138802e+01 2.248226112748091254e-01 5.400203509121887180e+00 -3.327276028074022812e-02 3.737641600678911491e+00 3.183242191904808033e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.116803298431659641e+01 2.252597579122227467e-01 5.390293154972761513e+00 -3.332232225201288423e-02 3.740826703502115880e+00 3.186960184140121694e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.114754888308506509e+01 2.256953100965137238e-01 5.380296999393519464e+00 -3.337157338436873982e-02 3.744015514534039024e+00 3.190658636844187490e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.112705820881081920e+01 2.261292735830514877e-01 5.370214885791684267e+00 -3.342051544371943406e-02 3.747208014317336744e+00 3.194337714075339008e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.110656148710605962e+01 2.265616541137456530e-01 5.360046660433409826e+00 -3.346915018939809749e-02 3.750404183557780158e+00 3.197997578010065151e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.108605924398865739e+01 2.269924574169332743e-01 5.349792172444752580e+00 -3.351747937409836620e-02 3.753604003122386512e+00 3.201638388968861687e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.106555200586965348e+01 2.274216892072690732e-01 5.339451273812867882e+00 -3.356550474381547050e-02 3.756807454037576655e+00 3.205260305441805235e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.104504029954075506e+01 2.278493551856186627e-01 5.329023819387112226e+00 -3.361322803778929447e-02 3.760014517487356489e+00 3.208863484113851083e-02 3.251866138591336108e-01 1.535769826744403943e+01 -8.428418828633962079e+00 -5.387765288126635355e+00
1.102452465216183697e+01 2.282754610389545746e-01 5.318509666880071762e+00 -3.366065098844940595e-02 3.763225174811524631e+00 3.212448079889847902e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.100403102368045971e+01 2.281135638316106051e-01 5.307923615858923583e+00 -3.365138044370419995e-02 3.766427248861215826e+00 3.191777659654104066e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.098358485174252230e+01 2.279540300018040866e-01 5.297280877041544045e+00 -3.364209680882814663e-02 3.769608883486174733e+00 3.171567329052514539e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.096318588475959288e+01 2.277968103696150493e-01 5.286581919020612474e+00 -3.363280159982218187e-02 3.772770533126269310e+00 3.151805841908054268e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.094283387696673771e+01 2.276418569055163876e-01 5.275827199984386873e+00 -3.362349625743189796e-02 3.775912641131934588e+00 3.132482262845794757e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.092252858832102547e+01 2.274891227010254202e-01 5.265017168020031946e+00 -3.361418214949767752e-02 3.779035640070077751e+00 3.113585959349928281e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.090226978440013283e+01 2.273385619398746726e-01 5.254152261408523650e+00 -3.360486059550733817e-02 3.782139952021451368e+00 3.095106589282166018e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.088205723630159305e+01 2.271901298700584326e-01 5.243232908910765211e+00 -3.359553287048048370e-02 3.785225988867053193e+00 3.077034094397550906e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.086189072054333415e+01 2.270437827765703909e-01 5.232259530044435891e+00 -3.358620020462586148e-02 3.788294152566494599e+00 3.059358688019011424e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.084177001896569692e+01 2.268994779551034568e-01 5.221232535351661319e+00 -3.357686377799710270e-02 3.791344835426078141e+00 3.042070849380760014e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.082169491863578514e+01 2.267571736865646725e-01 5.210152326656737998e+00 -3.356752470282672179e-02 3.794378420359408199e+00 3.025161311810638937e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.080166521175292260e+01 2.266168292124346451e-01 5.199019297315858879e+00 -3.355818404899477830e-02 3.797395281138331580e+00 3.008621057878287791e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.078168069555442621e+01 2.264784047105022624e-01 5.187833832460203354e+00 -3.354884284921348658e-02 3.800395782637616460e+00 2.992441308811596284e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.076174117222270432e+01 2.263418612714660216e-01 5.176596309231340953e+00 -3.353950210109464536e-02 3.803380281070251723e+00 2.976613519423806226e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.074184644879366957e+01 2.262071608760038988e-01 5.165307097009250725e+00 -3.353016276689432806e-02 3.806349124217311974e+00 2.961129369006192461e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.072199633706681432e+01 2.260742663727648982e-01 5.153966557632767120e+00 -3.352082576412154097e-02 3.809302651648529103e+00 2.945980755323155537e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.070219065351742671e+01 2.259431414568885688e-01 5.142575045612107765e+00 -3.351149195926823171e-02 3.812241194938207123e+00 2.931159787780195092e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.068242921920963617e+01 2.258137506492753632e-01 5.131132908335403364e+00 -3.350216218694673093e-02 3.815165077872297417e+00 2.916658780059964637e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.066271185971010205e+01 2.256860592761041340e-01 5.119640486269686264e+00 -3.349283725346349078e-02 3.818074616651433217e+00 2.902470246147780333e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.064303840500310727e+01 2.255600334491030812e-01 5.108098113155589814e+00 -3.348351793599121246e-02 3.820970120086107258e+00 2.888586891211521873e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.062340868940694882e+01 2.254356400462588506e-01 5.096506116196097835e+00 -3.347420498499459329e-02 3.823851889787036384e+00 2.875001609519015414e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.060382255149177766e+01 2.253128466930876261e-01 5.084864816239361041e+00 -3.346489911774867820e-02 3.826720220349711710e+00 2.861707475106850182e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.058427983399947792e+01 2.251916217446308655e-01 5.073174527955044866e+00 -3.345560100938402281e-02 3.829575399532469504e+00 2.848697739388299233e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.056478038376461548e+01 2.250719342677196533e-01 5.061435560005572043e+00 -3.344631130764479793e-02 3.832417708431174130e+00 2.835965824394968623e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.054532405163609710e+01 2.249537540238700506e-01 5.049648215212894087e+00 -3.343703063683192006e-02 3.835247421646477139e+00 2.823505317597082773e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.052591069239999477e+01 2.248370514523896080e-01 5.037812790720370693e+00 -3.342775959935961189e-02 3.838064807448531734e+00 2.811309969250736646e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.050654016470371666e+01 2.247217976540903939e-01 5.025929578149711752e+00 -3.341849877467797936e-02 3.840870127935529066e+00 2.799373684440402063e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.048721233098143202e+01 2.246079643754363975e-01 5.013998863753227120e+00 -3.340924872122932182e-02 3.843663639187709258e+00 2.787690521888941744e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.046792705738087470e+01 2.244955239929875557e-01 5.002020928561393021e+00 -3.340000996963801705e-02 3.846445591418372167e+00 2.776254687581534639e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.044868421369201350e+01 2.243844494985898219e-01 4.989996048525280337e+00 -3.339078301802043958e-02 3.849216229118190391e+00 2.765060530219786566e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.042948367327651837e+01 2.242747144846789220e-01 4.977924494655256993e+00 -3.338156834544308421e-02 3.851975791197611798e+00 2.754102539733183086e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.041032531299805619e+01 2.241662931299862327e-01 4.965806533156039926e+00 -3.337236641209252036e-02 3.854724511124572928e+00 2.743375340249289834e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.039120901315381218e+01 2.240591601857765403e-01 4.953642425557744033e+00 -3.336317766002553503e-02 3.857462617056874432e+00 2.732873687074625912e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.037213465740715002e+01 2.239532909623282442e-01 4.941432428843134161e+00 -3.335400251373683150e-02 3.860190331971993682e+00 2.722592463411641767e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.035310213272146207e+01 2.238486613158489624e-01 4.929176795571128977e+00 -3.334484137999074727e-02 3.862907873792521318e+00 2.712526675674544960e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.033411132929517429e+01 2.237452476357790210e-01 4.916875773996701504e+00 -3.333569464734504467e-02 3.865615455507700027e+00 2.702671450223529184e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.031516214049818103e+01 2.236430268324491599e-01 4.904529608186964040e+00 -3.332656267846634962e-02 3.868313285291778314e+00 2.693022030192401828e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.029625446280957135e+01 2.235419763250677538e-01 4.892138538133672832e+00 -3.331744581572419067e-02 3.871001566619285406e+00 2.683573772531539295e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.027738819575596629e+01 2.234420740299286334e-01 4.879702799863037121e+00 -3.330834438663735075e-02 3.873680498377413350e+00 2.674322145138521845e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.025856324185082613e+01 2.233432983488873036e-01 4.867222625542514614e+00 -3.329925870435332391e-02 3.876350274975541410e+00 2.665262724023421959e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.023977950653481273e+01 2.232456281581154944e-01 4.854698243584551598e+00 -3.329018906802179434e-02 3.879011086451963131e+00 2.656391190552517129e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.022103689811721416e+01 2.231490427971273838e-01 4.842129878747371663e+00 -3.328113576316051037e-02 3.881663118577896920e+00 2.647703328768891487e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.020233532771841212e+01 2.230535220580702749e-01 4.829517752232897365e+00 -3.327209906201357426e-02 3.884306552958854297e+00 2.639195022787521605e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.018367470921337592e+01 2.229590461752732622e-01 4.816862081781897231e+00 -3.326307922387235910e-02 3.886941567133439968e+00 2.630862254262237437e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.016505495917623136e+01 2.228655958150559668e-01 4.804163081766378518e+00 -3.325407649255944509e-02 3.889568334669643690e+00 2.622701099894476223e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.014647599682615997e+01 2.227731520658279007e-01 4.791420963279017009e+00 -3.324509109299642745e-02 3.892187025258656785e+00 2.614707728998110284e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.012793774397413138e+01 2.226816964284046574e-01 4.778635934220234027e+00 -3.323612323798996737e-02 3.894797804806345187e+00 2.606878401231122605e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.010944012497033384e+01 2.225912108065186967e-01 4.765808199383111621e+00 -3.322717312953397950e-02 3.897400835522462970e+00 2.599209464339962208e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.009098306665255684e+01 2.225016774975558942e-01 4.752937960535949635e+00 -3.321824095908034596e-02 3.899996276007634322e+00 2.591697351955730977e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.007256649829552586e+01 2.224130791835138010e-01 4.740025416502509970e+00 -3.320932690780505070e-02 3.902584281338161265e+00 2.584338581450224340e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.005419035156116792e+01 2.223253989221763982e-01 4.727070763240027063e+00 -3.320043114686970637e-02 3.905165003148716174e+00 2.577129751850018233e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.003585456044980440e+01 2.222386201384996818e-01 4.714074193915045008e+00 -3.319155383767847384e-02 3.907738589712977717e+00 2.570067541806856856e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
1.001755906125224627e+01 2.221527266162028058e-01 4.701035898977155902e+00 -3.318269513213039507e-02 3.910305186022263513e+00 2.563148707622651262e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.999303792502782784e+00 2.220677024895598151e-01 4.687956066230691832e+00 -3.317385517282973872e-02 3.912864933862215011e+00 2.556370081327095228e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.981088694933109906e+00 2.219835322353938822e-01 4.674834880904383816e+00 -3.316503409112649819e-02 3.915417971887579007e+00 2.549728568785107966e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.962913711427333396e+00 2.219002006652919523e-01 4.661672525718872251e+00 -3.315623200526662123e-02 3.917964435695110659e+00 2.543221147853351807e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.944778786977703788e+00 2.218176929179874746e-01 4.648469180952488067e+00 -3.314744902497486490e-02 3.920504457894695260e+00 2.536844866649150612e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.926683868641006825e+00 2.217359944519008419e-01 4.635225024505408520e+00 -3.313868525218704314e-02 3.923038168178747842e+00 2.530596841830413946e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.908628905495772798e+00 2.216550910378561889e-01 4.621940231962057943e+00 -3.312994078124579383e-02 3.925565693389910571e+00 2.524474256916012238e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.890613848600303015e+00 2.215749687519708300e-01 4.608614976651807638e+00 -3.312121569909338981e-02 3.928087157587090594e+00 2.518474360650425209e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.872638650951492068e+00 2.214956139687132008e-01 4.595249429708013977e+00 -3.311251008546162861e-02 3.930602682109888502e+00 2.512594465411377431e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.854703267444437031e+00 2.214170133541249197e-01 4.581843760125457798e+00 -3.310382401305871081e-02 3.933112385641450270e+00 2.506831945659215855e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.836807654832817605e+00 2.213391538592030805e-01 4.568398134816216150e+00 -3.309515754775312069e-02 3.935616384269792878e+00 2.501184236426828508e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.818951771690029418e+00 2.212620227134388384e-01 4.554912718664024140e+00 -3.308651074875446768e-02 3.938114791547638660e+00 2.495648831848934490e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.801135578371072299e+00 2.211856074185082066e-01 4.541387674577168632e+00 -3.307788366879133718e-02 3.940607718550796612e+00 2.490223283729622525e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.783359036975165068e+00 2.211098957421116507e-01 4.527823163539947515e+00 -3.306927635426287759e-02 3.943095273935131928e+00 2.484905200146818663e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.765622111309117059e+00 2.210348757119628138e-01 4.514219344662718569e+00 -3.306068884404923802e-02 3.945577563992152648e+00 2.479692244079511818e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.747924766851538081e+00 2.209605356099366702e-01 4.500576375230459725e+00 -3.305212116839201242e-02 3.948054692703233837e+00 2.474582132069569340e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.730266970717677211e+00 2.208868639663449651e-01 4.486894410750104534e+00 -3.304357335174452903e-02 3.950526761792547692e+00 2.469572632957140260e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.712648691624812258e+00 2.208138495543319202e-01 4.473173604996718566e+00 -3.303504541324450011e-02 3.952993870778731100e+00 2.464661566626983116e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.695069899858317797e+00 2.207414813844011392e-01 4.459414110058443903e+00 -3.302653736685572800e-02 3.955456117025317297e+00 2.459846802783809475e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.677530567238390447e+00 2.206697486990705503e-01 4.445616076380243697e+00 -3.301804922150778504e-02 3.957913595789955608e+00 2.455126259758918725e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.660030667087420753e+00 2.205986409676526372e-01 4.431779652806478786e+00 -3.300958098123348006e-02 3.960366400272453458e+00 2.450497903347254036e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.642570174197993893e+00 2.205281478811565721e-01 4.417904986622359864e+00 -3.300113264530426388e-02 3.962814621661672199e+00 2.445959745674034305e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.625149064801528098e+00 2.204582593473095598e-01 4.403992223594291211e+00 -3.299270420836341450e-02 3.965258349181302489e+00 2.441509844090142961e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.607767316537506375e+00 2.203889654856943103e-01 4.390041508009153048e+00 -3.298429566055708501e-02 3.967697670134548105e+00 2.437146300095482596e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.590424908423326400e+00 2.203202566229998383e-01 4.376052982712538508e+00 -3.297590698766312417e-02 3.970132669947748827e+00 2.432867258289524853e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.573121820824729511e+00 2.202521232883829228e-01 4.362026789145989625e+00 -3.296753817121777369e-02 3.972563432212967260e+00 2.428670905348310344e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.555858035426808783e+00 2.201845562089375652e-01 4.347963067383244784e+00 -3.295918918864008951e-02 3.974990038729563135e+00 2.424555469027175891e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.538633535205590874e+00 2.201175463052695569e-01 4.333861956165536711e+00 -3.295086001335424675e-02 3.977412569544785281e+00 2.420519217188510028e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.521448304400168539e+00 2.200510846871740478e-01 4.319723592935964085e+00 -3.294255061490959646e-02 3.979831102993402148e+00 2.416560456853855676e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.504302328485385587e+00 2.199851626494137014e-01 4.305548113872958993e+00 -3.293426095883969507e-02 3.982245715736397074e+00 2.412677533277140379e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.487195594145125810e+00 2.199197716676027092e-01 4.291335653922817350e+00 -3.292599100549498115e-02 3.984656482798740740e+00 2.408868829030424985e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.470128089246143688e+00 2.198549033941881448e-01 4.277086346831366903e+00 -3.291774071127453322e-02 3.987063477606272333e+00 2.405132763135379992e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.453099802812317876e+00 2.197905496545143333e-01 4.262800325174882055e+00 -3.290951002933191483e-02 3.989466772021721397e+00 2.401467790212206618e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.436110724999414501e+00 2.197267024429766236e-01 4.248477720390209100e+00 -3.290129890967870285e-02 3.991866436379889027e+00 2.397872399644049302e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.419160847070328302e+00 2.196633539192641427e-01 4.234118662804102762e+00 -3.289310729928243693e-02 3.994262539521999944e+00 2.394345114762041343e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.402250161370828252e+00 2.196004964046891772e-01 4.219723281661806880e+00 -3.288493514216295210e-02 3.996655148829252102e+00 2.390884492050471266e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.385378661305770365e+00 2.195381223786012637e-01 4.205291705154890813e+00 -3.287678237948699067e-02 3.999044330255580704e+00 2.387489120371538709e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.368546341315786563e+00 2.194762244748839908e-01 4.190824060448365529e+00 -3.286864894966117639e-02 4.001430148359656158e+00 2.384157620209177708e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.351753196854431849e+00 2.194147954785322652e-01 4.176320473707101577e+00 -3.286053478842330261e-02 4.003812666336135528e+00 2.380888642931447419e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.334999224365777337e+00 2.193538283223084862e-01 4.161781070121563175e+00 -3.285243982893194803e-02 4.006191946046184782e+00 2.377680870070999347e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.318284421262454487e+00 2.192933160834754647e-01 4.147205973932882372e+00 -3.284436400185444110e-02 4.008568048047292720e+00 2.374533012623147865e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.301608785904130983e+00 2.192332519806044211e-01 4.132595308457283068e+00 -3.283630723545312435e-02 4.010941031622389019e+00 2.371443810361081525e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.284972317576405842e+00 2.191736293704561744e-01 4.117949196109885079e+00 -3.282826945567001581e-02 4.013310954808284592e+00 2.368412031167770743e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.268375016470129069e+00 2.191144417449338022e-01 4.103267758427892709e+00 -3.282025058620977737e-02 4.015677874423458249e+00 2.365436470384131920e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.251816883661129864e+00 2.190556827281051056e-01 4.088551116093190885e+00 -3.281225054862108026e-02 4.018041846095190550e+00 2.362515950173030982e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.235297921090340978e+00 2.189973460732932142e-01 4.073799388954364886e+00 -3.280426926237631907e-02 4.020402924286079482e+00 2.359649318898711032e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.218818131544319172e+00 2.189394256602337496e-01 4.059012696048156954e+00 -3.279630664494973674e-02 4.022761162319932637e+00 2.356835450521247918e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.202377518636151166e+00 2.188819154922967691e-01 4.044191155620374012e+00 -3.278836261189391893e-02 4.025116612407070527e+00 2.354073244005646173e-02 3.128653900956788192e-01 9.340884322029904041e+00 -1.037010673166588859e+01 -7.984768848545117592e+00
9.185976086786743267e+00 2.188248096937722986e-01 4.029334885146268697e+00 -3.278043707691473407e-02 4.027469325669038369e+00 2.351361622745196112e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
9.169646766199100796e+00 2.173679543680783199e-01 4.014507470754580254e+00 -3.306315238496846526e-02 4.029822429676950257e+00 2.354818835219783454e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
9.153422343704013642e+00 2.159118333140028489e-01 3.999772452122160260e+00 -3.334187562061351195e-02 4.032178907641824850e+00 2.358108962326359997e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
9.137302603144478397e+00 2.144564756718274900e-01 3.985129879822107313e+00 -3.361665492957538470e-02 4.034538590788831591e+00 2.361228658298891031e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
9.121287320198556259e+00 2.130019110456511100e-01 3.970579808794382881e+00 -3.388753835975125833e-02 4.036901307095678959e+00 2.364174772809797195e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
9.105376262365977524e+00 2.115481694814717040e-01 3.956122298231624868e+00 -3.415457384441492050e-02 4.039266881484498306e+00 2.366944343825579805e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
9.089569188962801860e+00 2.100952814453161122e-01 3.941757411460660165e+00 -3.441780919531103877e-02 4.041635136006624052e+00 2.369534590728241200e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
9.073865851120404002e+00 2.086432778010937628e-01 3.927485215822827502e+00 -3.467729214078703326e-02 4.044005890020888394e+00 2.371942908069101311e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
9.058265991788895022e+00 2.071921897882557650e-01 3.913305782553144319e+00 -3.493307032464815221e-02 4.046378960365582422e+00 2.374166859125756771e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
9.042769345747879939e+00 2.057420489996414914e-01 3.899219186656111003e+00 -3.518519127519625922e-02 4.048754161523877571e+00 2.376204169328325483e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
9.027375639623228309e+00 2.042928873594367922e-01 3.885225506779316884e+00 -3.543370243253233381e-02 4.051131305783003178e+00 2.378052720420046132e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
9.012084591907001396e+00 2.028447371010009825e-01 3.871324825087172350e+00 -3.567865116289459237e-02 4.053510203387682864e+00 2.379710544672501357e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.996895912982839860e+00 2.013976307448658298e-01 3.857517227133056892e+00 -3.592008473870884899e-02 4.055890662687703596e+00 2.381175818926090787e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.981809305158462209e+00 1.999516010771432983e-01 3.843802801728675611e+00 -3.615805032310773215e-02 4.058272490279531297e+00 2.382446858818707339e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.966824462701852738e+00 1.985066811280295496e-01 3.830181640813351773e+00 -3.639259500094617350e-02 4.060655491142529883e+00 2.383522113631812017e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.951941071880868961e+00 1.970629041504250445e-01 3.816653839323525865e+00 -3.662376577697142727e-02 4.063039468769956031e+00 2.384400160976523839e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.937158811008849568e+00 1.956203035989955430e-01 3.803219495060541799e+00 -3.685160954211456202e-02 4.065424225294550276e+00 2.385079701307950620e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.922477350495944037e+00 1.941789131096925969e-01 3.789878708556987608e+00 -3.707617308510823689e-02 4.067809561608858537e+00 2.385559553019355600e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.907896352902787029e+00 1.927387664794139588e-01 3.776631582944208532e+00 -3.729750310910598388e-02 4.070195277480839202e+00 2.385838647740027782e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.893415472998063009e+00 1.912998976460085487e-01 3.763478223819865853e+00 -3.751564621801010274e-02 4.072581171664683808e+00 2.385916025478091243e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.879034357822137125e+00 1.898623406688991211e-01 3.750418739113934752e+00 -3.773064888508967374e-02 4.074967042006707452e+00 2.385790829714158276e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.864752646754489263e+00 1.884261297101177124e-01 3.737453238954878909e+00 -3.794255747880941054e-02 4.077352685546682842e+00 2.385462303187155589e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.850569971583107431e+00 1.869912990155900012e-01 3.724581835537401187e+00 -3.815141826649039170e-02 4.079737898614967051e+00 2.384929783604514478e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.836485956578124856e+00 1.855578828969439986e-01 3.711804642990095715e+00 -3.835727738790954688e-02 4.082122476925259313e+00 2.384192699182236322e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.822500218570981545e+00 1.841259157140107960e-01 3.699121777242077691e+00 -3.856018084116634437e-02 4.084506215662929485e+00 2.383250564417591089e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.808612367035570045e+00 1.826954318576688441e-01 3.686533355891210118e+00 -3.876017450824804922e-02 4.086888909569450057e+00 2.382102976378600370e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.794822004171468421e+00 1.812664657330688989e-01 3.674039498073855103e+00 -3.895730414846770157e-02 4.089270353023029436e+00 2.380749610804718322e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.781128724991841494e+00 1.798390517435377034e-01 3.661640324334280105e+00 -3.915161536124488195e-02 4.091650340115234208e+00 2.379190218015745859e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.767532117415427706e+00 1.784132242751217678e-01 3.649335956494155653e+00 -3.934315359929041467e-02 4.094028664723765587e+00 2.377424619420294774e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.754031762359264945e+00 1.769890176814401805e-01 3.637126517524535974e+00 -3.953196418152651187e-02 4.096405120581881221e+00 2.375452704143332996e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.740627233834045384e+00 1.755664662690635258e-01 3.625012131418975603e+00 -3.971809227357679661e-02 4.098779501344344212e+00 2.373274425445505431e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.727318099044307331e+00 1.741456042836701801e-01 3.612992923066204121e+00 -3.990158285881337252e-02 4.101151600649718176e+00 2.370889797144829642e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.714103918490414102e+00 1.727264658966787825e-01 3.601069018124496424e+00 -4.008248076661956316e-02 4.103521212179454203e+00 2.368298890703301671e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.700984246071158168e+00 1.713090851922462188e-01 3.589240542898567199e+00 -4.026083067122458725e-02 4.105888129714007739e+00 2.365501832135262841e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.687958629189886040e+00 1.698934961549518341e-01 3.577507624216918369e+00 -4.043667705428365122e-02 4.108252147185725178e+00 2.362498798653947171e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.675026608864309097e+00 1.684797326581971011e-01 3.565870389309520938e+00 -4.061006421108086240e-02 4.110613058728552538e+00 2.359290015832586629e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.662187719836152766e+00 1.670678284529303614e-01 3.554328965688482445e+00 -4.078103626927435943e-02 4.112970658725113360e+00 2.355875754991465509e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.649441490682370670e+00 1.656578171568874880e-01 3.542883481030478343e+00 -4.094963716812854287e-02 4.115324741851031476e+00 2.352256330291910627e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.636787443930547425e+00 1.642497322446309915e-01 3.531534063059116768e+00 -4.111591062962464266e-02 4.117675103116259727e+00 2.348432095829799254e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.624225096175083038e+00 1.628436070380430423e-01 3.520280839429542397e+00 -4.127990019011661127e-02 4.120021537903896913e+00 2.344403443410788060e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.611753958193157032e+00 1.614394746971742067e-01 3.509123937615941990e+00 -4.144164919582937756e-02 4.122363842006679491e+00 2.340170800064955356e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.599373535064032126e+00 1.600373682118249596e-01 3.498063484799486922e+00 -4.160120076128977218e-02 4.124701811660815842e+00 2.335734625274716800e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.587083326290608554e+00 1.586373203937506693e-01 3.487099607757437436e+00 -4.175859779158810903e-02 4.127035243577341639e+00 2.331095408903001084e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.574882825919662110e+00 1.572393638691309270e-01 3.476232432755748114e+00 -4.191388299426243580e-02 4.129363934971495453e+00 2.326253669108989050e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.562771522664235135e+00 1.558435310716603239e-01 3.465462085442836848e+00 -4.206709883995195243e-02 4.131687683589778892e+00 2.321209949836874203e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.550748900029057964e+00 1.544498542363560989e-01 3.454788690743884505e+00 -4.221828756660887111e-02 4.134006287734654173e+00 2.315964818797331889e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.538814436434471133e+00 1.530583653936218036e-01 3.444212372758630902e+00 -4.236749120456513584e-02 4.136319546287474225e+00 2.310518865734729338e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.526967605341265966e+00 1.516690963638149259e-01 3.433733254661031520e+00 -4.251475154332251538e-02 4.138627258729439262e+00 2.304872700196714322e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.515207875378857594e+00 1.502820787525648849e-01 3.423351458599156238e+00 -4.266011012097959548e-02 4.140929225160339122e+00 2.299026949585430621e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.503534710471972957e+00 1.488973439463550652e-01 3.413067105598420969e+00 -4.280360825839225197e-02 4.143225246315718202e+00 2.292982257720625403e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.491947569967454257e+00 1.475149231085292612e-01 3.402880315467082362e+00 -4.294528702747323762e-02 4.145515123582327099e+00 2.286739282827926142e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.480445908764369989e+00 1.461348471760447465e-01 3.392791206701879947e+00 -4.308518723696361241e-02 4.147798659011553646e+00 2.280298695753169361e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.469029177442399359e+00 1.447571468564644304e-01 3.382799896397021833e+00 -4.322334947010304795e-02 4.150075655331461277e+00 2.273661178753192194e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.457696822390193603e+00 1.433818526253578252e-01 3.372906500155380627e+00 -4.335981404781512338e-02 4.152345915957309508e+00 2.266827423622573556e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.446448285936771327e+00 1.420089947244142781e-01 3.363111131999901637e+00 -4.349462102320459517e-02 4.154609245000242979e+00 2.259798130177667272e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.435283006480538859e+00 1.406386031597267328e-01 3.353413904288610858e+00 -4.362781021645101981e-02 4.156865447274825875e+00 2.252574005201211926e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.424200418618982056e+00 1.392707077005474470e-01 3.343814927631248324e+00 -4.375942116673770671e-02 4.159114328305132169e+00 2.245155760633222447e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.413199953280582122e+00 1.379053378786575801e-01 3.334314310806516080e+00 -4.388949315010971103e-02 4.161355694329254895e+00 2.237544112461394702e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.402281037852507239e+00 1.365425229733768786e-01 3.324912160684321716e+00 -4.401806525796383290e-02 4.163589352307120350e+00 2.229739796129748958e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.391443096300054805e+00 1.351822919663799860e-01 3.315608582159044637e+00 -4.414517651519333369e-02 4.165815109966000129e+00 2.221743610263286414e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.380685549287285596e+00 1.338246735716500657e-01 3.306403678084478326e+00 -4.427086575875027741e-02 4.168032775844476845e+00 2.213556371848224291e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.370007814305187921e+00 1.324696962458859206e-01 3.297297549202722333e+00 -4.439517156758264471e-02 4.170242159300123319e+00 2.205178901619279236e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.359409305803843893e+00 1.311173881888460790e-01 3.288290294072171438e+00 -4.451813224216529669e-02 4.172443070512612984e+00 2.196612022989345020e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.348889435321879660e+00 1.297677773437791449e-01 3.279382008998936726e+00 -4.463978584726309429e-02 4.174635320486256518e+00 2.187856561656699450e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.338447611616530253e+00 1.284208913982508582e-01 3.270572787969665995e+00 -4.476017015643601188e-02 4.176818721051637873e+00 2.178913344305915406e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.328083240794446951e+00 1.270767577853745556e-01 3.261862722585617380e+00 -4.487932269465952362e-02 4.178993084866386987e+00 2.169783198317425804e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.317795726439715764e+00 1.257354036851007217e-01 3.253251902000069862e+00 -4.499728071468218904e-02 4.181158225415533281e+00 2.160466950889678578e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.307584469744579536e+00 1.243968560260786116e-01 3.244740412855749323e+00 -4.511408119055545368e-02 4.183313957010875050e+00 2.150965428375658725e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.297448869636838253e+00 1.230611414875133897e-01 3.236328339225790884e+00 -4.522976084346475023e-02 4.185460094790085961e+00 2.141279455993815722e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.287388322909110983e+00 1.217282865014958776e-01 3.228015762555155987e+00 -4.534435609621244312e-02 4.187596454715034611e+00 2.131409856891748264e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.277402224346246840e+00 1.203983172554512343e-01 3.219802761604608765e+00 -4.545790312343402084e-02 4.189722853569771921e+00 2.121357452199741991e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.267489966852682670e+00 1.190712596948609453e-01 3.211689412396198318e+00 -4.557043779604766365e-02 4.191839108958050453e+00 2.111123060105397214e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.257650941579660397e+00 1.177471395262449927e-01 3.203675788160210924e+00 -4.568199573097688621e-02 4.193945039300417399e+00 2.100707496008171610e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.247884538050946901e+00 1.164259822202641514e-01 3.195761959284379561e+00 -4.579261224156370991e-02 4.196040463831103295e+00 2.090111571761105527e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.238190144289326611e+00 1.151078130151443057e-01 3.187947993263967827e+00 -4.590232237927770187e-02 4.198125202594488847e+00 2.079336095855248423e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.228567146941010435e+00 1.137926569201492127e-01 3.180233954654346107e+00 -4.601116089115732388e-02 4.200199076441529122e+00 2.068381872839545124e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.219014931401002144e+00 1.124805387193676676e-01 3.172619905024275155e+00 -4.611916225646629786e-02 4.202261907025847343e+00 2.057249703566242996e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.209532881936413062e+00 1.111714829755309636e-01 3.165105902911578895e+00 -4.622636064584773052e-02 4.204313516799888184e+00 2.045940384738289403e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.200120381810451775e+00 1.098655140340965286e-01 3.157692003779609013e+00 -4.633278995851827786e-02 4.206353729010871234e+00 2.034454709271961773e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.190776813404786694e+00 1.085626560273775520e-01 3.150378259975783912e+00 -4.643848377880698680e-02 4.208382367696873239e+00 2.022793465930319140e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.181501558341954805e+00 1.072629328788586855e-01 3.143164720691204561e+00 -4.654347541498305568e-02 4.210399257682889029e+00 2.010957439814122297e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.172293997606983496e+00 1.059663683076110668e-01 3.136051431921800248e+00 -4.664779785599500184e-02 4.212404224577027456e+00 1.998947412107432778e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.163153511668099327e+00 1.046729858327864054e-01 3.129038436431016645e+00 -4.675148380404436227e-02 4.214397094766906271e+00 1.986764160616796837e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.154079480597488327e+00 1.033828087782641403e-01 3.122125773713505303e+00 -4.685456564623128456e-02 4.216377695416192672e+00 1.974408459766489182e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.145071284190763095e+00 1.020958602773273244e-01 3.115313479960498455e+00 -4.695707545756857421e-02 4.218345854461482247e+00 1.961881080947525460e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.136128302086552466e+00 1.008121632774843512e-01 3.108601588026077778e+00 -4.705904500946773983e-02 4.220301400609405285e+00 1.949182792960080929e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.127249913885027155e+00 9.953174054533263371e-02 3.101990127394945507e+00 -4.716050574018994246e-02 4.222244163334127443e+00 1.936314362116908425e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.118435499266151822e+00 9.825461467153615014e-02 3.095479124151233385e+00 -4.726148877544852217e-02 4.224173972875178151e+00 1.923276552853295934e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.109684438107560567e+00 9.698080807591909214e-02 3.089068600948384091e+00 -4.736202490886996103e-02 4.226090660235628071e+00 1.910070127942963686e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.100996110601876410e+00 9.571034301268495359e-02 3.082758576980150433e+00 -4.746214458960726357e-02 4.227994057180618270e+00 1.896695848752169219e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.092369897373828280e+00 9.444324157582920098e-02 3.076549067952502270e+00 -4.756187793281738824e-02 4.229883996236146082e+00 1.883154475642716263e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.083805179596987855e+00 9.317952570479755281e-02 3.070440086056475781e+00 -4.766125469836908490e-02 4.231760310688026827e+00 1.869446767929743708e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.075301339110451337e+00 9.191921719051612816e-02 3.064431639941755048e+00 -4.776030427761701613e-02 4.233622834580810235e+00 1.855573483693062631e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.066857758535677547e+00 9.066233768196624299e-02 3.058523734690803852e+00 -4.785905568747468586e-02 4.235471402716346034e+00 1.841535379302833286e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.058473821393198122e+00 8.940890869351644787e-02 3.052716371793613437e+00 -4.795753755724480039e-02 4.237305850651572392e+00 1.827333208322546101e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.050148912220015163e+00 8.815895161343753617e-02 3.047009549122538630e+00 -4.805577810037462566e-02 4.239126014694744704e+00 1.812967719418541457e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.041882416687785806e+00 8.691248771416341945e-02 3.041403260906998085e+00 -4.815380509077973881e-02 4.240931731899031831e+00 1.798439653018372997e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.033673721722600192e+00 8.566953816522282494e-02 3.035897497707420900e+00 -4.825164582787120487e-02 4.242722840051757593e+00 1.783749735862263583e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.025522215626622824e+00 8.443012405023418709e-02 3.030492246387952449e+00 -4.834933987236075120e-02 4.244499177656729572e+00 1.768901085273728857e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.017427269250603672e+00 8.319425842939387472e-02 3.025187499810967573e+00 -4.844745261001424247e-02 4.246260630439635086e+00 1.754014528317881724e-02 2.593669801508600159e-01 -1.678549179218191512e+01 -1.880178270222130266e+01 -1.926194749987734056e+01
8.009388201225943860e+00 8.196193029162071597e-02 3.019983275624792629e+00 -4.854641894581784162e-02 4.248007226278287085e+00 1.739186664723149298e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
8.001404357970507419e+00 8.073069386090682420e-02 3.014879712830138114e+00 -4.864669379564665747e-02 4.249739039157285347e+00 1.724447945487680642e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.993475091998771376e+00 7.950296227754882761e-02 3.009876946760747352e+00 -4.874782240768030239e-02 4.251456139320081817e+00 1.709760669593692051e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.985599727966783412e+00 7.827872144471831328e-02 3.004974990319750461e+00 -4.884980517084416829e-02 4.253158576482195308e+00 1.695121332950103726e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.977777596834767948e+00 7.705795837617024358e-02 3.000173852702635369e+00 -4.895264054908082807e-02 4.254846396667945285e+00 1.680526006279173604e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.970008036003425111e+00 7.584066169805607494e-02 2.995473539265506968e+00 -4.905632337328667131e-02 4.256519641585130742e+00 1.665969872053930934e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.962290389660724443e+00 7.462682286465534276e-02 2.990874051208828988e+00 -4.916084055763347838e-02 4.258178347257777219e+00 1.651446064381135309e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.954624009761102066e+00 7.341644028327756755e-02 2.986375384718639392e+00 -4.926615565327609192e-02 4.259822540445285632e+00 1.636941495494827203e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.947008261785644123e+00 7.220956744477809164e-02 2.981977526149722557e+00 -4.937201041868551771e-02 4.261452218656209823e+00 1.622383450915768077e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.939442559200308835e+00 7.100635150114369132e-02 2.977680423318672887e+00 -4.947785108383295771e-02 4.263067231233796051e+00 1.607618783330914264e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.931926321215167164e+00 6.980674478870342592e-02 2.973484017166330151e+00 -4.958400412148660646e-02 4.264667415445357435e+00 1.592730541903156910e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.924458955909281954e+00 6.861074943004408233e-02 2.969388256119943836e+00 -4.969053452795214182e-02 4.266252655702800212e+00 1.577732194440607805e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.917039872139142176e+00 6.741837275624251724e-02 2.965393087035125941e+00 -4.979747693736692044e-02 4.267822845020202926e+00 1.562629300284532757e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.909668481087123837e+00 6.622962381675971677e-02 2.961498454121514801e+00 -4.990485503462824962e-02 4.269377880414545245e+00 1.547424685473469154e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.902344196965448653e+00 6.504451256373033896e-02 2.957704298489067796e+00 -5.001268679135097844e-02 4.270917660991367271e+00 1.532119838753343705e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.895066437433580830e+00 6.386304956726514270e-02 2.954010557898694600e+00 -5.012098658201531720e-02 4.272442086928323057e+00 1.516715479244789416e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.887834623886542218e+00 6.268524589811555470e-02 2.950417166602559593e+00 -5.022976622306726813e-02 4.273951058860949281e+00 1.501211837655905094e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.880648181671070951e+00 6.151111307554451429e-02 2.946924055232372996e+00 -5.033903566619651188e-02 4.275444477480413674e+00 1.485608815032120854e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.873506540240651219e+00 6.034066304291370308e-02 2.943531150723921019e+00 -5.044880366092886759e-02 4.276922243257189393e+00 1.469906082128419333e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.866409133262362907e+00 5.917390815586944658e-02 2.940238376268442533e+00 -5.055907812876826724e-02 4.278384256245172601e+00 1.454103143652035746e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.859355398700850870e+00 5.801086117739914089e-02 2.937045651277204517e+00 -5.066986633176198684e-02 4.279830415938545407e+00 1.438199381489366560e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.852344778889637666e+00 5.685153527667979878e-02 2.933952891353468928e+00 -5.078117498864176405e-02 4.281260621165211333e+00 1.422194085582987114e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.845376720593245423e+00 5.569594402993149895e-02 2.930960008269628325e+00 -5.089301035998475969e-02 4.282674770006822840e+00 1.406086476786531231e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.838450675062468953e+00 5.454410142230155939e-02 2.928066909948033647e+00 -5.100537831227034552e-02 4.284072759738775105e+00 1.389875724283324079e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.831566098084433492e+00 5.339602185023335085e-02 2.925273500444512731e+00 -5.111828436707457207e-02 4.285454486785609696e+00 1.373560959199100068e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.824722450028604115e+00 5.225172012400865901e-02 2.922579679933866359e+00 -5.123173373948908954e-02 4.286819846688588065e+00 1.357141285473355621e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.817919195889616368e+00 5.111121147028614697e-02 2.919985344696829355e+00 -5.134573136852091380e-02 4.288168734083073197e+00 1.340615788705277686e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.811155805327586243e+00 4.997451153453678213e-02 2.917490387108117478e+00 -5.146028194137997058e-02 4.289501042683957266e+00 1.323983543467916434e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.804431752706389780e+00 4.884163638332394280e-02 2.915094695625272792e+00 -5.157538991300242293e-02 4.290816665277789710e+00 1.307243619438287069e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.797746517130314636e+00 4.771260250640455003e-02 2.912798154778083237e+00 -5.169105952178062319e-02 4.292115493720547015e+00 1.290395086592684322e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.791099582479396268e+00 4.658742681864543045e-02 2.910600645158404998e+00 -5.180729480220991334e-02 4.293397418940208432e+00 1.273437019648652850e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.784490437443682076e+00 4.546612666176024636e-02 2.908502043410245097e+00 -5.192409959497919919e-02 4.294662330943459061e+00 1.256368501887351885e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.777918575556644676e+00 4.434871980587927476e-02 2.906502222219990550e+00 -5.204147755490078076e-02 4.295910118825941204e+00 1.239188628455946926e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.771383495227902394e+00 4.323522445096883438e-02 2.904601050306687693e+00 -5.215943215697972646e-02 4.297140670785585037e+00 1.221896509224947372e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.764884699775402410e+00 4.212565922811953995e-02 2.902798392412291317e+00 -5.227796670085312070e-02 4.298353874138596709e+00 1.204491271257318065e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.758421697457180244e+00 4.102004320072407534e-02 2.901094109291814327e+00 -5.239708431377793074e-02 4.299549615337740605e+00 1.186972060932881684e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.751994001502808374e+00 3.991839586556555214e-02 2.899488057703311306e+00 -5.251678795230834557e-02 4.300727779992585376e+00 1.169338045761729623e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.745601130144620150e+00 3.882073715383720786e-02 2.897980090397646702e+00 -5.263708040277523953e-02 4.301888252891425068e+00 1.151588415913200499e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.739242606648792488e+00 3.772708743211344168e-02 2.896570056107991231e+00 -5.275796428066046456e-02 4.303030918024589369e+00 1.133722385481851502e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.732917959346351289e+00 3.663746750329062440e-02 2.895257799539005639e+00 -5.287944202894429013e-02 4.304155658608901369e+00 1.115739193508287833e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.726626721664170638e+00 3.555189860751416242e-02 2.894043161355663418e+00 -5.300151591549497748e-02 4.305262357113035954e+00 1.097638104770409968e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.720368432156009320e+00 3.447040242310595026e-02 2.892925978171677848e+00 -5.312418802956377778e-02 4.306350895283562963e+00 1.079418410359333017e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.714142634533640575e+00 3.339300106750320296e-02 2.891906082537493372e+00 -5.324746027744604870e-02 4.307421154171464650e+00 1.061079428053734661e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.707948877698107992e+00 3.231971709821634259e-02 2.890983302927808918e+00 -5.337133437736901048e-02 4.308473014158930248e+00 1.042620502506535519e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.701786715771147485e+00 3.125057351380967213e-02 2.890157463728602938e+00 -5.349581185366826530e-02 4.309506354986251786e+00 1.024041005258474572e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.695655708126803773e+00 3.018559375490419833e-02 2.889428385223633544e+00 -5.362089403031854856e-02 4.310521055778652411e+00 1.005340334594185397e-02 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.689555419423259153e+00 2.912480170519731598e-02 2.888795883580386192e+00 -5.374658202388804540e-02 4.311516995072897984e+00 9.865179152576964913e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.683485419634892288e+00 2.806822169248906346e-02 2.888259770835457374e+00 -5.387287673599059495e-02 4.312494050843564075e+00 9.675731980457564010e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.677445284084578603e+00 2.701587848969940614e-02 2.887819854879351666e+00 -5.399977884531487193e-02 4.313452100528840205e+00 9.485056592989196331e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.671434593476233132e+00 2.596779731585564799e-02 2.887475939440688144e+00 -5.412728879931453380e-02 4.314391021055785203e+00 9.293148003118209891e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.665452933927590529e+00 2.492400383702377334e-02 2.887227824069809934e+00 -5.425540680564752000e-02 4.315310688864962607e+00 9.100001466854102175e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.659499897003210656e+00 2.388452416715219906e-02 2.887075304121798691e+00 -5.438413282345610361e-02 4.316210979934405501e+00 8.905612476450240622e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.653575079747693799e+00 2.284938486879146274e-02 2.887018170738902878e+00 -5.451346655458160634e-02 4.317091769802896550e+00 8.709976753489579240e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.647678084719077951e+00 2.181861295364878953e-02 2.887056210832395386e+00 -5.464340743480841645e-02 4.317952933592560605e+00 8.513090242125782164e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.641808520022388862e+00 2.079223588293233754e-02 2.887189207063880048e+00 -5.477395462523124842e-02 4.318794346030798259e+00 8.314949102729389530e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.635965999343296673e+00 1.977028156743654980e-02 2.887416937826078112e+00 -5.490510700383687687e-02 4.319615881471618124e+00 8.115549706182695333e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.630150141981841827e+00 1.875277836731736175e-02 2.887739177223129339e+00 -5.503686315738712254e-02 4.320417413916437077e+00 7.914888629055769412e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.624360572886176080e+00 1.773975509150427579e-02 2.888155695050450333e+00 -5.516922137368343582e-02 4.321198817034452411e+00 7.712962649879214101e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.618596922686257322e+00 1.673124099669548448e-02 2.888666256774198082e+00 -5.530217963428523537e-02 4.321959964182704894e+00 7.509768746707139696e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.612858827727448485e+00 1.572726578588250212e-02 2.889270623510395541e+00 -5.543573560774399389e-02 4.322700728425971306e+00 7.305304096136703944e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.607145930103942355e+00 1.472785960635195762e-02 2.889968552003778335e+00 -5.556988664340378747e-02 4.323420982556631209e+00 7.099566073918924664e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.601457877691954579e+00 1.373305304711463538e-02 2.890759794606428734e+00 -5.570462976580616704e-02 4.324120599114688268e+00 6.892552257260185951e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.595794324182613799e+00 1.274287713571510029e-02 2.891644099256266642e+00 -5.583996166972358260e-02 4.324799450408098878e+00 6.684260428875699739e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.590154929114476978e+00 1.175736333437959330e-02 2.892621209455469966e+00 -5.597587871583149105e-02 4.325457408533602610e+00 6.474688582816313584e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.584539357905602408e+00 1.077654353546500694e-02 2.893690864248899430e+00 -5.611237692701499802e-02 4.326094345398220575e+00 6.263834932049513332e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.578947281885112908e+00 9.800450056177644614e-03 2.894852798202604216e+00 -5.624945198529188867e-02 4.326710132741594883e+00 6.051697917735483941e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.573378378324180815e+00 8.829115632536918903e-03 2.896106741382486582e+00 -5.638709922932066271e-02 4.327304642159339743e+00 5.838276220100780366e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.567832330466377933e+00 7.862573412566079695e-03 2.897452419333200080e+00 -5.652531365245007378e-02 4.327877745127555187e+00 5.623568770776663645e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.562308827557323809e+00 6.900856948699191605e-03 2.898889553057357737e+00 -5.666408990125583467e-02 4.328429313028636649e+00 5.407574766437444821e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.556807564873587957e+00 5.944000189400865282e-03 2.900417858995120390e+00 -5.680342227450137227e-02 4.328959217178510954e+00 5.190293683547102070e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.551328243750787372e+00 4.992037470002398496e-03 2.902037049004235758e+00 -5.694330472245225094e-02 4.329467328855388430e+00 4.971725294000691603e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.545870571610847399e+00 4.045003502764936594e-03 2.903746830340593998e+00 -5.708373084646921336e-02 4.329953519330117295e+00 4.751869681431098759e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.540434261988375297e+00 3.102933366186764498e-03 2.905546905639358801e+00 -5.722469389880186635e-02 4.330417659898193605e+00 4.530727257941772126e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.535019034556126982e+00 2.165862493577880993e-03 2.907436972896729976e+00 -5.736618678250460235e-02 4.330859621913449864e+00 4.308298781022251549e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.529624615149530520e+00 1.233826660930365925e-03 2.909416725452390384e+00 -5.750820205139786645e-02 4.331279276823442714e+00 4.084585370405418095e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.524250735790250388e+00 3.068619741177129948e-04 2.911485851972675842e+00 -5.765073191000136960e-02 4.331676496206504190e+00 3.859588524633084106e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.518896467459771138e+00 -6.199465098084184795e-04 2.913644506711231319e+00 -5.781334386403780279e-02 4.332053325818438161e+00 3.687564433736475068e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.513560386093491417e+00 -1.543732731698204763e-03 2.915893294572483363e+00 -5.797752592532248034e-02 4.332413940099732130e+00 3.524378982051181580e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.508242561234574453e+00 -2.463536368443157171e-03 2.918231850741666022e+00 -5.813907653723422719e-02 4.332758133734739836e+00 3.359157127521891686e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.502943064143312135e+00 -3.379304711406879661e-03 2.920659806395238256e+00 -5.829801392185551129e-02 4.333085704775800018e+00 3.191932790099610492e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.497661967853336940e+00 -4.290985762041010787e-03 2.923176788733635512e+00 -5.845435625559596005e-02 4.333396454687495236e+00 3.022740294774736193e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.492399347228765549e+00 -5.198528257350766568e-03 2.925782421004195388e+00 -5.860812166784561822e-02 4.333690188387182118e+00 2.851614372132918809e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.487155279019153120e+00 -6.101881695114360141e-03 2.928476322526559095e+00 -5.875932824006855487e-02 4.333966714285580224e+00 2.678590158936360391e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.481929841912192458e+00 -7.000996358816361821e-03 2.931258108720539823e+00 -5.890799400522797602e-02 4.334225844327409760e+00 2.503703198440157453e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.476723116584119921e+00 -7.895823342250578303e-03 2.934127391136438501e+00 -5.905413694743679581e-02 4.334467394032032850e+00 2.326989440160790856e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.471535185747792518e+00 -8.786314573744367917e-03 2.937083777487782044e+00 -5.919777500173311474e-02 4.334691182534038845e+00 2.148485238829131276e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.466366134198415772e+00 -9.672422839953630919e-03 2.940126871686446375e+00 -5.933892605388810249e-02 4.334897032623666213e+00 1.968227352282710292e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.461216048856903704e+00 -1.055410180917601415e-02 2.943256273880126894e+00 -5.947760794016387909e-02 4.335084770786958863e+00 1.786252938080497722e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.456085018810865606e+00 -1.143130605412917902e-02 2.946471580492104003e+00 -5.961383844695100631e-02 4.335254227245506797e+00 1.602599548656832981e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.450973135353217813e+00 -1.230399107414128189e-02 2.949772384263247726e+00 -5.974763531022798252e-02 4.335405235995624551e+00 1.417305124868053611e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.445880492018429386e+00 -1.317211331670203878e-02 2.953158274296203700e+00 -5.987901621479897046e-02 4.335537634846801325e+00 1.230407987824267899e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.440807184616408776e+00 -1.403563019832474237e-02 2.956628836101690361e+00 -6.000799879327960856e-02 4.335651265459243398e+00 1.041946828938179141e-03 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.435753311264044818e+00 -1.489450012467239542e-02 2.960183651646836722e+00 -6.013460062481418289e-02 4.335745973380329410e+00 8.519606981614907728e-04 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.430718972414423362e+00 -1.574868250990441032e-02 2.963822299405487026e+00 -6.025883923351988553e-02 4.335821608079803546e+00 6.604889904160014726e-04 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.425704270883730196e+00 -1.659813779520413410e-02 2.967544354410393659e+00 -6.038073208666528552e-02 4.335878022983517432e+00 4.675714302600539980e-04 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.420709311875866909e+00 -1.744282746645157978e-02 2.971349388307217509e+00 -6.050029659260004050e-02 4.335915075505559102e+00 2.732480548607291019e-04 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.415734203004795688e+00 -1.828271407101001236e-02 2.975236969410255838e+00 -6.061755009846113429e-02 4.335932627078594059e+00 7.755919536761259796e-05 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.410779054314631686e+00 -1.911776123359952215e-02 2.979206662759812385e+00 -6.073250988768765651e-02 4.335930543182269226e+00 -1.194545431952021008e-04 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.405843978297499852e+00 -1.994793367123505468e-02 2.983258030181130671e+00 -6.084519317738096289e-02 4.335908693369538547e+00 -3.177523033860118725e-04 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.400929089909181080e+00 -2.077319720721071405e-02 2.987390630344801234e+00 -6.095561711555042700e-02 4.335866951290781479e+00 -5.172929980067496498e-04 2.593207602932655620e-01 -1.680808982276594321e+01 -1.880908292604541643e+01 -1.927170848180991669e+01
7.396034506582555679e+00 -2.159351878411636463e-02 2.991604018828567746e+00 -6.106379877828684716e-02 4.335805194715601552e+00 -7.180353338165603371e-04 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.391160348266121005e+00 -2.240886958357014500e-02 2.995897748336695976e+00 -6.116975580704829552e-02 4.335723305574410880e+00 -9.199373951458197224e-04 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.386306737406540535e+00 -2.321921571597001729e-02 3.000271368607742239e+00 -6.127350447324252797e-02 4.335621169951871856e+00 -1.122958010734452679e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.381473798927963514e+00 -2.402452754967753651e-02 3.004724426323953868e+00 -6.137506162030285234e-02 4.335498678079634516e+00 -1.327055419528703605e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.376661660263719611e+00 -2.482477661459497886e-02 3.009256465334257058e+00 -6.147444400854751995e-02 4.335355724370866248e+00 -1.532187756701740072e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.371870451358982557e+00 -2.561993561026349939e-02 3.013867026721835707e+00 -6.157166831260044854e-02 4.335192207429295230e+00 -1.738313080329586527e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.367100304671325262e+00 -2.640997841298383178e-02 3.018555648872634389e+00 -6.166675111896716827e-02 4.335008030055576889e+00 -1.945389398231645202e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.362351355169166389e+00 -2.719488008196779827e-02 3.023321867544712660e+00 -6.175970892379323285e-02 4.334803099250979841e+00 -2.153374694851838828e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.357623740328124384e+00 -2.797461686453102045e-02 3.028165215938378729e+00 -6.185055813082856319e-02 4.334577326218377102e+00 -2.362226958066251589e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.352917600125300268e+00 -2.874916620033903317e-02 3.033085224767034571e+00 -6.193931504961714546e-02 4.334330626360573646e+00 -2.571904205813293348e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.348233077031491867e+00 -2.951850672472073472e-02 3.038081422328664072e+00 -6.202599589392776558e-02 4.334062919275976533e+00 -2.782364512452584551e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.343570316001366116e+00 -3.028261827106446327e-02 3.043153334577897162e+00 -6.211061678043772877e-02 4.333774128751652022e+00 -2.993566034768770784e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.338929464461598329e+00 -3.104148187231328335e-02 3.048300485198587317e+00 -6.219319372767790483e-02 4.333464182753798077e+00 -3.205467037546145485e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.334310672297006839e+00 -3.179507976157715243e-02 3.053522395676837586e+00 -6.227374265524432406e-02 4.333133013415687351e+00 -3.418025918649172240e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.329714091834691914e+00 -3.254339537188046666e-02 3.058818585374413868e+00 -6.235227938327841946e-02 4.332780557023127699e+00 -3.631201233552669525e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.325139877826213564e+00 -3.328641333506440758e-02 3.064188571602490807e+00 -6.242881963221532521e-02 4.332406753997498861e+00 -3.844951719273499800e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.320588187427825133e+00 -3.402411947986401508e-02 3.069631869695662818e+00 -6.250337902279719249e-02 4.332011548876428364e+00 -4.059236317663058105e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.316059180178794641e+00 -3.475650082918052552e-02 3.075147993086173148e+00 -6.257597307634629735e-02 4.331594890292171485e+00 -4.274014198026677980e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.311553017977836966e+00 -3.548354559656997226e-02 3.080736453378301043e+00 -6.264661721529087013e-02 4.331156730947765432e+00 -4.489244779042268936e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.307069865057695957e+00 -3.620524318196930574e-02 3.086396760422852381e+00 -6.271532676393490324e-02 4.330697027591022596e+00 -4.704887749956100304e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.302609887957904888e+00 -3.692158416668163412e-02 3.092128422391705822e+00 -6.278211694946175814e-02 4.330215740986448125e+00 -4.920903091038660027e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.298173255495759904e+00 -3.763256030764237925e-02 3.097930945852358953e+00 -6.284700290316044824e-02 4.329712835885144884e+00 -5.137251093288001252e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.293760138735550846e+00 -3.833816453098821270e-02 3.103803835842428249e+00 -6.290999966186225367e-02 4.329188280992786630e+00 -5.353892377371949514e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.289370710956084132e+00 -3.903839092495078184e-02 3.109746595944054448e+00 -6.297112216957480302e-02 4.328642048935735787e+00 -5.570787911804077341e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.285005147616537613e+00 -3.973323473209726397e-02 3.115758728358164920e+00 -6.303038527930007739e-02 4.328074116225383960e+00 -5.787899030351404545e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.280663626320701631e+00 -4.042269234093973096e-02 3.121839733978548637e+00 -6.308780375502247295e-02 4.327484463220786282e+00 -6.005187448674518050e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.276346326779640883e+00 -4.110676127693530663e-02 3.127989112465700661e+00 -6.314339227385264153e-02 4.326873074089672144e+00 -6.222615280203119305e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.272053430772832172e+00 -4.178544019289898159e-02 3.134206362320393069e+00 -6.319716542831291251e-02 4.326239936767906968e+00 -6.440145051252075918e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.267785122107822460e+00 -4.245872885885086656e-02 3.140490980956928802e+00 -6.324913772874986295e-02 4.325585042917478695e+00 -6.657739715384795864e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.263541586578464937e+00 -4.312662815131954736e-02 3.146842464776041570e+00 -6.329932360585975581e-02 4.324908387883085403e+00 -6.875362667032252663e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.259323011921778424e+00 -4.378914004212295513e-02 3.153260309237400527e+00 -6.334773741331285735e-02 4.324209970647400425e+00 -7.092977754377299653e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.255129587773486932e+00 -4.444626758664813049e-02 3.159744008931685055e+00 -6.339439343046263109e-02 4.323489793785079804e+00 -7.310549291514982680e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.250961505622295356e+00 -4.509801491165091325e-02 3.166293057652189269e+00 -6.343930586512624981e-02 4.322747863415594693e+00 -7.528042069900506804e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.246818958762956342e+00 -4.574438720259652036e-02 3.172906948465926025e+00 -6.348248885642325534e-02 4.321984189154953526e+00 -7.745421369097286318e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.242702142248183428e+00 -4.638539069056162034e-02 3.179585173784192254e+00 -6.352395647765943232e-02 4.321198784066379694e+00 -7.962652966838137947e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.238611252839473487e+00 -4.702103263871840882e-02 3.186327225432568078e+00 -6.356372273924358607e-02 4.320391664610020221e+00 -8.179703148413233066e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.234546488956888233e+00 -4.765132132842076623e-02 3.193132594720312856e+00 -6.360180159162519276e-02 4.319562850591751157e+00 -8.396538715398827249e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.230508050627863170e+00 -4.827626604491256496e-02 3.200000772509133284e+00 -6.363820692824152803e-02 4.318712365111134766e+00 -8.613126993741159268e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.226496139435096389e+00 -4.889587706267767286e-02 3.206931249281291141e+00 -6.367295258846331074e-02 4.317840234508608432e+00 -8.829435841210160618e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.222510958463581154e+00 -4.951016563045110980e-02 3.213923515207026238e+00 -6.370605236052842568e-02 4.316946488311953267e+00 -9.045433654237813523e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.218552712246839143e+00 -5.011914395591043209e-02 3.220977060211266174e+00 -6.373751998445381650e-02 4.316031159182112553e+00 -9.261089374156174919e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.214621606712417368e+00 -5.072282519006623969e-02 3.228091374039596673e+00 -6.376736915491626467e-02 4.315094282858412456e+00 -9.476372492850141174e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.210717849126706547e+00 -5.132122341137024257e-02 3.235265946323471642e+00 -6.379561352409314490e-02 4.314135898103248934e+00 -9.691253057840111540e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.206841648039138626e+00 -5.191435360955923978e-02 3.242500266644638529e+00 -6.382226670445491357e-02 4.313156046646294151e+00 -9.905701676809713571e-03 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.202993213225831859e+00 -5.250223166925285095e-02 3.249793824598756320e+00 -6.384734227150166974e-02 4.312154773128273888e+00 -1.011968952159375199e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.199172755632727849e+00 -5.308487435332270854e-02 3.257146109858185756e+00 -6.387085376643650281e-02 4.311132125044378149e+00 -1.033318833164147306e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.195380487318296936e+00 -5.366229928605042998e-02 3.264556612233935784e+00 -6.389281469876896546e-02 4.310088152687344909e+00 -1.054617041697021584e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.191616621395852782e+00 -5.423452493609134950e-02 3.272024821736740474e+00 -6.391323854884259359e-02 4.309022909090278297e+00 -1.075860866062439310e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.187881371975547218e+00 -5.480157059926074603e-02 3.279550228637257980e+00 -6.393213877028076919e-02 4.307936449969242076e+00 -1.097047652065467026e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.184174954106096855e+00 -5.536345638115899165e-02 3.287132323525367550e+00 -6.394952879234579168e-02 4.306828833665679035e+00 -1.118174803163208067e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.180497583716292986e+00 -5.592020317965158693e-02 3.294770597368554377e+00 -6.396542202220660556e-02 4.305700121088703369e+00 -1.139239780571168169e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.176849477556362267e+00 -5.647183266721996636e-02 3.302464541569364531e+00 -6.397983184711079907e-02 4.304550375657306027e+00 -1.160240103326021927e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.173230853139216379e+00 -5.701836727319834625e-02 3.310213648021920196e+00 -6.399277163645741839e-02 4.303379663242520969e+00 -1.181173348306210728e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.169641928681660836e+00 -5.755983016591186691e-02 3.318017409167478782e+00 -6.400425474376718327e-02 4.302188052109588767e+00 -1.202037150211787350e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.166082923045600239e+00 -5.809624523473068403e-02 3.325875318049027918e+00 -6.401429450854727310e-02 4.300975612860163722e+00 -1.222829201504904706e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.162554055679301257e+00 -5.862763707205448371e-02 3.333786868364905676e+00 -6.402290425804832430e-02 4.299742418374594699e+00 -1.243547252312328551e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.159055546558759531e+00 -5.915403095524158356e-02 3.341751554521434464e+00 -6.403009730891159879e-02 4.298488543754326763e+00 -1.264189110291335724e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.155587616129217565e+00 -5.967545282849631011e-02 3.349768871684559723e+00 -6.403588696870471386e-02 4.297214066264451127e+00 -1.284752640460341648e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.152150485246886014e+00 -6.019192928472817672e-02 3.357838315830489861e+00 -6.404028653734465670e-02 4.295919065276443405e+00 -1.305235764995578591e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.148744375120910099e+00 -6.070348754739592761e-02 3.365959383795326776e+00 -6.404330930840723690e-02 4.294603622211120353e+00 -1.325636462995131298e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.145369507255627362e+00 -6.121015545234925054e-02 3.374131573323680300e+00 -6.404496857032232482e-02 4.293267820481851516e+00 -1.345952770211610722e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.142026103393160241e+00 -6.171196142968060627e-02 3.382354383116264351e+00 -6.404527760745476472e-02 4.291911745438047987e+00 -1.366182778754730827e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.138714385456387035e+00 -6.220893448559924876e-02 3.390627312876469457e+00 -6.404424970107087944e-02 4.290535484308967362e+00 -1.386324636765031218e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.135434575492332065e+00 -6.270110418433925970e-02 3.398949863355905432e+00 -6.404189813019105226e-02 4.289139126147858860e+00 -1.406376548059966487e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.132186895616007938e+00 -6.318850063011301199e-02 3.407321536398914663e+00 -6.403823617232901055e-02 4.287722761776471714e+00 -1.426336771753562369e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.128971567954759614e+00 -6.367115444912112288e-02 3.415741834986051995e+00 -6.403327710411856055e-02 4.286286483729961461e+00 -1.446203621850819694e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.125788814593135179e+00 -6.414909677162977664e-02 3.424210263276529442e+00 -6.402703420182913330e-02 4.284830386202211017e+00 -1.465975466818021308e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.122638857518325040e+00 -6.462235921412572137e-02 3.432726326649627069e+00 -6.401952074177132135e-02 4.283354564991594948e+00 -1.485650729130079915e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.119521918566198870e+00 -6.509097386155912601e-02 3.441289531745066910e+00 -6.401075000059408548e-02 4.281859117447203822e+00 -1.505227884796040382e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.116438219367977602e+00 -6.555497324968405370e-02 3.449899386502351284e+00 -6.400073525547535225e-02 4.280344142415558828e+00 -1.524705462863827632e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.113387981297563556e+00 -6.601439034750593293e-02 3.458555400199070373e+00 -6.398948978420804234e-02 4.278809740187827337e+00 -1.544082044905311854e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.110371425419564240e+00 -6.646925853984521348e-02 3.467257083488173741e+00 -6.397702686518359771e-02 4.277256012447564260e+00 -1.563356264482738955e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.107388772438035573e+00 -6.691961161002592251e-02 3.476003948434215118e+00 -6.396335977727531097e-02 4.275683062218996078e+00 -1.582526806597550975e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.104440242645964965e+00 -6.736548372269761387e-02 3.484795508548569121e+00 -6.394850179962392744e-02 4.274090993815864437e+00 -1.601592407122601897e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.101526055875526211e+00 -6.780690940679875989e-02 3.493631278823624342e+00 -6.393246621132804564e-02 4.272479912790844381e+00 -1.620551852218749672e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.098646431449128436e+00 -6.824392353866952365e-02 3.502510775765956819e+00 -6.391526629104206381e-02 4.270849925885555010e+00 -1.639403977736784979e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.095801588131274151e+00 -6.867656132532121149e-02 3.511433517428490525e+00 -6.389691531648443446e-02 4.269201140981174092e+00 -1.658147668605631370e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.092991744081253991e+00 -6.910485828786974705e-02 3.520399023441645792e+00 -6.387742656385909934e-02 4.267533667049670854e+00 -1.676781858207735537e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.090217116806690534e+00 -6.952885024513988377e-02 3.529406815043483636e+00 -6.385681330719308879e-02 4.265847614105670260e+00 -1.695305527742538287e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.087477923117955214e+00 -6.994857329744673391e-02 3.538456415108852671e+00 -6.383508881759340781e-02 4.264143093158959452e+00 -1.713717705578897063e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.084774379083469853e+00 -7.036406381056083126e-02 3.547547348177543913e+00 -6.381226636242620653e-02 4.262420216167644327e+00 -1.732017466597312108e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.082106699985907916e+00 -7.077535839986268118e-02 3.556679140481459278e+00 -6.378835920442148255e-02 4.260679095991972254e+00 -1.750203931522777145e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.079475100279306155e+00 -7.118249391469234910e-02 3.565851319970802624e+00 -6.376338060070652070e-02 4.258919846348825367e+00 -1.768276266249066767e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.076879793547107944e+00 -7.158550742289941649e-02 3.575063416339300471e+00 -6.373734380177126235e-02 4.257142581766891531e+00 -1.786233681155239075e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.074320992461135660e+00 -7.198443619559832807e-02 3.584314961048460368e+00 -6.371026205036894874e-02 4.255347417542525434e+00 -1.804075430415116865e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.071798908741513401e+00 -7.237931769213387656e-02 3.593605487350874927e+00 -6.368214858035521619e-02 4.253534469696298892e+00 -1.821800811300488404e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.069313753117540955e+00 -7.277018954526121020e-02 3.602934530312581263e+00 -6.365301661546911294e-02 4.251703854930256377e+00 -1.839409163478745654e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.066865735289526995e+00 -7.315708954654455420e-02 3.612301626834482526e+00 -6.362287936805910427e-02 4.249855690585872203e+00 -1.856899868305658674e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.064455063891592168e+00 -7.354005563197849038e-02 3.621706315672844845e+00 -6.359175003775761892e-02 4.247990094602715594e+00 -1.874272348113962053e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.062081946455437631e+00 -7.391912586783541683e-02 3.631148137458874103e+00 -6.355964181010718972e-02 4.246107185477834278e+00 -1.891526065498410486e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.059746589375092363e+00 -7.429433843674246307e-02 3.640626634717388121e+00 -6.352656785514154691e-02 4.244207082225846861e+00 -1.908660522597937018e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.057449197872085023e+00 -7.466573162396511476e-02 3.650141351884867991e+00 -6.349254135344031824e-02 4.242289904339822115e+00 -1.925675260108999573e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.055189975953338966e+00 -7.503334380353170185e-02 3.659691835330814769e+00 -6.345757565250906285e-02 4.240355771753764991e+00 -1.942569855053187869e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.052969126354659224e+00 -7.539721342382238456e-02 3.669277633386111681e+00 -6.342168442331939937e-02 4.238404804807454518e+00 -1.959343918592384298e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.050786850477036793e+00 -7.575737899291359878e-02 3.678898296374822241e+00 -6.338488167756758940e-02 4.236437124212810268e+00 -1.975997095226938657e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.048643348325287050e+00 -7.611387906411747062e-02 3.688553376644632564e+00 -6.334718173928076401e-02 4.234452851020732211e+00 -1.992529062432086759e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.046538818450253316e+00 -7.646675222178817011e-02 3.698242428595292175e+00 -6.330859921294774983e-02 4.232452106588294072e+00 -2.008939530317730912e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.044473457894393498e+00 -7.681603706740081083e-02 3.707965008705143894e+00 -6.326914895880676737e-02 4.230435012546315932e+00 -2.025228241209168362e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.042447462140279058e+00 -7.716177220589279240e-02 3.717720675555969745e+00 -6.322884607040854532e-02 4.228401690767377374e+00 -2.041394969198585818e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.040461025062019651e+00 -7.750399623227971491e-02 3.727508989856139987e+00 -6.318770584966267034e-02 4.226352263334266723e+00 -2.057439519714597195e-02 2.593206996562447131e-01 -1.680812074643642617e+01 -1.880909326826271766e+01 -1.927172216890362577e+01
7.038514338879788390e+00 -7.784274771856616870e-02 3.737329514461968039e+00 -6.314574378635293139e-02 4.224286852508868151e+00 -2.073361729041717921e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.036607593968084551e+00 -7.817805485242851349e-02 3.747181813890704039e+00 -6.310297340276369016e-02 4.222205580623393573e+00 -2.089161619164445205e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.034740978961520064e+00 -7.850996647450737831e-02 3.757065454847462238e+00 -6.305941264597761386e-02 4.220108570132249604e+00 -2.104838925612102091e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.032914680867641266e+00 -7.883852101335220297e-02 3.766980006747768783e+00 -6.301507743328343958e-02 4.217995943658474189e+00 -2.120393574547878995e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.031128884884623176e+00 -7.916375682503457023e-02 3.776925041224864277e+00 -6.296998379275649260e-02 4.215867823884461352e+00 -2.135825520981672609e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.029383774368524129e+00 -7.948571218153539786e-02 3.786900132143415920e+00 -6.292414783509039933e-02 4.213724333523324539e+00 -2.151134748349296799e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.027679530803066399e+00 -7.980442525945066756e-02 3.796904855611695329e+00 -6.287758573725953093e-02 4.211565595290768904e+00 -2.166321267974783207e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.026016333771279321e+00 -8.011993412898495148e-02 3.806938789992578176e+00 -6.283031373990898005e-02 4.209391731877533793e+00 -2.181385118399950529e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.024394360929410830e+00 -8.043227674326151877e-02 3.817001515913129861e+00 -6.278234812355035221e-02 4.207202865922360147e+00 -2.196326364920805560e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.022813787982858713e+00 -8.074149092793980742e-02 3.827092616272923298e+00 -6.273370518265174167e-02 4.204999119985509459e+00 -2.211145099145891274e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.021274788663958155e+00 -8.104761437113605638e-02 3.837211676251168324e+00 -6.268440123750200488e-02 4.202780616522852064e+00 -2.225841438188519428e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.019777534711855616e+00 -8.135068461366457004e-02 3.847358283312520832e+00 -6.263445260133712611e-02 4.200547477860486545e+00 -2.240415524297172806e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.018322195853778034e+00 -8.165073903956286683e-02 3.857532027211954873e+00 -6.258387556677419417e-02 4.198299826169971105e+00 -2.254867524302119411e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.016908939788442545e+00 -8.194781486694772965e-02 3.867732499998284723e+00 -6.253268641884519863e-02 4.196037783444077185e+00 -2.269197628804881656e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.015537932170946789e+00 -8.224194913916661742e-02 3.877959296016689539e+00 -6.248090138553796802e-02 4.193761471473124836e+00 -2.283406051981964197e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.014209336598939082e+00 -8.253317871623321034e-02 3.888212011910374244e+00 -6.242853666346265262e-02 4.191471011821932713e+00 -2.297493030661647284e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.012923314601110292e+00 -8.282154026661395219e-02 3.898490246620754274e+00 -6.237560838761073423e-02 4.189166525807241470e+00 -2.311458823948439600e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.011680025625980583e+00 -8.310707025924214675e-02 3.908793601387326788e+00 -6.232213262011352534e-02 4.186848134475841476e+00 -2.325303712671753995e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.010479627033396000e+00 -8.338980495591008513e-02 3.919121679745849463e+00 -6.226812536465393955e-02 4.184515958583126860e+00 -2.339027998585922752e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.009322274086088100e+00 -8.366978040387587634e-02 3.929474087526334092e+00 -6.221360251779685380e-02 4.182170118572359208e+00 -2.352632004196104215e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.008208119943618364e+00 -8.394703242883061467e-02 3.939850432849532957e+00 -6.215857991167787755e-02 4.179810734554374463e+00 -2.366116071696160866e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.007137315656786214e+00 -8.422159662810554948e-02 3.950250326123007305e+00 -6.210307325018191160e-02 4.177437926287943526e+00 -2.379480562954931766e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.006110010163552282e+00 -8.449350836418524635e-02 3.960673380036194402e+00 -6.204709816137589373e-02 4.175051813160655101e+00 -2.392725858374895875e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.005126350286131398e+00 -8.476280275850546497e-02 3.971119209554644591e+00 -6.199067012921916087e-02 4.172652514170352767e+00 -2.405852356935677186e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.004186480728852970e+00 -8.502951468550812297e-02 3.981587431913695241e+00 -6.193380455055270267e-02 4.170240147907160910e+00 -2.418860475024669707e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.003290544077467317e+00 -8.529367876699768536e-02 3.992077666611151265e+00 -6.187651666411433937e-02 4.167814832536016034e+00 -2.431750646522474330e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.002438680799094151e+00 -8.555532936674473121e-02 4.002589535399479814e+00 -6.181882161190928315e-02 4.165376685779782484e+00 -2.444523321607007527e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.001631029243168491e+00 -8.581450058535904091e-02 4.013122662277281094e+00 -6.176073436563239705e-02 4.162925824902898420e+00 -2.457178966882078708e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.000867725643713513e+00 -8.607122625545370054e-02 4.023676673479858579e+00 -6.170226979008471696e-02 4.160462366695516501e+00 -2.469718064177163844e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.000148904121352267e+00 -8.632553993698977024e-02 4.034251197469831851e+00 -6.164344257358744111e-02 4.157986427458291168e+00 -2.482141110657008765e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.999474696688040787e+00 -8.657747491300528397e-02 4.044845864925997958e+00 -6.158426728082384144e-02 4.155498122987481224e+00 -2.494448617739798008e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.998845233249789466e+00 -8.682706418539869186e-02 4.055460308733319863e+00 -6.152475830723532629e-02 4.152997568560883757e+00 -2.506641110994089344e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.998260641613706312e+00 -8.707434047120705956e-02 4.066094163970156217e+00 -6.146492989237790222e-02 4.150484878923871079e+00 -2.518719129457821712e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.997721047491769042e+00 -8.731933619884255093e-02 4.076747067897434462e+00 -6.140479612962614769e-02 4.147960168276386028e+00 -2.530683225015904411e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.997226574508955466e+00 -8.756208350482590219e-02 4.087418659945003974e+00 -6.134437092044001116e-02 4.145423550260011858e+00 -2.542533962315324247e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.996777344209321292e+00 -8.780261423055707448e-02 4.098108581699209552e+00 -6.128366803662838036e-02 4.142875137945841502e+00 -2.554271917645763168e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.996373476063533658e+00 -8.804095991937115062e-02 4.108816476889452396e+00 -6.122270104560578741e-02 4.140315043822729635e+00 -2.565897679163062217e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.996015087478361316e+00 -8.827715181391680710e-02 4.119541991373440126e+00 -6.116148336623024317e-02 4.137743379785864484e+00 -2.577411845844100602e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.995702293803316429e+00 -8.851122085349943935e-02 4.130284773124176745e+00 -6.110002824260087756e-02 4.135160257126194061e+00 -2.588815027263079507e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.995435208342052569e+00 -8.874319767194926989e-02 4.141044472213827099e+00 -6.103834871959096936e-02 4.132565786519822204e+00 -2.600107843346026112e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.995213942360900106e+00 -8.897311259544593565e-02 4.151820740799371023e+00 -6.097645770192096359e-02 4.129960078018248382e+00 -2.611290923331803862e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.995038605098529594e+00 -8.920099564059204289e-02 4.162613233107452793e+00 -6.091436788545398495e-02 4.127343241038968102e+00 -2.622364905986656475e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.994909303778445775e+00 -8.942687651286615469e-02 4.173421605417320102e+00 -6.085209179080863784e-02 4.124715384356233194e+00 -2.633330438822372929e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.994826143617735248e+00 -8.965078460494882440e-02 4.184245516046176228e+00 -6.078964177921244993e-02 4.122076616092726020e+00 -2.644188177511637775e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.994789227839429913e+00 -8.987274899548201856e-02 4.195084625332077266e+00 -6.072702999429755583e-02 4.119427043711269221e+00 -2.654938786024116718e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.994798657685020515e+00 -9.009279844799598924e-02 4.205938595616683706e+00 -6.066426842068376596e-02 4.116766774006978657e+00 -2.665582935633936668e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.994854532424233717e+00 -9.031096140977043496e-02 4.216807091229792803e+00 -6.060136886378874460e-02 4.114095913100173973e+00 -2.676121304715573315e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.994956949369042221e+00 -9.052726601117515315e-02 4.227689778470978155e+00 -6.053834291357548802e-02 4.111414566429225204e+00 -2.686554578692334355e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.995106003886429669e+00 -9.074174006505782153e-02 4.238586325592025972e+00 -6.047520200450418049e-02 4.108722838743970485e+00 -2.696883449061440383e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.995301789409118065e+00 -9.095441106610734072e-02 4.249496402780720494e+00 -6.041195738539337917e-02 4.106020834099780359e+00 -2.707108613315067566e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.995544397450399465e+00 -9.116530619068320684e-02 4.260419682141784570e+00 -6.034862009081815720e-02 4.103308655851536813e+00 -2.717230774842363181e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.995833917617614084e+00 -9.137445229667226498e-02 4.271355837678709300e+00 -6.028520099693002871e-02 4.100586406648166538e+00 -2.727250642022914853e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.996170437623453253e+00 -9.158187592329558591e-02 4.282304545277067831e+00 -6.022171079865201726e-02 4.097854188427809241e+00 -2.737168928104470253e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.996554043301002501e+00 -9.178760329134920404e-02 4.293265482685188594e+00 -6.015815997774509594e-02 4.095112102412903354e+00 -2.746986351166365303e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.996984818618350310e+00 -9.199166030353558843e-02 4.304238329495102100e+00 -6.009455884613415511e-02 4.092360249105697179e+00 -2.756703633360170144e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.997462845690274769e+00 -9.219407254467111568e-02 4.315222767125530545e+00 -6.003091754941573127e-02 4.089598728284446594e+00 -2.766321500558288626e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.997988204792826572e+00 -9.239486528225175632e-02 4.326218478802797307e+00 -5.996724602391320658e-02 4.086827638999606549e+00 -2.775840682454695438e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.998560974379078203e+00 -9.259406346723428327e-02 4.337225149540882008e+00 -5.990355401751309289e-02 4.084047079570213512e+00 -2.785261912048759766e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.999181231091674782e+00 -9.279169173465723341e-02 4.348242466123754646e+00 -5.983985112771639941e-02 4.081257147580977573e+00 -2.794585924981366279e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
6.999849049776301513e+00 -9.298777440444559728e-02 4.359270117087032936e+00 -5.977614675489632823e-02 4.078457939879562844e+00 -2.803813459703507344e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.000564503497749058e+00 -9.318233548254498122e-02 4.370307792697739835e+00 -5.971245009796635056e-02 4.075649552573864298e+00 -2.812945257230805435e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.001327663554363312e+00 -9.337539866202020089e-02 4.381355184935223690e+00 -5.964877019841219319e-02 4.072832081029768680e+00 -2.821982060440589649e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.002138599490418613e+00 -9.356698732406999730e-02 4.392411987473600732e+00 -5.958511592926545725e-02 4.070005619869451863e+00 -2.830924613921521199e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.002997379111222997e+00 -9.375712453937525004e-02 4.403477895662171626e+00 -5.952149596548663574e-02 4.067170262969613148e+00 -2.839773664002988307e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.003904068499004154e+00 -9.394583306961236391e-02 4.414552606505243837e+00 -5.945791879435998600e-02 4.064326103459880990e+00 -2.848529958399561440e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.004858732026434609e+00 -9.413313536884765353e-02 4.425635818643719688e+00 -5.939439275770958676e-02 4.061473233721770271e+00 -2.857194245561328616e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.005861432369536068e+00 -9.431905358496099623e-02 4.436727232337149829e+00 -5.933092602052114639e-02 4.058611745387955771e+00 -2.865767274751756383e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.006912230523158591e+00 -9.450360956138512125e-02 4.447826549443839816e+00 -5.926752655677351711e-02 4.055741729341464819e+00 -2.874249795956021480e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.008011185816502397e+00 -9.468682483893292590e-02 4.458933473400921166e+00 -5.920420216258359680e-02 4.052863275715109737e+00 -2.882642559530235876e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.009158355926297546e+00 -9.486872065749153704e-02 4.470047709206213860e+00 -5.914096049309740949e-02 4.049976473891423012e+00 -2.890946315634582153e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.010353796889810418e+00 -9.504931795777372960e-02 4.481168963400238070e+00 -5.907780903048967525e-02 4.047081412502829600e+00 -2.899161814345894983e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.011597563120052889e+00 -9.522863738334577666e-02 4.492296944046519691e+00 -5.901475507416814592e-02 4.044178179431753506e+00 -2.907289805552622924e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.012889707420995045e+00 -9.540669928272951794e-02 4.503431360711900311e+00 -5.895180574926763700e-02 4.041266861810926869e+00 -2.915331038678146622e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.014230281000889633e+00 -9.558352371139761106e-02 4.514571924448328666e+00 -5.888896804319537770e-02 4.038347546024129819e+00 -2.923286262143847541e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.015619333484752751e+00 -9.575913043375330891e-02 4.525718347775340433e+00 -5.882624878289121478e-02 4.035420317707211879e+00 -2.931156223419696324e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.017056912928940626e+00 -9.593353892537080652e-02 4.536870344660885124e+00 -5.876365462115009514e-02 4.032485261749033434e+00 -2.938941668985069894e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.018543065835952000e+00 -9.610676837532014516e-02 4.548027630501981555e+00 -5.870119204000619900e-02 4.029542462292549310e+00 -2.946643344128469302e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.020077837168273938e+00 -9.627883768846197399e-02 4.559189922106146042e+00 -5.863886737668038557e-02 4.026592002736183673e+00 -2.954261992536561660e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.021661270360323392e+00 -9.644976548761391433e-02 4.570356937674390885e+00 -5.857668683057525721e-02 4.023633965735594842e+00 -2.961798356080698816e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.023293407331778759e+00 -9.661957011590405209e-02 4.581528396783104640e+00 -5.851465643698419705e-02 4.020668433205416115e+00 -2.969253174928520450e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.024974288501810271e+00 -9.678826963926469296e-02 4.592704020365217410e+00 -5.845278206808340177e-02 4.017695486321025911e+00 -2.976627187391669288e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.026703952803083020e+00 -9.695588184895610750e-02 4.603883530691563308e+00 -5.839106943910555431e-02 4.014715205520491992e+00 -2.983921129729148747e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.028482437694298035e+00 -9.712242426399517181e-02 4.615066651353476601e+00 -5.832952413883451398e-02 4.011727670506835430e+00 -2.991135735723994549e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.030309779171773243e+00 -9.728791413353285455e-02 4.626253107246207641e+00 -5.826815161471370075e-02 4.008732960250532606e+00 -2.998271736711061522e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.032186011782655122e+00 -9.745236843943645699e-02 4.637442624551010084e+00 -5.820695715985705482e-02 4.005731152991934607e+00 -3.005329861585088330e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.034111168638342626e+00 -9.761580389893645404e-02 4.648634930717054914e+00 -5.814594591535363760e-02 4.002722326243775441e+00 -3.012310836663580071e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.036085281427670424e+00 -9.777823696729126546e-02 4.659829754443575389e+00 -5.808512287619307934e-02 3.999706556793821921e+00 -3.019215385519888328e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.038108380428758082e+00 -9.793968384035491026e-02 4.671026825663172843e+00 -5.802449291884146515e-02 3.996683920707800208e+00 -3.026044228614566470e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.040180494520010157e+00 -9.810016045709345212e-02 4.682225875525883652e+00 -5.796406078747081553e-02 3.993654493332526201e+00 -3.032798083337359674e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.042301651192540035e+00 -9.825968250228010736e-02 4.693426636382047157e+00 -5.790383108285293567e-02 3.990618349298945766e+00 -3.039477664022078099e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.044471876562741208e+00 -9.841826540923948041e-02 4.704628841765072345e+00 -5.784380826463597636e-02 3.987575562525245587e+00 -3.046083681834490728e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.046691195384659601e+00 -9.857592436260402546e-02 4.715832226374397251e+00 -5.778399665444585581e-02 3.984526206220075917e+00 -3.052616844656885417e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.048959631061627817e+00 -9.873267430102414255e-02 4.727036526059124277e+00 -5.772440045517875096e-02 3.981470352885950970e+00 -3.059077856821316652e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.051277205656504066e+00 -9.888852991975888296e-02 4.738241477802931811e+00 -5.766502375646534451e-02 3.978408074322901999e+00 -3.065467418986630305e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.053643939902811688e+00 -9.904350567338636446e-02 4.749446819708213141e+00 -5.760587051621753052e-02 3.975339441632079751e+00 -3.071786228248863521e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.056059853216435584e+00 -9.919761577859767532e-02 4.760652290979756174e+00 -5.754694456184929890e-02 3.972264525219353803e+00 -3.078034978061137267e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.058524963707117905e+00 -9.935087421699478893e-02 4.771857631908619446e+00 -5.748824959264186435e-02 3.969183394798998510e+00 -3.084214358146497581e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.061039288189742358e+00 -9.950329473788857571e-02 4.783062583856237282e+00 -5.742978918406145550e-02 3.966096119397466868e+00 -3.090325054395781645e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.063602842194621090e+00 -9.965489086101055050e-02 4.794266889239467311e+00 -5.737156680955941834e-02 3.963002767357351352e+00 -3.096367748601902212e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.066215639976956453e+00 -9.980567587915335770e-02 4.805470291516431125e+00 -5.731358583256517675e-02 3.959903406341498844e+00 -3.102343118490950499e-02 2.593209192097470916e-01 -1.680801365387583957e+01 -1.880905874206065675e+01 -1.927167597666727872e+01
7.068877694527335720e+00 -9.995566286093951480e-02 4.816672535171448999e+00 -5.725584949656332273e-02 3.956798103337034966e+00 -3.108251837770913129e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.071588950610449231e+00 -1.001023640056358660e-01 4.827873256955721004e+00 -5.719784148546761676e-02 3.953686905458290823e+00 -3.114132775348810861e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.074349351014961762e+00 -1.002482957684325271e-01 4.839072095499588499e+00 -5.714008956965535568e-02 3.950569859960163743e+00 -3.119947190809381141e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.077158903905839793e+00 -1.003934707536631443e-01 4.850268799617007076e+00 -5.708259664695380237e-02 3.947447033022711160e+00 -3.125695767505476397e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.080017616229727473e+00 -1.005379013470017596e-01 4.861463119110905673e+00 -5.702536551833205236e-02 3.944318490144987255e+00 -3.131379184052468512e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.082925493723733368e+00 -1.006815997182003708e-01 4.872654804759601888e+00 -5.696839888764840959e-02 3.941184296149823574e+00 -3.136998114306338570e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.085882540924980155e+00 -1.008245778239209578e-01 4.883843608302529837e+00 -5.691169934957828608e-02 3.938044515188528383e+00 -3.142553227456349602e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.088888761180415443e+00 -1.009668474106058533e-01 4.895029282425758410e+00 -5.685526939121482437e-02 3.934899210745570031e+00 -3.148045187985608340e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.091944156656428078e+00 -1.011084200173352488e-01 4.906211580747735113e+00 -5.679911139422250815e-02 3.931748445643304724e+00 -3.153474655629147361e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.095048728348276157e+00 -1.012493069786710304e-01 4.917390257805251963e+00 -5.674322763696263566e-02 3.928592282046743378e+00 -3.158842285335106831e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.098202476089280566e+00 -1.013895194274802153e-01 4.928565069039679614e+00 -5.668762029976419370e-02 3.925430781468364216e+00 -3.164148727198155125e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.101405398559095694e+00 -1.015290682976574821e-01 4.939735770784158930e+00 -5.663229148180669303e-02 3.922264004773058144e+00 -3.169394626285194916e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.104657493291629322e+00 -1.016679643268089545e-01 4.950902120251194916e+00 -5.657724319061957496e-02 3.919092012183126528e+00 -3.174580622731326685e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.107958756683677493e+00 -1.018062180590227211e-01 4.962063875519576506e+00 -5.652247733766771476e-02 3.915914863283182168e+00 -3.179707351775280105e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.111309184003514972e+00 -1.019438398476366081e-01 4.973220795521386073e+00 -5.646799574032770885e-02 3.912732617025057369e+00 -3.184775443734363248e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.114708769399304522e+00 -1.020808398579873266e-01 4.984372640029228307e+00 -5.641380012386797149e-02 3.909545331732737328e+00 -3.189785523981680804e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.118157505907333871e+00 -1.022172280701403452e-01 4.995519169643678481e+00 -5.635989212340086763e-02 3.906353065107315281e+00 -3.194738212925842674e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.121655385460070598e+00 -1.023530142815993471e-01 5.006660145780958970e+00 -5.630627328672382914e-02 3.903155874231965861e+00 -3.199634125984161803e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.125202398893606848e+00 -1.024882081099415670e-01 5.017795330661289022e+00 -5.625294508858344478e-02 3.899953815576998384e+00 -3.204473873448297760e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.128798535954465443e+00 -1.026228189953741349e-01 5.028924487297957491e+00 -5.619990892779004599e-02 3.896746945004987861e+00 -3.209258060521035655e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.132443785306969986e+00 -1.027568562033558258e-01 5.040047379485846690e+00 -5.614716611992541517e-02 3.893535317775811411e+00 -3.213987287394918374e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.136138134540700229e+00 -1.028903288272268318e-01 5.051163771789910051e+00 -5.609471789889970000e-02 3.890318988551661583e+00 -3.218662149245384019e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.139881570177788461e+00 -1.030232457908159399e-01 5.062273429533870051e+00 -5.604256541875843323e-02 3.887098011402067677e+00 -3.223283236223240672e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.143674077680050694e+00 -1.031556158510247151e-01 5.073376118789122202e+00 -5.599070975546223405e-02 3.883872439808922383e+00 -3.227851133449124998e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.147515641455962410e+00 -1.032874476003881603e-01 5.084471606363858420e+00 -5.593915190863944092e-02 3.880642326671515097e+00 -3.232366421009861407e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.151406244867473561e+00 -1.034187494696108822e-01 5.095559659792402663e+00 -5.588789280423752531e-02 3.877407724311566550e+00 -3.236829673947663050e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.155345870236284433e+00 -1.035495297300304263e-01 5.106640047325185172e+00 -5.583693330687803519e-02 3.874168684478320746e+00 -3.241241462157820608e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.159334498849618811e+00 -1.036797964960106955e-01 5.117712537919315352e+00 -5.578627421661867813e-02 3.870925258353686171e+00 -3.245602350441377515e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.163372110966465200e+00 -1.038095577273867864e-01 5.128776901228692786e+00 -5.573591626336856647e-02 3.867677496557280215e+00 -3.249912898579469106e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.167458685823850928e+00 -1.039388212319079241e-01 5.139832907594120037e+00 -5.568586010833608685e-02 3.864425449151447367e+00 -3.254173661339618273e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.171594201642980337e+00 -1.040675946676550973e-01 5.150880328033620614e+00 -5.563610634564044449e-02 3.861169165646268553e+00 -3.258385188481725120e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.175778635635222891e+00 -1.041958855454331312e-01 5.161918934232962108e+00 -5.558665550389721433e-02 3.857908695004566013e+00 -3.262548024765535987e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.180011964007968928e+00 -1.043237012311369616e-01 5.172948498536375617e+00 -5.553750804777816269e-02 3.854644085646897977e+00 -3.266662709959545358e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.184294161970345982e+00 -1.044510489480919707e-01 5.183968793937482999e+00 -5.548866437954556169e-02 3.851375385456545786e+00 -3.270729778851261954e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.188625203738777891e+00 -1.045779357793651804e-01 5.194979594070439965e+00 -5.544012484227910098e-02 3.848102641784492572e+00 -3.274749761242144730e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.193005062542023431e+00 -1.047043686699982434e-01 5.205980673201744402e+00 -5.539188973031285157e-02 3.844825901454447248e+00 -3.278723181874945020e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.197433710625960934e+00 -1.048303544291970257e-01 5.216971806222376884e+00 -5.534395928353005867e-02 3.841545210767872476e+00 -3.282650560519966704e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.201911119258749494e+00 -1.049558997325601567e-01 5.227952768639560155e+00 -5.529633368469619170e-02 3.838260615508920282e+00 -3.286532412030403194e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.206437258735945761e+00 -1.050810111242917178e-01 5.238923336568611866e+00 -5.524901306085504976e-02 3.834972160949341458e+00 -3.290369246358576527e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.211012098385495506e+00 -1.052056950193871326e-01 5.249883286724993603e+00 -5.520199748472971041e-02 3.831679891853377651e+00 -3.294161568572976512e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.215635606572608829e+00 -1.053299577057924263e-01 5.260832396416541989e+00 -5.515528697609942133e-02 3.828383852482637018e+00 -3.297909878876339324e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.220307750704516359e+00 -1.054538053465367553e-01 5.271770443535892525e+00 -5.510888150315260137e-02 3.825084086600949007e+00 -3.301614672624714197e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.225028497235108205e+00 -1.055772439818381814e-01 5.282697206553082836e+00 -5.506278098381627711e-02 3.821780637479202714e+00 -3.305276440347483524e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.229797811669461893e+00 -1.057002795311826615e-01 5.293612464508342441e+00 -5.501698528706247537e-02 3.818473547900162579e+00 -3.308895667768286392e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.234615658568223751e+00 -1.058229177953711464e-01 5.304515997005110783e+00 -5.497149423654738853e-02 3.815162860163268554e+00 -3.312472835804002730e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.239482001551528434e+00 -1.059451644584906010e-01 5.315407584203669877e+00 -5.492630761832594660e-02 3.811848616089469122e+00 -3.316008420526204981e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.244396803302846521e+00 -1.060670250898622657e-01 5.326287006814922620e+00 -5.488142517494149636e-02 3.808530857026024563e+00 -3.319502893255885795e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.249360025573087007e+00 -1.061885051460127322e-01 5.337154046093896653e+00 -5.483684660446884462e-02 3.805209623851228518e+00 -3.322956720608751663e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.254371629184631409e+00 -1.063096099726231480e-01 5.348008483833386784e+00 -5.479257156172004373e-02 3.801884956979101116e+00 -3.326370364519778272e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.259431574035269286e+00 -1.064303448064519431e-01 5.358850102357763490e+00 -5.474859965942814599e-02 3.798556896364057689e+00 -3.329744282268451427e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.264539819102034279e+00 -1.065507147772311036e-01 5.369678684516954625e+00 -5.470493046940919785e-02 3.795225481505550835e+00 -3.333078926504667167e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.269696322444947789e+00 -1.066707249095361215e-01 5.380494013680596765e+00 -5.466156352370273031e-02 3.791890751452687169e+00 -3.336374745275252907e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.274901041210667607e+00 -1.067903801246298107e-01 5.391295873732346422e+00 -5.461849831569100949e-02 3.788552744808816541e+00 -3.339632182051080478e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.280153931636046849e+00 -1.069096852422799782e-01 5.402084049064363569e+00 -5.457573430119730395e-02 3.785211499736094609e+00 -3.342851675754736351e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.285454949051604068e+00 -1.070286449825511438e-01 5.412858324571949709e+00 -5.453327089956340468e-02 3.781867053960016989e+00 -3.346033660788721997e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.290804047884892114e+00 -1.071472639675680461e-01 5.423618485648375120e+00 -5.449110749597540354e-02 3.778519444773927205e+00 -3.349178567051860206e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.296201181663542812e+00 -1.072655467232177529e-01 5.434364318180179509e+00 -5.444924344813823619e-02 3.775168709043535742e+00 -3.352286819914720994e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.301646303018180184e+00 -1.073834976808184932e-01 5.445095608542704468e+00 -5.440767808238219233e-02 3.771814883211414671e+00 -3.355358840298588302e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.307139363685544176e+00 -1.075011211788059334e-01 5.455812143595387909e+00 -5.436641069226650497e-02 3.768458003301415005e+00 -3.358395044728870044e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.312680314511581514e+00 -1.076184214644002601e-01 5.466513710677155302e+00 -5.432544053955754015e-02 3.765098104923047639e+00 -3.361395845365353768e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.318269105454452195e+00 -1.077354026952482419e-01 5.477200097601964579e+00 -5.428476685519751516e-02 3.761735223275834539e+00 -3.364361650032739182e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.323905685587469350e+00 -1.078520689410404632e-01 5.487871092654494909e+00 -5.424438884025404445e-02 3.758369393153627058e+00 -3.367292862251520386e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.329590003101960960e+00 -1.079684241851038562e-01 5.498526484585988250e+00 -5.420430566685090906e-02 3.755000648948894959e+00 -3.370189881269194249e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.335322005310063176e+00 -1.080844723259697798e-01 5.509166062610230341e+00 -5.416451647908017419e-02 3.751629024656984779e+00 -3.373053102091769229e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.341101638647446137e+00 -1.082002171789178679e-01 5.519789616399679133e+00 -5.412502039389596731e-02 3.748254553880343565e+00 -3.375882915515556609e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.346928848675970514e+00 -1.083156624774957721e-01 5.530396936081728221e+00 -5.408581650199019430e-02 3.744877269832714184e+00 -3.378679708159219863e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.352803580086280988e+00 -1.084308118750151179e-01 5.540987812235114163e+00 -5.404690386865040885e-02 3.741497205343295551e+00 -3.381443862496062019e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.358725776700338450e+00 -1.085456689460237850e-01 5.551562035886457025e+00 -5.400828153461306735e-02 3.738114392860873547e+00 -3.384175756886403930e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.364695381473852720e+00 -1.086602371877496143e-01 5.562119398506987444e+00 -5.396994851882630506e-02 3.734728864457920849e+00 -3.386875765591541160e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.370712336498463024e+00 -1.087745200214886299e-01 5.572659692009699128e+00 -5.393190382247435577e-02 3.731340651834702538e+00 -3.389544258776450852e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.376776583003926469e+00 -1.088885207939810501e-01 5.583182708746535106e+00 -5.389414642515082121e-02 3.727949786323331960e+00 -3.392181602588695277e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.382888061360421972e+00 -1.090022427787920301e-01 5.593688241505446079e+00 -5.385667528476296290e-02 3.724556298891766204e+00 -3.394788159200006622e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.389046711080814234e+00 -1.091156891776714905e-01 5.604176083507566908e+00 -5.381948933829571596e-02 3.721160220147764708e+00 -3.397364286839404252e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.395252470822861746e+00 -1.092288631218917283e-01 5.614646028404514766e+00 -5.378258750255947990e-02 3.717761580342815009e+00 -3.399910339826428540e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.401505278391374176e+00 -1.093417676735628646e-01 5.625097870275808987e+00 -5.374596867492182489e-02 3.714360409376026073e+00 -3.402426668604479482e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.407805070740320019e+00 -1.094544058269266706e-01 5.635531403626418800e+00 -5.370963173402341917e-02 3.710956736797987876e+00 -3.404913619774239952e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.414151783974885390e+00 -1.095667805096286612e-01 5.645946423384425650e+00 -5.367357554047839929e-02 3.707550591814596785e+00 -3.407371536127169753e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.420545353353489304e+00 -1.096788945839690527e-01 5.656342724898807184e+00 -5.363779893755941247e-02 3.704142003290848528e+00 -3.409800756679059325e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.426985713289749214e+00 -1.097907508481325428e-01 5.666720103937334940e+00 -5.360230075186754595e-02 3.700730999754596962e+00 -3.412201616703626483e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.433472797354409245e+00 -1.099023520373973578e-01 5.677078356684586602e+00 -5.356707979398742797e-02 3.697317609400279093e+00 -3.414574447766142301e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.440006538277221360e+00 -1.100137008253237042e-01 5.687417279740072829e+00 -5.353213485912765301e-02 3.693901860092607237e+00 -3.416919577757075721e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.446586867948787436e+00 -1.101247998249219734e-01 5.697736670116473334e+00 -5.349746472774684347e-02 3.690483779370225648e+00 -3.419237330925746499e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.453213717422365825e+00 -1.102356515898008926e-01 5.708036325237980435e+00 -5.346306816618816987e-02 3.687063394449336950e+00 -3.421528027913747078e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.459887016915605962e+00 -1.103462586152908348e-01 5.718316042938800692e+00 -5.342894392894022987e-02 3.683640732227296155e+00 -3.423791985772513952e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.466606695812117778e+00 -1.104566233395236907e-01 5.728575621461980738e+00 -5.339509076117800179e-02 3.680215819286199341e+00 -3.426029517978785438e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.473372682663066868e+00 -1.105667481445047617e-01 5.738814859458236661e+00 -5.336150739593305964e-02 3.676788681896424382e+00 -3.428240934501878417e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.480184905188849598e+00 -1.106766353571843192e-01 5.749033555984700783e+00 -5.332819255417901860e-02 3.673359346020116156e+00 -3.430426541841731514e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.487043290280733565e+00 -1.107862872505110952e-01 5.759231510503771467e+00 -5.329514494538186570e-02 3.669927837314641117e+00 -3.432586643062207621e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.493947764002471423e+00 -1.108957060444673570e-01 5.769408522882053525e+00 -5.326236326803723831e-02 3.666494181136006336e+00 -3.434721537824331206e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.500898251591883614e+00 -1.110048939070855667e-01 5.779564393389399868e+00 -5.322984621019497681e-02 3.663058402542244352e+00 -3.436831522419455526e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.507894677462410904e+00 -1.111138529554471510e-01 5.789698922698049088e+00 -5.319759244997108311e-02 3.659620526296768706e+00 -3.438916889802345889e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.514936965204642938e+00 -1.112225852566634254e-01 5.799811911881852744e+00 -5.316560065604732793e-02 3.656180576871691734e+00 -3.440977929624174786e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.522025037587816598e+00 -1.113310928288390733e-01 5.809903162415600342e+00 -5.313386948815872202e-02 3.652738578451113494e+00 -3.443014928265418495e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.529158816561293932e+00 -1.114393776420183474e-01 5.819972476174427811e+00 -5.310239759756902461e-02 3.649294554934374712e+00 -3.445028168868648211e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.536338223256011659e+00 -1.115474416191142848e-01 5.830019655433321901e+00 -5.307118362753451835e-02 3.645848529939278659e+00 -3.447017931371208765e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.543563177985912915e+00 -1.116552866368212132e-01 5.840044502866707177e+00 -5.304022621375626551e-02 3.642400526805281036e+00 -3.448984492537779389e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.550833600249351463e+00 -1.117629145265107427e-01 5.850046821548117393e+00 -5.300952398482097067e-02 3.638950568596644786e+00 -3.450928125992804019e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.558149408730481689e+00 -1.118703270751115197e-01 5.860026414949957463e+00 -5.297907556263075496e-02 3.635498678105566039e+00 -3.452849102252791152e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.565510521300625513e+00 -1.119775260259730232e-01 5.869983086943340034e+00 -5.294887956282194608e-02 3.632044877855264087e+00 -3.454747688758474933e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.572916855019622417e+00 -1.120845130797136491e-01 5.879916641798007326e+00 -5.291893459517311299e-02 3.628589190103042483e+00 -3.456624149906830507e-02 2.593748155690538404e-01 -1.678169322660286866e+01 -1.880056452092907193e+01 -1.926031511303231625e+01
7.580368326137160828e+00 -1.121912898950532533e-01 5.889826884182331135e+00 -5.288923926402915726e-02 3.625131636843316851e+00 -3.458478747082677218e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.587838158201919647e+00 -1.115991486090954776e-01 5.899689252067519263e+00 -5.267555659246669908e-02 3.621667814480793002e+00 -3.469112660692285494e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.595299428851903123e+00 -1.110082055366332643e-01 5.909479545898554065e+00 -5.246407248006506457e-02 3.618193516728620107e+00 -3.479430942586861364e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.602751836914618089e+00 -1.104183957407089273e-01 5.919198117641519374e+00 -5.225435232281475106e-02 3.614709055007664151e+00 -3.489552863714971698e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.610195122453627725e+00 -1.098292904851728702e-01 5.928845155232192354e+00 -5.204471503091287476e-02 3.611214290905292223e+00 -3.499925003906367155e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.617629007214006265e+00 -1.092414064658755735e-01 5.938420926756988294e+00 -5.183720088076654298e-02 3.607709304351957691e+00 -3.509999077347856350e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.625053195897330660e+00 -1.086547775771407875e-01 5.947925786334555376e+00 -5.163178971792153210e-02 3.604194389513550423e+00 -3.519782851781250166e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.632467395932468257e+00 -1.080694359284207484e-01 5.957360092003209928e+00 -5.142846136135294233e-02 3.600669832889260569e+00 -3.529283893706993552e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.639871317496854886e+00 -1.074854119108805128e-01 5.966724205518882940e+00 -5.122719568978760518e-02 3.597135913510499883e+00 -3.538509572929340874e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.647264673533986645e+00 -1.069027342612728776e-01 5.976018492163841067e+00 -5.102797262463390493e-02 3.593592903135014005e+00 -3.547467067982058159e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.654647179771841614e+00 -1.063214301241674209e-01 5.985243320556619118e+00 -5.083077208650940704e-02 3.590041066435301520e+00 -3.556163371660481937e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.662018554740085641e+00 -1.057415251121492511e-01 5.994399062467335781e+00 -5.063557402981639505e-02 3.586480661181961516e+00 -3.564605295657683609e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.669378519783196957e+00 -1.051630433634080930e-01 6.003486092644278571e+00 -5.044235850763815338e-02 3.582911938422747689e+00 -3.572799474788803525e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.676726799072363328e+00 -1.045860075973989306e-01 6.012504788645753884e+00 -5.025110561323733321e-02 3.579335142656812074e+00 -3.580752372289529306e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.684063119617881910e+00 -1.040104391690148677e-01 6.021455530673526901e+00 -5.006179547343582448e-02 3.575750512003900816e+00 -3.588470284474070543e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.691387211279688607e+00 -1.034363581208035676e-01 6.030338701412709668e+00 -4.987440828678564586e-02 3.572158278369161000e+00 -3.595959344838012273e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.698698806774387116e+00 -1.028637832328918172e-01 6.039154685881591433e+00 -4.968892436759547032e-02 3.568558667604069701e+00 -3.603225527996596622e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.705997641681731736e+00 -1.022927320713426097e-01 6.047903871285005728e+00 -4.950532409308935206e-02 3.564951899662917256e+00 -3.610274654447688525e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.713283454451238086e+00 -1.017232210351550897e-01 6.056586646869686064e+00 -4.932358790257882625e-02 3.561338188754820333e+00 -3.617112394707791556e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.720555986407329208e+00 -1.011552654015835245e-01 6.065203403785012881e+00 -4.914369631916968434e-02 3.557717743491755513e+00 -3.623744273119992865e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.727814981751675028e+00 -1.005888793694933170e-01 6.073754534952112039e+00 -4.896563000094443507e-02 3.554090767033048603e+00 -3.630175671274929461e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.735060187564307022e+00 -1.000240761011687018e-01 6.082240434937759233e+00 -4.878936970085730185e-02 3.550457457226055435e+00 -3.636411832217285173e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.742291353805127230e+00 -9.946086776300715193e-02 6.090661499829392866e+00 -4.861489625692705374e-02 3.546818006742758822e+00 -3.642457864247665433e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.749508233314406525e+00 -9.889926556480438391e-02 6.099018127114333332e+00 -4.844219059918812575e-02 3.543172603212730642e+00 -3.648318744461725299e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.756710581811736560e+00 -9.833927979753231963e-02 6.107310715564408632e+00 -4.827123378264266268e-02 3.539521429352698867e+00 -3.653999321941372308e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.763898157892692886e+00 -9.778091986945103287e-02 6.115539665127751157e+00 -4.810200700531582635e-02 3.535864663093004623e+00 -3.659504321002271521e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.771070723025437665e+00 -9.722419434115203707e-02 6.123705376822496937e+00 -4.793449157150023870e-02 3.532202477700495002e+00 -3.664838344879568083e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.778228041547195382e+00 -9.666911095955388333e-02 6.131808252632497513e+00 -4.776866889333650917e-02 3.528535041897975510e+00 -3.670005878946779043e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.785369880659799513e+00 -9.611567669068107889e-02 6.139848695406888268e+00 -4.760452049566999549e-02 3.524862519980512143e+00 -3.675011293815880209e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.792496010424098785e+00 -9.556389775119819574e-02 6.147827108764022164e+00 -4.744202803933769697e-02 3.521185071928736754e+00 -3.679858848173964136e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.799606203752504463e+00 -9.501377963853185893e-02 6.155743897001561216e+00 -4.728117334247888132e-02 3.517502853519434591e+00 -3.684552691560290943e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.806700236401341364e+00 -9.446532716005374974e-02 6.163599465008583245e+00 -4.712193834788361291e-02 3.513816016433064515e+00 -3.689096867586251494e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.813777886963219288e+00 -9.391854446141191526e-02 6.171394218179147018e+00 -4.696430512220392539e-02 3.510124708358253631e+00 -3.693495316763086705e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.820838936858691248e+00 -9.337343505384455844e-02 6.179128562329077923e+00 -4.680825585913837850e-02 3.506429073093534132e+00 -3.697751879214553061e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.827883170327225137e+00 -9.283000184050455017e-02 6.186802903615934213e+00 -4.665377288421146407e-02 3.502729250646406722e+00 -3.701870297299809931e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.834910374417034085e+00 -9.228824714169268917e-02 6.194417648463296899e+00 -4.650083868390002956e-02 3.499025377329926911e+00 -3.705854217928088168e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.841920338973772608e+00 -9.174817271901759830e-02 6.201973203489416164e+00 -4.634943589807379721e-02 3.495317585856899445e+00 -3.709707195162107590e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.848912856629475243e+00 -9.120977979890065868e-02 6.209469975436552325e+00 -4.619954730173078672e-02 3.491606005431374893e+00 -3.713432692854125305e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.855887722791236705e+00 -9.067306909530647996e-02 6.216908371102310760e+00 -4.605115580647691637e-02 3.487890761837663778e+00 -3.717034087021656164e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.862844735629368031e+00 -9.013804083164517200e-02 6.224288797273652030e+00 -4.590424446245472412e-02 3.484171977527013020e+00 -3.720514668153882681e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.869783696065060674e+00 -8.960469476187549187e-02 6.231611660663482155e+00 -4.575879646045746818e-02 3.480449771702006423e+00 -3.723877643453039898e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.876704407757403992e+00 -8.907303019077991713e-02 6.238877367850261813e+00 -4.561479514801376756e-02 3.476724260398804223e+00 -3.727126138878507355e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.883606677089381343e+00 -8.854304599331404291e-02 6.246086325221695823e+00 -4.547222403907524163e-02 3.472995556567398445e+00 -3.730263201194817385e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.890490313153899926e+00 -8.801474063336789389e-02 6.253238938919539081e+00 -4.533106679174836451e-02 3.469263770149642045e+00 -3.733291800269366439e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.897355127739849046e+00 -8.748811218200534812e-02 6.260335614785499381e+00 -4.519130720797613632e-02 3.465529008155426194e+00 -3.736214829953685146e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.904200935317774679e+00 -8.696315833537683615e-02 6.267376758309421980e+00 -4.505292923587570636e-02 3.461791374739331406e+00 -3.739035107500150029e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.911027553025251180e+00 -8.643987643190363668e-02 6.274362774579603119e+00 -4.491591696922941912e-02 3.458050971274796659e+00 -3.741755378507764102e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.917834800651951888e+00 -8.591826346877191878e-02 6.281294068235128591e+00 -4.478025465022059115e-02 3.454307896425957924e+00 -3.744378315177566974e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.924622500624288080e+00 -8.539831611830990543e-02 6.288171043420771156e+00 -4.464592668118572139e-02 3.450562246221538398e+00 -3.746906517494168892e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.931390477989415544e+00 -8.488003074309363738e-02 6.294994103745044534e+00 -4.451291763133578133e-02 3.446814114123241346e+00 -3.749342519701554660e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.938138560399295329e+00 -8.436340341063308657e-02 6.301763652239242397e+00 -4.438121222039612124e-02 3.443063591092684561e+00 -3.751688787328857216e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.944866578094846865e+00 -8.384842990792376605e-02 6.308480091317381522e+00 -4.425079531572196495e-02 3.439310765658742053e+00 -3.753947721699834456e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.951574363889981178e+00 -8.333510575489390393e-02 6.315143822737655732e+00 -4.412165193137185248e-02 3.435555723978995779e+00 -3.756121663894793072e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.958261753155422724e+00 -8.282342621761487611e-02 6.321755247565622682e+00 -4.399376723051216104e-02 3.431798549901541762e+00 -3.758212891693357011e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.964928583802368678e+00 -8.231338632117188303e-02 6.328314766139074621e+00 -4.386712652380988370e-02 3.428039325026344120e+00 -3.760223624749433474e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.971574696266054083e+00 -8.180498086154207316e-02 6.334822778034269852e+00 -4.374171526885440447e-02 3.424278128761220952e+00 -3.762156027494716060e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.978199933489058537e+00 -8.129820441728018154e-02 6.341279682034053344e+00 -4.361751908105634262e-02 3.420515038378549644e+00 -3.764012206247740328e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.984804140904184777e+00 -8.079305136078798744e-02 6.347685876098560165e+00 -4.349452373749945061e-02 3.416750129071674635e+00 -3.765794213838259685e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.991387166417510457e+00 -8.028951586876588442e-02 6.354041757336377216e+00 -4.337271516103381047e-02 3.412983474006282769e+00 -3.767504052711153489e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
7.997948860391541182e+00 -7.978759193255259563e-02 6.360347721976324920e+00 -4.325207942045584258e-02 3.409215144371888773e+00 -3.769143672444488086e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.004489075628281824e+00 -7.928727336830962424e-02 6.366604165340609356e+00 -4.313260272927246786e-02 3.405445209433756393e+00 -3.770714972977203677e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.011007667352277650e+00 -7.878855382640223559e-02 6.372811481819066870e+00 -4.301427144408163233e-02 3.401673736580336893e+00 -3.772219808167807942e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.017504493193603921e+00 -7.829142680044401392e-02 6.378970064844580179e+00 -4.289707206517607424e-02 3.397900791369624418e+00 -3.773659984573370790e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.023979413170767572e+00 -7.779588563634465270e-02 6.385080306869772571e+00 -4.278099123646068175e-02 3.394126437576952426e+00 -3.775037261761755858e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.030432289673623103e+00 -7.730192354074369443e-02 6.391142599344725284e+00 -4.266601574330492613e-02 3.390350737239521184e+00 -3.776353356812011536e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.036862987446214746e+00 -7.680953358890708904e-02 6.397157332695874388e+00 -4.255213251812161451e-02 3.386573750698324226e+00 -3.777609944811709253e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.043271373569368166e+00 -7.631870873251653253e-02 6.403124896306882974e+00 -4.243932864698057167e-02 3.382795536641290735e+00 -3.778808656866630006e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.049657317443401183e+00 -7.582944180725920136e-02 6.409045678500058685e+00 -4.232759135596615013e-02 3.379016152145676521e+00 -3.779951083950935237e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.056020690771036996e+00 -7.534172553986831500e-02 6.414920066517944441e+00 -4.221690800838024532e-02 3.375235652716807699e+00 -3.781038779082972201e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.062361367540324508e+00 -7.485555255492767901e-02 6.420748446505804452e+00 -4.210726610465457403e-02 3.371454092326081842e+00 -3.782073256702585956e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.068679224007549777e+00 -7.437091538170627347e-02 6.426531203495096989e+00 -4.199865328225846350e-02 3.367671523450263216e+00 -3.783055992174018389e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.074974138680198976e+00 -7.388780646057276080e-02 6.432268721387766952e+00 -4.189105731344312106e-02 3.363887997108577554e+00 -3.783988425591933852e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.081245992299960434e+00 -7.340621814895505193e-02 6.437961382941263189e+00 -4.178446610415405271e-02 3.360103562897264418e+00 -3.784871962911693505e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.087494667825758654e+00 -7.292614272716251012e-02 6.443609569754369382e+00 -4.167886769394249513e-02 3.356318269023983447e+00 -3.785707974986584484e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.093720050416811418e+00 -7.244757240421828559e-02 6.449213662253889368e+00 -4.157425025528990042e-02 3.352532162343205169e+00 -3.786497797929690157e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.099922027415757952e+00 -7.197049932326771149e-02 6.454774039682030562e+00 -4.147060209283515153e-02 3.348745288389201935e+00 -3.787242736281620781e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.106100488331744458e+00 -7.149491556657576463e-02 6.460291080084943793e+00 -4.136791165052784713e-02 3.344957691407134170e+00 -3.787944063803216216e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.112255324823511415e+00 -7.102081316037636705e-02 6.465765160302172632e+00 -4.126616750510450626e-02 3.341169414383955871e+00 -3.788603022844050372e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.118386430682686949e+00 -7.054818407982126061e-02 6.471196655956141797e+00 -4.116535836134285059e-02 3.337380499080205176e+00 -3.789220824373753377e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.124493701817195657e+00 -7.007702025359660580e-02 6.476585941442111860e+00 -4.106547304991970543e-02 3.333590986059803640e+00 -3.789798650918152489e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.130577036234752697e+00 -6.960731356821525662e-02 6.481933389918673960e+00 -4.096650052622999305e-02 3.329800914717992999e+00 -3.790337657423847179e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.136636334026423611e+00 -6.913905587216150062e-02 6.487239373298828049e+00 -4.086842986961492646e-02 3.326010323308758565e+00 -3.790838971242652816e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.142671497350256971e+00 -6.867223898006344363e-02 6.492504262241697965e+00 -4.077125028310019800e-02 3.322219248973111050e+00 -3.791303691156496652e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.148682430415016498e+00 -6.820685467667204904e-02 6.497728426144788294e+00 -4.067495109139579457e-02 3.318427727766458446e+00 -3.791732889967557724e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.154669039464009117e+00 -6.774289472050236405e-02 6.502912233136695974e+00 -4.057952173950994668e-02 3.314635794683879144e+00 -3.792127615634437177e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.160631232759003595e+00 -6.728035084731458226e-02 6.508056050070305076e+00 -4.048495179163316693e-02 3.310843483684664523e+00 -3.792488891804005752e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.166568920564241552e+00 -6.681921477353769401e-02 6.513160242516489618e+00 -4.039123093070347281e-02 3.307050827716930375e+00 -3.792817716958089835e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.172482015130535515e+00 -6.635947819969624517e-02 6.518225174758349283e+00 -4.029834895787314658e-02 3.303257858742777664e+00 -3.793115065075796516e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.178370430679436254e+00 -6.590113281351252239e-02 6.523251209786170790e+00 -4.020629579667814313e-02 3.299464607761667168e+00 -3.793381887609251213e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.184234083387455172e+00 -6.544417029277235787e-02 6.528238709293048281e+00 -4.011506148868233118e-02 3.295671104832603948e+00 -3.793619114116526109e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.190072891370489216e+00 -6.498858230812780412e-02 6.533188033670395356e+00 -4.002463618852145077e-02 3.291877379095761391e+00 -3.793827652683178647e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.195886774668350583e+00 -6.453436052589896221e-02 6.538099542003756426e+00 -3.993501016340895993e-02 3.288083458794383240e+00 -3.794008388952827687e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.201675655229427875e+00 -6.408149661084666660e-02 6.542973592069038169e+00 -3.984617379169403534e-02 3.284289371296868154e+00 -3.794162187371705186e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.207439456895453844e+00 -6.362998222867899401e-02 6.547810540329056295e+00 -3.975811756125488539e-02 3.280495143117092116e+00 -3.794289892643246120e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.213178105386397476e+00 -6.317980904840998779e-02 6.552610741930415372e+00 -3.967083206833185022e-02 3.276700799933890629e+00 -3.794392330220924120e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.218891528285464432e+00 -6.273096874461941974e-02 6.557374550700716398e+00 -3.958430801640672181e-02 3.272906366610081275e+00 -3.794470306697051570e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.224579655024202296e+00 -6.228345299968784249e-02 6.562102319146121410e+00 -3.949853621565227457e-02 3.269111867211617728e+00 -3.794524609051300873e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.230242416867733724e+00 -6.183725350603332116e-02 6.566794398449271597e+00 -3.941350758170260316e-02 3.265317325027085271e+00 -3.794556005386057196e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.235879746900113929e+00 -6.139236196813116497e-02 6.571451138467465647e+00 -3.932921313402828328e-02 3.261522762585731261e+00 -3.794565246383354434e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.241491580009807194e+00 -6.094877010439491566e-02 6.576072887731100991e+00 -3.924564399477347559e-02 3.257728201674640278e+00 -3.794553065754555088e-02 2.845567303107504054e-01 -4.484055690390178484e+00 -1.483183198899744326e+01 -1.395220698815846028e+01
8.247077852875287718e+00 -6.050646964897532509e-02 6.580659993442389499e+00 -3.916279138761753070e-02 3.253933663355502937e+00 -3.794520180638629586e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.252584906204448956e+00 -5.898050722765460496e-02 6.585203181845374232e+00 -3.900654224875207271e-02 3.250157279899002827e+00 -3.758274603335718528e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.257959325154150321e+00 -5.746276815576632085e-02 6.589694043326653095e+00 -3.885320387539485665e-02 3.246417059555977147e+00 -3.722192808813958032e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.263201418673915555e+00 -5.595314050552930435e-02 6.594134201109327797e+00 -3.870275706930771664e-02 3.242712841955454728e+00 -3.686267996711530687e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.268311501207101344e+00 -5.445151495172995126e-02 6.598525253154791770e+00 -3.855518347072132979e-02 3.239044473456054174e+00 -3.650493507925534759e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.273289892453579597e+00 -5.295778470997990900e-02 6.602868772571755862e+00 -3.841046554924518186e-02 3.235411807009102692e+00 -3.614862814962543219e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.278136917140336948e+00 -5.147184547766572166e-02 6.607166308014935652e+00 -3.826858658563903060e-02 3.231814702027007602e+00 -3.579369522821351790e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.282852904799922200e+00 -4.999359537755020122e-02 6.611419384071466787e+00 -3.812953062579579888e-02 3.228253024254871484e+00 -3.544007360464473261e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.287438189556443291e+00 -4.852293490396917403e-02 6.615629501636134613e+00 -3.799328248947658748e-02 3.224726645645991763e+00 -3.508770181558324569e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.291893109918460070e+00 -4.705976687113701262e-02 6.619798138280166278e+00 -3.785982778265731957e-02 3.221235444241667523e+00 -3.473651956541697061e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.296218008578811975e+00 -4.560399636361975317e-02 6.623926748611508764e+00 -3.772915288682641977e-02 3.217779304053700606e+00 -3.438646772453701067e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.300413232221258042e+00 -4.415553068922138669e-02 6.628016764625924040e+00 -3.760124493829667541e-02 3.214358114950963241e+00 -3.403748828746550742e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.304479131333973640e+00 -4.271427933431237028e-02 6.632069596046141768e+00 -3.747609177884182741e-02 3.210971772547719372e+00 -3.368952433918560863e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.308416060029500727e+00 -4.128015392144523260e-02 6.636086630652355822e+00 -3.735368198405248502e-02 3.207620178095361485e+00 -3.334252005008390279e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.312224375870714610e+00 -3.985306816876550001e-02 6.640069234607827831e+00 -3.723400487071053949e-02 3.204303238376624563e+00 -3.299642062293557665e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.315904439702920925e+00 -3.843293785153287928e-02 6.644018752776802650e+00 -3.711705048249298172e-02 3.201020865602115517e+00 -3.265117228724826598e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.319456615492136109e+00 -3.701968076602470820e-02 6.647936509031780794e+00 -3.700280953157341485e-02 3.197772977308691811e+00 -3.230672229053305894e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.322881270169373735e+00 -3.561321669569286058e-02 6.651823806551024454e+00 -3.689127341789847497e-02 3.194559496259269160e+00 -3.196301886219344440e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.326178773480451767e+00 -3.421346737903666752e-02 6.655681928112724854e+00 -3.678243425013515838e-02 3.191380350344864336e+00 -3.162001120544984112e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.329349497841432637e+00 -3.282035647942541101e-02 6.659512136382660152e+00 -3.667628482514551091e-02 3.188235472487715771e+00 -3.127764949059634592e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.332393818199852475e+00 -3.143380955730359916e-02 6.663315674190742222e+00 -3.657281856554268212e-02 3.185124800545046320e+00 -3.093588484983826256e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.335312111901471255e+00 -3.005375404446030893e-02 6.667093764799939315e+00 -3.647202956049262756e-02 3.182048277213624043e+00 -3.059466935775266225e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.338104758562238317e+00 -2.868011921990038307e-02 6.670847612173033347e+00 -3.637391257739545219e-02 3.179005849935513162e+00 -3.025395603326205482e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.340772139945700658e+00 -2.731283618776891853e-02 6.674578401230961688e+00 -3.627846300138548585e-02 3.175997470803395117e+00 -2.991369884527155659e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.343314639845884173e+00 -2.595183785760054804e-02 6.678287298100322289e+00 -3.618567682850593048e-02 3.173023096465877657e+00 -2.957385269545310252e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.345732643975267706e+00 -2.459705892680782990e-02 6.681975450359327162e+00 -3.609555071788354136e-02 3.170082688039915553e+00 -2.923437329043823002e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.348026539858039996e+00 -2.324843586656880762e-02 6.685643987278928613e+00 -3.600808194636143794e-02 3.167176211038005285e+00 -2.889521699115376110e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.350196716728886415e+00 -2.190590691122568101e-02 6.689294020053162981e+00 -3.592326838458104188e-02 3.164303635306870532e+00 -2.855634074740028353e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.352243565437065698e+00 -2.056941204937926329e-02 6.692926642028065309e+00 -3.584110855881060542e-02 3.161464934969920648e+00 -2.821770207254574794e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.354167478355854826e+00 -1.923889301671922319e-02 6.696542928925473426e+00 -3.576160158304415859e-02 3.158660088371549879e+00 -2.787925903210160261e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.355968849297450873e+00 -1.791429329087903394e-02 6.700143939056276032e+00 -3.568474716118559542e-02 3.155889078022651617e+00 -2.754097022630273839e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.357648073433081137e+00 -1.659555808732039381e-02 6.703730713533700758e+00 -3.561054562885165170e-02 3.153151890548297143e+00 -2.720279476951914868e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.359205547218406807e+00 -1.528263435670544276e-02 6.707304276478198268e+00 -3.553899786629898666e-02 3.150448516636673801e+00 -2.686469228301938128e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.360641668324150899e+00 -1.397547078335793780e-02 6.710865635215854219e+00 -3.547010536366409367e-02 3.147778950989385205e+00 -2.652662287362360025e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.361956835571749735e+00 -1.267401778415225971e-02 6.714415780475498252e+00 -3.540387017408075376e-02 3.145143192273538890e+00 -2.618854712395604634e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.363151448874047489e+00 -1.137822750820642430e-02 6.717955686575182384e+00 -3.534029490543048185e-02 3.142541243074635116e+00 -2.585042607970138018e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.364225909180799334e+00 -1.008805383626539508e-02 6.721486311608508402e+00 -3.527938274437644739e-02 3.139973109851196931e+00 -2.551222123433166331e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.365180618428832204e+00 -8.803452380082409795e-03 6.725008597621478401e+00 -3.522113739398806398e-02 3.137438802890159639e+00 -2.517389452299337652e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.366015979496681965e+00 -7.524380480887868372e-03 6.728523470787297178e+00 -3.516556312754552660e-02 3.134938336263669356e+00 -2.483540830567948846e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.366732396163415686e+00 -6.250797206951405442e-03 6.732031841573657971e+00 -3.511266471337178008e-02 3.132471727786681814e+00 -2.449672536366118494e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.367330273071416968e+00 -4.982663349583504528e-03 6.735534604906748157e+00 -3.506244746673523038e-02 3.130038998975703812e+00 -2.415780888413181227e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.367810015692780823e+00 -3.719941417490498815e-03 6.739032640328383117e+00 -3.501491718222213972e-02 3.127640175008255863e+00 -2.381862245715456877e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.368172030299033892e+00 -2.462595628973735656e-03 6.742526812149751692e+00 -3.497008016658813973e-02 3.125275284683324273e+00 -2.347913006338980813e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.368416723933771451e+00 -1.210780585672695947e-03 6.746017969598310238e+00 -3.492860703770156450e-02 3.122944360382397200e+00 -2.313751515094476102e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.368544585879726938e+00 3.474254828959920209e-05 6.749507209987428702e+00 -3.490104179930126477e-02 3.120648143888608672e+00 -2.278937739655825800e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.368556113181922385e+00 1.275646651190459483e-03 6.752998593947411976e+00 -3.491423710014526088e-02 3.118386006999752880e+00 -2.245302923046480284e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.368451663460472645e+00 2.512429290395980751e-03 6.756494270278121661e+00 -3.492734828825857368e-02 3.116157603483116656e+00 -2.211471474488982403e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.368231552907854365e+00 3.745034759375914096e-03 6.759994753652710742e+00 -3.494043846651900126e-02 3.113963128798996394e+00 -2.177445787146929310e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.367896103697981758e+00 4.973412515462705477e-03 6.763500550081011475e+00 -3.495356685275365777e-02 3.111802775568995649e+00 -2.143229126492149014e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.367445643594813021e+00 6.197513494604694854e-03 6.767012156592565830e+00 -3.496679119711281619e-02 3.109676733051189856e+00 -2.108824958587101825e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.366880505732666506e+00 7.417290281733361461e-03 6.770530061032503433e+00 -3.498016764393611922e-02 3.107585186927030563e+00 -2.074236974132133426e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.366201028379768090e+00 8.632697251022196025e-03 6.774054741851475825e+00 -3.499375060911712187e-02 3.105528319067156762e+00 -2.039469106599132997e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.365407554688228942e+00 9.843690674854610120e-03 6.777586667891026373e+00 -3.500759267379807693e-02 3.103506307282018373e+00 -2.004525544438691756e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.364500432433738197e+00 1.105022880176275910e-02 6.781126298166716637e+00 -3.502174449683085472e-02 3.101519325063199606e+00 -1.969410737556308647e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.363480013748157305e+00 1.225227190474979799e-02 6.784674081650605260e+00 -3.503625474195014300e-02 3.099567541320948916e+00 -1.934129398502832178e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.362346654848023420e+00 1.344978230233324044e-02 6.788230457054451605e+00 -3.505117001710225666e-02 3.097651120122929758e+00 -1.898686498948501042e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.361100715761683233e+00 1.464272435530401470e-02 6.791795852614847639e+00 -3.506653482600183974e-02 3.095770220438596620e+00 -1.863087262074477474e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.359742560057474847e+00 1.583106444258220932e-02 6.795370685881182204e+00 -3.508239152683163137e-02 3.093924995892912033e+00 -1.827337151610710156e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.358272554574998736e+00 1.701477091970009237e-02 6.798955363507064753e+00 -3.509878029775952146e-02 3.092115594532420797e+00 -1.791441858207353313e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.356691069161158225e+00 1.819381406340202581e-02 6.802550281045631309e+00 -3.511573910560908396e-02 3.090342158605996925e+00 -1.755407283831951840e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.354998476412307085e+00 1.936816600564940372e-02 6.806155822748738871e+00 -3.513330367301645968e-02 3.088604824361911749e+00 -1.719239524843512237e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.353195151423459919e+00 2.053780066000585394e-02 6.809772361369394567e+00 -3.515150744589502774e-02 3.086903721862238825e+00 -1.682944854265281190e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.351281471545265234e+00 2.170269364303819420e-02 6.813400257966891083e+00 -3.517038153803732359e-02 3.085238974815114776e+00 -1.646529703945979681e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.349257816149183498e+00 2.286282219299210633e-02 6.817039861714123461e+00 -3.518995469445263674e-02 3.083610700424956885e+00 -1.610000646589505521e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.347124566401001644e+00 2.401816508757508017e-02 6.820691509705139488e+00 -3.521025322337046487e-02 3.082019009260246190e+00 -1.573364378454214854e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.344882105042792375e+00 2.516870256240790957e-02 6.824355526763143942e+00 -3.523130092128175933e-02 3.080464005138427996e+00 -1.536627702722274946e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.342530816182982534e+00 2.631441623122049087e-02 6.828032225244625053e+00 -3.525311897428501373e-02 3.078945785026823589e+00 -1.499797513886488506e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.340071085094432846e+00 2.745528900879152384e-02 6.831721904840774684e+00 -3.527572586444258779e-02 3.077464438958825266e+00 -1.462880782993601636e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.337503298020028097e+00 2.859130503721258459e-02 6.835424852372245397e+00 -3.529913722252998876e-02 3.076020049964064196e+00 -1.425884544399046681e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.334827841985271490e+00 2.972244961591914009e-02 6.839141341574530131e+00 -3.532336567426497265e-02 3.074612694011278347e+00 -1.388815883617252472e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.332045104617387565e+00 3.084870913580941079e-02 6.842871632872069121e+00 -3.534842065635773051e-02 3.073242439962672989e+00 -1.351681926510303437e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.329155473970297763e+00 3.197007101761154685e-02 6.846615973137651245e+00 -3.537430819930689058e-02 3.071909349538412215e+00 -1.314489829837052655e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.326159338354816697e+00 3.308652365458444183e-02 6.850374595433639691e+00 -3.540103067455718094e-02 3.070613477289885651e+00 -1.277246773161049703e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.323057086173276886e+00 3.419805635955371764e-02 6.854147718730146721e+00 -3.542858648279224865e-02 3.069354870580298655e+00 -1.239959952309593015e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.319849105757805674e+00 3.530465931627981002e-02 6.857935547595716663e+00 -3.545696971913774032e-02 3.068133569571200869e+00 -1.202636573991628863e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.316535785211449650e+00 3.640632353514239999e-02 6.861738271855552185e+00 -3.548616975189131106e-02 3.066949607213574680e+00 -1.165283852145405745e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.313117512251086083e+00 3.750304081308257487e-02 6.865556066209640207e+00 -3.551617074881840280e-02 3.065803009241878208e+00 -1.127909005639376322e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.309594674051140828e+00 3.859480369780875220e-02 6.869389089803828341e+00 -3.554695111235450788e-02 3.064693794169556007e+00 -1.090519257656730884e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.305967657086872791e+00 3.968160545627549829e-02 6.873237485744452258e+00 -3.557848283603955164e-02 3.063621973284333944e+00 -1.053121836602163852e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.302236846978930274e+00 4.076344004818842348e-02 6.877101380584537793e+00 -3.561073199876162859e-02 3.062587550645328172e+00 -1.015723966549909700e-02 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.298402628359546895e+00 4.184030210899260943e-02 6.880980884044648249e+00 -3.564366255830039160e-02 3.061590523107330153e+00 -9.783328255675422663e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.294465384766919414e+00 4.291218694168019709e-02 6.884876089043124203e+00 -3.567723797453562634e-02 3.060630880379757279e+00 -9.409555250711743035e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.290425498549129912e+00 4.397909051144528736e-02 6.888787071791166561e+00 -3.571142130872058396e-02 3.059708605096264300e+00 -9.035991043617463969e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.286283350773224754e+00 4.504100944183399291e-02 6.892713891897274792e+00 -3.574617528059186727e-02 3.058823672889219747e+00 -8.662705259639592523e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.282039321139263777e+00 4.609794101220073687e-02 6.896656592480660208e+00 -3.578146232391891945e-02 3.057976052468657890e+00 -8.289766713377624829e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.277693787899229605e+00 4.714988315629632665e-02 6.900615200293328755e+00 -3.581724464053009233e-02 3.057165705705343406e+00 -7.917243369309724318e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.273247127780635424e+00 4.819683446182616848e-02 6.904589725850524218e+00 -3.585348425284690804e-02 3.056392587717625897e+00 -7.545202305446288907e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.268699715914713977e+00 4.923879417082929755e-02 6.908580163569228105e+00 -3.589014305495340923e-02 3.055656646961783185e+00 -7.173709679855536786e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.264051925769066997e+00 5.027576218074067405e-02 6.912586491914420428e+00 -3.592718286222281593e-02 3.054957825325578469e+00 -6.802830699832214910e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.259304129084657831e+00 5.130773904601038105e-02 6.916608673552807396e+00 -3.596456545951971784e-02 3.054296058224777344e+00 -6.432629593504910620e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.254456695817031786e+00 5.233472598016363636e-02 6.920646655513715828e+00 -3.600225264799228331e-02 3.053671274702387972e+00 -6.063169583699633963e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.249509994081670072e+00 5.335672485819534239e-02 6.924700369356872720e+00 -3.604020629046592733e-02 3.053083397530412135e+00 -5.694512863897451503e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.244464390103358298e+00 5.437373821920175876e-02 6.928769731346773320e+00 -3.607838835544717460e-02 3.052532343313898000e+00 -5.326720576142027382e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.239320248169478944e+00 5.538576926916037590e-02 6.932854642633357045e+00 -3.611676095974414996e-02 3.052018022597113855e+00 -4.959852790769128834e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.234077930587124783e+00 5.639282188377663790e-02 6.936954989438707031e+00 -3.615528640970858132e-02 3.051540339971659854e+00 -4.593968487844564581e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.228737797643942642e+00 5.739490061132328930e-02 6.941070643249484640e+00 -3.619392724110256920e-02 3.051099194186355668e+00 -4.229125540209819831e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.223300207572599163e+00 5.839201067540487206e-02 6.945201461014828936e+00 -3.623264625759263502e-02 3.050694478258747733e+00 -3.865380698045929077e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.217765516518795721e+00 5.938415797758572756e-02 6.949347285349435133e+00 -3.627140656787276179e-02 3.050326079588085992e+00 -3.502789574876092986e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.212134078512720592e+00 6.037134909982581205e-02 6.953507944741537550e+00 -3.631017162141787075e-02 3.049993880069633345e+00 -3.141406634936224924e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.206406245443853109e+00 6.135359130667358135e-02 6.957683253765528875e+00 -3.634890524286907287e-02 3.049697756210169697e+00 -2.781285181850238521e-03 3.249066860712184757e-01 1.522092359071716139e+01 -8.472578915063776250e+00 -5.446820689624893852e+00
8.200582367039032761e+00 6.233089254717037730e-02 6.961873013298933266e+00 -3.638757166505225682e-02 3.049437579244568486e+00 -2.422477348553493497e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.194661956402637060e+00 6.332012862482491733e-02 6.966077157649457341e+00 -3.642753387237972901e-02 3.049213506045556521e+00 -2.059221369157622841e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.188644528563163050e+00 6.430435538668625994e-02 6.970295604932782219e+00 -3.646735086243380053e-02 3.049025687170306753e+00 -1.697399360359402301e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.182530432812356480e+00 6.528358264851431836e-02 6.974528111526538510e+00 -3.650698715864478250e-02 3.048873976696268695e+00 -1.337061625830822126e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.176320016183744599e+00 6.625782094272081313e-02 6.978774420571770776e+00 -3.654640782837593332e-02 3.048758223732466632e+00 -9.782572294703790680e-04 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.170013623445177231e+00 6.722708151853311331e-02 6.983034262215693566e+00 -3.658557851056516014e-02 3.048678272543740242e+00 -6.210339902906122098e-04 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.163611597094224237e+00 6.819137634165402251e-02 6.987307353857427294e+00 -3.662446544195185893e-02 3.048633962675445730e+00 -2.654384783754052627e-04 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.157114277356317444e+00 6.915071809339627673e-02 6.991593400396451052e+00 -3.666303548189631112e-02 3.048625129078506912e+00 8.848398812568933087e-05 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.150522002185553561e+00 7.010512016927385182e-02 6.995892094483505907e+00 -3.670125613580038637e-02 3.048651602234716318e+00 4.406893449967570417e-04 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.143835107268067475e+00 7.105459667703505067e-02 7.000203116773695555e+00 -3.673909557713961327e-02 3.048713208282188614e+00 7.911347829773823434e-04 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.137053926027874695e+00 7.199916243412549099e-02 7.004526136181524976e+00 -3.677652266811792803e-02 3.048809769140866432e+00 1.139778747834581081e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.130178789635092329e+00 7.293883296457143173e-02 7.008860810137626629e+00 -3.681350697895779261e-02 3.048941102637989342e+00 1.486580939511175387e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.123210027016458668e+00 7.387362449527691555e-02 7.013206784846935271e+00 -3.685001880583979594e-02 3.049107022633430475e+00 1.831502310376078397e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.116147964868043019e+00 7.480355395173013400e-02 7.017563695548060920e+00 -3.688602918750705228e-02 3.049307339144815554e+00 2.174505062601253362e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.108992927670060524e+00 7.572863895311718330e-02 7.021931166773628163e+00 -3.692150992055120984e-02 3.049541858472336830e+00 2.515552644689567682e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.101745237703713798e+00 7.664889780684322473e-02 7.026308812611349985e+00 -3.695643357339810364e-02 3.049810383323176666e+00 2.854609747177374798e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.094405215069953030e+00 7.756434950246313131e-02 7.030696236965607859e+00 -3.699077349901232908e-02 3.050112712935464820e+00 3.191642297535377589e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.086973177710083505e+00 7.847501370502599216e-02 7.035093033819316943e+00 -3.702450384634142083e-02 3.050448643201681964e+00 3.526617454291153426e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.079449441428126377e+00 7.938091074783902579e-02 7.039498787495863219e+00 -3.705759957052130044e-02 3.050817966791441904e+00 3.859503600396622415e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.071834319914836797e+00 8.028206162465885420e-02 7.043913072920894081e+00 -3.709003644186602971e-02 3.051220473273570377e+00 4.190270335863708652e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.064128124773320749e+00 8.117848798131918620e-02 7.048335455883767864e+00 -3.712179105366579523e-02 3.051655949237414234e+00 4.518888469691456286e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.056331165546138706e+00 8.207021210680560952e-02 7.052765493298454480e+00 -3.715284082881827044e-02 3.052124178413307298e+00 4.845330011107921997e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.048443749743828590e+00 8.295725692378977389e-02 7.057202733463694422e+00 -3.718316402531936238e-02 3.052624941792128066e+00 5.169568160150235341e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.040466182874764556e+00 8.383964597863614865e-02 7.061646716322238504e+00 -3.721273974064029377e-02 3.053158017743882180e+00 5.491577297606318152e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.032398768476275208e+00 8.471740343089620429e-02 7.066096973718969387e+00 -3.724154791501883832e-02 3.053723182135249736e+00 5.811332974341861315e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.024241808146939547e+00 8.559055404230557496e-02 7.070553029657745903e+00 -3.726956933369329067e-02 3.054320208446034801e+00 6.128811900036240483e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.015995601579977148e+00 8.645912316530092456e-02 7.075014400556791649e+00 -3.729678562810848780e-02 3.054948867884458519e+00 6.443991931351178079e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
8.007660446597673953e+00 8.732313673107433560e-02 7.079480595502466223e+00 -3.732317927612379543e-02 3.055608929501244297e+00 6.756852059556016192e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.999236639186759312e+00 8.818262123718347001e-02 7.083951116501265410e+00 -3.734873360125356978e-02 3.056300160302438229e+00 7.067372397633556874e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.990724473534664085e+00 8.903760373473691703e-02 7.088425458729892270e+00 -3.737343277097115307e-02 3.057022325360913229e+00 7.375534166890464552e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.982124242066591435e+00 8.988811181517447624e-02 7.092903110783268517e+00 -3.739726179410779450e-02 3.057775187926514704e+00 7.681319683096261668e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.973436235483335466e+00 9.073417359666298421e-02 7.097383554920329019e+00 -3.742020651737834602e-02 3.058558509534792691e+00 7.984712342174946076e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.964660742799774873e+00 9.157581771012852923e-02 7.101866267307486602e+00 -3.744225362106580468e-02 3.059372050114286257e+00 8.285696605473236165e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.955798051383982994e+00 9.241307328494648143e-02 7.106350718259629495e+00 -3.746339061389708514e-02 3.060215568092310434e+00 8.584257984629408908e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.946848446996889415e+00 9.324596993431114034e-02 7.110836372478534173e+00 -3.748360582714246880e-02 3.061088820499214602e+00 8.880383026066593702e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.937812213832435404e+00 9.407453774030689886e-02 7.115322689288588798e+00 -3.750288840797133538e-02 3.061991563071070122e+00 9.174059295134288569e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.928689634558160115e+00 9.489880723870321166e-02 7.119809122869706464e+00 -3.752122831209680348e-02 3.062923550350757029e+00 9.465275359921719589e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.919480990356163375e+00 9.571880940349572486e-02 7.124295122487340315e+00 -3.753861629574190700e-02 3.063884535787414265e+00 9.754020774766485741e-03 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.910186560964392655e+00 9.653457563121597973e-02 7.128780132719500173e+00 -3.755504390695977440e-02 3.064874271834229891e+00 1.004028606348172752e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.900806624718199167e+00 9.734613772503210305e-02 7.133263593680681858e+00 -3.757050347634022236e-02 3.065892510044538444e+00 1.032406270232482173e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.891341458592108893e+00 9.815352787866295226e-02 7.137744941242628371e+00 -3.758498810713490484e-02 3.066939001166204104e+00 1.060534310273034825e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.881791338241767697e+00 9.895677866012787816e-02 7.142223607251845685e+00 -3.759849166483299199e-02 3.068013495234264809e+00 1.088412059382976201e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.872156538046008123e+00 9.975592299535440688e-02 7.146699019743802062e+00 -3.761100876621895767e-02 3.069115741661822216e+00 1.116038940477989683e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.862437331148990793e+00 1.005509941516656014e-01 7.151170603153746086e+00 -3.762253477622459069e-02 3.070245489329151312e+00 1.143414464772974162e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.852633989503352119e+00 1.013420257204818709e-01 7.155637778537530913e+00 -3.763306620466939922e-02 3.071402486672342835e+00 1.170538233990206164e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.842746783919721132e+00 1.021290515952543859e-01 7.160099963878269413e+00 -3.764260191277681716e-02 3.072586481778959211e+00 1.197409950598734077e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.832775984121938428e+00 1.029121059446058140e-01 7.164556574471073525e+00 -3.765114334025711218e-02 3.073797222490108894e+00 1.224029418618267570e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.822721858801304329e+00 1.036912231852051697e-01 7.169007023293819003e+00 -3.765869423092622903e-02 3.075034456499979196e+00 1.250396539501864857e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.812584675668769130e+00 1.044664379553114641e-01 7.173450721348401338e+00 -3.766526037744308275e-02 3.076297931451257739e+00 1.276511308153382290e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.802364701505304367e+00 1.052377850889857497e-01 7.177887077975573682e+00 -3.767084939609879196e-02 3.077587395026695205e+00 1.302373809194764913e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.792062202210670030e+00 1.060052995909605278e-01 7.182315501146252501e+00 -3.767547052708153377e-02 3.078902595037053658e+00 1.327984213446324786e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.781677442850715387e+00 1.067690166122015338e-01 7.186735397730976693e+00 -3.767913444571008991e-02 3.080243279505568310e+00 1.353342774484136112e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.771210687703384856e+00 1.075289714261366270e-01 7.191146173750032844e+00 -3.768185311526112136e-02 3.081609196749142132e+00 1.378449825579937914e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.760662200303629632e+00 1.082851994054903899e-01 7.195547234607068354e+00 -3.768363963901047442e-02 3.083000095456526424e+00 1.403305776617115412e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.750032243487186001e+00 1.090377359998462720e-01 7.199937985305587596e+00 -3.768450812998568045e-02 3.084415724763409195e+00 1.427911111164453274e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.739321079433453043e+00 1.097866167138123322e-01 7.204317830651853605e+00 -3.768447359576532901e-02 3.085855834324748859e+00 1.452266383689354047e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.728528969707450180e+00 1.105318770858703253e-01 7.208686175443977717e+00 -3.768355184009547498e-02 3.087320174384313276e+00 1.476372216929318533e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.717656175300979804e+00 1.112735526678580306e-01 7.213042424649097839e+00 -3.768175935982526897e-02 3.088808495841613322e+00 1.500229299216750307e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.706702956673014526e+00 1.120116790051113587e-01 7.217385983569102770e+00 -3.767911326257222804e-02 3.090320550316269621e+00 1.523838382007239658e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.695669573789377438e+00 1.127462916172430052e-01 7.221716257996074972e+00 -3.767563119328132953e-02 3.091856090209924801e+00 1.547200277499205176e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.684556286161757122e+00 1.134774259795505447e-01 7.226032654358267138e+00 -3.767133125956076412e-02 3.093414868765790082e+00 1.570315856248801628e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.673363352886074296e+00 1.142051175050716183e-01 7.230334579856941168e+00 -3.766623196705957966e-02 3.094996640125859511e+00 1.593186044891694783e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.662091032680242719e+00 1.149294015272668140e-01 7.234621442594910690e+00 -3.766035216132501001e-02 3.096601159385881985e+00 1.615811823939396555e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.650739583921346565e+00 1.156503132833233971e-01 7.238892651697379499e+00 -3.765371097414773466e-02 3.098228182648159468e+00 1.638194225632631784e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.639309264682258238e+00 1.163678878980761028e-01 7.243147617425528928e+00 -3.764632777424137267e-02 3.099877467072226889e+00 1.660334331851859996e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.627800332767707303e+00 1.170821603685385515e-01 7.247385751283324851e+00 -3.763822212210297946e-02 3.101548770923470144e+00 1.682233272084972947e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.616213045749828048e+00 1.177931655490369600e-01 7.251606466117975103e+00 -3.762941372890204333e-02 3.103241853619742585e+00 1.703892221452079844e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.604547661003186576e+00 1.185009381369356712e-01 7.255809176214468970e+00 -3.761992241924631136e-02 3.104956475776031510e+00 1.725312398787197388e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.592804435739306967e+00 1.192055126589540853e-01 7.259993297384438549e+00 -3.760976809427637318e-02 3.106692399247221736e+00 1.746495064743158743e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.580983627040690287e+00 1.199069234580766585e-01 7.264158247049521400e+00 -3.759897069744429915e-02 3.108449387168984224e+00 1.767441519943474190e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.569085491894355755e+00 1.206052046810216216e-01 7.268303444319910156e+00 -3.758755018888970678e-02 3.110227203996879020e+00 1.788153103240304811e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.557110287224904077e+00 1.213003902662617428e-01 7.272428310068312918e+00 -3.757552651807131994e-02 3.112025615543714263e+00 1.808631189978373438e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.545058269927103822e+00 1.219925139326034080e-01 7.276532266999360843e+00 -3.756291960096828919e-02 3.113844389015179903e+00 1.828877190326714738e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.532929696898003513e+00 1.226816091683192861e-01 7.280614739714636130e+00 -3.754974928571579856e-02 3.115683293043801427e+00 1.848892547521374316e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.520724825068576536e+00 1.233677092208085857e-01 7.284675154773775141e+00 -3.753603534050529295e-02 3.117542097721269556e+00 1.868678736349927566e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.508443911434912188e+00 1.240508470867708046e-01 7.288712940751898017e+00 -3.752179743967319625e-02 3.119420574629199194e+00 1.888237261643492537e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.496087213088940437e+00 1.247310555029043644e-01 7.292727528293269756e+00 -3.750705512919188384e-02 3.121318496868328296e+00 1.907569656592874446e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.483654987248704593e+00 1.254083669370932852e-01 7.296718350161722988e+00 -3.749182782001297953e-02 3.123235639086227255e+00 1.926677481362326985e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.471147491288174791e+00 1.260828135801003447e-01 7.300684841287623961e+00 -3.747613478123108105e-02 3.125171777503526371e+00 1.945562321727093563e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.458564982766617391e+00 1.267544273377282926e-01 7.304626438811923528e+00 -3.745999510089039614e-02 3.127126689938731552e+00 1.964225787421674391e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.445907719457508733e+00 1.274232398234403929e-01 7.308542582127391718e+00 -3.744342770380291313e-02 3.129100155831662455e+00 1.982669511070602256e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.433175959377001263e+00 1.280892823514869494e-01 7.312432712916439925e+00 -3.742645131267736264e-02 3.131091956265479315e+00 2.000895146591518889e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.420369960811949106e+00 1.287525859303943754e-01 7.316296275187389675e+00 -3.740908445493877632e-02 3.133101873987501840e+00 2.018904368072095556e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.407489982347478907e+00 1.294131812569969120e-01 7.320132715306827187e+00 -3.739134544690277812e-02 3.135129693428611475e+00 2.036698868450088906e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.394536282894132562e+00 1.300710987107644989e-01 7.323941482031210093e+00 -3.737325238002601330e-02 3.137175200721573631e+00 2.054280358242724369e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.381509121714554311e+00 1.307263683486928063e-01 7.327722026534270405e+00 -3.735482312391605331e-02 3.139238183717960595e+00 2.071650564462572050e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.368408758449751517e+00 1.313790199004248038e-01 7.331473802434422815e+00 -3.733607530529505641e-02 3.141318432004112537e+00 2.088811229328664185e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.355235453144906010e+00 1.320290827639552245e-01 7.335196265817655714e+00 -3.731702631240225304e-02 3.143415736915716518e+00 2.105764109247615715e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.341989466274759124e+00 1.326765860014967602e-01 7.338888875261193157e+00 -3.729769328493885705e-02 3.145529891551544388e+00 2.122510973684203425e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.328671058768562396e+00 1.333215583359539658e-01 7.342551091852288714e+00 -3.727809310017483196e-02 3.147660690785818449e+00 2.139053604015038468e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.315280492034583304e+00 1.339640281475090455e-01 7.346182379208276991e+00 -3.725824239190366621e-02 3.149807931279829276e+00 2.155393792733290709e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.301818027984205983e+00 1.346040234707699679e-01 7.349782203492257970e+00 -3.723815750701361255e-02 3.151971411492278108e+00 2.171533342065500721e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.288283929055574539e+00 1.352415719921076787e-01 7.353350033428960764e+00 -3.721785455201313819e-02 3.154150931688806558e+00 2.187474063493861920e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.274678458236833123e+00 1.358767010473413972e-01 7.356885340318773281e+00 -3.719734933780680791e-02 3.156346293950543558e+00 2.203217776310158194e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.261001879088940569e+00 1.365094376198665027e-01 7.360387598048754754e+00 -3.717665741565104320e-02 3.158557302181574045e+00 2.218766307080740144e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.247254455768038284e+00 1.371398083388236655e-01 7.363856283105413958e+00 -3.715579406338740537e-02 3.160783762115816131e+00 2.234121488656082982e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.233436453047445980e+00 1.377678394778620308e-01 7.367290874582545612e+00 -3.713477426001549064e-02 3.163025481322676136e+00 2.249285159083977415e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.219548136339198230e+00 1.383935569539885002e-01 7.370690854190171670e+00 -3.711361273189345972e-02 3.165282269212089439e+00 2.264259161248958693e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.205589771715170677e+00 1.390169863266533246e-01 7.374055706262694798e+00 -3.709232390846071981e-02 3.167553937038786849e+00 2.279045341652992038e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.191561625927850088e+00 1.396381527973546144e-01 7.377384917762905836e+00 -3.707092192876679237e-02 3.169840297905476501e+00 2.293645549709041886e-02 3.251756141048433579e-01 1.535225506454008304e+01 -8.430195222415894918e+00 -5.390133259120406528e+00
7.177463966430615905e+00 1.402570812091947505e-01 7.380677978288454177e+00 -3.704942067412465845e-02 3.172141166765603870e+00 2.308061637318165396e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
7.163297220289965850e+00 1.408706299829896036e-01 7.383934371408962249e+00 -3.702755411677179781e-02 3.174456304205534263e+00 2.322183269268672523e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
7.149061814318412367e+00 1.414820083841149823e-01 7.387153585692500357e+00 -3.700562040419921178e-02 3.176785473667607551e+00 2.336125988978541776e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
7.134758016695836425e+00 1.420912399697550066e-01 7.390335122187541295e+00 -3.698363241540498364e-02 3.179128497161677558e+00 2.349891640563088815e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
7.120386096376638996e+00 1.426983479414129230e-01 7.393478484574871779e+00 -3.696160273348001596e-02 3.181485198541318837e+00 2.363482067205449622e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
7.105946323107916740e+00 1.433033551459459154e-01 7.396583179165788557e+00 -3.693954364957318520e-02 3.183855403502556136e+00 2.376899110567466666e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
7.091438967447144748e+00 1.439062840765655549e-01 7.399648714902129498e+00 -3.691746720024020878e-02 3.186238939582234586e+00 2.390144610550758511e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
7.076864300779462269e+00 1.445071568739653978e-01 7.402674603356222072e+00 -3.689538513937659636e-02 3.188635636155870312e+00 2.403220404440226457e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
7.062222595334694653e+00 1.451059953278718839e-01 7.405660358727366166e+00 -3.687330892790718212e-02 3.191045324434661268e+00 2.416128326234475224e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
7.047514124203966723e+00 1.457028208787000401e-01 7.408605497838431475e+00 -3.685124975965475835e-02 3.193467837462023784e+00 2.428870206349070804e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
7.032739161355825885e+00 1.462976546191406824e-01 7.411509540134392005e+00 -3.682921857154893702e-02 3.195903010109853781e+00 2.441447871190069452e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
7.017897981652088113e+00 1.468905172960620620e-01 7.414372007678481147e+00 -3.680722601609436040e-02 3.198350679074105862e+00 2.453863142373721717e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
7.002990860863390843e+00 1.474814293126812115e-01 7.417192425146465595e+00 -3.678528246440697369e-02 3.200810682869753343e+00 2.466117836259108798e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.988018075684306218e+00 1.480704107307455331e-01 7.419970319821844740e+00 -3.676339803532700096e-02 3.203282861825416106e+00 2.478213763754893301e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.972979903748000474e+00 1.486574812726838002e-01 7.422705221592337921e+00 -3.674158259144812144e-02 3.205767058077712672e+00 2.490152729823417663e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.957876623640659730e+00 1.492426603240693816e-01 7.425396662943868797e+00 -3.671984572147536652e-02 3.208263115564979451e+00 2.501936532863643231e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.942708514915616469e+00 1.498259669362701219e-01 7.428044178953413734e+00 -3.669819674379233565e-02 3.210770880020501039e+00 2.513566964315368593e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.927475858107067452e+00 1.504074198291271702e-01 7.430647307282367997e+00 -3.667664472814112508e-02 3.213290198965429223e+00 2.525045808457395541e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.912178934743328895e+00 1.509870373935624233e-01 7.433205588171447609e+00 -3.665519850304012339e-02 3.215820921701503909e+00 2.536374842085489106e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.896818027359853609e+00 1.515648376944193076e-01 7.435718564433798861e+00 -3.663386663644106062e-02 3.218362899303268243e+00 2.547555833941123060e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.881393419511983467e+00 1.521408384734899977e-01 7.438185781446806644e+00 -3.661265743816370655e-02 3.220915984609833860e+00 2.558590544365017816e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.865905395787359033e+00 1.527150571526125766e-01 7.440606787143828171e+00 -3.659157896762967738e-02 3.223480032216326840e+00 2.569480725016793851e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.850354241817889545e+00 1.532875108367088290e-01 7.442981132007151501e+00 -3.657063905813080773e-02 3.226054898465158249e+00 2.580228118772663615e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.834740244291358735e+00 1.538582163168461248e-01 7.445308369061250708e+00 -3.654984530400784415e-02 3.228640441437042874e+00 2.590834459275793977e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.819063690962841484e+00 1.544271900735273428e-01 7.447588053864155455e+00 -3.652920505501471016e-02 3.231236520941559220e+00 2.601301470566292837e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.803324870665830915e+00 1.549944482800646728e-01 7.449819744498448415e+00 -3.650872542011038280e-02 3.233842998507413302e+00 2.611630866815432828e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.787524073323034202e+00 1.555600068060006558e-01 7.452003001562233386e+00 -3.648841327407030544e-02 3.236459737372447076e+00 2.621824352100020350e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.771661589956760707e+00 1.561238812204699955e-01 7.454137388161139022e+00 -3.646827527884855674e-02 3.239086602473510101e+00 2.631883620335202442e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.755737712698947739e+00 1.566860867955554293e-01 7.456222469900756877e+00 -3.644831787468250789e-02 3.241723460436146897e+00 2.641810354925088269e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.739752734801021994e+00 1.572466385098269526e-01 7.458257814877532255e+00 -3.642854727501092238e-02 3.244370179563916601e+00 2.651606228458888714e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.723706950643486557e+00 1.578055510519438820e-01 7.460242993669344180e+00 -3.640896947023816027e-02 3.247026629827473698e+00 2.661272902503977744e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.707600655745209473e+00 1.583628388242879492e-01 7.462177579326072063e+00 -3.638959023165592999e-02 3.249692682853447145e+00 2.670812027411436848e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.691434146772391678e+00 1.589185159466027231e-01 7.464061147360377291e+00 -3.637041512217912415e-02 3.252368211913152063e+00 2.680225242199183941e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.675207721547121942e+00 1.594725962595404389e-01 7.465893275739658108e+00 -3.635144950986315265e-02 3.255053091911237040e+00 2.689514174475203176e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.658921679055692877e+00 1.600250933282760524e-01 7.467673544877526659e+00 -3.633269855629011474e-02 3.257747199374118718e+00 2.698680440124617136e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.642576319456741096e+00 1.605760204462338137e-01 7.469401537624342780e+00 -3.631416721785078044e-02 3.260450412438159695e+00 2.707725643130149198e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.626171944089112031e+00 1.611253906388322443e-01 7.471076839257733582e+00 -3.629586024954090107e-02 3.263162610837693212e+00 2.716651375426512929e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.609708855479449419e+00 1.616732166672399107e-01 7.472699037473159223e+00 -3.627778220873359438e-02 3.265883675892906179e+00 2.725459216763808507e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.593187357349509448e+00 1.622195110321349998e-01 7.474267722374573708e+00 -3.625993746091384778e-02 3.268613490497592977e+00 2.734150734599118115e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.576607754623108981e+00 1.627642859773938966e-01 7.475782486465893939e+00 -3.624233019513895676e-02 3.271351939106861728e+00 2.742727484093444162e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.559970353432771795e+00 1.633075534937508955e-01 7.477242924642833799e+00 -3.622496441879140966e-02 3.274098907724756202e+00 2.751191007915828116e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.543275461126242476e+00 1.638493253225586921e-01 7.478648634183796773e+00 -3.620784395545904172e-02 3.276854283891671216e+00 2.759542836083833314e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.526523386272762295e+00 1.643896129595638356e-01 7.479999214740674418e+00 -3.619097244854149742e-02 3.279617956671653456e+00 2.767784485867446492e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.509714438669092829e+00 1.649284276586771014e-01 7.481294268329733654e+00 -3.617435336488239450e-02 3.282389816639609048e+00 2.775917461700979846e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.492848929345290010e+00 1.654657804357361206e-01 7.482533399322597312e+00 -3.615798999836871558e-02 3.285169755868425856e+00 2.783943255102175329e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.475927170570227709e+00 1.660016820722584052e-01 7.483716214437326819e+00 -3.614188547398027723e-02 3.287957667916021176e+00 2.791863344603001326e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.458949475856821110e+00 1.665361431191407227e-01 7.484842322730015596e+00 -3.612604275972887413e-02 3.290753447812355681e+00 2.799679195765479578e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.441916159966930344e+00 1.670691739002884701e-01 7.485911335587029924e+00 -3.611046466799609778e-02 3.293556992046442478e+00 2.807392261102315337e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.424827538916131786e+00 1.676007845163033916e-01 7.486922866716635205e+00 -3.609515385167830909e-02 3.296368198553224715e+00 2.815003979951754415e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.407683929978301052e+00 1.681309848481855607e-01 7.487876532140434804e+00 -3.608011280736225096e-02 3.299186966700375923e+00 2.822515778426726990e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.390485651689966851e+00 1.686597845610164625e-01 7.488771950184929693e+00 -3.606534387873645831e-02 3.302013197275051049e+00 2.829929069372557476e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.373233023854436574e+00 1.691871931076213698e-01 7.489608741473208653e+00 -3.605084925996424744e-02 3.304846792470601979e+00 2.837245252330380593e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.355926367545701616e+00 1.697132197322098190e-01 7.490386528916763709e+00 -3.603663099901779215e-02 3.307687655873255750e+00 2.844465713506067611e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.338566005112117097e+00 1.702378734739926347e-01 7.491104937707437905e+00 -3.602269100098903082e-02 3.310535692448767442e+00 2.851591825744638486e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.321152260179856874e+00 1.707611631707652844e-01 7.491763595309596901e+00 -3.600903103431277869e-02 3.313390808529055320e+00 2.858624948538831742e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.303685457656054147e+00 1.712830974624063862e-01 7.492362131452988017e+00 -3.599565273918692992e-02 3.316252911798876823e+00 2.865566428065921892e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.286165923731764416e+00 1.718036847943676948e-01 7.492900178125558419e+00 -3.598255762336696056e-02 3.319121911282473025e+00 2.872417597106103129e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.268593985884803210e+00 1.723229334211876795e-01 7.493377369565916268e+00 -3.596974706383661985e-02 3.321997717330156252e+00 2.879179775021935977e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.250969972882388426e+00 1.728408514099787907e-01 7.493793342255912648e+00 -3.595722230992102336e-02 3.324880241604892372e+00 2.885854267756658362e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.233294214783576592e+00 1.733574466438846662e-01 7.494147734913363834e+00 -3.594498448635802257e-02 3.327769397068881307e+00 2.892442367836812675e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.215567042941500198e+00 1.738727268255060021e-01 7.494440188484923659e+00 -3.593303459632763569e-02 3.330665097970143762e+00 2.898945354379035486e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.197788790005414938e+00 1.743866994802946435e-01 7.494670346139104211e+00 -3.592137352443942194e-02 3.333567259829116836e+00 2.905364493100865558e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.179959789922548019e+00 1.748993719599146457e-01 7.494837853259449290e+00 -3.591000203967765342e-02 3.336475799425261179e+00 2.911701036335422738e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.162080377939759046e+00 1.754107514455701122e-01 7.494942357437855307e+00 -3.589892079830642180e-02 3.339390634783686362e+00 2.917956223049845282e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.144150890605004633e+00 1.759208449512938977e-01 7.494983508468089362e+00 -3.588813034851826012e-02 3.342311685161798884e+00 2.924131278884873134e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.126171665768540997e+00 1.764296593271597047e-01 7.494960958339849100e+00 -3.587763113741718191e-02 3.345238871036015915e+00 2.930227416222162123e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.108143042583960458e+00 1.769372012624667312e-01 7.494874361232894522e+00 -3.586742350868351442e-02 3.348172114088497686e+00 2.936245834164257634e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.090065361509119590e+00 1.774434772889287304e-01 7.494723373510959519e+00 -3.585750770398249410e-02 3.351111337193873663e+00 2.942187718553666842e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.071938964306903053e+00 1.779484937838302916e-01 7.494507653715787754e+00 -3.584788386567195478e-02 3.354056464406000249e+00 2.948054242008029541e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.053764194045809788e+00 1.784522569731463448e-01 7.494226862561323088e+00 -3.583855203945706530e-02 3.357007420944755349e+00 2.953846563936493932e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.035541395100371354e+00 1.789547729346503968e-01 7.493880662928043890e+00 -3.582951217677483868e-02 3.359964133182645529e+00 2.959565830074264645e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
6.017270913151399725e+00 1.794560476010340633e-01 7.493468719857441229e+00 -3.582076413738460863e-02 3.362926528631027256e+00 2.965213172521015406e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.998953095186056572e+00 1.799560867629363958e-01 7.492990700546681815e+00 -3.581230769218695514e-02 3.365894535926834408e+00 2.970789710366212449e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.980588289497760002e+00 1.804548960719052353e-01 7.492446274343435242e+00 -3.580414252573010936e-02 3.368868084819617970e+00 2.976296549763381843e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.962176845685927873e+00 1.809524810433235653e-01 7.491835112740853120e+00 -3.579626823859222151e-02 3.371847106158611052e+00 2.981734783833539862e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.943719114655565683e+00 1.814488470593712821e-01 7.491156889372675209e+00 -3.578868434929416420e-02 3.374831531879197488e+00 2.987105491652536707e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.925215448616693692e+00 1.819439993719874360e-01 7.490411280008484773e+00 -3.578139029725328074e-02 3.377821294989091783e+00 2.992409739040030950e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.906666201083561774e+00 1.824379431056703804e-01 7.489597962549328081e+00 -3.577438544849675939e-02 3.380816329555527133e+00 2.997648579236340816e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.888071726873675082e+00 1.829306832601985677e-01 7.488716617023653654e+00 -3.576766909679536532e-02 3.383816570692712133e+00 3.002823052953909957e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.869432382106730017e+00 1.834222247133433237e-01 7.487766925583139610e+00 -3.576124046345760532e-02 3.386821954549311897e+00 3.007934188350922661e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.850748524203432055e+00 1.839125722236028826e-01 7.486748572498551191e+00 -3.575509869907358973e-02 3.389832418295549932e+00 3.012983000254427363e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.832020511884163483e+00 1.844017304329518547e-01 7.485661244155736860e+00 -3.574924288585764470e-02 3.392847900109901449e+00 3.017970490539247097e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.813248705167495700e+00 1.848897038694688189e-01 7.484504629051812685e+00 -3.574367204009858828e-02 3.395868339166582484e+00 3.022897648844512924e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.794433465368557634e+00 1.853764969498966630e-01 7.483278417791502157e+00 -3.573838511426018910e-02 3.398893675623365862e+00 3.027765452653495212e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.775575155097265601e+00 1.858621139821659551e-01 7.481982303083618113e+00 -3.573338099903306669e-02 3.401923850609454902e+00 3.032574867354262058e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.756674138256419049e+00 1.863465591678853950e-01 7.480615979737680554e+00 -3.572865852527223884e-02 3.404958806213383316e+00 3.037326846142046968e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.737730780039665746e+00 1.868298366048521675e-01 7.479179144660655254e+00 -3.572421646565028530e-02 3.407998485470481231e+00 3.042022329391578725e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.718745446929325738e+00 1.873119502895345678e-01 7.477671496853838029e+00 -3.572005353691129481e-02 3.411042832350321685e+00 3.046662245361028004e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.699718506694079423e+00 1.877929041194477955e-01 7.476092737409909539e+00 -3.571616840191421671e-02 3.414091791744854554e+00 3.051247510558207157e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.680650328386521508e+00 1.882727018954840348e-01 7.474442569510127754e+00 -3.571255967149395555e-02 3.417145309456691038e+00 3.055779029807349778e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.661541282340591508e+00 1.887513473242066753e-01 7.472720698421650098e+00 -3.570922590628572424e-02 3.420203332187452094e+00 3.060257696316341994e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.642391740168879899e+00 1.892288440201090605e-01 7.470926831494988818e+00 -3.570616561850305931e-02 3.423265807526187032e+00 3.064684391723575610e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.623202074759815261e+00 1.897051955078623009e-01 7.469060678161588918e+00 -3.570337727350047369e-02 3.426332683937643786e+00 3.069059985693493170e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.603972660274715523e+00 1.901804052245646970e-01 7.467121949931565972e+00 -3.570085929274334491e-02 3.429403910750242535e+00 3.073385336038875551e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.584703872144668679e+00 1.906544765218910198e-01 7.465110360391742361e+00 -3.569861005636876250e-02 3.432479438144566686e+00 3.077661289306310791e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.565396087067323805e+00 1.911274126681930807e-01 7.463025625203710156e+00 -3.569662790291020654e-02 3.435559217142146071e+00 3.081888680851705212e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.546049683003592357e+00 1.915992168505773197e-01 7.460867462101923309e+00 -3.569491113075833749e-02 3.438643199594300537e+00 3.086068334911371003e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.526665039174242011e+00 1.920698921769485312e-01 7.458635590891907974e+00 -3.569345799974727590e-02 3.441731338171056809e+00 3.090201064675923703e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.507242536056369708e+00 1.925394416780197848e-01 7.456329733448598951e+00 -3.569226673270629868e-02 3.444823586350140854e+00 3.094287672362234717e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.487782555379774330e+00 1.930078683092973091e-01 7.453949613714784483e+00 -3.569133551687290323e-02 3.447919898405970240e+00 3.098328949063207730e-02 3.251240570096240456e-01 1.532707704478785082e+01 -8.438320755732810596e+00 -5.401001012042471849e+00
5.468285480123210363e+00 1.934751749530720655e-01 7.451494957699667410e+00 -3.569066250526551493e-02 3.451020229398370720e+00 3.102325674571407982e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.448767738607784850e+00 1.936142717977649141e-01 7.448969108096550329e+00 -3.565996195294478949e-02 3.454118278641039375e+00 3.093802751868545212e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.429245567251768989e+00 1.937543685251322534e-01 7.446375681794886958e+00 -3.562984890938305366e-02 3.457207894191077102e+00 3.085457702205531699e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.409719063450649124e+00 1.938954377452476174e-01 7.443714814751495545e+00 -3.560031190903063802e-02 3.460289252172905172e+00 3.077287040912814187e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.390188326364742544e+00 1.940374526645348152e-01 7.440986639147103787e+00 -3.557133975364179523e-02 3.463362525263559810e+00 3.069287357426654997e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.370653456901480105e+00 1.941803870709992164e-01 7.438191283486776051e+00 -3.554292150442271009e-02 3.466427882765452217e+00 3.061455312730454459e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.351114557697746577e+00 1.943242153199374878e-01 7.435328872697818170e+00 -3.551504647478695431e-02 3.469485490677014283e+00 3.053787637599979926e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.331571733102261845e+00 1.944689123200679381e-01 7.432399528225260177e+00 -3.548770422326343044e-02 3.472535511761654536e+00 3.046281130939283363e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.312025089158055380e+00 1.946144535200769465e-01 7.429403368124897433e+00 -3.546088454471958001e-02 3.475578105615066526e+00 3.038932658168507633e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.292474733585038393e+00 1.947608148955462526e-01 7.426340507153918580e+00 -3.543457746441477235e-02 3.478613428731168966e+00 3.031739150187060666e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.272920775762589329e+00 1.949079729361892777e-01 7.423211056859503998e+00 -3.540877323364249180e-02 3.481641634566949417e+00 3.024697601847992079e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.253363326712187309e+00 1.950559046334989499e-01 7.420015125665322842e+00 -3.538346232336438135e-02 3.484662873605317124e+00 3.017805069871838664e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.233802499080132620e+00 1.952045874687787230e-01 7.416752818955926863e+00 -3.535863541823629219e-02 3.487677293416221680e+00 3.011058671382879290e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.214238407120340923e+00 1.953539994015135173e-01 7.413424239159112084e+00 -3.533428341083510310e-02 3.490685038716356825e+00 3.004455582514059184e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.194671166677223617e+00 1.955041188580691480e-01 7.410029485826312268e+00 -3.531039739606588873e-02 3.493686251427485789e+00 2.997993037050358106e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.175100895168648130e+00 1.956549247207069742e-01 7.406568655711073035e+00 -3.528696866578321517e-02 3.496681070733448138e+00 2.991668325193777220e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.155527711568988813e+00 1.958063963168693022e-01 7.403041842845679454e+00 -3.526398870377571437e-02 3.499669633136186508e+00 2.985478792779563961e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.135951736392271094e+00 1.959585134087484248e-01 7.399449138615969979e+00 -3.524144918047839720e-02 3.502652072510624492e+00 2.979421839623567006e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.116373091675423979e+00 1.961112561831930834e-01 7.395790631834367801e+00 -3.521934194791777328e-02 3.505628520157856975e+00 2.973494918052268718e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.096791900961628485e+00 1.962646052419005360e-01 7.392066408811197142e+00 -3.519765903493148745e-02 3.508599104857067275e+00 2.967695531721925919e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.077208289283767328e+00 1.964185415918762445e-01 7.388276553424343085e+00 -3.517639264253450554e-02 3.511563952916280762e+00 2.962021234471602649e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.057622383147973188e+00 1.965730466361522433e-01 7.384421147187289591e+00 -3.515553513942563935e-02 3.514523188221986949e+00 2.956469629206439145e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.038034310517280900e+00 1.967281021647561967e-01 7.380500269315591666e+00 -3.513507905763096212e-02 3.517476932287658897e+00 2.951038366813298758e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
5.018444200795384447e+00 1.968836903459152410e-01 7.376513996791814520e+00 -3.511501708837146130e-02 3.520425304301268099e+00 2.945725145300921374e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.998852184810496979e+00 1.970397937174613867e-01 7.372462404429001026e+00 -3.509534207805458522e-02 3.523368421172050624e+00 2.940527708968470114e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.979258394799329857e+00 1.971963951784840019e-01 7.368345564932674563e+00 -3.507604702409772290e-02 3.526306397576079110e+00 2.935443846991107192e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.959662964391182705e+00 1.973534779812286810e-01 7.364163548961420780e+00 -3.505712507104462999e-02 3.529239346000605959e+00 2.930471392391188756e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.940066028592142722e+00 1.975110257232099154e-01 7.359916425186102451e+00 -3.503856950680186294e-02 3.532167376787431756e+00 2.925608221087031349e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.920467723769410107e+00 1.976690223395325408e-01 7.355604260347709200e+00 -3.502037375833290389e-02 3.535090598175334442e+00 2.920852250959238283e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.900868187635758488e+00 1.978274520954209081e-01 7.351227119313845648e+00 -3.500253138783148560e-02 3.538009116341573002e+00 2.916201440943651940e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.881267559234089504e+00 1.979862995789349878e-01 7.346785065134003645e+00 -3.498503609034989831e-02 3.540923035442507416e+00 2.911653790160337665e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.861665978922076192e+00 1.981455496938681615e-01 7.342278159093656775e+00 -3.496788169055078943e-02 3.543832457653350421e+00 2.907207337059224475e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.842063588356923631e+00 1.983051876528203195e-01 7.337706460767156713e+00 -3.495106213954705943e-02 3.546737483207135000e+00 2.902860158742603253e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.822460530480237040e+00 1.984651989704253883e-01 7.333070028069465174e+00 -3.493457151179989867e-02 3.549638210433047281e+00 2.898610370238157222e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.802856949503017781e+00 1.986255694567668761e-01 7.328368917306733898e+00 -3.491840400193495231e-02 3.552534735793804632e+00 2.894456123429304042e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.783252990890774825e+00 1.987862852109751610e-01 7.323603183225768198e+00 -3.490255392176729726e-02 3.555427153922099404e+00 2.890395606255350552e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.763648801348750794e+00 1.989473326149859000e-01 7.318772879062408698e+00 -3.488701569742268249e-02 3.558315557656275274e+00 2.886427041954731446e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.744044528807262573e+00 1.991086983274541200e-01 7.313878056588856147e+00 -3.487178386654064821e-02 3.561200038075254870e+00 2.882548688326429243e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.724440322407160053e+00 1.992703692778197144e-01 7.308918766159970382e+00 -3.485685307555685952e-02 3.564080684532739074e+00 2.878758837009050275e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.704836332485400341e+00 1.994323326605197955e-01 7.303895056758567428e+00 -3.484221807706218421e-02 3.566957584690694016e+00 2.875055812777048414e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.685232710560734759e+00 1.995945759293435151e-01 7.298806976039733385e+00 -3.482787372723602365e-02 3.569830824552140403e+00 2.871437972853608037e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.665629609319511317e+00 1.997570867919252480e-01 7.293654570374191515e+00 -3.481381498335158614e-02 3.572700488493266491e+00 2.867903706239713010e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.646027182601595307e+00 1.999198532043722776e-01 7.288437884890734075e+00 -3.480003690135156924e-02 3.575566659294877159e+00 2.864451433060455007e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.626425585386402695e+00 2.000828633660207412e-01 7.283156963517751770e+00 -3.478653463351516484e-02 3.578429418173214582e+00 2.861079603976671853e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.606824973779044541e+00 2.002461057143119227e-01 7.277811849023877677e+00 -3.477330342617546144e-02 3.581288844810206928e+00 2.857786699581222126e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.587225504996594871e+00 2.004095689197971653e-01 7.272402583057763437e+00 -3.476033861745154302e-02 3.584145017383047360e+00 2.854571229707152796e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.567627337354466022e+00 2.005732418812671558e-01 7.266929206187012547e+00 -3.474763563507854425e-02 3.586998012593131335e+00 2.851431732825640900e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.548030630252902107e+00 2.007371137209974232e-01 7.261391757936293878e+00 -3.473518999430020432e-02 3.589847905694400154e+00 2.848366775463864395e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.528435544163580850e+00 2.009011737801068009e-01 7.255790276824645169e+00 -3.472299729581907607e-02 3.592694770521113856e+00 2.845374951636128052e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.508842240616335317e+00 2.010654116140257741e-01 7.250124800402002911e+00 -3.471105322380258623e-02 3.595538679515057456e+00 2.842454882287886661e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.489250882185976899e+00 2.012298169880715193e-01 7.244395365284959531e+00 -3.469935354394326071e-02 3.598379703752200509e+00 2.839605214752316878e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.469661632479238200e+00 2.013943798731269441e-01 7.238602007191778043e+00 -3.468789410157148423e-02 3.601217912968817547e+00 2.836824622219102573e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.450074656121824290e+00 2.015590904414204243e-01 7.232744760976674847e+00 -3.467667081981917754e-02 3.604053375587084052e+00 2.834111803215108583e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.430490118745571415e+00 2.017239390624040729e-01 7.226823660663395543e+00 -3.466567969783285880e-02 3.606886158740158610e+00 2.831465481096628531e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.410908186975717626e+00 2.018889162987273223e-01 7.220838739478087298e+00 -3.465491680903464572e-02 3.609716328296764587e+00 2.828884403552901772e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.391329028418281766e+00 2.020540129023035703e-01 7.214790029881499756e+00 -3.464437829942968589e-02 3.612543948885277523e+00 2.826367342120605919e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.371752811647549031e+00 2.022192198104673100e-01 7.208677563600517146e+00 -3.463406038595871067e-02 3.615369083917335136e+00 2.823913091709035969e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.352179706193665787e+00 2.023845281422192166e-01 7.202501371659045581e+00 -3.462395935489431809e-02 3.618191795610976591e+00 2.821520470135697664e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.332609882530339185e+00 2.025499291945569991e-01 7.196261484408263520e+00 -3.461407156027968696e-02 3.621012145013323469e+00 2.819188317672044128e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.313043512062645135e+00 2.027154144388896018e-01 7.189957931556255843e+00 -3.460439342240852201e-02 3.623830192022810426e+00 2.816915496599096957e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.293480767114937535e+00 2.028809755175326468e-01 7.183590742197040413e+00 -3.459492142634494616e-02 3.626645995410975321e+00 2.814700890772700234e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.273921820918865855e+00 2.030466042402829518e-01 7.177159944839007544e+00 -3.458565212048220205e-02 3.629459612843823013e+00 2.812543405198162857e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.254366847601493085e+00 2.032122925810700698e-01 7.170665567432775944e+00 -3.457658211513903873e-02 3.632271100902763283e+00 2.810441965614053975e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.234816022173517602e+00 2.033780326746827682e-01 7.164107637398489103e+00 -3.456770808117047566e-02 3.635080515105141963e+00 2.808395518084702558e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.215269520517602508e+00 2.035438168135697556e-01 7.157486181652545909e+00 -3.455902674846419304e-02 3.637887909924364394e+00 2.806403028599889146e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.195727519376806214e+00 2.037096374447120162e-01 7.150801226633787699e+00 -3.455053490476456962e-02 3.640693338809626312e+00 2.804463482685857698e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.176190196343109839e+00 2.038754871665628965e-01 7.144052798329172838e+00 -3.454222939450989766e-02 3.643496854205258817e+00 2.802575885024475785e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.156657729846037874e+00 2.040413587260555273e-01 7.137240922298935253e+00 -3.453410711760122875e-02 3.646298507569696312e+00 2.800739259079500568e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.137130299141380974e+00 2.042072450156759700e-01 7.130365623701239386e+00 -3.452616502820125138e-02 3.649098349394075402e+00 2.798952646730701321e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.117608084300013793e+00 2.043731390706005902e-01 7.123426927316341306e+00 -3.451840013356389375e-02 3.651896429220470974e+00 2.797215107915666799e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.098091266196810523e+00 2.045390340658960748e-01 7.116424857570263995e+00 -3.451080949289384026e-02 3.654692795659777893e+00 2.795525720279111448e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.078580026499657230e+00 2.047049233137803181e-01 7.109359438558002786e+00 -3.450339021623505947e-02 3.657487496409246308e+00 2.793883578829498004e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.059074547658559240e+00 2.048708002609428425e-01 7.102230694066267169e+00 -3.449613946338756648e-02 3.660280578269675456e+00 2.792287795602805059e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.039575012894840889e+00 2.050366584859232011e-01 7.095038647595769632e+00 -3.448905444285155913e-02 3.663072087162277501e+00 2.790737499333265439e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.020081606190440304e+00 2.052024916965459744e-01 7.087783322383072182e+00 -3.448213241079824826e-02 3.665862068145213204e+00 2.789231835130913037e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
4.000594512277296566e+00 2.053682937274107501e-01 7.080464741421999442e+00 -3.447537067006651440e-02 3.668650565429809607e+00 2.787769964165777090e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.981113916626826565e+00 2.055340585374360596e-01 7.073082927484627191e+00 -3.446876656918477361e-02 3.671437622396464207e+00 2.786351063358567109e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.961640005439494239e+00 2.056997802074557180e-01 7.065637903141857024e+00 -3.446231750141727501e-02 3.674223281610244030e+00 2.784974325077697530e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.942172965634470838e+00 2.058654529378663722e-01 7.058129690783581545e+00 -3.445602090383417804e-02 3.677007584836184950e+00 2.783638956842504619e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.922712984839380024e+00 2.060310710463248984e-01 7.050558312638457892e+00 -3.444987425640472917e-02 3.679790573054295688e+00 2.782344181032512728e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.903260251380134882e+00 2.061966289654947049e-01 7.042923790793286898e+00 -3.444387508111294849e-02 3.682572286474276257e+00 2.781089234602609692e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.883814954270860209e+00 2.063621212408394134e-01 7.035226147212010339e+00 -3.443802094109511130e-02 3.685352764549952198e+00 2.779873368803997477e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.864377283203900948e+00 2.065275425284631150e-01 7.027465403754341366e+00 -3.443230943979851827e-02 3.688132045993434804e+00 2.778695848910784152e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.844947428539916778e+00 2.066928875929957554e-01 7.019641582194022789e+00 -3.442673822016089485e-02 3.690910168789008239e+00 2.777555953952091580e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.825525581298060640e+00 2.068581513055229026e-01 7.011754704236730973e+00 -3.442130496380992055e-02 3.693687170206754633e+00 2.776452976449552204e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.806111933146241633e+00 2.070233286415586460e-01 7.003804791537627139e+00 -3.441600739028225636e-02 3.696463086815915844e+00 2.775386222160073843e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.786706676391468740e+00 2.071884146790605452e-01 6.995791865718571145e+00 -3.441084325626160567e-02 3.699237954498003855e+00 2.774355009823755921e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.767310003970278931e+00 2.073534045964859074e-01 6.987715948384989773e+00 -3.440581035483526728e-02 3.702011808459658493e+00 2.773358670916839519e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.747922109439244753e+00 2.075182936708880599e-01 6.979577061142423489e+00 -3.440090651476867406e-02 3.704784683245262666e+00 2.772396549409582994e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.728543186965562306e+00 2.076830772760520916e-01 6.971375225612749915e+00 -3.439612959979741758e-02 3.707556612749318248e+00 2.771468001528950079e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.709173431317718705e+00 2.078477508806687302e-01 6.963110463450085774e+00 -3.439147750793632857e-02 3.710327630228584805e+00 2.770572395526008092e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.689813037856238154e+00 2.080123100465457453e-01 6.954782796356385077e+00 -3.438694817080507893e-02 3.713097768313990077e+00 2.769709111447929417e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.670462202524505280e+00 2.081767504268560165e-01 6.946392246096733558e+00 -3.438253955296996511e-02 3.715867059022313512e+00 2.768877540914499794e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.651121121839665307e+00 2.083410677644211839e-01 6.937938834514341124e+00 -3.437824965130133192e-02 3.718635533767649548e+00 2.768077086899030717e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.631789992883600604e+00 2.085052578900302711e-01 6.929422583545248315e+00 -3.437407649434628260e-02 3.721403223372652391e+00 2.767307163513583676e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.612469013293981401e+00 2.086693167207924748e-01 6.920843515232746768e+00 -3.437001814171625202e-02 3.724170158079570303e+00 2.766567195798412190e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.593158381255392442e+00 2.088332402585232339e-01 6.912201651741515462e+00 -3.436607268348904065e-02 3.726936367561069385e+00 2.765856619515531106e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.573858295490530690e+00 2.089970245881628552e-01 6.903497015371488743e+00 -3.436223823962492735e-02 3.729701880930854418e+00 2.765174880946322591e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.554568955251478535e+00 2.091606658762270865e-01 6.894729628571451663e+00 -3.435851295939650052e-02 3.732466726754088082e+00 2.764521436693096260e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.535290560311046715e+00 2.093241603692886366e-01 6.885899513952374207e+00 -3.435489502083179797e-02 3.735230933057614777e+00 2.763895753484517034e-02 3.191068131686001785e-01 1.238854445546562033e+01 -9.386653251254282182e+00 -6.669378632514402661e+00
3.516023310954188741e+00 2.094875043924892544e-01 6.877006694300486167e+00 -3.435138263017049887e-02 3.737994527339991269e+00 2.763297307984817833e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.496826871387096247e+00 2.080333099072551872e-01 6.868107567354888587e+00 -3.460876948220277527e-02 3.740754615933353122e+00 2.756882627158977611e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.477760522752959549e+00 2.065805848405319056e-01 6.859258754665925828e+00 -3.486215000186856927e-02 3.743508296915934341e+00 2.750480924303371280e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.458823887616811810e+00 2.051293601533687450e-01 6.850460615094236871e+00 -3.511159473177722506e-02 3.746255579826584636e+00 2.744085367782060636e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.440016583869465183e+00 2.036796666029508929e-01 6.841713507787084758e+00 -3.535717299900879851e-02 3.748996467510729236e+00 2.737689400876685067e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.421338224722016985e+00 2.022315347522492257e-01 6.833017792172044302e+00 -3.559895302932931244e-02 3.751730956390887162e+00 2.731286732949309015e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.402788418702281437e+00 2.007849949782425092e-01 6.824373827946463855e+00 -3.583700193226761754e-02 3.754459036727906707e+00 2.724871329653828084e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.384366769656245832e+00 1.993400774793430974e-01 6.815781975058524900e+00 -3.607138574980457701e-02 3.757180692872658767e+00 2.718437404042383168e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.366072876749166998e+00 1.978968122812277408e-01 6.807242593687919729e+00 -3.630216954102289534e-02 3.759895903509378190e+00 2.711979408333494226e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.347906334470091672e+00 1.964552292417993951e-01 6.798756044221030415e+00 -3.652941735163102444e-02 3.762604641890298307e+00 2.705492024828523231e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.329866732640613503e+00 1.950153580555081534e-01 6.790322687219690678e+00 -3.675319228293610213e-02 3.765306876061672803e+00 2.698970158056103116e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.311953656423173520e+00 1.935772282563445468e-01 6.781942883390394528e+00 -3.697355654967208333e-02 3.768002569082242292e+00 2.692408927094488286e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.294166686333673599e+00 1.921408692203687985e-01 6.773616993547493692e+00 -3.719057144579569069e-02 3.770691679233591387e+00 2.685803657237956221e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.276505398257548052e+00 1.907063101677166639e-01 6.765345378571756108e+00 -3.740429742121232498e-02 3.773374160222756402e+00 2.679149872987055328e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.258969363465536784e+00 1.892735801635448134e-01 6.757128399369699778e+00 -3.761479412003787548e-02 3.776049961377951458e+00 2.672443290925533010e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.241558148634204439e+00 1.878427081188002723e-01 6.748966416826928771e+00 -3.782212034672044476e-02 3.778719027836797029e+00 2.665679812111233088e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.224271315869260413e+00 1.864137227905687810e-01 6.740859791758279762e+00 -3.802633414427647462e-02 3.781381300727572281e+00 2.658855515786207047e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.207108422728769614e+00 1.849866527815992867e-01 6.732808884858912712e+00 -3.822749281842746649e-02 3.784036717344189338e+00 2.651966652797605253e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.190069022251290853e+00 1.835615265398636287e-01 6.724814056649660365e+00 -3.842565290516869458e-02 3.786685211314265054e+00 2.645009638663880364e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.173152662986260530e+00 1.821383723577851277e-01 6.716875667420362461e+00 -3.862087024776615640e-02 3.789326712760908045e+00 2.637981047917973068e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.156358889024423409e+00 1.807172183708422863e-01 6.708994077174265769e+00 -3.881320001058116698e-02 3.791961148458781850e+00 2.630877608051333458e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.139687240033206539e+00 1.792980925563635308e-01 6.701169645567064848e+00 -3.900269664815297910e-02 3.794588441983830496e+00 2.623696193200630855e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.123137251293883754e+00 1.778810227320706816e-01 6.693402731844857456e+00 -3.918941398000860138e-02 3.797208513857338374e+00 2.616433819059709245e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.106708453738873832e+00 1.764660365541587117e-01 6.685693694783290120e+00 -3.937340519644447895e-02 3.799821281684781393e+00 2.609087637315851693e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.090400373993920979e+00 1.750531615156850629e-01 6.678042892621761872e+00 -3.955472282928726435e-02 3.802426660288864113e+00 2.601654929907431385e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.074212534421643106e+00 1.736424249447707790e-01 6.670450682997317138e+00 -3.973341882447189999e-02 3.805024561837457853e+00 2.594133104453920369e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.058144453165270615e+00 1.722338540024710707e-01 6.662917422879842455e+00 -3.990954454052335343e-02 3.807614895966799029e+00 2.586519689143028378e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.042195644197170257e+00 1.708274756810471140e-01 6.655443468502692639e+00 -4.008315072191801637e-02 3.810197569899360204e+00 2.578812327521193618e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.026365617368283356e+00 1.694233168020893299e-01 6.648029175293755699e+00 -4.025428756962337595e-02 3.812772488557146122e+00 2.571008774397657085e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
3.010653878457846933e+00 1.680214040144280274e-01 6.640674897807824273e+00 -4.042300473167193681e-02 3.815339554670671873e+00 2.563106891131915893e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.995059929227766649e+00 1.666217637925139217e-01 6.633380989654755311e+00 -4.058935128129272096e-02 3.817898668883061841e+00 2.555104640934979451e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.979583267477378783e+00 1.652244224346624824e-01 6.626147803428838579e+00 -4.075337578519394599e-02 3.820449729850070586e+00 2.547000085203549383e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.964223387098693152e+00 1.638294060612029979e-01 6.618975690639291365e+00 -4.091512628441805466e-02 3.822992634336148665e+00 2.538791379149081540e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.948979778136094687e+00 1.624367406131399239e-01 6.611865001636927808e+00 -4.107465028135366680e-02 3.825527277306053797e+00 2.530476767610375863e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.933851926845793212e+00 1.610464518506623810e-01 6.604816085542879911e+00 -4.123199480421559093e-02 3.828053552012853800e+00 2.522054581764664877e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.918839315756189823e+00 1.596585653516926495e-01 6.597829290177945616e+00 -4.138720637528923996e-02 3.830571350082274673e+00 2.513523235032251446e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.903941423732320892e+00 1.582731065109508617e-01 6.590904961988677258e+00 -4.154033101403012407e-02 3.833080561593004365e+00 2.504881219434811762e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.889157726039337515e+00 1.568901005388300407e-01 6.584043445976393016e+00 -4.169141429278371003e-02 3.835581075153843500e+00 2.496127102600239830e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.874487694407671157e+00 1.555095724604780572e-01 6.577245085625891718e+00 -4.184050129105974791e-02 3.838072777977410865e+00 2.487259523894766108e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.859930797101533972e+00 1.541315471153378303e-01 6.570510222831869029e+00 -4.198763662316833817e-02 3.840555555950243782e+00 2.478277191377029065e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.845486498985853263e+00 1.527560491564673995e-01 6.563839197828934324e+00 -4.213286447487758768e-02 3.843029293700149118e+00 2.469178878964032806e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.831154261595922428e+00 1.513831030502572894e-01 6.557232349120105219e+00 -4.227622855195081741e-02 3.845493874660255162e+00 2.459963422839411135e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.816933543209097390e+00 1.500127330764639555e-01 6.550690013404545375e+00 -4.241777213188388518e-02 3.847949181129949547e+00 2.450629718970217738e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.802823798914873432e+00 1.486449633280626237e-01 6.544212525508908307e+00 -4.255753807102222175e-02 3.850395094333360912e+00 2.441176720301497724e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.788824480688678609e+00 1.472798177116682317e-01 6.537800218315961587e+00 -4.269556876485749997e-02 3.852831494474665774e+00 2.431603433582930907e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.774935037465671606e+00 1.459173199480251759e-01 6.531453422694831978e+00 -4.283190621387375496e-02 3.855258260790860980e+00 2.421908917325460431e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.761154915214181216e+00 1.445574935725258137e-01 6.525172467433290713e+00 -4.296659199108267269e-02 3.857675271602150957e+00 2.412092278897315020e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.747483557012711852e+00 1.432003619362998414e-01 6.518957679167488806e+00 -4.309966724381049386e-02 3.860082404359434172e+00 2.402152672035544681e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.733920403125146503e+00 1.418459482071579847e-01 6.512809382315323248e+00 -4.323117274123400300e-02 3.862479535689775645e+00 2.392089294901678792e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.720464891077908565e+00 1.404942753709019498e-01 6.506727899009104199e+00 -4.336114881826230033e-02 3.864866541439384573e+00 2.381901387208156667e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.707116455738636684e+00 1.391453662329487639e-01 6.500713549027983262e+00 -4.348963543077590671e-02 3.867243296714231171e+00 2.371588228512156588e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.693874529393120998e+00 1.377992434198432037e-01 6.494766649733841213e+00 -4.361667214349894406e-02 3.869609675918866731e+00 2.361149135941500304e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.680738541825761434e+00 1.364559293813588647e-01 6.488887516004635536e+00 -4.374229811146995717e-02 3.871965552792736354e+00 2.350583461928095266e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.667707920398343369e+00 1.351154463925096916e-01 6.483076460171046662e+00 -4.386655213532759251e-02 3.874310800444818348e+00 2.339890592745525258e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.654782090130236138e+00 1.337778165558807242e-01 6.477333791952928799e+00 -4.398947260294312073e-02 3.876645291386208836e+00 2.329069946010327644e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.641960473779743079e+00 1.324430618032433338e-01 6.471659818395800734e+00 -4.411109755232620749e-02 3.878968897560748808e+00 2.318120970595254418e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.629242491921010227e+00 1.311112038612290420e-01 6.466054843815645548e+00 -4.423146479418526428e-02 3.881281490390195987e+00 2.307043185385372619e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.616627563015552216e+00 1.297822642244736147e-01 6.460519169757463764e+00 -4.435061200318133473e-02 3.883582940865415001e+00 2.295836200315476069e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.604115103488105376e+00 1.284562642000345867e-01 6.455053094947298398e+00 -4.446857653271601984e-02 3.885873119605793846e+00 2.284499658488296434e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.591704527810809733e+00 1.271332249135324333e-01 6.449656915232875320e+00 -4.458539535726122049e-02 3.888151896887396042e+00 2.273033230005751595e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.579395248586247913e+00 1.258131673116868465e-01 6.444330923526705668e+00 -4.470110513237516431e-02 3.890419142669629071e+00 2.261436611208844302e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.567186676631362463e+00 1.244961121650834113e-01 6.439075409749506207e+00 -4.481574213665556056e-02 3.892674726620548142e+00 2.249709522833140407e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.555078221061806154e+00 1.231820800711167785e-01 6.433890660774347126e+00 -4.492934233354024115e-02 3.894918518140905839e+00 2.237851709400551919e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.543069289375627484e+00 1.218710914569710035e-01 6.428776960372711180e+00 -4.504194131986175020e-02 3.897150386387179921e+00 2.225862937575498815e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.531159287538452318e+00 1.205631665829023647e-01 6.423734589160087438e+00 -4.515357437533201040e-02 3.899370200293320821e+00 2.213742995568888233e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.519347620067206250e+00 1.192583255454594815e-01 6.418763824544251761e+00 -4.526427642416154529e-02 3.901577828591706876e+00 2.201491691754224947e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.507633690115687042e+00 1.179565882810413580e-01 6.413864940672652004e+00 -4.537408207180339270e-02 3.903773139832892092e+00 2.189108854078079813e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.496016899558472613e+00 1.166579745693641507e-01 6.409038208382622059e+00 -4.548302557556978265e-02 3.905956002404709970e+00 2.176594328893910815e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.484496649076622266e+00 1.153625040372484173e-01 6.404283895150717498e+00 -4.559114087548821886e-02 3.908126284550297314e+00 2.163947980444599212e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.473072338241809831e+00 1.140701961623214328e-01 6.399602265044696203e+00 -4.569846156549942084e-02 3.910283854385578461e+00 2.151169689830364357e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.461743365601982703e+00 1.127810702769962842e-01 6.394993578674855073e+00 -4.580502092701497358e-02 3.912428579915827154e+00 2.138259354646282820e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.450509128765736566e+00 1.114951455723910967e-01 6.390458093147650231e+00 -4.591085189330764565e-02 3.914560329051766985e+00 2.125216888011334168e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.439369024487771487e+00 1.102124411024607009e-01 6.385996062019080988e+00 -4.601598709039817631e-02 3.916678969624933337e+00 2.112042218405486144e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.428322448753585050e+00 1.089329757881184191e-01 6.381607735249751556e+00 -4.612045879396741571e-02 3.918784369402616985e+00 2.098735288752501260e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.417368796864521219e+00 1.076567684214732451e-01 6.377293359160398190e+00 -4.622429897288201500e-02 3.920876396102290329e+00 2.085296056410137350e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.406507463522900014e+00 1.063838376701414373e-01 6.373053176388171259e+00 -4.632753924911756777e-02 3.922954917405618414e+00 2.071724492407543347e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.395737842916644489e+00 1.051142020815627742e-01 6.368887425844201644e+00 -4.643021092696030666e-02 3.925019800972188388e+00 2.058020581420874975e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.385059328804560952e+00 1.038478800874431812e-01 6.364796342671289686e+00 -4.653234497869428166e-02 3.927070914452861050e+00 2.044184321384190373e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.374471314600993033e+00 1.025848900081757081e-01 6.360780158202962831e+00 -4.663397203499226179e-02 3.929108125502973170e+00 2.030215723205563982e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.363973193460892741e+00 1.013252500573515597e-01 6.356839099922827252e+00 -4.673512240851436517e-02 3.931131301795303123e+00 2.016114810862088685e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.353564358364708564e+00 1.000689783462894028e-01 6.352973391424809435e+00 -4.683582606290703082e-02 3.933140311032934378e+00 2.001881621013616719e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.343244202203248694e+00 9.881609288860192242e-02 6.349183252374078990e+00 -4.693611262580904553e-02 3.935135020962035934e+00 1.987516203090215761e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.333012117862732104e+00 9.756661160482306416e-02 6.345468898468442198e+00 -4.703601138971877371e-02 3.937115299384570388e+00 1.973018619296069975e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.322867498309753476e+00 9.632055232707432968e-02 6.341830541400439003e+00 -4.713555129072850153e-02 3.939081014170996209e+00 1.958388944419018479e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.312809736676459949e+00 9.507793280381764134e-02 6.338268388819823684e+00 -4.723476091632857615e-02 3.941032033272923840e+00 1.943627265925386427e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.302838226345737205e+00 9.383877070469763548e-02 6.334782644296605092e+00 -4.733366850292895084e-02 3.942968224735749594e+00 1.928733683928648968e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.292952361036641573e+00 9.260308362553988648e-02 6.331373507284383528e+00 -4.743230191688711100e-02 3.944889456711179854e+00 1.913708310931334228e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.283151534890124790e+00 9.137088909357350686e-02 6.328041173083887472e+00 -4.753068864910379998e-02 3.946795597469545225e+00 1.898551271576170638e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.273435142555007005e+00 9.014220457297014710e-02 6.324785832806719021e+00 -4.762885581587768952e-02 3.948686515411745646e+00 1.883262702252633605e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.263802579274222904e+00 8.891704747084694382e-02 6.321607673339215694e+00 -4.772683013650912826e-02 3.950562079080551570e+00 1.867842750150765230e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.254253240971904493e+00 8.769543514400982009e-02 6.318506877305799740e+00 -4.782463791863525437e-02 3.952422157170775829e+00 1.852291571887208083e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.244786524341032319e+00 8.647738490673854972e-02 6.315483623031959759e+00 -4.792230503956389220e-02 3.954266618537708666e+00 1.836609331325459241e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.235401826932220448e+00 8.526291404017026510e-02 6.312538084506155833e+00 -4.801985692280776041e-02 3.956095332202779868e+00 1.820796196182836515e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.226098547243545500e+00 8.405203980404385433e-02 6.309670431340500762e+00 -4.811731850879993888e-02 3.957908167354987405e+00 1.804852332797418288e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.216876084812267944e+00 8.284477945209960115e-02 6.306880828729049426e+00 -4.821474076312824014e-02 3.959704993345716684e+00 1.788783438588432972e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.207733821430723609e+00 8.164114045921672114e-02 6.304169455328270111e+00 -4.831271955917827710e-02 3.961485737061207768e+00 1.772717375006789553e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.198671100681099944e+00 8.044110850114043199e-02 6.301536523964914593e+00 -4.841159733700457074e-02 3.963250454269986900e+00 1.756729833648358954e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.189687263944253282e+00 7.924466582630443345e-02 6.298982248951756624e+00 -4.851137456469069298e-02 3.964999221718572109e+00 1.740817259691864946e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.180781658088058350e+00 7.805179545554005727e-02 6.296506838974345932e+00 -4.861205112412491508e-02 3.966732112578316816e+00 1.724976045983833001e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.171953635446065789e+00 7.686248128038203342e-02 6.294110497106808033e+00 -4.871362596738396805e-02 3.968449196350953390e+00 1.709202440146791874e-02 2.599676620491453427e-01 -1.649199161324115082e+01 -1.870704442759248209e+01 -1.913525016669288448e+01
2.163202553822600294e+00 7.567670824697517173e-02 6.291793420784990154e+00 -4.881609649484277419e-02 3.970150538648094418e+00 1.693492376186163384e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.154528672887407570e+00 7.446106445901123916e-02 6.289557244325234997e+00 -4.892571035538750834e-02 3.971836431559488290e+00 1.678299856662328685e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.145932256895247470e+00 7.324892410871808313e-02 6.287403594606773893e+00 -4.903611104030804191e-02 3.973507148572030356e+00 1.663136922993209768e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.137412684450953559e+00 7.204034918906669638e-02 6.285332640617423472e+00 -4.914700388445353979e-02 3.975162692829998790e+00 1.647920688717734519e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.128969369354789976e+00 7.083547566733278122e-02 6.283344500688129664e+00 -4.925788631370615206e-02 3.976802919364691213e+00 1.632511319603497865e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.120601727633823153e+00 6.963425716648036223e-02 6.281439286989180637e+00 -4.936907442156901471e-02 3.978427678112368859e+00 1.616988729438986402e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.112309167531217557e+00 6.843669552054773564e-02 6.279617121041743744e+00 -4.948063208942339586e-02 3.980036863439553763e+00 1.601365734126003817e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.104091097851252368e+00 6.724279756148254794e-02 6.277878122382396953e+00 -4.959259405980431107e-02 3.981630377894767481e+00 1.585647578868508781e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.095946929105127587e+00 6.605257183071007454e-02 6.276222407142595827e+00 -4.970498432485057072e-02 3.983208127753464556e+00 1.569836838845825935e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.087876074046533859e+00 6.486602778973281358e-02 6.274650087428975453e+00 -4.981782121336931352e-02 3.984770021141899043e+00 1.553934775069188215e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.079877947995061316e+00 6.368317554163252514e-02 6.273161270973973913e+00 -4.993111946884425112e-02 3.986315967037306507e+00 1.537941891127798597e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.071951969062868049e+00 6.250402571545025932e-02 6.271756060906697350e+00 -5.004489126351378131e-02 3.987845874663595858e+00 1.521858210392302950e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.064097558330464377e+00 6.132858941478272485e-02 6.270434555585691960e+00 -5.015914675502827075e-02 3.989359653095918112e+00 1.505683431841483948e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.056314139991721301e+00 6.015687819503695577e-02 6.269196848467998961e+00 -5.027389448154852281e-02 3.990857210987760251e+00 1.489417026069500549e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.048601141466570574e+00 5.898890405352699706e-02 6.268043028011923035e+00 -5.038914188931432198e-02 3.992338456377115374e+00 1.473058300629247717e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.040957993476080201e+00 5.782467942469019656e-02 6.266973177616024238e+00 -5.050489574938691467e-02 3.993803296547639992e+00 1.456606445440601812e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.033384130098162768e+00 5.666421717828311333e-02 6.265987375576947294e+00 -5.062116230147355872e-02 3.995251637927403898e+00 1.440060563772597134e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.025878988815634774e+00 5.550753061954794010e-02 6.265085695055009118e+00 -5.073794733858995321e-02 3.996683386014142414e+00 1.423419694968217075e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.018442010558882949e+00 5.435463349041937120e-02 6.264268204045087884e+00 -5.085525627067126464e-02 3.998098445320359406e+00 1.406682831754279064e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.011072639744412971e+00 5.320553997122878798e-02 6.263534965351412964e+00 -5.097309417334247583e-02 3.999496719333734518e+00 1.389848933756578954e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
2.003770324310204742e+00 5.206026468259600942e-02 6.262886036565229020e+00 -5.109146582591903019e-02 4.000878110489606954e+00 1.372916938279352198e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.996534515748550564e+00 5.091882268733155525e-02 6.262321470044615701e+00 -5.121037574138652404e-02 4.002242520153177274e+00 1.355885769061893065e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.989364669136899133e+00 4.978122949225022992e-02 6.261841312895916722e+00 -5.132982819026234156e-02 4.003589848609666824e+00 1.338754343504167978e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.982260243167097258e+00 4.864750104984375684e-02 6.261445606956358212e+00 -5.144982721968534983e-02 4.004919995061086979e+00 1.321521578707964169e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.975220700173344168e+00 4.751765375978859313e-02 6.261134388777541915e+00 -5.157037666870355891e-02 4.006232857628562627e+00 1.304186396582111655e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.968245506159106872e+00 4.639170447028311689e-02 6.260907689609557458e+00 -5.169148018046960946e-02 4.007528333359369199e+00 1.286747728192706025e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.961334130823195743e+00 4.526967047921928028e-02 6.260765535385513836e+00 -5.181314121187095140e-02 4.008806318238006483e+00 1.269204517491710933e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.954486047585165087e+00 4.415156953520106564e-02 6.260707946706324911e+00 -5.193536304099034134e-02 4.010066707200722114e+00 1.251555724523326259e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.947700733610174373e+00 4.303741983842625934e-02 6.260734938825606832e+00 -5.205814877269736990e-02 4.011309394153022012e+00 1.233800328182890239e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.940977669833422459e+00 4.192724004145067379e-02 6.260846521634578110e+00 -5.218150134260179235e-02 4.012534271989733448e+00 1.215937328585080246e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.934316340984251648e+00 4.082104924985526656e-02 6.261042699646859333e+00 -5.230542351954835939e-02 4.013741232617265453e+00 1.197965749084960001e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.927716235610002826e+00 3.971886702283688314e-02 6.261323471983087252e+00 -5.242991790679488867e-02 4.014930166977724646e+00 1.179884637985716828e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.921176846099689639e+00 3.862071337374303748e-02 6.261688832355266854e+00 -5.255498694198772885e-02 4.016100965074599571e+00 1.161693069959876187e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.914697668707553646e+00 3.752660877057012456e-02 6.262138769050795695e+00 -5.268063289602887417e-02 4.017253515999726687e+00 1.143390147205751960e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.908278203576550869e+00 3.643657413644280779e-02 6.262673264916092997e+00 -5.280685787091510264e-02 4.018387707961294630e+00 1.124975000357446124e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.901917954761814578e+00 3.535063085009025607e-02 6.263292297339785542e+00 -5.293366379662051147e-02 4.019503428312634519e+00 1.106446789164515151e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.895616430254132290e+00 3.426880074633224804e-02 6.263995838235396185e+00 -5.306105242708839681e-02 4.020600563581588460e+00 1.087804702956226589e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.889373142003469397e+00 3.319110611658490639e-02 6.264783854023490584e+00 -5.318902533539620475e-02 4.021678999500234220e+00 1.069047960904936576e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.883187605942564735e+00 3.211756970939225186e-02 6.265656305613240384e+00 -5.331758390815745374e-02 4.022738621034783968e+00 1.050175812103362229e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.877059342010623189e+00 3.104821473098568277e-02 6.266613148383372689e+00 -5.344672933922631208e-02 4.023779312415468823e+00 1.031187535471263586e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.870987874177117316e+00 2.998306484586884396e-02 6.267654332162469366e+00 -5.357646262277396265e-02 4.024800957166258186e+00 1.012082439508155823e-02 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.864972730465713102e+00 2.892214417742057855e-02 6.268779801208595792e+00 -5.370678454581013367e-02 4.025803438134254897e+00 9.928598619100278272e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.859013442978324271e+00 2.786547730850346197e-02 6.269989494188237700e+00 -5.383769568022778174e-02 4.026786637518653400e+00 9.735191690695388714e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.853109547919297384e+00 2.681308928206001599e-02 6.271283344154538142e+00 -5.396919637445393714e-02 4.027750436899142805e+00 9.540597554806781733e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.847260585619723061e+00 2.576500560167335752e-02 6.272661278524827466e+00 -5.410128674479414146e-02 4.028694717263681113e+00 9.344810430703166110e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.841466100561866215e+00 2.472125223206354805e-02 6.274123219057446299e+00 -5.423396666656190440e-02 4.029619359035573112e+00 9.147824804803377299e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.835725641403698205e+00 2.368185559948571967e-02 6.275669081827875750e+00 -5.436723576508759037e-02 4.030524242099812859e+00 8.949635423250229191e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.830038761003516035e+00 2.264684259199111274e-02 6.277298777204193492e+00 -5.450109340670274832e-02 4.031409245828685428e+00 8.750237284489941272e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.824405016444619720e+00 2.161624055950771978e-02 6.279012209821884127e+00 -5.463553868979608569e-02 4.032274249106635011e+00 8.549625632112159423e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.818823969060023860e+00 2.059007731369324676e-02 6.280809278558030506e+00 -5.477057043603573289e-02 4.033119130354442028e+00 8.347795948202667293e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.813295184457167197e+00 1.956838112751002265e-02 6.282689876504947257e+00 -5.490618718184899633e-02 4.033943767552772286e+00 8.144743947452647015e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.807818232542584225e+00 1.855118073446908669e-02 6.284653890943291188e+00 -5.504238717024538541e-02 4.034748038265180803e+00 7.940465572254593388e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.802392687546497729e+00 1.753850532748927812e-02 6.286701203314725817e+00 -5.517916834306142715e-02 4.035531819660687525e+00 7.734956988995688593e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.797018128047289887e+00 1.653038455731674350e-02 6.288831689194195107e+00 -5.531652833369669203e-02 4.036294988536046624e+00 7.528214585734822710e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.791694136995804820e+00 1.552684853045094467e-02 6.291045218261893446e+00 -5.545446446039960925e-02 4.037037421337864807e+00 7.320234971419946335e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.786420301739435113e+00 1.452792780652492274e-02 6.293341654275002917e+00 -5.559297372014943006e-02 4.037758994184715178e+00 7.111014976768683868e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.781196214045944526e+00 1.353365339509039408e-02 6.295720855039292907e+00 -5.573205278316738231e-02 4.038459582889433186e+00 6.900551656897973944e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.776021470126977642e+00 1.254405675176198907e-02 6.298182672380665537e+00 -5.587169798807599397e-02 4.039139062981765171e+00 6.688842295748902329e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.770895670661208898e+00 1.155916977367966829e-02 6.300726952116748159e+00 -5.601190533771097796e-02 4.039797309731541830e+00 6.475884412311961810e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.765818420817083734e+00 1.057902479425388252e-02 6.303353534028619087e+00 -5.615267049557581130e-02 4.040434198172573765e+00 6.261675768616889286e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.760789330275107867e+00 9.603654577164231002e-03 6.306062251832767807e+00 -5.629398878291514557e-02 4.041049603127421008e+00 6.046214379411173762e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.755808013249641419e+00 8.633092309589153121e-03 6.308852933153383802e+00 -5.643585517637008525e-02 4.041643399233217693e+00 5.829498523413480758e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.750874088510161464e+00 7.667371594651271015e-03 6.311725399495062838e+00 -5.657826430616676172e-02 4.042215460968691332e+00 5.611526755993636977e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.745987179401953915e+00 6.706526443070341681e-03 6.314679466216023940e+00 -5.672121045477930557e-02 4.042765662682514360e+00 5.392297923100494370e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.741146913866208124e+00 5.750591264023089191e-03 6.317714942501923225e+00 -5.686468755600008335e-02 4.043293878623103410e+00 5.171811176233654522e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.736352924459481972e+00 4.799600855216383175e-03 6.320831631340335655e+00 -5.700868919434382703e-02 4.043799982969958684e+00 4.950065988235344272e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.731604848372519490e+00 3.853590392187077572e-03 6.324029329495996166e+00 -5.715320860470820413e-02 4.044283849866610048e+00 4.727062169665061271e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.726902327448397667e+00 2.912595416848266002e-03 6.327307827486849057e+00 -5.729823867221147532e-02 4.044745353455226677e+00 4.502799885512104652e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.722245008199990490e+00 1.976651825307512711e-03 6.330666909560985545e+00 -5.744377193212840682e-02 4.045184367912898260e+00 4.277279671999784094e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.717632541826737969e+00 1.045795854987798413e-03 6.334106353674511247e+00 -5.758980056984780438e-02 4.045600767489593075e+00 4.050502453239625614e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.713064584230711951e+00 1.200640710862984359e-04 6.337625931470396878e+00 -5.773631642077956677e-02 4.045994426547765421e+00 3.822469557503929520e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.708540303325438270e+00 -8.054677285096490140e-04 6.341226036236172980e+00 -5.790241825023030586e-02 4.046367393502444898e+00 3.647434539159151532e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.704058533961030353e+00 -1.727925755217822688e-03 6.344907621932209807e+00 -5.806997009442102509e-02 4.046723845491663418e+00 3.481268209287321017e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.699619240855934521e+00 -2.646347581941371676e-03 6.348670313744040783e+00 -5.823486385414521765e-02 4.047063580304330443e+00 3.313096680501756690e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.695222389327046164e+00 -3.560680348491775896e-03 6.352513732463300755e+00 -5.839711750612205238e-02 4.047386399129035084e+00 3.142954189875419527e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.690867945351166579e+00 -4.470871923090589603e-03 6.356437494505764896e+00 -5.855674898670162193e-02 4.047692106598318240e+00 2.970875379454831263e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.686555875624526912e+00 -5.376870928022854483e-03 6.360441211919890314e+00 -5.871377619077193522e-02 4.047980510829190415e+00 2.796895296608561260e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.682286147620861927e+00 -6.278626765026851589e-03 6.364524492398378364e+00 -5.886821697108424872e-02 4.048251423463677945e+00 2.621049394347508502e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.678058729647979863e+00 -7.176089640379225421e-03 6.368686939292762972e+00 -5.902008913788837907e-02 4.048504659709393216e+00 2.443373531328200173e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.673873590902783315e+00 -8.069210589630160940e-03 6.372928151631011673e+00 -5.916941045877271987e-02 4.048740038380074679e+00 2.263903971259164944e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.669730701524705152e+00 -8.957941501939858248e-03 6.377247724138117135e+00 -5.931619865860980612e-02 4.048957381936028277e+00 2.082677381446936329e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.665630032647527736e+00 -9.842235143965046007e-03 6.381645247259662312e+00 -5.946047141951651266e-02 4.049156516524369032e+00 1.899730830241681909e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.661571556449560116e+00 -1.072204518324276594e-02 6.386120307188301481e+00 -5.960224638074852060e-02 4.049337272018943779e+00 1.715101783171823309e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.657555246202157440e+00 -1.159732621101816803e-02 6.390672485893131416e+00 -5.974154113846062708e-02 4.049499482059795596e+00 1.528828097591043191e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.653581076316564813e+00 -1.246803376446352883e-02 6.395301361151875419e+00 -5.987837324527769955e-02 4.049642984092010067e+00 1.340948015698347796e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.649649022389077402e+00 -1.333412434823705653e-02 6.400006506585831367e+00 -6.001276020963466906e-02 4.049767619403779051e+00 1.151500155830898712e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.645759061244508548e+00 -1.419555545533222884e-02 6.404787491697511825e+00 -6.014471949485761942e-02 4.049873233163505226e+00 9.605235019686749788e-04 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.641911170977960133e+00 -1.505228558717127546e-02 6.409643881910894514e+00 -6.027426851797131752e-02 4.049959674455767100e+00 7.680573914283353237e-04 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.638105330994892084e+00 -1.590427427289981335e-02 6.414575238614216524e+00 -6.040142464823067964e-02 4.050026796315961519e+00 5.741415007597443438e-04 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.634341522049487017e+00 -1.675148208784352916e-02 6.419581119205219899e+00 -6.052620520538500026e-02 4.050074455763446934e+00 3.788158298915379339e-04 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.630619726281307358e+00 -1.759387067109194694e-02 6.424661077138769549e+00 -6.064862745769315777e-02 4.050102513833021334e+00 1.821206846011170859e-04 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.626939927250242279e+00 -1.843140274217866525e-02 6.429814661976760881e+00 -6.076870861971624127e-02 4.050110835604562531e+00 -1.590334259089453664e-05 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.623302109969739560e+00 -1.926404211683186915e-02 6.435041419440223009e+00 -6.088646584992021826e-02 4.050099290230686044e+00 -2.152153929816563499e-04 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.619706260938318820e+00 -2.009175372177335675e-02 6.440340891463538497e+00 -6.100191624812598828e-02 4.050067750962281110e+00 -4.157743635670955312e-04 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.616152368169361919e+00 -2.091450360854856666e-02 6.445712616250689031e+00 -6.111507685284724156e-02 4.050016095171796948e+00 -6.175389300964433809e-04 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.612640421219172060e+00 -2.173225896637431820e-02 6.451156128333447093e+00 -6.122596463855799198e-02 4.049944204374168244e+00 -8.204675711471197961e-04 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.609170411213297180e+00 -2.254498813399484144e-02 6.456670958631423929e+00 -6.133459651293210468e-02 4.049851964245297253e+00 -1.024518593063751841e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.605742330871109180e+00 -2.335266061054045578e-02 6.462256634513895648e+00 -6.144098931409605613e-02 4.049739264637996605e+00 -1.229650155605392170e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.602356174528631216e+00 -2.415524706538661401e-02 6.467912679863321301e+00 -6.154515980793447832e-02 4.049605999595341288e+00 -1.435820298148069146e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.599011938159606627e+00 -2.495271934701421418e-02 6.473638615140481001e+00 -6.164712468548542296e-02 4.049452067361380969e+00 -1.642986966295148857e-03 2.593199842123924959e-01 -1.680650613810166405e+01 -1.880826671667259831e+01 -1.927077661986586321e+01
1.595709619394799272e+00 -2.574505049087500927e-02 6.479433957451147919e+00 -6.174690056045913783e-02 4.049277370389175346e+00 -1.851108038755121688e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.592449217917390358e+00 -2.653204478443165273e-02 6.485298209492281529e+00 -6.184436121417906385e-02 4.049081821198988962e+00 -2.060024356544713168e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.589230735077684864e+00 -2.731385028326946407e-02 6.491230870922097829e+00 -6.193966738334238942e-02 4.048865336504089640e+00 -2.269811106904398145e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.586054173538773870e+00 -2.809044363612426057e-02 6.497231449465742159e+00 -6.203283543984224740e-02 4.048627831368698970e+00 -2.480426144868891174e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.582919537677532462e+00 -2.886180269954844585e-02 6.503299449776782204e+00 -6.212388166981589604e-02 4.048369225069710531e+00 -2.691827366386379938e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.579826833595050717e+00 -2.962790654093059445e-02 6.509434373510368133e+00 -6.221282227215863686e-02 4.048089441091274665e+00 -2.903972734726098862e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.576776069125269686e+00 -3.038873544058970019e-02 6.515635719397495862e+00 -6.229967335728542333e-02 4.047788407116764020e+00 -3.116820306509397037e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.573767253841823255e+00 -3.114427089296101930e-02 6.521902983320305047e+00 -6.238445094614778613e-02 4.047466055018151820e+00 -3.330328257291809407e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.570800399063088326e+00 -3.189449560689146951e-02 6.528235658388342522e+00 -6.246717096951063392e-02 4.047122320842864163e+00 -3.544454906632773031e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.567875517855446654e+00 -3.263939350506353532e-02 6.534633235015734343e+00 -6.254784926749044904e-02 4.046757144798145411e+00 -3.759158742598212380e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.564992625034768103e+00 -3.337894972256728876e-02 6.541095200999186510e+00 -6.262650158935380296e-02 4.046370471233011301e+00 -3.974398445649205552e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.562151737166121768e+00 -3.411315060464088084e-02 6.547621041596769942e+00 -6.270314359357263834e-02 4.045962248617841261e+00 -4.190132911877295085e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.559352872561730274e+00 -3.484198370360032382e-02 6.554210239607408006e+00 -6.277779084813082944e-02 4.045532429521680129e+00 -4.406321275553734713e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.556596051277177706e+00 -3.556543777497980785e-02 6.560862275451019521e+00 -6.285045883107445719e-02 4.045080970587324742e+00 -4.622922930966070522e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.553881295105891791e+00 -3.628350277290423587e-02 6.567576627249249732e+00 -6.292116293129693116e-02 4.044607832504258482e+00 -4.839897553520950552e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.551208627571917464e+00 -3.699616984471579967e-02 6.574352770906724430e+00 -6.298991844954858477e-02 4.044112979979519018e+00 -5.057205120097005638e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.548578073921005105e+00 -3.770343132487669752e-02 6.581190180192778350e+00 -6.305674059965933609e-02 4.043596381706562326e+00 -5.274805928636024446e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.545989661110035884e+00 -3.840528072817023242e-02 6.588088326823588581e+00 -6.312164450996210485e-02 4.043058010332209129e+00 -5.492660616964563543e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.543443417794814199e+00 -3.910171274222256493e-02 6.595046680544662365e+00 -6.318464522490398194e-02 4.042497842421748366e+00 -5.710730180841564613e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.540939374316252275e+00 -3.979272321936745682e-02 6.602064709213617988e+00 -6.324575770683170395e-02 4.041915858422273189e+00 -5.928975991230573707e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.538477562684982036e+00 -4.047830916787636957e-02 6.609141878883201038e+00 -6.330499683793741617e-02 4.041312042624329415e+00 -6.147359810797814114e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.536058016564424200e+00 -4.115846874257613613e-02 6.616277653884485410e+00 -6.336237742235072135e-02 4.040686383121953718e+00 -6.365843809639650831e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.533680771252352582e+00 -4.183320123487645897e-02 6.623471496910196876e+00 -6.341791418836274785e-02 4.040038871771173490e+00 -6.584390580244984734e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.531345863660989792e+00 -4.250250706222932079e-02 6.630722869098113037e+00 -6.347162179076802635e-02 4.039369504147054535e+00 -6.802963151699846674e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.529053332295672529e+00 -4.316638775704229047e-02 6.638031230114481041e+00 -6.352351481331007521e-02 4.038678279499358759e+00 -7.021525003142913696e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.526803217232130416e+00 -4.382484595506746378e-02 6.645396038237398884e+00 -6.357360777121674744e-02 4.037965200706898905e+00 -7.240040076481960192e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.524595560092415703e+00 -4.447788538328777130e-02 6.652816750440115889e+00 -6.362191511381169728e-02 4.037230274230656946e+00 -7.458472788382303729e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.522430404019533334e+00 -4.512551084732201179e-02 6.660292822474196406e+00 -6.366845122718856054e-02 4.036473510065737180e+00 -7.676788041539225546e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.520307793650811368e+00 -4.576772821836990607e-02 6.667823708952494322e+00 -6.371323043693490062e-02 4.035694921692228654e+00 -7.894951235247091650e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.518227775090061016e+00 -4.640454441971812727e-02 6.675408863431899320e+00 -6.375626701089334714e-02 4.034894526025048833e+00 -8.112928275278531026e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.516190395878572961e+00 -4.703596741282811688e-02 6.683047738495799805e+00 -6.379757516194770051e-02 4.034072343362825386e+00 -8.330685583087558271e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.514195704964997891e+00 -4.766200618302619818e-02 6.690739785836212761e+00 -6.383716905082249815e-02 4.033228397335899551e+00 -8.548190104350912241e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.512243752674159891e+00 -4.828267072481627620e-02 6.698484456335546788e+00 -6.387506278888473166e-02 4.032362714853501728e+00 -8.765409316862255232e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.510334590674853095e+00 -4.889797202683507371e-02 6.706281200147944155e+00 -6.391127044093716791e-02 4.031475326050171226e+00 -8.982311237794103620e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.508468271946672434e+00 -4.950792205646972061e-02 6.714129466780156541e+00 -6.394580602799317115e-02 4.030566264231483231e+00 -9.198864430342576851e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.506644850745926911e+00 -5.011253374415707007e-02 6.722028705171926077e+00 -6.397868353002331143e-02 4.029635565819136289e+00 -9.415038009770176561e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.504864382570689108e+00 -5.071182096738393458e-02 6.729978363775812156e+00 -6.400991688866496110e-02 4.028683270295470464e+00 -9.630801648861908246e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.503126924125030017e+00 -5.130579853440712240e-02 6.737977890636439149e+00 -6.403952000988615001e-02 4.027709420147465025e+00 -9.846125582810101237e-03 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.501432533282492710e+00 -5.189448216771181538e-02 6.746026733469117964e+00 -6.406750676659593580e-02 4.026714060810277829e+00 -1.006098061354329144e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.499781269048854337e+00 -5.247788848722657884e-02 6.754124339737805904e+00 -6.409389100119375349e-02 4.025697240610376149e+00 -1.027533811351452782e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.498173191524228010e+00 -5.305603499331294076e-02 6.762270156732371973e+00 -6.411868652805101376e-02 4.024659010708317552e+00 -1.048917002896440458e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.496608361864557368e+00 -5.362894004954720656e-02 6.770463631645124103e+00 -6.414190713591846893e-02 4.023599425041229694e+00 -1.070244888267404652e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.495086842242552505e+00 -5.419662286531180817e-02 6.778704211646576994e+00 -6.416356659025365672e-02 4.022518540265039633e+00 -1.091514777622320728e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.493608695808118947e+00 -5.475910347821320856e-02 6.786991343960410816e+00 -6.418367863546307894e-02 4.021416415696498881e+00 -1.112724039176851351e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.492173986648329009e+00 -5.531640273634307048e-02 6.795324475937610131e+00 -6.420225699705428557e-02 4.020293113255059225e+00 -1.133870099335677201e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.490782779746986364e+00 -5.586854228039898201e-02 6.803703055129732391e+00 -6.421931538369360370e-02 4.019148697404634873e+00 -1.154950442778812474e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.489435140943830671e+00 -5.641554452568084410e-02 6.812126529361291816e+00 -6.423486748916562572e-02 4.017983235095303307e+00 -1.175962612504367899e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.488131136893432238e+00 -5.695743264397855332e-02 6.820594346801225782e+00 -6.424892699423107034e-02 4.016796795704982159e+00 -1.196904209829209760e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.486870835023823556e+00 -5.749423054536637046e-02 6.829105956033412639e+00 -6.426150756838011624e-02 4.015589450981127406e+00 -1.217772894348945201e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.485654303494913897e+00 -5.802596285991900443e-02 6.837660806126224955e+00 -6.427262287147864073e-02 4.014361274982492844e+00 -1.238566383858647618e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.484481611156733827e+00 -5.855265491936405969e-02 6.846258346701088016e+00 -6.428228655530528191e-02 4.013112344020984601e+00 -1.259282454235717899e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.483352827507553595e+00 -5.907433273868526596e-02 6.854898028000019572e+00 -6.429051226497764504e-02 4.011842736603651538e+00 -1.279918939286257655e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.482268022651920258e+00 -5.959102299769040295e-02 6.863579300952137530e+00 -6.429731364026627927e-02 4.010552533374849737e+00 -1.300473730556312053e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.481227267258655056e+00 -6.010275302255767282e-02 6.872301617239104488e+00 -6.430270431679555032e-02 4.009241817058611268e+00 -1.320944777109320581e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.480230632518854783e+00 -6.060955076737375297e-02 6.881064429359497581e+00 -6.430669792713067379e-02 4.007910672401250984e+00 -1.341330085271092744e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.479278190103937352e+00 -6.111144479567657412e-02 6.889867190692083199e+00 -6.430930810175074230e-02 4.006559186114244220e+00 -1.361627718343605929e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.478370012123769284e+00 -6.160846426201542492e-02 6.898709355557980594e+00 -6.431054846990773288e-02 4.005187446817406460e+00 -1.381835796288901838e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.477506171084916886e+00 -6.210063889354061617e-02 6.907590379281697501e+00 -6.431043266037178574e-02 4.003795544982404309e+00 -1.401952495384336563e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.476686739849056851e+00 -6.258799897163473680e-02 6.916509718251022676e+00 -6.430897430206350407e-02 4.002383572876623496e+00 -1.421976047850418388e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.475911791591581590e+00 -6.307057531359698543e-02 6.925466829975768235e+00 -6.430618702457399638e-02 4.000951624507421478e+00 -1.441904741452444509e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.475181399760435719e+00 -6.354839925439190185e-02 6.934461173145341384e+00 -6.430208445857391042e-02 3.999499795566794358e+00 -1.461736919077127883e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.474495638035216771e+00 -6.402150262847332296e-02 6.943492207685135753e+00 -6.429668023611279093e-02 3.998028183376475919e+00 -1.481470978285382573e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.473854580286572569e+00 -6.448991775169417295e-02 6.952559394811743232e+00 -6.428998799081032944e-02 3.996536886833497171e+00 -1.501105370842412828e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.473258300535926768e+00 -6.495367740331224604e-02 6.961662197086958770e+00 -6.428202135794135186e-02 3.995026006356225068e+00 -1.520638602226231061e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.472706872915561904e+00 -6.541281480810183513e-02 6.970800078470588801e+00 -6.427279397441652831e-02 3.993495643830904829e+00 -1.540069231115704512e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.472200371629088789e+00 -6.586736361858078204e-02 6.979972504372043751e+00 -6.426231947866090088e-02 3.991945902558723169e+00 -1.559395868859211193e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.471738870912330022e+00 -6.631735789736203923e-02 6.989178941700714631e+00 -6.425061151039261620e-02 3.990376887203411993e+00 -1.578617178924960826e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.471322444994642931e+00 -6.676283209963861098e-02 6.998418858915130158e+00 -6.423768371030436075e-02 3.988788703739410302e+00 -1.597731876334014881e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.470951168060707692e+00 -6.720382105581042265e-02 7.007691726070883753e+00 -6.422354971965002490e-02 3.987181459400602535e+00 -1.616738727077015464e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.470625114212802842e+00 -6.764035995426113945e-02 7.016997014867335736e+00 -6.420822317973945426e-02 3.985555262629645767e+00 -1.635636547515613784e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.470344357433591931e+00 -6.807248432429292839e-02 7.026334198693083621e+00 -6.419171773134398074e-02 3.983910223027905317e+00 -1.654424203769562854e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.470108971549440424e+00 -6.850023001922647681e-02 7.035702752670201399e+00 -6.417404701401580036e-02 3.982246451306008073e+00 -1.673100611090416398e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.469919030194285048e+00 -6.892363319967355351e-02 7.045102153697248681e+00 -6.415522466532418144e-02 3.980564059235028651e+00 -1.691664733222755790e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.469774606774071568e+00 -6.934273031698892642e-02 7.054531880491047957e+00 -6.413526432001165345e-02 3.978863159598321708e+00 -1.710115581753843955e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.469675774431779880e+00 -6.975755809690808995e-02 7.063991413627231708e+00 -6.411417960907322966e-02 3.977143866144008388e+00 -1.728452215452578114e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.469622606013051502e+00 -7.016815352337700540e-02 7.073480235579565623e+00 -6.409198415876202204e-02 3.975406293538128466e+00 -1.746673739598596231e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.469615174032435689e+00 -7.057455382257982190e-02 7.082997830758047897e+00 -6.406869158952446797e-02 3.973650557318470167e+00 -1.764779305302369497e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.469653550640266149e+00 -7.097679644716996250e-02 7.092543685545786403e+00 -6.404431551486847174e-02 3.971876773849082110e+00 -1.782768108817083669e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.469737807590182577e+00 -7.137491906071000147e-02 7.102117288334664380e+00 -6.401886954016777764e-02 3.970085060275478028e+00 -1.800639390843101345e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.469868016207306338e+00 -7.176895952232514864e-02 7.111718129559797319e+00 -6.399236726140598852e-02 3.968275534480540045e+00 -1.818392435825763251e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.470044247357083167e+00 -7.215895587157503122e-02 7.121345701732781919e+00 -6.396482226386349113e-02 3.966448315041127159e+00 -1.836026571247275155e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.470266571414800216e+00 -7.254494631354814482e-02 7.130999499473754888e+00 -6.393624812075074382e-02 3.964603521185394719e+00 -1.853541166913397556e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.470535058235786785e+00 -7.292696920418297035e-02 7.140679019542259809e+00 -6.390665839179121566e-02 3.962741272750829769e+00 -1.870935634235637579e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.470849777126304492e+00 -7.330506303581954541e-02 7.150383760866933613e+00 -6.387606662175736305e-02 3.960861690143004932e+00 -1.888209425509619968e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.471210796815134447e+00 -7.367926642298495976e-02 7.160113224574023327e+00 -6.384448633896297465e-02 3.958964894295057491e+00 -1.905362033190293597e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.471618185425865866e+00 -7.404961808841602211e-02 7.169866914014734860e+00 -6.381193105441644586e-02 3.957051006627892775e+00 -1.922392989157767004e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.472072010448509438e+00 -7.441615684924185459e-02 7.179644334792736338e+00 -6.377841431961091267e-02 3.955120149011301045e+00 -1.939301863414556737e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.472572338702764938e+00 -7.477892160287118173e-02 7.189444994799072397e+00 -6.374394989718368265e-02 3.953172443726995944e+00 -1.956088261716858526e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.473119236290276968e+00 -7.513795131237933911e-02 7.199268404257127330e+00 -6.370855188287063986e-02 3.951208013433898270e+00 -1.972751823726444365e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.473712768543955498e+00 -7.549328499182335339e-02 7.209114075770125751e+00 -6.367223469371734168e-02 3.949226981134550840e+00 -1.989292222479588715e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.474352999979877676e+00 -7.584496169180619807e-02 7.218981524365976732e+00 -6.363501304042371021e-02 3.947229470141930818e+00 -2.005709164001317352e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.475039994251732489e+00 -7.619302048530193772e-02 7.228870267539481809e+00 -6.359690190198016846e-02 3.945215604046669267e+00 -2.022002386888672315e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.475773814107935289e+00 -7.653750045376279953e-02 7.238779825291781655e+00 -6.355791649604737581e-02 3.943185506684668606e+00 -2.038171661926969913e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.476554521351413740e+00 -7.687844067352196664e-02 7.248709720167016535e+00 -6.351807225264544110e-02 3.941139302105123310e+00 -2.054216791665875938e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.477382176801541602e+00 -7.721588020247152628e-02 7.258659477286704131e+00 -6.347738479660273991e-02 3.939077114539023761e+00 -2.070137609904880785e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.478256840258253213e+00 -7.754985806702781315e-02 7.268628624381781478e+00 -6.343586992462943441e-02 3.936999068368133070e+00 -2.085933981226458303e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.479178570468373755e+00 -7.788041324939670718e-02 7.278616691822278106e+00 -6.339354358726342897e-02 3.934905288094444842e+00 -2.101605800477346006e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.480147425094149982e+00 -7.820758467514761503e-02 7.288623212644617766e+00 -6.335042185633704692e-02 3.932795898310118332e+00 -2.117152992387275404e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.481163460683863287e+00 -7.853141120109759232e-02 7.298647722576662389e+00 -6.330652091476818288e-02 3.930671023667912767e+00 -2.132575510967220367e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.482226732644052802e+00 -7.885193160348194508e-02 7.308689760060948615e+00 -6.326185704324736869e-02 3.928530788852184319e+00 -2.147873338937572943e-02 2.592700527109133568e-01 -1.680479377384197903e+01 -1.880380186867905579e+01 -1.926704687347542588e+01
1.483337295213696949e+00 -7.916918456644146673e-02 7.318748866275772258e+00 -6.321644659980789338e-02 3.926375318550396454e+00 -2.163046487224377229e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.484495025601574314e+00 -7.946988587351312694e-02 7.328823814158773153e+00 -6.316186720558639167e-02 3.924205071237216291e+00 -2.177427856914582530e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.485699794518341887e+00 -7.976761231152322551e-02 7.338913397709783126e+00 -6.310671284960914229e-02 3.922020503371445255e+00 -2.191687623010383709e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.486951644723359056e+00 -8.006240087915417192e-02 7.349017193773872414e+00 -6.305099849768285025e-02 3.919821736461115425e+00 -2.205825980399551620e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.488250617839322665e+00 -8.035428840073501056e-02 7.359134781883041043e+00 -6.299473910489873651e-02 3.917608891808001204e+00 -2.219843146661399855e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.489596754336472539e+00 -8.064331151797909936e-02 7.369265744263302942e+00 -6.293794963553214772e-02 3.915382090485346023e+00 -2.233739361223597425e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.490990093518343329e+00 -8.092950668202912590e-02 7.379409665840035437e+00 -6.288064502461458705e-02 3.913141453316086427e+00 -2.247514885091277115e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.492430673508242878e+00 -8.121291014575089673e-02 7.389566134242453010e+00 -6.282284017496243822e-02 3.910887100851682341e+00 -2.261170000237451919e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.493918531237514946e+00 -8.149355795635569721e-02 7.399734739806114625e+00 -6.276454996404544351e-02 3.908619153351397202e+00 -2.274705008900331643e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.495453702434438981e+00 -8.177148594826844086e-02 7.409915075574621035e+00 -6.270578919686448094e-02 3.906337730762182048e+00 -2.288120233415014831e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.497036221614420182e+00 -8.204672973628977795e-02 7.420106737299865252e+00 -6.264657264328926667e-02 3.904042952699066316e+00 -2.301416015226748213e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.498666122071512952e+00 -8.231932470905894972e-02 7.430309323440742908e+00 -6.258691498290872013e-02 3.901734938426035804e+00 -2.314592714811377835e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.500343435870134412e+00 -8.258930602272772370e-02 7.440522435161550874e+00 -6.252683083710518230e-02 3.899413806837558116e+00 -2.327650710755296143e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.502068193838910437e+00 -8.285670859499798258e-02 7.450745676328016209e+00 -6.246633473111560392e-02 3.897079676440465601e+00 -2.340590399520262391e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.503840425563971905e+00 -8.312156709931160792e-02 7.460978653503788749e+00 -6.240544110542327327e-02 3.894732665336571475e+00 -2.353412194740612737e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.505660159384749619e+00 -8.338391595943446533e-02 7.471220975944160791e+00 -6.234416430118635416e-02 3.892372891205575058e+00 -2.366116526774338785e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.507527422388797111e+00 -8.364378934415575562e-02 7.481472255590715825e+00 -6.228251855282668920e-02 3.890000471288740602e+00 -2.378703842199782897e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.509442240409356151e+00 -8.390122116240246453e-02 7.491732107062929913e+00 -6.222051798778427401e-02 3.887615522372810606e+00 -2.391174603242168101e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.511404638021550451e+00 -8.415624505843211089e-02 7.502000147651134654e+00 -6.215817661414434203e-02 3.885218160774734031e+00 -2.403529287335654657e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.513414638541573654e+00 -8.440889440746224270e-02 7.512275997306153030e+00 -6.209550831845188357e-02 3.882808502326570377e+00 -2.415768386584727853e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.515472264024120941e+00 -8.465920231134026197e-02 7.522559278630734703e+00 -6.203252686517934933e-02 3.880386662361244632e+00 -2.427892407228423796e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.517577535263005206e+00 -8.490720159466697003e-02 7.532849616867421716e+00 -6.196924587614666829e-02 3.877952755698428788e+00 -2.439901869297921369e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.519730471789835891e+00 -8.515292480093783478e-02 7.543146639888448135e+00 -6.190567885611900079e-02 3.875506896631285336e+00 -2.451797305843550837e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.521931091875657227e+00 -8.539640418911920161e-02 7.553449978182286806e+00 -6.184183914394249248e-02 3.873049198913341762e+00 -2.463579262886731597e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.524179412531149636e+00 -8.563767173027786450e-02 7.563759264841706020e+00 -6.177773996750537261e-02 3.870579775746139095e+00 -2.475248298376963099e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.526475449508616800e+00 -8.587675910454231620e-02 7.574074135549749620e+00 -6.171339437158038926e-02 3.868098739767158900e+00 -2.486804982392216284e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.528819217304269618e+00 -8.611369769826346388e-02 7.584394228565318308e+00 -6.164881528519599446e-02 3.865606203038250310e+00 -2.498249895988643998e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.531210729159886208e+00 -8.634851860128930912e-02 7.594719184709362914e+00 -6.158401545863619042e-02 3.863102277034667686e+00 -2.509583631335702419e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.533649997067208615e+00 -8.658125260465374118e-02 7.605048647347927293e+00 -6.151900749586435013e-02 3.860587072634227290e+00 -2.520806790920021231e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.536137031769705841e+00 -8.681193019819050116e-02 7.615382262378102673e+00 -6.145380385214106733e-02 3.858060700107353025e+00 -2.531919987111298093e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.538671842767763032e+00 -8.704058156862225226e-02 7.625719678210015395e+00 -6.138841679415262681e-02 3.855523269107109297e+00 -2.542923842089966219e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.541254438322179787e+00 -8.726723659765296681e-02 7.636060545750687822e+00 -6.132285846261786855e-02 3.852974888659974617e+00 -2.553818986793809920e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.543884825458212040e+00 -8.749192486026510784e-02 7.646404518387210913e+00 -6.125714080419936841e-02 3.850415667156998900e+00 -2.564606061147678764e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.546563009971800851e+00 -8.771467562337620372e-02 7.656751251967337524e+00 -6.119127560762639695e-02 3.847845712345103752e+00 -2.575285713278108179e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.549288996433004550e+00 -8.793551784437930730e-02 7.667100404783268708e+00 -6.112527451076913559e-02 3.845265131319252294e+00 -2.585858599034190908e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.552062788192472453e+00 -8.815448017011984216e-02 7.677451637551834907e+00 -6.105914894883333194e-02 3.842674030514600769e+00 -2.596325382079847297e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.554884387387313716e+00 -8.837159093595904624e-02 7.687804613395349485e+00 -6.099291021873831653e-02 3.840072515699179512e+00 -2.606686732866170947e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.557753794945582193e+00 -8.858687816484096811e-02 7.698158997824039673e+00 -6.092656943840051714e-02 3.837460691967198301e+00 -2.616943328645126784e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.560671010594098851e+00 -8.880036956682436922e-02 7.708514458714482487e+00 -6.086013753118056646e-02 3.834838663732257569e+00 -2.627095853233266110e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.563636032864131886e+00 -8.901209253853770154e-02 7.718870666290563065e+00 -6.079362528391614451e-02 3.832206534721292357e+00 -2.637144996077419798e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.566648859097025115e+00 -8.922207416275705627e-02 7.729227293104446339e+00 -6.072704329253415106e-02 3.829564407968906181e+00 -2.647091452426900485e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.569709485452622122e+00 -8.943034120839422896e-02 7.739584014014156743e+00 -6.066040196365492243e-02 3.826912385811662709e+00 -2.656935922956988813e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.572817906915182862e+00 -8.963692013035538808e-02 7.749940506164163523e+00 -6.059371156555216908e-02 3.824250569883135942e+00 -2.666679112931988685e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.575974117299696609e+00 -8.984183706955893578e-02 7.760296448965452676e+00 -6.052698217408614828e-02 3.821579061109252606e+00 -2.676321732400246262e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.579178109260669149e+00 -9.004511785332798557e-02 7.770651524072547112e+00 -6.046022367485381910e-02 3.818897959703610123e+00 -2.685864495839179050e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.582429874298617811e+00 -9.024678799566043796e-02 7.781005415363327238e+00 -6.039344581442342152e-02 3.816207365163492238e+00 -2.695308121341202443e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.585729402766508311e+00 -9.044687269760194603e-02 7.791357808918899508e+00 -6.032665815314102592e-02 3.813507376266218607e+00 -2.704653330768858402e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.589076683878746232e+00 -9.064539684799859109e-02 7.801708393000272856e+00 -6.025987005647926581e-02 3.810798091065425108e+00 -2.713900849531409448e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.592471705718550457e+00 -9.084238502418469363e-02 7.812056858027040640e+00 -6.019309074711073904e-02 3.808079606887911694e+00 -2.723051405785379547e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.595914455244185515e+00 -9.103786149264812833e-02 7.822402896557486329e+00 -6.012632927588231618e-02 3.805352020330969864e+00 -2.732105730439783609e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.599404918297745670e+00 -9.123185021007097772e-02 7.832746203265452678e+00 -6.005959449819396612e-02 3.802615427259601777e+00 -2.741064557105414579e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.602943079613627475e+00 -9.142437482443588337e-02 7.843086474917596362e+00 -5.999289510842012452e-02 3.799869922804083977e+00 -2.749928621487852248e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.606528922824807415e+00 -9.161545867598326620e-02 7.853423410353442158e+00 -5.992623965387330193e-02 3.797115601358150183e+00 -2.758698660998199631e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.610162430470758910e+00 -9.180512479843894180e-02 7.863756710463327693e+00 -5.985963649272976056e-02 3.794352556577181623e+00 -2.767375414910691611e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.613843584006571685e+00 -9.199339592046637537e-02 7.874086078164789448e+00 -5.979309380113560085e-02 3.791580881376468870e+00 -2.775959624042966672e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.617572363810312552e+00 -9.218029446700728990e-02 7.884411218381232267e+00 -5.972661961784156426e-02 3.788800667930010579e+00 -2.784452030086189897e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.621348749189680527e+00 -9.236584256062199683e-02 7.894731838021526116e+00 -5.966022181458825735e-02 3.786012007669663948e+00 -2.792853375670027033e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.625172718390744064e+00 -9.255006202314683406e-02 7.905047645956872593e+00 -5.959390807888682862e-02 3.783214991284196582e+00 -2.801164404304329683e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.629044248606679846e+00 -9.273297437743215077e-02 7.915358352997662550e+00 -5.952768593194427554e-02 3.780409708718569295e+00 -2.809385859985294789e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.632963315984546249e+00 -9.291460084892576299e-02 7.925663671872962723e+00 -5.946156276174670990e-02 3.777596249173760246e+00 -2.817518486670069627e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.636929895632435850e+00 -9.309496236737012376e-02 7.935963317209503209e+00 -5.939554578596128315e-02 3.774774701106732078e+00 -2.825563028440811544e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.640943961628191117e+00 -9.327407956875330419e-02 7.946257005508575944e+00 -5.932964204586064355e-02 3.771945152230354648e+00 -2.833520229365519075e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.645005487027833002e+00 -9.345197279729589024e-02 7.956544455123318649e+00 -5.926385842487312539e-02 3.769107689513571557e+00 -2.841390833126654358e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.649114443872174762e+00 -9.362866210728373884e-02 7.966825386238495454e+00 -5.919820167655825971e-02 3.766262399182060516e+00 -2.849175582572899268e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.653270803193928939e+00 -9.380416726501972224e-02 7.977099520849614933e+00 -5.913267839020806133e-02 3.763409366718988291e+00 -2.856875219883044451e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.657474535026124851e+00 -9.397850775099488019e-02 7.987366582740262011e+00 -5.906729498671025452e-02 3.760548676865727913e+00 -2.864490486434543084e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.661725608410354438e+00 -9.415170276209849920e-02 7.997626297459675904e+00 -5.900205773014472604e-02 3.757680413622775717e+00 -2.872022122525440258e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.666023991403504434e+00 -9.432377121369621420e-02 8.007878392302458792e+00 -5.893697276030648163e-02 3.754804660251088944e+00 -2.879470866905333923e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.670369651084327334e+00 -9.449473174173825263e-02 8.018122596288536741e+00 -5.887204606527392248e-02 3.751921499273599636e+00 -2.886837456897423451e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.674762553561395917e+00 -9.466460270509127750e-02 8.028358640141195934e+00 -5.880728347292944053e-02 3.749031012476648161e+00 -2.894122628334454619e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.679202663981091304e+00 -9.483340218792547793e-02 8.038586256265082497e+00 -5.874269065481987906e-02 3.746133280911557062e+00 -2.901327115379547308e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.683689946534767667e+00 -9.500114800204456644e-02 8.048805178725396914e+00 -5.867827315438083752e-02 3.743228384896485572e+00 -2.908451650118684326e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.688224364464731897e+00 -9.516785768910625276e-02 8.059015143228828393e+00 -5.861403638559613966e-02 3.740316404018616758e+00 -2.915496962452421292e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.692805880071352354e+00 -9.533354852302927673e-02 8.069215887102886953e+00 -5.854998561146249753e-02 3.737397417136274491e+00 -2.922463780183840246e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.697434454720631258e+00 -9.549823751250263726e-02 8.079407149274583588e+00 -5.848612594551535343e-02 3.734471502381083496e+00 -2.929352828884088794e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.702110048851596336e+00 -9.566194140351196029e-02 8.089588670249394653e+00 -5.842246235865213716e-02 3.731538737160279506e+00 -2.936164831711849874e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.706832621982614207e+00 -9.582467668176032627e-02 8.099760192091848054e+00 -5.835899970806193021e-02 3.728599198159316952e+00 -2.942900509027154485e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.711602132717169322e+00 -9.598645957505087811e-02 8.109921458406935457e+00 -5.829574272037531951e-02 3.725652961344671166e+00 -2.949560578458702495e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.716418538750770217e+00 -9.614730605585278256e-02 8.120072214319884907e+00 -5.823269598103122946e-02 3.722700101966542885e+00 -2.956145754909084850e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.721281796877948134e+00 -9.630723184391290492e-02 8.130212206455817991e+00 -5.816986393657578441e-02 3.719740694561641803e+00 -2.962656750437564143e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.726191862999087112e+00 -9.646625240887644892e-02 8.140341182919680563e+00 -5.810725090046227337e-02 3.716774812956093132e+00 -2.969094274113602897e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.731148692126324162e+00 -9.662438297280849520e-02 8.150458893277637173e+00 -5.804486107920597826e-02 3.713802530268595525e+00 -2.975459031680538144e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.736152238388900537e+00 -9.678163851266446960e-02 8.160565088539335932e+00 -5.798269855877994511e-02 3.710823918913753960e+00 -2.981751725613564219e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.741202455039485342e+00 -9.693803376292005336e-02 8.170659521138725623e+00 -5.792076729440118893e-02 3.707839050605312270e+00 -2.987973055143239298e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.746299294460588403e+00 -9.709358321823893800e-02 8.180741944914759145e+00 -5.785907111270393449e-02 3.704847996359446061e+00 -2.994123716161255569e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.751442708170839468e+00 -9.724830113614545135e-02 8.190812115092343859e+00 -5.779761371456094282e-02 3.701850826498146674e+00 -3.000204401124029197e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.756632646830805111e+00 -9.740220153965352401e-02 8.200869788264038007e+00 -5.773639869234338529e-02 3.698847610652755247e+00 -3.006215798821208068e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.761869060247836405e+00 -9.755529821977469707e-02 8.210914722373345853e+00 -5.767542953718220872e-02 3.695838417767731698e+00 -3.012158594249986568e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.767151897381480818e+00 -9.770760473812438451e-02 8.220946676697151290e+00 -5.761470962071594398e-02 3.692823316104372644e+00 -3.018033468738300432e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.772481106349307778e+00 -9.785913442960574027e-02 8.230965411827526168e+00 -5.755424219598096608e-02 3.689802373244506661e+00 -3.023841099882100883e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.777856634432607663e+00 -9.800990040509223455e-02 8.240970689653783765e+00 -5.749403039963135037e-02 3.686775656094261944e+00 -3.029582161473234544e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.783278428081957134e+00 -9.815991555410645553e-02 8.250962273344779163e+00 -5.743407725527163027e-02 3.683743230887906783e+00 -3.035257323419972980e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.788746432922205365e+00 -9.830919254742638558e-02 8.260939927332200838e+00 -5.737438569297716867e-02 3.680705163191838825e+00 -3.040867251515490949e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.794260593756796807e+00 -9.845774383960317899e-02 8.270903417295009774e+00 -5.731495854588506550e-02 3.677661517908735078e+00 -3.046412607436127865e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.799820854572739437e+00 -9.860558167158628429e-02 8.280852510142851841e+00 -5.725579853858692864e-02 3.674612359281613116e+00 -3.051894048818533378e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.805427158545738653e+00 -9.875271807338453778e-02 8.290786973999246356e+00 -5.719690828877974781e-02 3.671557750897895378e+00 -3.057312229208999921e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.811079448045205043e+00 -9.889916486671859741e-02 8.300706578185010898e+00 -5.713829030935069220e-02 3.668497755693524098e+00 -3.062667798011563247e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.816777664639140699e+00 -9.904493366766371765e-02 8.310611093201940136e+00 -5.707994701073306615e-02 3.665432435957129531e+00 -3.067961400436366656e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.822521749098696020e+00 -9.919003588924917014e-02 8.320500290717092184e+00 -5.702188071359393789e-02 3.662361853334283879e+00 -3.073193677351233888e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.828311641401979992e+00 -9.933448274394564292e-02 8.330373943548403659e+00 -5.696409365643342188e-02 3.659286068831918204e+00 -3.078365265189104624e-02 2.562963422936297975e-01 -1.666468640397908274e+01 -1.853017925666433641e+01 -1.904603693397436714e+01
1.834147280738213759e+00 -9.947828524621112056e-02 8.340231825649770059e+00 -5.690658798123195833e-02 3.656205142822690046e+00 -3.083476796069548748e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.840012259172648879e+00 -9.913407431984581908e-02 8.350052986666323562e+00 -5.664867413241037736e-02 3.653122887320907175e+00 -3.081017005994149752e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.845890090845534237e+00 -9.879325056907509173e-02 8.359816936260610731e+00 -5.639385137920979035e-02 3.650043142577747535e+00 -3.078455907961643451e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.851780600287570744e+00 -9.845579237760800073e-02 8.369524136319078877e+00 -5.614207975426439845e-02 3.646966008033591056e+00 -3.075797217483971016e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.857683615733795923e+00 -9.812167776637334415e-02 8.379175044800174277e+00 -5.589331984061968184e-02 3.643891579471657760e+00 -3.073044533955720387e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.863598969057084442e+00 -9.779088442362415812e-02 8.388770115721269960e+00 -5.564753276021732614e-02 3.640819949132271471e+00 -3.070201344438851232e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.869526495703456526e+00 -9.746338973372639658e-02 8.398309799146396415e+00 -5.540468014813990788e-02 3.637751205823261280e+00 -3.067271027455087742e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.875466034628561207e+00 -9.713917080459481823e-02 8.407794541175803715e+00 -5.516472414752771058e-02 3.634685435026753453e+00 -3.064256856453766165e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.881417428234902545e+00 -9.681820449376829507e-02 8.417224783938005217e+00 -5.492762740533220500e-02 3.631622719002563837e+00 -3.061162003155378647e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.887380522309632269e+00 -9.650046743315419950e-02 8.426600965584528424e+00 -5.469335307931496443e-02 3.628563136888334650e+00 -3.057989540674386011e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.893355165962314013e+00 -9.618593605239836308e-02 8.435923520288378441e+00 -5.446186484432685021e-02 3.625506764796655457e+00 -3.054742446545220813e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.899341211563936538e+00 -9.587458660115016906e-02 8.445192878243741319e+00 -5.423312686456625842e-02 3.622453675909003135e+00 -3.051423605972716432e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.905338514687326956e+00 -9.556639517030193764e-02 8.454409465666509860e+00 -5.400710378601607242e-02 3.619403940566578992e+00 -3.048035814781330927e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.911346934048355761e+00 -9.526133771215113122e-02 8.463573704796692354e+00 -5.378376073160515136e-02 3.616357626358269517e+00 -3.044581782240468257e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.917366331447918792e+00 -9.495939005953092649e-02 8.472686013902604785e+00 -5.356306329641905700e-02 3.613314798205826683e+00 -3.041064133795484681e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.923396571714566017e+00 -9.466052794393289838e-02 8.481746807287048995e+00 -5.334497755131812485e-02 3.610275518446390830e+00 -3.037485413626862113e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.929437522647327485e+00 -9.436472701258739881e-02 8.490756495296238882e+00 -5.312947004667986639e-02 3.607239846912537740e+00 -3.033848087123961965e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.935489054959663502e+00 -9.407196284470496772e-02 8.499715484329595228e+00 -5.291650778972863817e-02 3.604207841009737123e+00 -3.030154543529929578e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.941551042224666235e+00 -9.378221096694273895e-02 8.508624176850066334e+00 -5.270605823721891819e-02 3.601179555791278908e+00 -3.026407098352712835e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.947623360821056915e+00 -9.349544686805560945e-02 8.517482971395773816e+00 -5.249808929035576499e-02 3.598155044030846295e+00 -3.022607995675595169e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.953705889879959967e+00 -9.321164601276657469e-02 8.526292262592944482e+00 -5.229256928967841028e-02 3.595134356292817301e+00 -3.018759410392239315e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.959798511232453189e+00 -9.293078385489185467e-02 8.535052441170050130e+00 -5.208946701012432540e-02 3.592117541000367620e+00 -3.014863450366748326e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.965901109357761856e+00 -9.265283584973163511e-02 8.543763893973352452e+00 -5.188875166355473578e-02 3.589104644501475150e+00 -3.010922158450985917e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.972013571331831416e+00 -9.237777746571088078e-02 8.552427003984341525e+00 -5.169039289743814630e-02 3.586095711132952779e+00 -3.006937514473282877e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.978135786776980209e+00 -9.210558419542876074e-02 8.561042150337534906e+00 -5.149436077724016403e-02 3.583090783282422365e+00 -3.002911437318326465e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.984267647812600899e+00 -9.183623156614154071e-02 8.569609708338639109e+00 -5.130062578028093262e-02 3.580089901448296086e+00 -2.998845786829994198e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.990409049006621078e+00 -9.156969514965658530e-02 8.578130049483593922e+00 -5.110915879062205569e-02 3.577093104297897064e+00 -2.994742365642755547e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
1.996559887327717275e+00 -9.130595057166389361e-02 8.586603541478444512e+00 -5.091993109395413081e-02 3.574100428723777867e+00 -2.990602920953815136e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.002720062098274134e+00 -9.104497352053106396e-02 8.595030548259996905e+00 -5.073291437248961949e-02 3.571111909898295522e+00 -2.986429146237993409e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.008889474948088338e+00 -9.078673975558662623e-02 8.603411430017196437e+00 -5.054808069996066799e-02 3.568127581326500319e+00 -2.982222682906339808e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.015068029768735336e+00 -9.053122511490212243e-02 8.611746543213341099e+00 -5.036540254131227634e-02 3.565147474897406799e+00 -2.977985121866000284e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.021255632668399915e+00 -9.027840552255793349e-02 8.620036240609518785e+00 -5.018485275147038793e-02 3.562171620933748173e+00 -2.973718005039086010e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.027452191927609171e+00 -9.002825699549898975e-02 8.628280871288248832e+00 -5.000640456138245871e-02 3.559200048240159120e+00 -2.969422826954863301e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.033657617955889840e+00 -8.978075565000649683e-02 8.636480780677201707e+00 -4.983003157208434897e-02 3.556232784149828241e+00 -2.965101036214447608e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.039871823249139737e+00 -8.953587770776733068e-02 8.644636310573423188e+00 -4.965570774976669349e-02 3.553269854569718333e+00 -2.960754036899350058e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.046094722347700401e+00 -8.929359950155878189e-02 8.652747799168016840e+00 -4.948340742086793781e-02 3.550311284024400216e+00 -2.956383189934987110e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.052326231795124745e+00 -8.905389748056678767e-02 8.660815581071270586e+00 -4.931310526719669823e-02 3.547357095698546292e+00 -2.951989814410652460e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.058566270097630380e+00 -8.881674821535499864e-02 8.668839987338163411e+00 -4.914477632108583960e-02 3.544407311478123379e+00 -2.947575188857403869e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.064814757684235058e+00 -8.858212840250109799e-02 8.676821345494243332e+00 -4.897839596058053968e-02 3.541461951990328760e+00 -2.943140552485268638e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.071071616867562248e+00 -8.835001486891617961e-02 8.684759979561826881e+00 -4.881393990491517815e-02 3.538521036642309436e+00 -2.938687106378651964e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.077336771805224025e+00 -8.812038457584490947e-02 8.692656210086717294e+00 -4.865138421447677552e-02 3.535584583658724966e+00 -2.934216014610830162e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.083610148461740863e+00 -8.789321462255382522e-02 8.700510354165469806e+00 -4.849070528496146615e-02 3.532652610118196534e+00 -2.929728405379378522e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.089891674571276781e+00 -8.766848224977927262e-02 8.708322725472514847e+00 -4.833187983831863793e-02 3.529725131988610709e+00 -2.925225372136800589e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.096181279601086800e+00 -8.744616484292920544e-02 8.716093634287318537e+00 -4.817488491800328565e-02 3.526802164161332964e+00 -2.920707974644776508e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.102478894715596347e+00 -8.722623993503671180e-02 8.723823387521736805e+00 -4.801969788444442749e-02 3.523883720484386473e+00 -2.916177239993516732e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.108784452741102822e+00 -8.700868520947734053e-02 8.731512288747547146e+00 -4.786629641055653583e-02 3.520969813794627257e+00 -2.911634163589020205e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.115097888131091342e+00 -8.679347850246159346e-02 8.739160638224117150e+00 -4.771465847729507853e-02 3.518060455948947673e+00 -2.907079710109292808e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.121419136932157556e+00 -8.658059780531369987e-02 8.746768732926204493e+00 -4.756476236925719081e-02 3.515155657854539317e+00 -2.902514814430545362e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.127748136750528207e+00 -8.637002126654694245e-02 8.754336866571863496e+00 -4.741658667032827568e-02 3.512255429498243320e+00 -2.897940382524362771e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.134084826719171435e+00 -8.616172719374580458e-02 8.761865329650433409e+00 -4.727011025937535166e-02 3.509359779975018245e+00 -2.893357292326790425e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.140429147465489734e+00 -8.595569405526426454e-02 8.769354409450594190e+00 -4.712531230598779319e-02 3.506468717515552225e+00 -2.888766394580264199e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.146781041079584895e+00 -8.575190048174953505e-02 8.776804390088475571e+00 -4.698217226628970816e-02 3.503582249513046865e+00 -2.884168513649037341e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.153140451083070506e+00 -8.555032526749582755e-02 8.784215552535846072e+00 -4.684066988034902429e-02 3.500700382549203571e+00 -2.879564448294206352e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.159507322398356521e+00 -8.535094737162260414e-02 8.791588174648541809e+00 -4.670078516969521087e-02 3.497823122419453590e+00 -2.874954972424060076e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.165881601318533356e+00 -8.515374591911355207e-02 8.798922531194772745e+00 -4.656249843000356131e-02 3.494950474157421105e+00 -2.870340835867967247e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.172263235477862153e+00 -8.495870020172820170e-02 8.806218893883235310e+00 -4.642579022667506217e-02 3.492082442058638936e+00 -2.865722765099088312e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.178652173822801075e+00 -8.476578967877912429e-02 8.813477531391200159e+00 -4.629064139089463653e-02 3.489219029703552799e+00 -2.861101463930642089e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.185048366583551616e+00 -8.457499397778113492e-02 8.820698709392559067e+00 -4.615703301573814699e-02 3.486360239979843900e+00 -2.856477614190652478e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.191451765246123617e+00 -8.438629289497918962e-02 8.827882690585830971e+00 -4.602494645232824144e-02 3.483506075104084498e+00 -2.851851876375872952e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.197862322524904766e+00 -8.419966639576123568e-02 8.835029734722100514e+00 -4.589436330603918757e-02 3.480656536642750876e+00 -2.847224890285561874e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.204279992335730576e+00 -8.401509461496210751e-02 8.842140098632894407e+00 -4.576526543275066805e-02 3.477811625532611473e+00 -2.842597275635758147e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.210704729769445542e+00 -8.383255785706424101e-02 8.849214036257976090e+00 -4.563763493515055752e-02 3.474971342100512395e+00 -2.837969632654685839e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.217136491065947457e+00 -8.365203659630066069e-02 8.856251798673051567e+00 -4.551145415908659092e-02 3.472135686082573613e+00 -2.833342542659895644e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.223575233588707345e+00 -8.347351147666555449e-02 8.863253634117370439e+00 -4.538670568996686083e-02 3.469304656642819396e+00 -2.828716568617727425e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.230020915799757475e+00 -8.329696331183750191e-02 8.870219788021234564e+00 -4.526337234920897734e-02 3.466478252391255843e+00 -2.824092255685663883e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.236473497235140329e+00 -8.312237308502004596e-02 8.877150503033377049e+00 -4.514143719073766825e-02 3.463656471401417303e+00 -2.819470131738121069e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.242932938480809657e+00 -8.294972194870425808e-02 8.884046019048227549e+00 -4.502088349753072261e-02 3.460839311227391413e+00 -2.814850707876204519e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.249399201148977845e+00 -8.277899122435769530e-02 8.890906573233047894e+00 -4.490169477821290972e-02 3.458026768920345440e+00 -2.810234478921946541e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.255872247854899371e+00 -8.261016240204377414e-02 8.897732400054932711e+00 -4.478385476369773494e-02 3.455218841044563227e+00 -2.805621923897514552e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.262352042194084145e+00 -8.244321713997498913e-02 8.904523731307671497e+00 -4.466734740427094619e-02 3.452415523693013633e+00 -2.801013506486044885e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.268838548719903425e+00 -8.227813726399749172e-02 8.911280796138564497e+00 -4.455215686737273167e-02 3.449616812502468655e+00 -2.796409675472219525e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.275331732921618944e+00 -8.211490476701871488e-02 8.918003821075057402e+00 -4.443826753311076738e-02 3.446822702668176586e+00 -2.791810865191754129e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.281831561202849468e+00 -8.195350180838777143e-02 8.924693030051132681e+00 -4.432566399072108976e-02 3.444033188958095959e+00 -2.787217495958689215e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.288338000860444588e+00 -8.179391071322508755e-02 8.931348644433532158e+00 -4.421433103545528015e-02 3.441248265726710276e+00 -2.782629974476166779e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.294851020063750635e+00 -8.163611397170382478e-02 8.937970883047809068e+00 -4.410425366551275900e-02 3.438467926928438612e+00 -2.778048694234829669e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.301370587834266956e+00 -8.148009423828597719e-02 8.944559962204209569e+00 -4.399541707901786364e-02 3.435692166130654535e+00 -2.773474035899232970e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.307896674025681438e+00 -8.132583433091612746e-02 8.951116095723385513e+00 -4.388780667104123095e-02 3.432920976526323553e+00 -2.768906367682644892e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.314429249304282177e+00 -8.117331723017544298e-02 8.957639494961929572e+00 -4.378140803066515180e-02 3.430154350946271524e+00 -2.764346045710602134e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.320968285129735964e+00 -8.102252607839867393e-02 8.964130368837725626e+00 -4.367620693809241839e-02 3.427392281871094681e+00 -2.759793414373570494e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.327513753736230484e+00 -8.087344417875654001e-02 8.970588923855123298e+00 -4.357218936179822755e-02 3.424634761442724162e+00 -2.755248806669052114e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.334065628113968671e+00 -8.072605499430585141e-02 8.977015364129918851e+00 -4.346934145572468877e-02 3.421881781475650808e+00 -2.750712544533472081e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.340623881991015676e+00 -8.058034214700975084e-02 8.983409891414158466e+00 -4.336764955651753461e-02 3.419133333467825331e+00 -2.746184939164158373e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.347188489815486001e+00 -8.043628941673003352e-02 8.989772705120739005e+00 -4.326710018080448528e-02 3.416389408611239631e+00 -2.741666291331728081e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.353759426738068150e+00 -8.029388074019375154e-02 8.996104002347827588e+00 -4.316768002251487185e-02 3.413649997802202574e+00 -2.737156891683174137e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.360336668594881449e+00 -8.015310020993597628e-02 9.002403977903080445e+00 -4.306937595023998394e-02 3.410915091651313791e+00 -2.732657021035945696e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.366920191890655722e+00 -8.001393207322056444e-02 9.008672824327668138e+00 -4.297217500463369061e-02 3.408184680493152374e+00 -2.728166950663297313e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.373509973782231608e+00 -7.987636073094075972e-02 9.014910731920103615e+00 -4.287606439585285589e-02 3.405458754395679133e+00 -2.723686942571179256e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.380105992062372611e+00 -7.974037073650119822e-02 9.021117888759873082e+00 -4.278103150103704233e-02 3.402737303169371508e+00 -2.719217249766930911e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.386708225143886253e+00 -7.960594679468308010e-02 9.027294480730866155e+00 -4.268706386182700291e-02 3.400020316376088925e+00 -2.714758116520026715e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.393316652044048087e+00 -7.947307376049383976e-02 9.033440691544610601e+00 -4.259414918192151039e-02 3.397307783337685017e+00 -2.710309778615124440e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.399931252369319257e+00 -7.934173663800292431e-02 9.039556702763297480e+00 -4.250227532467197589e-02 3.394599693144368491e+00 -2.705872463597647562e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.406552006300359370e+00 -7.921192057916497109e-02 9.045642693822610880e+00 -4.241143031071440556e-02 3.391896034662822856e+00 -2.701446391012134532e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.413178894577321376e+00 -7.908361088263171634e-02 9.051698842054356930e+00 -4.232160231563816127e-02 3.389196796544090340e+00 -2.697031772633574909e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.419811898485430213e+00 -7.895679299255388417e-02 9.057725322708886750e+00 -4.223277966769108105e-02 3.386501967231229759e+00 -2.692628812691946760e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.426450999840836786e+00 -7.883145249737420757e-02 9.063722308977315123e+00 -4.214495084552040416e-02 3.383811534966750578e+00 -2.688237708090164546e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.433096180976741518e+00 -7.870757512861276117e-02 9.069689972013545542e+00 -4.205810447594904994e-02 3.381125487799835128e+00 -2.683858648615637318e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.439747424729783010e+00 -7.858514675964559104e-02 9.075628480956085653e+00 -4.197222933178674370e-02 3.378443813593350331e+00 -2.679491817145631880e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.446404714426690497e+00 -7.846415340447776554e-02 9.081538002949656629e+00 -4.188731432967550405e-02 3.375766500030656925e+00 -2.675137389846629632e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.453068033871188547e+00 -7.834458121651168006e-02 9.087418703166608935e+00 -4.180334852796899203e-02 3.373093534622224166e+00 -2.670795536367860309e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.459737367331156221e+00 -7.822641648731165631e-02 9.093270744828135577e+00 -4.172032112464526404e-02 3.370424904712052250e+00 -2.666466420029186407e-02 1.987358044696686810e-01 -1.006875348600075171e+01 -1.143413835181295291e+01 -1.272323063861522741e+01
2.466412699526030927e+00 -7.810964564536555799e-02 9.099094289225275745e+00 -4.163822145525238744e-02 3.367760597483909546e+00 -2.662150198003513865e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.473037888823351071e+00 -7.682811773573215708e-02 9.104873192877615651e+00 -4.148883609051633864e-02 3.365107140370852346e+00 -2.644753695185849546e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.479556853132397265e+00 -7.555170802261144958e-02 9.110591910734774146e+00 -4.134175643246860987e-02 3.362471110714694067e+00 -2.627295325308861076e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.485969669927007963e+00 -7.428037424949650303e-02 9.116251492532770229e+00 -4.119696487501270377e-02 3.359852570265620564e+00 -2.609775315767986353e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.492276420757720601e+00 -7.301407470925461163e-02 9.121852977706369714e+00 -4.105444433221856065e-02 3.357251580565249860e+00 -2.592193856527000989e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.498477191164271360e+00 -7.175276824214667226e-02 9.127397395454448059e+00 -4.091417822973926477e-02 3.354668202983401404e+00 -2.574551101434807351e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.504572070589537791e+00 -7.049641423381751426e-02 9.132885764805049433e+00 -4.077615049649995632e-02 3.352102498753574800e+00 -2.556847169488458277e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.510561152294920717e+00 -6.924497261327121345e-02 9.138319094680076304e+00 -4.064034555487219813e-02 3.349554529007188641e+00 -2.539082146062154530e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.516444533277325313e+00 -6.799840385090015482e-02 9.143698383958781761e+00 -4.050674829780458175e-02 3.347024354806548807e+00 -2.521256084215078505e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.522222314187686276e+00 -6.675666895656336142e-02 9.149024621540233326e+00 -4.037534408857155338e-02 3.344512037176616825e+00 -2.503369005733115799e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.527894599250649410e+00 -6.551972947760252575e-02 9.154298786406506849e+00 -4.024611876136212352e-02 3.342017637135794139e+00 -2.485420902122948555e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.533461496185579698e+00 -6.428754749686689529e-02 9.159521847685741847e+00 -4.011905861434034160e-02 3.339541215725684964e+00 -2.467411735639966561e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.538923116128946944e+00 -6.306008563077639129e-02 9.164694764714781172e+00 -3.999415040210321792e-02 3.337082834039850621e+00 -2.449341440283677243e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.544279573558211993e+00 -6.183730702747999158e-02 9.169818487100682702e+00 -3.987138131299843014e-02 3.334642553251524699e+00 -2.431209922902800857e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.549530986217344530e+00 -6.061917536516360505e-02 9.174893954780401373e+00 -3.975073896078353680e-02 3.332220434640260187e+00 -2.413017064123054722e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.554677475043443113e+00 -5.940565485034349918e-02 9.179922098081199522e+00 -3.963221139460118558e-02 3.329816539617804771e+00 -2.394762719065925832e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.559719164094546251e+00 -5.819671021618829515e-02 9.184903837781348557e+00 -3.951578709374101855e-02 3.327430929753187439e+00 -2.376446718185790119e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.564656180478807723e+00 -5.699230672094136169e-02 9.189840085170162709e+00 -3.940145495423433286e-02 3.325063666796957751e+00 -2.358068868156238188e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.569488654285342566e+00 -5.579241014655954289e-02 9.194731742105703987e+00 -3.928920426051449311e-02 3.322714812704445908e+00 -2.339628952870107317e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.574216718516395552e+00 -5.459698679745955685e-02 9.199579701071934679e+00 -3.917902470130697756e-02 3.320384429658253200e+00 -2.321126733981221033e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.578840509020488447e+00 -5.340600349926748897e-02 9.204384845237132851e+00 -3.907090637141360373e-02 3.318072580090177581e+00 -2.302561951561237288e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.583360164426898642e+00 -5.221942759770484277e-02 9.209148048511663021e+00 -3.896483975512318731e-02 3.315779326702413599e+00 -2.283934324910831190e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.587775826081855524e+00 -5.103722695775692736e-02 9.213870175602895785e+00 -3.886081569669757457e-02 3.313504732487833060e+00 -2.265243553469745152e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.592087637985967419e+00 -4.985936996296220364e-02 9.218552082069978226e+00 -3.875882542318574708e-02 3.311248860749646195e+00 -2.246489317195347543e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.596295746732595333e+00 -4.868582551473726872e-02 9.223194614380039624e+00 -3.865886054416853984e-02 3.309011775120613841e+00 -2.227671277148560516e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.600400301447769014e+00 -4.751656303195893327e-02 9.227798609962425402e+00 -3.856091301479240563e-02 3.306793539581502017e+00 -2.208789076415630312e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.604401453731742588e+00 -4.635155245084494890e-02 9.232364897260371350e+00 -3.846497513918527983e-02 3.304594218478739798e+00 -2.189842340614381669e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.608299357601420621e+00 -4.519076422487340594e-02 9.236894295784622955e+00 -3.837103958894490241e-02 3.302413876541749005e+00 -2.170830678239740047e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.612094169434137303e+00 -4.403416932492416197e-02 9.241387616166175434e+00 -3.827909936898614418e-02 3.300252578899679268e+00 -2.151753681505368110e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.615786047913201351e+00 -4.288173923979907848e-02 9.245845660205601391e+00 -3.818914780742391907e-02 3.298110391097323291e+00 -2.132610926931171463e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.619375153974360604e+00 -4.173344597682605156e-02 9.250269220924206337e+00 -3.810117858351673437e-02 3.295987379110743465e+00 -2.113401975548304113e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.622861650753628648e+00 -4.058926206272021886e-02 9.254659082614267618e+00 -3.801518568454983343e-02 3.293883609362352693e+00 -2.094126373782791151e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.626245703536858933e+00 -3.944916054484687296e-02 9.259016020885981746e+00 -3.793116340990226876e-02 3.291799148735234937e+00 -2.074783653862477192e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.629527479710190629e+00 -3.831311499257884778e-02 9.263340802716756528e+00 -3.784910638754482998e-02 3.289734064587272133e+00 -2.055373334094415250e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.632707148712160716e+00 -3.718109949904842282e-02 9.267634186497746285e+00 -3.776900952316531584e-02 3.287688424764587225e+00 -2.035894919785267987e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.635784881987262018e+00 -3.605308868321673021e-02 9.271896922079148951e+00 -3.769086803553377274e-02 3.285662297614468041e+00 -2.016347903309434475e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.638760852940583046e+00 -3.492905769213849876e-02 9.276129750816759056e+00 -3.761467742534194136e-02 3.283655751998028283e+00 -1.996731764818450092e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.641635236894311678e+00 -3.380898220371305468e-02 9.280333405614570097e+00 -3.754043346871467624e-02 3.281668857302100228e+00 -1.977045972697043935e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.644408211045253143e+00 -3.269283842961281245e-02 9.284508610969366416e+00 -3.746813222876059501e-02 3.279701683450960914e+00 -1.957289983837961350e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.647079954424149673e+00 -3.158060311868674669e-02 9.288656083011877840e+00 -3.739777001507266913e-02 3.277754300917356645e+00 -1.937463244413992203e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.649650647856240049e+00 -3.047225356062822216e-02 9.292776529548623543e+00 -3.732934341501072811e-02 3.275826780733250398e+00 -1.917565189944549220e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.652120473923475164e+00 -2.936776759006450715e-02 9.296870650101526579e+00 -3.726284924404416748e-02 3.273919194500007013e+00 -1.897595246144103895e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.654489616928152440e+00 -2.826712359097419830e-02 9.300939135947206893e+00 -3.719828457774331659e-02 3.272031614398209332e+00 -1.877552828969258555e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.656758262858178288e+00 -2.717030050150697970e-02 9.304982670154469560e+00 -3.713564670393483536e-02 3.270164113196969424e+00 -1.857437345438840703e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.658926599353812037e+00 -2.607727781914066442e-02 9.309001927621260108e+00 -3.707493314852389893e-02 3.268316764262863661e+00 -1.837248193731644968e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.660994815676103187e+00 -2.498803560624293305e-02 9.312997575109577042e+00 -3.701614163591495504e-02 3.266489641568347313e+00 -1.816984763917640910e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.662963102676830118e+00 -2.390255449594853171e-02 9.316970271279963356e+00 -3.695927009855369538e-02 3.264682819699812111e+00 -1.796646438207668076e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.664831652770189852e+00 -2.282081569842444452e-02 9.320920666723745640e+00 -3.690431665921604237e-02 3.262896373865110444e+00 -1.776232591465739044e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.666600659906053217e+00 -2.174280100742751257e-02 9.324849403994553754e+00 -3.685127961039783712e-02 3.261130379900699872e+00 -1.755742591748303549e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.668270319544959523e+00 -2.066849280718660586e-02 9.328757117637900720e+00 -3.680015742192242756e-02 3.259384914278289358e+00 -1.735175800566662180e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.669840828634778340e+00 -1.959787407954693972e-02 9.332644434219357521e+00 -3.675094870871501579e-02 3.257660054111041870e+00 -1.714531573537370415e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.671312385589092564e+00 -1.853092841135028229e-02 9.336511972351033251e+00 -3.670365222212908923e-02 3.255955877159306233e+00 -1.693809260802791455e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.672685190267302335e+00 -1.746764000200335884e-02 9.340360342716289566e+00 -3.665826684463963092e-02 3.254272461835866714e+00 -1.673008207419277721e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.673959443956448911e+00 -1.640799367117697777e-02 9.344190148092668124e+00 -3.661479156208312380e-02 3.252609887210716533e+00 -1.652127753965425272e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.675135349354777148e+00 -1.535197486658144289e-02 9.348001983372784096e+00 -3.657322544865380248e-02 3.250968233015322006e+00 -1.631167237027426192e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.676213110557042807e+00 -1.429956967175200627e-02 9.351796435582988565e+00 -3.653356765192473238e-02 3.249347579646361339e+00 -1.610125989686196635e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.677192933041494971e+00 -1.325076481374714080e-02 9.355574083900156879e+00 -3.649581737504586920e-02 3.247748008168969136e+00 -1.589003342034802160e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.678075023658572640e+00 -1.220554767069785204e-02 9.359335499665979441e+00 -3.645997385021557818e-02 3.246169600319421811e+00 -1.567798621783985519e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.678859590621291531e+00 -1.116390627912042938e-02 9.363081246398577306e+00 -3.642603631803891656e-02 3.244612438507247898e+00 -1.546511154813737070e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.679546843497249586e+00 -1.012582934088651458e-02 9.366811879801611340e+00 -3.639400400343337921e-02 3.243076605816769931e+00 -1.525140265762596134e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.680136993202239193e+00 -9.091306229768329750e-03 9.370527947770421306e+00 -3.636387608873512672e-02 3.241562186008035251e+00 -1.503685278648599424e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.680630251995406166e+00 -8.060326997460004819e-03 9.374229990395106071e+00 -3.633565168521078748e-02 3.240069263517117104e+00 -1.482145517510577090e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.681026833475894655e+00 -7.032882378984256153e-03 9.377918539960310440e+00 -3.630932980198733895e-02 3.238597923455760252e+00 -1.460520307079789422e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.681326952580918910e+00 -6.008963797398701734e-03 9.381594120941439741e+00 -3.628490931222629057e-02 3.237148251610339589e+00 -1.438808973483948414e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.681530825585185962e+00 -4.988563367722702660e-03 9.385257249997026818e+00 -3.626238891648980028e-02 3.235720334440098434e+00 -1.417010844984470733e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.681638670101595512e+00 -3.971673900014733964e-03 9.388908435956972554e+00 -3.624176710295131526e-02 3.234314259074631437e+00 -1.395125252750682200e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.681650705083126862e+00 -2.958288901543646050e-03 9.392548179806318842e+00 -3.622304210362801979e-02 3.232930113310573450e+00 -1.373151531679306370e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.681567150825843626e+00 -1.948402578013357783e-03 9.396176974664108172e+00 -3.620621184816974480e-02 3.231567985607444626e+00 -1.351089021244570275e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.681388228972909182e+00 -9.420098338083938028e-04 9.399795305757074004e+00 -3.619127391120407350e-02 3.230227965082616670e+00 -1.328937066418282680e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.681114162519558697e+00 6.089639781584033594e-05 9.403403650387405222e+00 -3.618497800870577180e-02 3.228910141505320741e+00 -1.306914509555158824e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.680744933697763344e+00 1.060664795367998901e-03 9.407005131356417138e+00 -3.621325527739690381e-02 3.227613745866079409e+00 -1.285844321351251734e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.680280629312820739e+00 2.057491668420104690e-03 9.410601379409417433e+00 -3.624136250223500277e-02 3.226338517102107950e+00 -1.264581418772507161e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.679721455124800755e+00 3.051345913655000193e-03 9.414192641916093507e+00 -3.626931747197561368e-02 3.225084645929625626e+00 -1.243129816999867868e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.679067619951878143e+00 4.042197347690106718e-03 9.417779160924336423e+00 -3.629713643069554935e-02 3.223852318993255750e+00 -1.221493643826012873e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.678319335584665950e+00 5.030016716072943997e-03 9.421361172942232187e+00 -3.632483398027673560e-02 3.222641718754129414e+00 -1.199677138142760287e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.677476816700089302e+00 6.014775696733711506e-03 9.424938908712947594e+00 -3.635242297597770372e-02 3.221453023379884595e+00 -1.177684647553400681e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.676540280775232095e+00 6.996446898420802946e-03 9.428512592983729235e+00 -3.637991443213123288e-02 3.220286406637563381e+00 -1.155520625042413124e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.675509948001724592e+00 7.975003854666467412e-03 9.432082444268116816e+00 -3.640731740465782962e-02 3.219142037790108990e+00 -1.133189625138377593e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.674386041201210151e+00 8.950421013873719953e-03 9.435648674599889318e+00 -3.643463886934021623e-02 3.218020081496981266e+00 -1.110696299503828935e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.673168785742284115e+00 9.922673726177730705e-03 9.439211489278379830e+00 -3.646188359558500541e-02 3.216920697719406697e+00 -1.088045392076068818e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.671858409458731654e+00 1.089173822788907196e-02 9.442771086611356779e+00 -3.648905424484871068e-02 3.215844041631302996e+00 -1.065241731642457140e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.670455142565252515e+00 1.185759162533063342e-02 9.446327657709890246e+00 -3.651615219804632551e-02 3.214790263541514648e+00 -1.042290217034760533e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.668959217569219611e+00 1.282021187892596649e-02 9.449881386359880509e+00 -3.654317800418473150e-02 3.213759508830001721e+00 -1.019195805842186206e-02 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.667370869182838167e+00 1.377957778660701856e-02 9.453432448916680997e+00 -3.657013142588587395e-02 3.212751917892864739e+00 -9.959635069816039771e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.665690334237091896e+00 1.473566896658287141e-02 9.456981014206593983e+00 -3.659701146877332445e-02 3.211767626094650385e+00 -9.725983734392956714e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.663917851597571218e+00 1.568846583985025744e-02 9.460527243435141287e+00 -3.662381641157601980e-02 3.210806763727879432e+00 -9.491054950947295371e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.662053662082244809e+00 1.663794961276947315e-02 9.464071290102140210e+00 -3.665054383666108834e-02 3.209869455979683206e+00 -9.254899916920940675e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.660098008381195367e+00 1.758410225997070198e-02 9.467613299923574033e+00 -3.667719066074826700e-02 3.208955822905370958e+00 -9.017570060133050375e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.658051134978326679e+00 1.852690650780046411e-02 9.471153410760198454e+00 -3.670375316559736784e-02 3.208065979408704305e+00 -8.779116972948464853e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.655913288075022027e+00 1.946634581846738363e-02 9.474691752552823587e+00 -3.673022702849709081e-02 3.207200035228622514e+00 -8.539592349203784308e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.653684715515725934e+00 2.040240437500126514e-02 9.478228447264182677e+00 -3.675660735241693955e-02 3.206358094932123759e+00 -8.299047924117003774e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.651365666715403080e+00 2.133506706710023432e-02 9.481763608827284529e+00 -3.678288869571393754e-02 3.205540257913001678e+00 -8.057535417324833762e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.648956392588830866e+00 2.226431947790720109e-02 9.485297343100128842e+00 -3.680906510131203013e-02 3.204746618396119295e+00 -7.815106479121834704e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.646457145481665663e+00 2.319014787172916925e-02 9.488829747826658334e+00 -3.683513012529455316e-02 3.203977265446896538e+00 -7.571812639917024565e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.643868179103231242e+00 2.411253918269038246e-02 9.492360912603825085e+00 -3.686107686486895380e-02 3.203232282985692958e+00 -7.327705262875867237e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.641189748460971654e+00 2.503148100429257797e-02 9.495890918854611229e+00 -3.688689798567851980e-02 3.202511749806770336e+00 -7.082835499677688114e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.638422109796513482e+00 2.594696157984206775e-02 9.499419839806890309e+00 -3.691258574844837048e-02 3.201815739601525657e+00 -6.837254249289452003e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.635565520523285077e+00 2.685896979369354481e-02 9.502947740477965866e+00 -3.693813203496271874e-02 3.201144320985704894e+00 -6.591012119635428559e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.632620239165642584e+00 2.776749516325372272e-02 9.506474677664650486e+00 -3.696352837337804620e-02 3.200497557530306292e+00 -6.344159392027407321e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.629586525299455690e+00 2.867252783168371816e-02 9.510000699938743196e+00 -3.698876596288222518e-02 3.199875507795911567e+00 -6.096745988210769060e-03 3.114320811268568301e-01 1.407111735096962590e+01 -8.066343069533189691e+00 -5.399169138446168859e+00
2.626464639494113129e+00 2.957405856123694957e-02 9.513525847647759548e+00 -3.701383569771353466e-02 3.199278225370185691e+00 -5.848821439876916717e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> trajectories/WRA-ADV-SLSQP-DDCMA-A_A_trajectory.csv <==
1.500000000000000000e+01 1.000000000000000021e-02 6.000000000000000000e+00 0.000000000000000000e+00 3.141592653589793116e+00 0.000000000000000000e+00 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.499899295680926059e+01 1.014084508746501516e-02 6.000004035678620617e+00 -8.075465553255986801e-05 3.141600914176360781e+00 1.651442421966189240e-04 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.499797183448708715e+01 1.028157704424322548e-02 6.000016125446719251e+00 -1.614193083140428556e-04 3.141625668799011617e+00 3.298793131168889069e-04 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.499693664402700577e+01 1.042219030683548542e-02 6.000036242535779607e+00 -2.419889543907268771e-04 3.141666876120418728e+00 4.941968323579138452e-04 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.499588739658645054e+01 1.056267927081774687e-02 6.000064359029470218e+00 -3.224586467319890022e-04 3.141724493972266163e+00 6.580885602992241502e-04 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.499482410349402706e+01 1.070303829477485535e-02 6.000100445873775001e+00 -4.028234952491014016e-04 3.141798479369254160e+00 8.215463966385474570e-04 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.499374677625652730e+01 1.084326170429516546e-02 6.000144472887216196e+00 -4.830786667837505674e-04 3.141888788522955611e+00 9.845623788830224193e-04 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.499265542656570283e+01 1.098334379599546010e-02 6.000196408771180323e+00 -5.632193850737837347e-04 3.141995376855521105e+00 1.147128680815632032e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.499155006630477693e+01 1.112327884155032282e-02 6.000256221120334743e+00 -6.432409307024523903e-04 3.142118199013228974e+00 1.309237610953286647e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.499043070755470453e+01 1.126306109170419241e-02 6.000323876433140136e+00 -7.231386410363516192e-04 3.142257208879881691e+00 1.470881611010078091e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.498929736260017442e+01 1.140268478024785391e-02 6.000399340122446468e+00 -8.029079101563196168e-04 3.142412359590049498e+00 1.632053254376705743e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.498815004393534700e+01 1.154214412794420802e-02 6.000482576526186662e+00 -8.825441887847560287e-04 3.142583603542163484e+00 1.792745244624900300e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.498698876426934845e+01 1.168143334639079600e-02 6.000573548918152866e+00 -9.620429842121221500e-04 3.142770892411459904e+00 1.952950414043796599e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.498581353653150394e+01 1.182054664180888157e-02 6.000672219518860651e+00 -1.041399860224788898e-03 3.142974177162779714e+00 2.112661722213606680e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.498462437387632562e+01 1.195947821875083597e-02 6.000778549506502912e+00 -1.120610437035887480e-03 3.143193408063228667e+00 2.271872254620571890e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.498342128968825904e+01 1.209822228371929161e-02 6.000892499027985494e+00 -1.199670391220379780e-03 3.143428534694700183e+00 2.430575221316008845e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.498220429758619154e+01 1.223677304869298481e-02 6.001014027210048951e+00 -1.278575455655199446e-03 3.143679505966267662e+00 2.588763955621288266e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.498097341142772798e+01 1.237512473455542640e-02 6.001143092170472926e+00 -1.357321419465001454e-03 3.143946270126447118e+00 2.746431912879747621e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.497972864531324078e+01 1.251327157442363482e-02 6.001279651029365780e+00 -1.435904127973796057e-03 3.144228774775340352e+00 2.903572669255859596e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.497847001358970331e+01 1.265120781687503575e-02 6.001423659920535947e+00 -1.514319482662524830e-03 3.144526966876658225e+00 3.060179920581398115e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.497719753085430838e+01 1.278892772907140769e-02 6.001575074002939658e+00 -1.592563441132460603e-03 3.144840792769631577e+00 3.216247481247876388e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.497591121195788411e+01 1.292642559977938074e-02 6.001733847472214833e+00 -1.670632017074161549e-03 3.145170198180814225e+00 3.371769283144148040e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.497461107200810737e+01 1.306369574228753890e-02 6.001899933572289569e+00 -1.748521280241592795e-03 3.145515128235780722e+00 3.526739374637761007e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.497329712637252364e+01 1.320073249722062553e-02 6.002073284607067016e+00 -1.826227356430935693e-03 3.145875527470725963e+00 3.681151919598399727e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.497196939068139088e+01 1.333753023525170722e-02 6.002253851952190189e+00 -1.903746427463529631e-03 3.146251339843967543e+00 3.835001196461582454e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.497062788083033169e+01 1.347408335971345995e-02 6.002441586066876944e+00 -1.981074731172336855e-03 3.146642508747357514e+00 3.988281597330623970e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.496927261298282019e+01 1.361038630910998970e-02 6.002636436505826900e+00 -2.058208561391278689e-03 3.147048977017604887e+00 4.140987627114788537e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.496790360357249838e+01 1.374643355953079210e-02 6.002838351931202965e+00 -2.135144267946766181e-03 3.147470686947515972e+00 4.293113902701490257e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.496652086930533621e+01 1.388221962696861191e-02 6.003047280124677698e+00 -2.211878256650731504e-03 3.147907580297151231e+00 4.444655152160354242e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.496512442716163349e+01 1.401773906954307397e-02 6.003263167999548955e+00 -2.288406989294452989e-03 3.148359598304905305e+00 4.595606213976948483e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.496371429439787626e+01 1.415298648963205647e-02 6.003485961612917698e+00 -2.364726983642503541e-03 3.148826681698510654e+00 4.745962036314485544e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.496229048854844379e+01 1.428795653591285152e-02 6.003715606177928876e+00 -2.440834813426159128e-03 3.149308770705971039e+00 4.895717676302181742e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.496085302742718603e+01 1.442264390531516026e-02 6.003952046076072691e+00 -2.516727108335376113e-03 3.149805805066422160e+00 5.044868299343827599e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.495940192912885713e+01 1.455704334488804735e-02 6.004195224869542713e+00 -2.592400554008138756e-03 3.150317724040925693e+00 5.193409178448093501e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.495793721203043702e+01 1.469114965358295222e-02 6.004445085313649955e+00 -2.667851892016547162e-03 3.150844466423197598e+00 5.341335693578409122e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.495645889479231094e+01 1.482495768395486815e-02 6.004701569369285785e+00 -2.743077919852455939e-03 3.151385970550271587e+00 5.488643331020279410e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.495496699635934768e+01 1.495846234378377451e-02 6.004964618215439920e+00 -2.818075490908198821e-03 3.151942174313099532e+00 5.635327682763773341e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.495346153596184990e+01 1.509165859761839486e-02 6.005234172261761039e+00 -2.892841514452644276e-03 3.152513015167093258e+00 5.781384445899452433e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.495194253311640153e+01 1.522454146824434376e-02 6.005510171161160038e+00 -2.967372955602314098e-03 3.153098430142603270e+00 5.926809422026047686e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.495041000762661376e+01 1.535710603807864325e-02 6.005792553822461244e+00 -3.041666835287054962e-03 3.153698355855341084e+00 6.071598516668216122e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.494886397958375746e+01 1.548934745049261770e-02 6.006081258423083824e+00 -3.115720230209772894e-03 3.154312728516742936e+00 6.215747738702813094e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.494730446936730317e+01 1.562126091106507894e-02 6.006376222421764055e+00 -3.189530272799773539e-03 3.154941483944277536e+00 6.359253199792181538e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.494573149764537057e+01 1.575284168876770613e-02 6.006677382571305124e+00 -3.263094151159284979e-03 3.155584557571694759e+00 6.502111113823042660e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.494414508537507658e+01 1.588408511708446630e-02 6.006984674931359791e+00 -3.336409109002761060e-03 3.156241884459221936e+00 6.644317796349649696e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.494254525380280718e+01 1.601498659506688307e-02 6.007298034881237037e+00 -3.409472445588597033e-03 3.156913399303701517e+00 6.785869664039941886e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.494093202446438973e+01 1.614554158832691433e-02 6.007617397132730908e+00 -3.482281515642921422e-03 3.157599036448675456e+00 6.926763234123523363e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.493930541918519950e+01 1.627574562996914748e-02 6.007942695742968020e+00 -3.554833729275146646e-03 3.158298729894414070e+00 7.066995123840344624e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.493766546008016860e+01 1.640559432146398294e-02 6.008273864127275488e+00 -3.627126551884999987e-03 3.159012413307889400e+00 7.206562049889051781e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.493601216955373623e+01 1.653508333346345033e-02 6.008610835072056844e+00 -3.699157504060772948e-03 3.159740020032692609e+00 7.345460827874043461e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.493434557029971188e+01 1.666420840656121158e-02 6.008953540747678623e+00 -3.770924161468562630e-03 3.160481483098898092e+00 7.483688371750322858e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.493266568530106930e+01 1.679296535199829507e-02 6.009301912721367600e+00 -3.842424154732295653e-03 3.161236735232869410e+00 7.621241693265316634e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.493097253782967471e+01 1.692135005231609410e-02 6.009655881970105362e+00 -3.913655169304355516e-03 3.162005708867011489e+00 7.758117901396890427e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.492926615144594749e+01 1.704935846195802449e-02 6.010015378893526439e+00 -3.984614945326656402e-03 3.162788336149465085e+00 7.894314201786847146e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.492754654999844810e+01 1.717698660782131931e-02 6.010380333326812874e+00 -4.055301277482032014e-03 3.163584548953744413e+00 8.029827896169258392e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.492581375762341622e+01 1.730423058976029993e-02 6.010750674553579032e+00 -4.125712014835818467e-03 3.164394278888317480e+00 8.164656381793040929e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.492406779874423428e+01 1.743108658104249378e-02 6.011126331318751959e+00 -4.195845060667553576e-03 3.165217457306128690e+00 8.298797150838220504e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.492230869807083771e+01 1.755755082875887912e-02 6.011507231841433985e+00 -4.265698372292708006e-03 3.166054015314062831e+00 8.432247789825410289e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.492053648059907189e+01 1.768361965418956128e-02 6.011893303827751112e+00 -4.335269960874412257e-03 3.166903883782348217e+00 8.565005979018063334e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.491875117160998521e+01 1.780928945312610159e-02 6.012284474483680086e+00 -4.404557891225135274e-03 3.167766993353902105e+00 8.697069491817095710e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.491695279666907403e+01 1.793455669615171347e-02 6.012680670527856819e+00 -4.473560281598305127e-03 3.168643274453612602e+00 8.828436194147545532e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.491514138162546921e+01 1.805941792888049457e-02 6.013081818204354612e+00 -4.542275303469879566e-03 3.169532657297561506e+00 8.959104043836959089e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.491331695261107626e+01 1.818386977215687497e-02 6.013487843295434843e+00 -4.610701181309876003e-03 3.170435071902181434e+00 9.089071089985240395e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.491147953603966769e+01 1.830790892221637392e-02 6.013898671134266571e+00 -4.678836192343905145e-03 3.171350448093352536e+00 9.218335472325749069e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.490962915860592020e+01 1.843153215080876872e-02 6.014314226617609727e+00 -4.746678666304751659e-03 3.172278715515432612e+00 9.346895420577448765e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.490776584728440746e+01 1.855473630528476151e-02 6.014734434218461878e+00 -4.814226985174069502e-03 3.173219803640223269e+00 9.474749253787963926e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.490588962932855033e+01 1.867751830864716051e-02 6.015159217998662378e+00 -4.881479582914270872e-03 3.174173641775870358e+00 9.601895379667423416e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.490400053226952082e+01 1.879987515956762709e-02 6.015588501621452089e+00 -4.948434945190689424e-03 3.175140159075695134e+00 9.728332293913012976e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.490209858391510167e+01 1.892180393236996688e-02 6.016022208363986934e+00 -5.015091609084130521e-03 3.176119284546959243e+00 9.854058579524165376e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.490018381234850153e+01 1.904330177698095733e-02 6.016460261129801701e+00 -5.081448162793916930e-03 3.177110947059560875e+00 9.979072906108377855e-03 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.489825624592713460e+01 1.916436591884965179e-02 6.016902582461221449e+00 -5.147503245331553137e-03 3.178115075354660313e+00 1.010337402917765338e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.489631591328135585e+01 1.928499365883611788e-02 6.017349094551716959e+00 -5.213255546205141852e-03 3.179131598053234420e+00 1.022696078943557442e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.489436284331316074e+01 1.940518237307050156e-02 6.017799719258200675e+00 -5.278703805094701017e-03 3.180160443664559189e+00 1.034983211205508895e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.489239706519484407e+01 1.952492951278333305e-02 6.018254378113265801e+00 -5.343846811518558268e-03 3.181201540594622124e+00 1.047198700594771138e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.489041860836762154e+01 1.964423260410794528e-02 6.018712992337357903e+00 -5.408683404491253927e-03 3.182254817154457349e+00 1.059342456302992883e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.488842750254021752e+01 1.976308924785586882e-02 6.019175482850880776e+00 -5.473212472172356638e-03 3.183320201568410557e+00 1.071414395747083588e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.488642377768741376e+01 1.988149711926604987e-02 6.019641770286237481e+00 -5.537432951506764990e-03 3.184397621982324456e+00 1.083414444492951725e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.488440746404857151e+01 1.999945396772873779e-02 6.020111774999795884e+00 -5.601343827856943534e-03 3.185487006471650062e+00 1.095342536178768068e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.488237859212611092e+01 2.011695761648483322e-02 6.020585417083784030e+00 -5.664944134627087138e-03 3.186588283049481163e+00 1.107198612437379492e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.488033719268396382e+01 2.023400596230151213e-02 6.021062616378108245e+00 -5.728232952879401887e-03 3.187701379674508395e+00 1.118982622817883167e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.487828329674598926e+01 2.035059697512489260e-02 6.021543292482092191e+00 -5.791209410942703764e-03 3.188826224258897390e+00 1.130694524706379531e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.487621693559436764e+01 2.046672869771053171e-02 6.022027364766138646e+00 -5.853872684013540668e-03 3.189962744676084316e+00 1.142334283245924863e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.487413814076795404e+01 2.058239924523248832e-02 6.022514752383305137e+00 -5.916221993750043345e-03 3.191110868768493702e+00 1.153901871255705314e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.487204694406060668e+01 2.069760680487171128e-02 6.023005374280799629e+00 -5.978256607858721192e-03 3.192270524355172778e+00 1.165397269149456502e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.486994337751948869e+01 2.081234963538447849e-02 6.023499149211383852e+00 -6.039975839674417181e-03 3.193441639239346319e+00 1.176820464853150887e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.486782747344333977e+01 2.092662606665158728e-02 6.023995995744693133e+00 -6.101379047733639614e-03 3.194624141215886226e+00 1.188171453721979277e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.486569926438071576e+01 2.104043449920901462e-02 6.024495832278462082e+00 -6.162465635341496210e-03 3.195817958078698950e+00 1.199450238456651989e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.486355878312821588e+01 2.115377340376072696e-02 6.024998577049660575e+00 -6.223235050132456050e-03 3.197023017628030317e+00 1.210656829019046872e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.486140606272866371e+01 2.126664132067433363e-02 6.025504148145532923e+00 -6.283686783625157084e-03 3.198239247677682418e+00 1.221791242547229719e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.485924113646928113e+01 2.137903685946022925e-02 6.026012463514542894e+00 -6.343820370771502057e-03 3.199466576062147904e+00 1.232853503269877408e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.485706403787982843e+01 2.149095869823488755e-02 6.026523440977220147e+00 -6.403635389500259706e-03 3.200704930643657686e+00 1.243843642420130492e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.485487480073072319e+01 2.160240558316895224e-02 6.027036998236907195e+00 -6.463131460255407135e-03 3.201954239319142026e+00 1.254761698148905598e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.485267345903113245e+01 2.171337632792075603e-02 6.027553052890405993e+00 -6.522308245529449301e-03 3.203214430027104598e+00 1.265607715437695562e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.485046004702705069e+01 2.182386981305588225e-02 6.028071522438522400e+00 -6.581165449391941993e-03 3.204485430754409503e+00 1.276381746010889044e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.484823459919934763e+01 2.193388498545338280e-02 6.028592324296505822e+00 -6.639702817013451615e-03 3.205767169542979911e+00 1.287083848247637732e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.484599715026179467e+01 2.204342085769924603e-02 6.029115375804383170e+00 -6.697920134185187703e-03 3.207059574496408327e+00 1.297714087093303215e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.484374773515908075e+01 2.215247650746770061e-02 6.029640594237187123e+00 -6.755817226834538031e-03 3.208362573786478933e+00 1.308272533970513199e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.484148638906479434e+01 2.226105107689094198e-02 6.030167896815078699e+00 -6.813393960536739610e-03 3.209676095659600215e+00 1.318759266689857775e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.483921314737939490e+01 2.236914377191783626e-02 6.030697200713354356e+00 -6.870650240022914586e-03 3.211000068443147448e+00 1.329174369360257291e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.483692804572816826e+01 2.247675386166214997e-02 6.031228423072350964e+00 -6.927586008684704331e-03 3.212334420551716807e+00 1.339517932299031690e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.483463111995915007e+01 2.258388067774087446e-02 6.031761481007233527e+00 -6.984201248075727272e-03 3.213679080493287987e+00 1.349790051941703387e-02 3.939948154843333356e-02 5.586026562099203119e+00 -1.910127721145849833e+00 -1.428419250923916373e+01
1.483232240614104924e+01 2.269052361360316197e-02 6.032296291617671002e+00 -7.040495977410091144e-03 3.215033976875298460e+00 1.359990830751563878e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.483000223569602305e+01 2.279082531578390317e-02 6.032832754793042263e+00 -7.095686234726980395e-03 3.216398764843506175e+00 1.369573881845083906e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.482767093937825464e+01 2.289065854383953019e-02 6.033370772966544671e+00 -7.150566557059805962e-03 3.217773102211973768e+00 1.379089651941840453e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.482532855256765281e+01 2.299002296562941208e-02 6.033910267074035438e+00 -7.205137083900020958e-03 3.219156921762562629e+00 1.388538267600711827e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.482297511084101593e+01 2.308891830341680898e-02 6.034451158093150802e+00 -7.259397987656723665e-03 3.220550156406207343e+00 1.397919860395057702e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.482061064996991817e+01 2.318734433320595104e-02 6.034993367051546542e+00 -7.313349473183529924e-03 3.221952739187888159e+00 1.407234566829839752e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.481823520591859733e+01 2.328530088407396517e-02 6.035536815035025704e+00 -7.366991777304181775e-03 3.223364603291521746e+00 1.416482528258747667e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.481584881484182503e+01 2.338278783749804177e-02 6.036081423195559736e+00 -7.420325168337073632e-03 3.224785682044768009e+00 1.425663890801357608e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.481345151308276442e+01 2.347980512667825412e-02 6.036627112759199498e+00 -7.473349945618892008e-03 3.226215908923755649e+00 1.434778805260348601e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.481104333717082255e+01 2.357635273585638805e-02 6.037173805033875240e+00 -7.526066439027543145e-03 3.227655217557722445e+00 1.443827427038801327e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.480862432381948501e+01 2.367243069963117716e-02 6.037721421417088230e+00 -7.578475008504551545e-03 3.229103541733575167e+00 1.452809916057605163e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.480619450992415054e+01 2.376803910227030456e-02 6.038269883403488691e+00 -7.630576043577116767e-03 3.230560815400365993e+00 1.461726436672996544e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.480375393255994965e+01 2.386317807701952495e-02 6.038819112592346272e+00 -7.682369962880019297e-03 3.232026972673687215e+00 1.470577157594317626e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.480130262897955440e+01 2.395784780540924017e-02 6.039369030694905938e+00 -7.733857213678417206e-03 3.233501947839982904e+00 1.479362251803839103e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.479884063661098992e+01 2.405204851655885420e-02 6.039919559541634619e+00 -7.785038271390228200e-03 3.234985675360782409e+00 1.488081896475632569e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.479636799305542283e+01 2.414578048647929645e-02 6.040470621089355951e+00 -7.835913639107253137e-03 3.236478089876849928e+00 1.496736272891307021e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.479388473608495858e+01 2.423904403737407731e-02 6.041022137428271321e+00 -7.886483847117964005e-03 3.237979126212251035e+00 1.505325566358386817e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.479139090364042275e+01 2.433183953693912605e-02 6.041574030788874339e+00 -7.936749452431024823e-03 3.239488719378337933e+00 1.513849966129132696e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.478888653382913532e+01 2.442416739766175085e-02 6.042126223548748065e+00 -7.986711038299638271e-03 3.241006804577653888e+00 1.522309665319655433e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.478637166492269017e+01 2.451602807611900567e-02 6.042678638239253885e+00 -8.036369213746841211e-03 3.242533317207756394e+00 1.530704860829341755e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.478384633535471693e+01 2.460742207227577250e-02 6.043231197552106693e+00 -8.085724613091930385e-03 3.244068192864960398e+00 1.539035753260615050e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.478131058371864626e+01 2.469834992878284022e-02 6.043783824345841715e+00 -8.134777895478144047e-03 3.245611367348001597e+00 1.547302546839049962e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.477876444876546635e+01 2.478881223027527142e-02 6.044336441652166769e+00 -8.183529744401743522e-03 3.247162776661620232e+00 1.555505449333859959e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.477620796940148118e+01 2.487880960267130348e-02 6.044888972682206152e+00 -8.231980867242650809e-03 3.248722357020063622e+00 1.563644671978778669e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.477364118468606158e+01 2.496834271247209275e-02 6.045441340832631738e+00 -8.280131994796756725e-03 3.250290044850513205e+00 1.571720429393352533e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.477106413382939465e+01 2.505741226606252037e-02 6.045993469691683053e+00 -8.327983880810053974e-03 3.251865776796429408e+00 1.579732939504663314e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.476847685619023132e+01 2.514601900901333731e-02 6.046545283045080765e+00 -8.375537301514700966e-03 3.253449489720821486e+00 1.587682423469497645e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.476587939127363036e+01 2.523416372538487759e-02 6.047096704881825602e+00 -8.422793055167162105e-03 3.255041120709438296e+00 1.595569105596983048e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.476327177872870777e+01 2.532184723703257909e-02 6.047647659399888909e+00 -8.469751961588542488e-03 3.256640607073881366e+00 1.603393213271703949e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.476065405834637367e+01 2.540907040291456170e-02 6.048198071011797516e+00 -8.516414861707222866e-03 3.258247886354642908e+00 1.611154976877315903e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.475802627005708167e+01 2.549583411840144684e-02 6.048747864350103143e+00 -8.562782617103930141e-03 3.259862896324067005e+00 1.618854629720673302e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.475538845392856935e+01 2.558213931458867482e-02 6.049296964272749655e+00 -8.608856109559338832e-03 3.261485574989234859e+00 1.626492407956486863e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.475274065016360048e+01 2.566798695761149732e-02 6.049845295868330197e+00 -8.654636240604323197e-03 3.263115860594774542e+00 1.634068550512523046e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.475008289909771264e+01 2.575337804796288058e-02 6.050392784461233298e+00 -8.700123931072957159e-03 3.264753691625597476e+00 1.641583299015361708e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.474741524119696301e+01 2.583831361981446875e-02 6.050939355616688609e+00 -8.745320120658367849e-03 3.266399006809560746e+00 1.649036897716725861e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.474473771705567238e+01 2.592279474034085013e-02 6.051484935145701627e+00 -8.790225767471539914e-03 3.268051745120055251e+00 1.656429593420395349e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.474205036739417807e+01 2.600682250904726503e-02 6.052029449109883608e+00 -8.834841847603162532e-03 3.269711845778521475e+00 1.663761635409717263e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.473935323305658684e+01 2.609039805710095319e-02 6.052572823826178450e+00 -8.879169354688618010e-03 3.271379248256892858e+00 1.671033275375727670e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.473664635500852782e+01 2.617352254666631753e-02 6.053114985871481224e+00 -8.923209299476191764e-03 3.273053892279968125e+00 1.678244767345892299e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.473392977433491424e+01 2.625619717024403610e-02 6.053655862087155448e+00 -8.966962709398590414e-03 3.274735717827711667e+00 1.685396367613482480e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.473120353223770174e+01 2.633842315001432358e-02 6.054195379583448222e+00 -9.010430628143342724e-03 3.276424665137485981e+00 1.692488334667547473e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.472846767003365898e+01 2.642020173718454337e-02 6.054733465743797893e+00 -9.053614115209211721e-03 3.278120674706210380e+00 1.699520929123373922e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.472572222915213658e+01 2.650153421134127801e-02 6.055270048229041358e+00 -9.096514245504883772e-03 3.279823687292454881e+00 1.706494413653986825e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.472296725113284310e+01 2.658242187980685775e-02 6.055805054981523661e+00 -9.139132108943693808e-03 3.281533643918462584e+00 1.713409052922246212e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.472020277762362639e+01 2.666286607700057293e-02 6.056338414229102796e+00 -9.181468810032901787e-03 3.283250485872106328e+00 1.720265113513536406e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.471742885037826198e+01 2.674286816380472276e-02 6.056870054489061239e+00 -9.223525467466664116e-03 3.284974154708777849e+00 1.727062863869143969e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.471464551125423981e+01 2.682242952693558724e-02 6.057399904571914462e+00 -9.265303213722812792e-03 3.286704592253210766e+00 1.733802574220333695e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.471185280221057035e+01 2.690155157831947488e-02 6.057927893585121737e+00 -9.306803194663910636e-03 3.288441740601237839e+00 1.740484516523966088e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.470905076530558553e+01 2.698023575447387745e-02 6.058453950936701027e+00 -9.348026569143135997e-03 3.290185542121485618e+00 1.747108964400835227e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.470623944269475203e+01 2.705848351589389134e-02 6.058978006338749722e+00 -9.388974508611530947e-03 3.291935939457006466e+00 1.753676193069245853e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.470341887662848990e+01 2.713629634644409289e-02 6.059499989810865017e+00 -9.429648196730087625e-03 3.293692875526842645e+00 1.760186479280953509e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.470058910945000186e+01 2.721367575275589201e-02 6.060019831683472802e+00 -9.470048828986398631e-03 3.295456293527528668e+00 1.766640101258830364e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.469775018359310792e+01 2.729062326363046465e-02 6.060537462601063297e+00 -9.510177612315422191e-03 3.297226136934531926e+00 1.773037338635266580e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.469490214158008534e+01 2.736714042944731265e-02 6.061052813525332539e+00 -9.550035764724400245e-03 3.299002349503632026e+00 1.779378472391312388e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.469204502601952456e+01 2.744322882157858648e-02 6.061565815738233276e+00 -9.589624514921981507e-03 3.300784875272238406e+00 1.785663784796565762e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.468917887960419044e+01 2.751889003180920529e-02 6.062076400844932600e+00 -9.628945101951575519e-03 3.302573658560649328e+00 1.791893559349809484e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.468630374510888714e+01 2.759412567176285080e-02 6.062584500776683427e+00 -9.667998774828963707e-03 3.304368643973252695e+00 1.798068080720399697e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.468341966538834242e+01 2.766893737233391826e-02 6.063090047793602722e+00 -9.706786792184219498e-03 3.306169776399666027e+00 1.804187634690412184e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.468052668337509381e+01 2.774332678312547290e-02 6.063592974487364451e+00 -9.745310421907939225e-03 3.307977001015822260e+00 1.810252508097546023e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.467762484207738716e+01 2.781729557189327462e-02 6.064093213783804615e+00 -9.783570940801834120e-03 3.309790263284996481e+00 1.816262988778790874e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.467471418457708943e+01 2.789084542399592609e-02 6.064590698945440117e+00 -9.821569634233683413e-03 3.311609508958776260e+00 1.822219365514855458e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.467179475402760502e+01 2.796397804185118963e-02 6.065085363573901489e+00 -9.859307795796686674e-03 3.313434684077979586e+00 1.828121927975363478e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.466886659365180456e+01 2.803669514439852128e-02 6.065577141612283896e+00 -9.896786726973222370e-03 3.315265734973515954e+00 1.833970966664815253e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.466592974673997141e+01 2.810899846656785342e-02 6.066065967347411991e+00 -9.934007736803031688e-03 3.317102608267194164e+00 1.839766772869317474e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.466298425664775174e+01 2.818088975875469165e-02 6.066551775412022174e+00 -9.970972141555843257e-03 3.318945250872478603e+00 1.845509638604082500e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.466003016679411530e+01 2.825237078630151583e-02 6.067034500786869344e+00 -1.000768126440845091e-02 3.320793609995191353e+00 1.851199856561695778e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.465706752065933749e+01 2.832344332898555431e-02 6.067514078802745736e+00 -1.004413643512623924e-02 3.322647633134164558e+00 1.856837720061153135e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.465409636178298136e+01 2.839410918051294558e-02 6.067990445142425138e+00 -1.008033898974918657e-02 3.324507268081841715e+00 1.862423522997667599e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.465111673376190105e+01 2.846437014801928705e-02 6.068463535842527179e+00 -1.011629027028233471e-02 3.326372462924828799e+00 1.867957559793243655e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.464812868024825576e+01 2.853422805157663708e-02 6.068933287295307011e+00 -1.015199162439072746e-02 3.328243166044397405e+00 1.873440125348020333e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.464513224494752741e+01 2.860368472370693541e-02 6.069399636250363272e+00 -1.018744440509882984e-02 3.330119326116938172e+00 1.878871514992380351e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.464212747161656480e+01 2.867274200890189070e-02 6.069862519816277668e+00 -1.022264997049441085e-02 3.332000892114367563e+00 1.884252024439825660e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.463911440406163322e+01 2.874140176314932821e-02 6.070321875462175498e+00 -1.025760968343690863e-02 3.333887813304487135e+00 1.889581949740614872e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.463609308613647642e+01 2.880966585346601827e-02 6.070777641019214244e+00 -1.029232491127024703e-02 3.335780039251298845e+00 1.894861587236165018e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.463306356174039280e+01 2.887753615743695809e-02 6.071229754682001989e+00 -1.032679702554011904e-02 3.337677519815272387e+00 1.900091233514210678e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.463002587481632766e+01 2.894501456276114826e-02 6.071678155009940347e+00 -1.036102740171571807e-02 3.339580205153570791e+00 1.905271185364722231e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.462698006934897954e+01 2.901210296680383285e-02 6.072122780928502550e+00 -1.039501741891590315e-02 3.341488045720228950e+00 1.910401739736576968e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.462392618936291377e+01 2.907880327615521357e-02 6.072563571730439591e+00 -1.042876845963980337e-02 3.343400992266293059e+00 1.915483193694983433e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.462086427892069729e+01 2.914511740619560656e-02 6.073000467076917985e+00 -1.046228190950182491e-02 3.345318995839914766e+00 1.920515844379654460e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.461779438212104232e+01 2.921104728066707332e-02 6.073433406998591799e+00 -1.049555915697106788e-02 3.347242007786406237e+00 1.925499988963723721e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.461471654309697144e+01 2.927659483125146997e-02 6.073862331896608069e+00 -1.052860159311512153e-02 3.349169979748252146e+00 1.930435924613406462e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.461163080601398789e+01 2.934176199715492553e-02 6.074287182543547381e+00 -1.056141061134822923e-02 3.351102863665083476e+00 1.935323948448396114e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.460853721506826730e+01 2.940655072469872122e-02 6.074707900084300505e+00 -1.059398760718379719e-02 3.353040611773610902e+00 1.940164357502997122e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.460543581448486172e+01 2.947096296691656403e-02 6.075124426036881964e+00 -1.062633397799123483e-02 3.354983176607521766e+00 1.944957448687986007e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.460232664851591800e+01 2.953500068315820584e-02 6.075536702293180547e+00 -1.065845112275713193e-02 3.356930510997336192e+00 1.949703518753279075e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.459920976143891203e+01 2.959866583869939088e-02 6.075944671119652973e+00 -1.069034044185186196e-02 3.358882568070229446e+00 1.954402864253722977e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.459608519755489731e+01 2.966196040435800652e-02 6.076348275157952727e+00 -1.072200333679967747e-02 3.360839301249820110e+00 1.959055781514148706e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.459295300118676941e+01 2.972488635611660046e-02 6.076747457425501153e+00 -1.075344121005101031e-02 3.362800664255920058e+00 1.963662566590784406e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.458981321667754472e+01 2.978744567475119509e-02 6.077142161316003488e+00 -1.078465546476047726e-02 3.364766611104248462e+00 1.968223515236469656e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.458666588838865508e+01 2.984964034546633282e-02 6.077532330599904498e+00 -1.081564750456918966e-02 3.366737096106112048e+00 1.972738922866799915e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.458351106069825853e+01 2.991147235753630756e-02 6.077917909424789933e+00 -1.084641873339121064e-02 3.368712073868049828e+00 1.977209084526965893e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.458034877799956597e+01 2.997294370395256133e-02 6.078298842315732031e+00 -1.087697055520413063e-02 3.370691499291448068e+00 1.981634294859285772e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.457717908469917845e+01 3.003405638107719058e-02 6.078675074175580839e+00 -1.090730437384374203e-02 3.372675327572120185e+00 1.986014848071420910e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.457400202521544941e+01 3.009481238830253452e-02 6.079046550285204908e+00 -1.093742159280277487e-02 3.374663514199856884e+00 1.990351037905272596e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.457081764397685220e+01 3.015521372771681752e-02 6.079413216303676037e+00 -1.096732361503365352e-02 3.376656014957945207e+00 1.994643157606551878e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.456762598542037246e+01 3.021526240377577985e-02 6.079775018268406050e+00 -1.099701184275526239e-02 3.378652785922657831e+00 1.998891499895017951e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.456442709398991120e+01 3.027496042298026893e-02 6.080131902595232063e+00 -1.102648767726366677e-02 3.380653783462711726e+00 2.003096356935378519e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.456122101413470205e+01 3.033430979355974944e-02 6.080483816078451120e+00 -1.105575251874676805e-02 3.382658964238698829e+00 2.007258020308845536e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.455800779030775161e+01 3.039331252516169063e-02 6.080830705890811316e+00 -1.108480776610284990e-02 3.384668285202489635e+00 2.011376780985341464e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.455478746696428871e+01 3.045197062854677200e-02 6.081172519583448732e+00 -1.111365481676298596e-02 3.386681703596607029e+00 2.015452929296348769e-02 3.278042146035739512e-02 5.464469619086274932e+00 -2.220882645482268991e+00 -1.415262567733892141e+01
1.455156008856023497e+01 3.051028611528985857e-02 6.081509205085783520e+00 -1.114229506651726737e-02 3.388699176953575698e+00 2.019486754908396062e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.454832725284480510e+01 3.053665324336648709e-02 6.081841021968553918e+00 -1.116910144241022723e-02 3.390718917275022282e+00 2.019991758749109176e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.454509054689400926e+01 3.056281369688355204e-02 6.082168248631163010e+00 -1.119577697219784236e-02 3.392739156231157960e+00 2.020484042754628826e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.454184999912581411e+01 3.058876869087671230e-02 6.082490861694219930e+00 -1.122232238235304144e-02 3.394759881157422221e+00 2.020963717345868743e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.453860563792065008e+01 3.061451943596353933e-02 6.082808837996971363e+00 -1.124873839659511383e-02 3.396781079499289202e+00 2.021430892170317933e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.453535749162083057e+01 3.064006713831253850e-02 6.083122154596263265e+00 -1.127502573587315336e-02 3.398802738811494528e+00 2.021885676104581697e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.453210558852997281e+01 3.066541299961319730e-02 6.083430788765500807e+00 -1.130118511835020816e-02 3.400824846757266151e+00 2.022328177257071841e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.452884995691243653e+01 3.069055821704687326e-02 6.083734717993603880e+00 -1.132721725939815453e-02 3.402847391107563180e+00 2.022758502992056187e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.452559062499276266e+01 3.071550398325723422e-02 6.084033919983964367e+00 -1.135312287160175800e-02 3.404870359740360453e+00 2.023176759973402059e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.452232762095512797e+01 3.074025148632206217e-02 6.084328372653398986e+00 -1.137890266471867744e-02 3.406893740639924673e+00 2.023583054114716853e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.451906097294279974e+01 3.076480190972729484e-02 6.084618054131098575e+00 -1.140455734566062779e-02 3.408917521896055902e+00 2.023977490570851023e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.451579070905760638e+01 3.078915643234213587e-02 6.084902942757576483e+00 -1.143008761848060030e-02 3.410941691703331724e+00 2.024360173740764532e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.451251685735941521e+01 3.081331622839509482e-02 6.085183017083614310e+00 -1.145549418435244660e-02 3.412966238360351401e+00 2.024731207270358962e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.450923944586561554e+01 3.083728246745166823e-02 6.085458255869197863e+00 -1.148077774130508780e-02 3.414991150268984033e+00 2.025090694052971568e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.450595850255062658e+01 3.086105631439475805e-02 6.085728638082422925e+00 -1.150593898411104987e-02 3.417016415933616269e+00 2.025438736231457634e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.450267405534539833e+01 3.088463892940459393e-02 6.085994142898423220e+00 -1.153097860462342847e-02 3.419042023960405352e+00 2.025775435204648159e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.449938613213692129e+01 3.090803146793838496e-02 6.086254749698309929e+00 -1.155589729178972680e-02 3.421067963056536598e+00 2.026100891630667339e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.449609476076774683e+01 3.093123508071083869e-02 6.086510438068115647e+00 -1.158069573164365561e-02 3.423094222029484435e+00 2.026415205432738342e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.449279996903550760e+01 3.095425091367473569e-02 6.086761187797733896e+00 -1.160537460731782614e-02 3.425120789786299191e+00 2.026718475848527518e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.448950178469244854e+01 3.097708010800124395e-02 6.087006978879863084e+00 -1.162993459902925825e-02 3.427147655332927201e+00 2.027010801423064293e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.448620023544497037e+01 3.099972380006242589e-02 6.087247791508946015e+00 -1.165437638405266395e-02 3.429174807773496703e+00 2.027292279973478412e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.448289534895317843e+01 3.102218312141512627e-02 6.087483606080107634e+00 -1.167870063671232889e-02 3.431202236309589093e+00 2.027563008590856433e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.447958715283043318e+01 3.104445919878565108e-02 6.087714403188096313e+00 -1.170290802837515957e-02 3.433229930239515948e+00 2.027823083643554361e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.447627567464291864e+01 3.106655315405523754e-02 6.087940163626218038e+00 -1.172699922744420246e-02 3.435257878957596933e+00 2.028072600780544618e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.447296094190921423e+01 3.108846610424629425e-02 6.088160868385280367e+00 -1.175097489935262793e-02 3.437286071953441713e+00 2.028311654934792166e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.446964298209987021e+01 3.111019916150939424e-02 6.088376498652526614e+00 -1.177483570655816526e-02 3.439314498811237630e+00 2.028540340326661501e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.446632182263699562e+01 3.113175343311100352e-02 6.088587035810578030e+00 -1.179858230853798352e-02 3.441343149209036500e+00 2.028758750467350366e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.446299749089385145e+01 3.115313002142194171e-02 6.088792461436370651e+00 -1.182221536178400603e-02 3.443372012918048952e+00 2.028966978162352261e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.445967001419445097e+01 3.117433002390654004e-02 6.088992757300097480e+00 -1.184573551980115137e-02 3.445401079801939659e+00 2.029165115520188689e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.445633941981316717e+01 3.119535453311148010e-02 6.089187905364149778e+00 -1.186914343312629565e-02 3.447430339816156319e+00 2.029353254004756524e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.445300573497434904e+01 3.121620463665456327e-02 6.089377887782060128e+00 -1.189243974931145260e-02 3.449459783007281732e+00 2.029531484413137424e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.444966898685194323e+01 3.123688141721560341e-02 6.089562686897443733e+00 -1.191562511290663456e-02 3.451489399512349898e+00 2.029699896850131052e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.444632920256912634e+01 3.125738595252836038e-02 6.089742285242944142e+00 -1.193870016545695023e-02 3.453519179558154573e+00 2.029858580731246781e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.444298640919793542e+01 3.127771931537311895e-02 6.089916665539174545e+00 -1.196166554550037037e-02 3.455549113460561372e+00 2.030007624786319201e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.443964063375891804e+01 3.129788257356991288e-02 6.090085810693661728e+00 -1.198452188856586990e-02 3.457579191623825210e+00 2.030147117063141327e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.443629190322078237e+01 3.131787678997235286e-02 6.090249703799796244e+00 -1.200726982717193782e-02 3.459609404539908617e+00 2.030277144931117925e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.443294024450005075e+01 3.133770302246209616e-02 6.090408328135775484e+00 -1.202990999082544261e-02 3.461639742787806284e+00 2.030397795084934454e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.442958568446072753e+01 3.135736232394389228e-02 6.090561667163555626e+00 -1.205244300602084651e-02 3.463670197032871823e+00 2.030509153548245432e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.442622824991396868e+01 3.137685574234123920e-02 6.090709704527800916e+00 -1.207486949623976825e-02 3.465700758026148076e+00 2.030611305677375300e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.442286796761776024e+01 3.139618432059258085e-02 6.090852424054835623e+00 -1.209719008195193034e-02 3.467731416603702765e+00 2.030704336167248394e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.441950486427660039e+01 3.141534909664737280e-02 6.090989809751600426e+00 -1.211940538063504408e-02 3.469762163685985445e+00 2.030788329097053466e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.441613896654119564e+01 3.143435110346155803e-02 6.091121845804608803e+00 -1.214151600677115805e-02 3.471792990277219992e+00 2.030863367927502119e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.441277030100815004e+01 3.145319136899488860e-02 6.091248516578904315e+00 -1.216352257182484221e-02 3.473823887464766003e+00 2.030929535467153324e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.440939889421967557e+01 3.147187091620984312e-02 6.091369806617013438e+00 -1.218542568405337964e-02 3.475854846418465538e+00 2.030986913872853336e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.440602477266331505e+01 3.149039076307271617e-02 6.091485700637877976e+00 -1.220722594836683855e-02 3.477885858389992091e+00 2.031035584652198661e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.440264796277165971e+01 3.150875192255422896e-02 6.091596183535799902e+00 -1.222892396664274767e-02 3.479916914712205323e+00 2.031075628670414926e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.439926849092207561e+01 3.152695540262946683e-02 6.091701240379410187e+00 -1.225052033775842972e-02 3.481948006798510686e+00 2.031107126154459153e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.439588638343643190e+01 3.154500220627831641e-02 6.091800856410633180e+00 -1.227201565759326353e-02 3.483979126142222604e+00 2.031130156696834763e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.439250166658083607e+01 3.156289333148636078e-02 6.091895017043661653e+00 -1.229341051903123233e-02 3.486010264315932972e+00 2.031144799259412131e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.438911436656537290e+01 3.158062977124624637e-02 6.091983707863926512e+00 -1.231470551196372533e-02 3.488041412970881439e+00 2.031151132177256430e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.438572450954385573e+01 3.159821251355952876e-02 6.092066914627075391e+00 -1.233590122329261338e-02 3.490072563836331465e+00 2.031149233162485648e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.438233212161357244e+01 3.161564254143876124e-02 6.092144623257947700e+00 -1.235699823694133212e-02 3.492103708718952593e+00 2.031139179324529392e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.437893722881505276e+01 3.163292083290870915e-02 6.092216819849560316e+00 -1.237799713387605603e-02 3.494134839502244017e+00 2.031121047212596994e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.437553985713182847e+01 3.165004836100816787e-02 6.092283490662090628e+00 -1.239889849208735892e-02 3.496165948145957270e+00 2.031094912774958003e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.437214003249020067e+01 3.166702609379346695e-02 6.092344622121863118e+00 -1.241970288658860756e-02 3.498197026685486488e+00 2.031060851351118579e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.436873778075902131e+01 3.168385499434250158e-02 6.092400200820335954e+00 -1.244041088942023955e-02 3.500228067231263118e+00 2.031018937675683339e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.436533312774947646e+01 3.170053602075915272e-02 6.092450213513095569e+00 -1.246102306965426662e-02 3.502259061968152398e+00 2.030969245882220317e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.436192609921486785e+01 3.171707012617810961e-02 6.092494647118848583e+00 -1.248153999339898616e-02 3.504290003154854283e+00 2.030911849507126624e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.435851672085041209e+01 3.173345825877008780e-02 6.092533488718420820e+00 -1.250196222380390437e-02 3.506320883123307919e+00 2.030846821493493409e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.435510501829303642e+01 3.174970136174742191e-02 6.092566725553756335e+00 -1.252229032106485888e-02 3.508351694278100119e+00 2.030774234194971523e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.435169101712118511e+01 3.176580037336999840e-02 6.092594345026921765e+00 -1.254252484242934264e-02 3.510382429095879164e+00 2.030694159379635086e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.434827474285462579e+01 3.178175622695161157e-02 6.092616334699111569e+00 -1.256266634220201336e-02 3.512413080124769493e+00 2.030606668233845072e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.434485622095426827e+01 3.179756985086660409e-02 6.092632682289659485e+00 -1.258271537175061419e-02 3.514443639983793055e+00 2.030511831366557662e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.434143547682198339e+01 3.181324216855657000e-02 6.092643375675050876e+00 -1.260267247952350823e-02 3.516474101362301319e+00 2.030409718837914226e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.433801253580042534e+01 3.182877409853598905e-02 6.092648402887939518e+00 -1.262253821106628336e-02 3.518504457019448139e+00 2.030300400187194654e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.433458742317286472e+01 3.184416655439890192e-02 6.092647752116171489e+00 -1.264231310900579622e-02 3.520534699783647081e+00 2.030183944391588183e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.433116016416302330e+01 3.185942044482693858e-02 6.092641411701804621e+00 -1.266199771305402330e-02 3.522564822552006980e+00 2.030060419864723742e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.432773078393491417e+01 3.187453667359766568e-02 6.092629370140135059e+00 -1.268159256001464251e-02 3.524594818289770171e+00 2.029929894460521730e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.432429930759269077e+01 3.188951613959324638e-02 6.092611616078727366e+00 -1.270109818378977427e-02 3.526624680029754266e+00 2.029792435477042328e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.432086576018049229e+01 3.190435973680941922e-02 6.092588138316446411e+00 -1.272051511538687014e-02 3.528654400871798824e+00 2.029648109660327215e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.431743016668230517e+01 3.191906835436473383e-02 6.092558925802494585e+00 -1.273984388292575924e-02 3.530683973982215118e+00 2.029496983208235392e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.431399255202182097e+01 3.193364287651011268e-02 6.092523967635452564e+00 -1.275908501164581786e-02 3.532713392593239909e+00 2.029339121774272059e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.431055294106230136e+01 3.194808418263866273e-02 6.092483253062320081e+00 -1.277823902391329869e-02 3.534742650002492770e+00 2.029174590471409870e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.430711135860644845e+01 3.196239314729576453e-02 6.092436771477565571e+00 -1.279730643922877623e-02 3.536771739572436957e+00 2.029003453875904278e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.430366782939627868e+01 3.197657064018943895e-02 6.092384512422175824e+00 -1.281628777423479693e-02 3.538800654729846062e+00 2.028825776031235872e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.430022237811300378e+01 3.199061752620080412e-02 6.092326465582710959e+00 -1.283518354268033471e-02 3.540829388965277769e+00 2.028641620470360285e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.429677502937691891e+01 3.200453466539464331e-02 6.092262620790346084e+00 -1.285399425517530329e-02 3.542857935832584459e+00 2.028451050248227666e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.429332580774730488e+01 3.201832291303102068e-02 6.092192968019909394e+00 -1.287272041938390503e-02 3.544886288948418063e+00 2.028254127904230431e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.428987473772231809e+01 3.203198311957679290e-02 6.092117497388949587e+00 -1.289136254014671031e-02 3.546914441991710021e+00 2.028050915459043285e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.428642184373888924e+01 3.204551613071720401e-02 6.092036199156800613e+00 -1.290992111948957924e-02 3.548942388703155260e+00 2.027841474418400070e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.428296715017262564e+01 3.205892278736769546e-02 6.091949063723658853e+00 -1.292839665663190508e-02 3.550970122884697489e+00 2.027625865776852207e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.427951068133771351e+01 3.207220392568592426e-02 6.091856081629660302e+00 -1.294678964799497213e-02 3.552997638399021607e+00 2.027404150021514667e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.427605246148683449e+01 3.208536037708403094e-02 6.091757243553961310e+00 -1.296510058721040380e-02 3.555024929169047443e+00 2.027176387135804295e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.427259251481107327e+01 3.209839296824108096e-02 6.091652540313822861e+00 -1.298332996512870791e-02 3.557051989177427931e+00 2.026942636603163220e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.426913086543984122e+01 3.211130252111574906e-02 6.091541962863702864e+00 -1.300147826982791383e-02 3.559078812466050845e+00 2.026702957410773248e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.426566753744079641e+01 3.212408985295915620e-02 6.091425502294347538e+00 -1.301954598662229297e-02 3.561105393135544528e+00 2.026457408053256026e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.426220255481976729e+01 3.213675577632796321e-02 6.091303149831889918e+00 -1.303753359807117117e-02 3.563131725344787615e+00 2.026206046536362104e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.425873594152069046e+01 3.214930109909756861e-02 6.091174896836948349e+00 -1.305544158398999968e-02 3.565157803310421425e+00 2.025948930385238281e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.425526772142553966e+01 3.216172662447457087e-02 6.091040734803737422e+00 -1.307327042147858089e-02 3.567183621306392549e+00 2.025686116689445759e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.425179791835426180e+01 3.217403315100873101e-02 6.090900655359175353e+00 -1.309102058491842281e-02 3.569209173663513646e+00 2.025417662084266074e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.424832655606472365e+01 3.218622147260642719e-02 6.090754650261998471e+00 -1.310869254597010758e-02 3.571234454768994482e+00 2.025143622730181392e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.424485365825265859e+01 3.219829237854465037e-02 6.090602711401880143e+00 -1.312628677358226338e-02 3.573259459065969867e+00 2.024864054316028589e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.424137924855160975e+01 3.221024665348517363e-02 6.090444830798548814e+00 -1.314380373400084352e-02 3.575284181053029364e+00 2.024579012062618574e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.423790335053289269e+01 3.222208507748885314e-02 6.090281000600916705e+00 -1.316124389077846790e-02 3.577308615283750104e+00 2.024288550726340702e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.423442598770554746e+01 3.223380842603009583e-02 6.090111213086207620e+00 -1.317860770478381308e-02 3.579332756366235380e+00 2.023992724602753646e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.423094718351630128e+01 3.224541747001148650e-02 6.089935460659090971e+00 -1.319589563421107517e-02 3.581356598962655013e+00 2.023691587530160318e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.422746696134953126e+01 3.225691297577854000e-02 6.089753735850818472e+00 -1.321310813458947096e-02 3.583380137788789721e+00 2.023385192893168913e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.422398534452723595e+01 3.226829570513461976e-02 6.089566031318369710e+00 -1.323024565879280662e-02 3.585403367613579917e+00 2.023073593626238328e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.422050235630900339e+01 3.227956641535598137e-02 6.089372339843593274e+00 -1.324730865704907765e-02 3.587426283258676740e+00 2.022756842217207640e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.421701801989198799e+01 3.229072585920694100e-02 6.089172654332362100e+00 -1.326429757695013305e-02 3.589448879597997077e+00 2.022434990710810995e-02 -5.890314058431912747e-03 4.754293803913713923e+00 -4.036415565605413924e+00 -1.338396878470475926e+01
1.421353235841088924e+01 3.230177478495505072e-02 6.088966967813724374e+00 -1.328121286346716119e-02 3.591471151557285690e+00 2.022108090724412249e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.421004806189915470e+01 3.224134783312744557e-02 6.088757970090011185e+00 -1.332319407494006458e-02 3.593485012358062392e+00 2.005631657447389665e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.420656776774305996e+01 3.218129957408211173e-02 6.088548402076426669e+00 -1.336532763468103145e-02 3.595482450949355702e+00 1.989263456771194274e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.420309142007579695e+01 3.212162959840000193e-02 6.088338332902492489e+00 -1.340761317407840325e-02 3.597463574922482810e+00 1.973002209787351816e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.419961896305411386e+01 3.206233751945516269e-02 6.088127830825772691e+00 -1.345005033585873477e-02 3.599428490600539821e+00 1.956846658778024078e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.419615034086065819e+01 3.200342297299454269e-02 6.087916963243968027e+00 -1.349263878014532979e-02 3.601377303059590584e+00 1.940795567411136499e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.419268549770614918e+01 3.194488561670957849e-02 6.087705796706969430e+00 -1.353537818284968400e-02 3.603310116149637476e+00 1.924847719923354281e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.418922437783181323e+01 3.188672512985944035e-02 6.087494396928047280e+00 -1.357826822055974159e-02 3.605227032515268437e+00 1.909001921021796777e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.418576692551212837e+01 3.182894121295461176e-02 6.087282828794039702e+00 -1.362130857476416719e-02 3.607128153615938970e+00 1.893256995832023892e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.418231308505695587e+01 3.177153358736169858e-02 6.087071156376467229e+00 -1.366449894270312972e-02 3.609013579746154221e+00 1.877611789331647477e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.417886280081338235e+01 3.171450199488200922e-02 6.086859442942873066e+00 -1.370783903677736358e-02 3.610883410055447662e+00 1.862065166422481946e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.417541601716780519e+01 3.165784619737477268e-02 6.086647750967373760e+00 -1.375132856973984401e-02 3.612737742568081778e+00 1.846616011677121999e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.417197267854842302e+01 3.160156597644495774e-02 6.086436142140096983e+00 -1.379496725624649103e-02 3.614576674202452988e+00 1.831263228833256498e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.416853272942711861e+01 3.154566113305727615e-02 6.086224677377520820e+00 -1.383875482570401036e-02 3.616400300790362010e+00 1.816005740863015777e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.416509611432102567e+01 3.149013148711434645e-02 6.086013416833141676e+00 -1.388269102097668649e-02 3.618208717096202509e+00 1.800842489915386799e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.416166277779445259e+01 3.143497687709041061e-02 6.085802419907156313e+00 -1.392677558120351475e-02 3.620002016835885517e+00 1.785772436906601576e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.415823266446113493e+01 3.138019715971444162e-02 6.085591745255252150e+00 -1.397100824908068840e-02 3.621780292695465420e+00 1.770794561206082834e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.415480571898578788e+01 3.132579220956670935e-02 6.085381450798472258e+00 -1.401538878148575126e-02 3.623543636349749519e+00 1.755907860853131441e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.415138188608548830e+01 3.127176191865699978e-02 6.085171593733150530e+00 -1.405991694388686840e-02 3.625292138480815662e+00 1.741111352333895440e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.414796111053164118e+01 3.121810619607884307e-02 6.084962230539502137e+00 -1.410459249410063280e-02 3.627025888796292730e+00 1.726404070279825842e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.414454333715186607e+01 3.116482496765987306e-02 6.084753416990092312e+00 -1.414941519845518310e-02 3.628744976047436843e+00 1.711785067314330194e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.414112851083122813e+01 3.111191817552910396e-02 6.084545208159358509e+00 -1.419438483616843397e-02 3.630449488047222228e+00 1.697253414201011640e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.413771657651368407e+01 3.105938577771074488e-02 6.084337658432471763e+00 -1.423950118354239125e-02 3.632139511688350808e+00 1.682808199553044448e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.413430747920407526e+01 3.100722774778588361e-02 6.084130821512964360e+00 -1.428476401425336079e-02 3.633815132960986904e+00 1.668448529748888659e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.413090116396948126e+01 3.095544407447102520e-02 6.083924750431356721e+00 -1.433017311433047378e-02 3.635476436970593195e+00 1.654173529001260606e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.412749757594033539e+01 3.090403476117148732e-02 6.083719497554005429e+00 -1.437572827367533668e-02 3.637123507955649870e+00 1.639982339082505375e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.412409666031225441e+01 3.085299982561515858e-02 6.083515114590454687e+00 -1.442142927247069308e-02 3.638756429305161966e+00 1.625874119274451149e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.412069836234757503e+01 3.080233929944382540e-02 6.083311652601129715e+00 -1.446727590022191777e-02 3.640375283576239074e+00 1.611848046507356400e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.411730262737632913e+01 3.075205322773604324e-02 6.083109162005882808e+00 -1.451326795331999223e-02 3.641980152511723023e+00 1.597903315272824337e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.411390940079787271e+01 3.070214166859940377e-02 6.082907692591181359e+00 -1.455940521644323929e-02 3.643571117057621045e+00 1.584039137427371846e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.411051862808252544e+01 3.065260469275538774e-02 6.082707293517097824e+00 -1.460568747990566470e-02 3.645148257380553147e+00 1.570254742368123665e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.410713025477250504e+01 3.060344238303663172e-02 6.082508013325431229e+00 -1.465211454126565983e-02 3.646711652885325172e+00 1.556549377044524028e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.410374422648345849e+01 3.055465483394203402e-02 6.082309899946599430e+00 -1.469868618531318914e-02 3.648261382232378391e+00 1.542922305771851285e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.410036048890611404e+01 3.050624215119557975e-02 6.082113000706153016e+00 -1.474540220064437558e-02 3.649797523355220008e+00 1.529372810405371479e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.409697898780720493e+01 3.045820445121326728e-02 6.081917362332475818e+00 -1.479226238131452383e-02 3.651320153478035735e+00 1.515900190426242196e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.409359966903103967e+01 3.041054186062729786e-02 6.081723030963194887e+00 -1.483926650719895150e-02 3.652829349133236203e+00 1.502503762809824679e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.409022247850108833e+01 3.036325451579833037e-02 6.081530052151423504e+00 -1.488641436260076771e-02 3.654325186179057550e+00 1.489182862275941974e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.408684736222092937e+01 3.031634256224455259e-02 6.081338470873041580e+00 -1.493370573276059030e-02 3.655807739817364066e+00 1.475936841336564220e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.408347426627597265e+01 3.026980615413709524e-02 6.081148331532475915e+00 -1.498114038835650710e-02 3.657277084611383788e+00 1.462765070243641011e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.408010313683487880e+01 3.022364545374628050e-02 6.080959677968908572e+00 -1.502871810646572159e-02 3.658733294503607514e+00 1.449666937306481017e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.407673392015067471e+01 3.017786063083782722e-02 6.080772553462942653e+00 -1.507643865648244930e-02 3.660176442833869004e+00 1.436641848881182841e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.407336656256261342e+01 3.013245186212629156e-02 6.080587000741840775e+00 -1.512430179777480427e-02 3.661606602357409201e+00 1.423689229491484874e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.407000101049738028e+01 3.008741933063993970e-02 6.080403061985853341e+00 -1.517230729478276363e-02 3.663023845263222444e+00 1.410808522132377986e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.406663721047059745e+01 3.004276322509468952e-02 6.080220778833917095e+00 -1.522045489491668374e-02 3.664428243192518586e+00 1.397999188252588461e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.406327510908862166e+01 2.999848373927071002e-02 6.080040192388795894e+00 -1.526874434530578646e-02 3.665819867257329889e+00 1.385260708118296082e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.405991465304971655e+01 2.995458107130436962e-02 6.079861343223225134e+00 -1.531717538685257833e-02 3.667198788059435000e+00 1.372592580944661383e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.405655578914603332e+01 2.991105542303130332e-02 6.079684271384615535e+00 -1.536574774579192032e-02 3.668565075709334433e+00 1.359994325034095952e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.405319846426503716e+01 2.986790699924946405e-02 6.079509016400646004e+00 -1.541446115030799258e-02 3.669918799845561352e+00 1.347465478196662077e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.404984262539124451e+01 2.982513600698029690e-02 6.079335617284282733e+00 -1.546331530885241244e-02 3.671260029654225931e+00 1.335005597808239068e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.404648821960811134e+01 2.978274265471348228e-02 6.079164112538506082e+00 -1.551230992922494542e-02 3.672588833888784432e+00 1.322614261244266752e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.404313519409958033e+01 2.974072715158754265e-02 6.078994540161583693e+00 -1.556144470347097138e-02 3.673905280890168434e+00 1.310291066087437319e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.403978349615226762e+01 2.969908970659065200e-02 6.078826937651241380e+00 -1.561071931449657668e-02 3.675209438607184964e+00 1.298035630598643603e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.403643307315704902e+01 2.965783052767344968e-02 6.078661342009820778e+00 -1.566013343608391867e-02 3.676501374617319406e+00 1.285847593906889325e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.403308387261136758e+01 2.961694982092018258e-02 6.078497789748219304e+00 -1.570968672341923472e-02 3.677781156147082342e+00 1.273726614020678771e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.402973584212120173e+01 2.957644778992864903e-02 6.078336316890378122e+00 -1.575937882066871104e-02 3.679048850086963363e+00 1.261672359201485190e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.402638892940369253e+01 2.953632463564040758e-02 6.078176958976602151e+00 -1.580920934205440331e-02 3.680304522997731809e+00 1.249684501395252612e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.402304308228951690e+01 2.949658055628983158e-02 6.078019751067198939e+00 -1.585917788797355440e-02 3.681548241113736797e+00 1.237762715789295781e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.401969824872548465e+01 2.945721574737576731e-02 6.077864727745661888e+00 -1.590928402713205972e-02 3.682780070346026946e+00 1.225906680602334778e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.401635437677697027e+01 2.941823040161891181e-02 6.077711923122017801e+00 -1.595952731342923162e-02 3.684000076285458558e+00 1.214116077213376818e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.401301141463043898e+01 2.937962470892684780e-02 6.077561370835917742e+00 -1.600990726843389694e-02 3.685208324205742514e+00 1.202390589955507072e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.400966931059589271e+01 2.934139885635069292e-02 6.077413104059784743e+00 -1.606042339734730859e-02 3.686404879066468521e+00 1.190729906236350985e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.400632801310939612e+01 2.930355302804791076e-02 6.077267155501725249e+00 -1.611107517267117151e-02 3.687589805516071184e+00 1.179133716344005732e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.400298747073549244e+01 2.926608740523477942e-02 6.077123557408541821e+00 -1.616186204856369379e-02 3.688763167894777872e+00 1.167601713552281033e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.399964763216975960e+01 2.922900216614968127e-02 6.076982341568410995e+00 -1.621278344663957399e-02 3.689925030237488190e+00 1.156133593947990951e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.399630844624119419e+01 2.919229748600029109e-02 6.076843539313784959e+00 -1.626383876714797977e-02 3.691075456276649458e+00 1.144729056505596441e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.399296986191480485e+01 2.915597353692685537e-02 6.076707181523842927e+00 -1.631502737950098897e-02 3.692214509445052251e+00 1.133387802961144039e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.398963182829399088e+01 2.912003048794677834e-02 6.076573298627224062e+00 -1.636634862629997647e-02 3.693342252878626386e+00 1.122109537817604641e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.398629429462314988e+01 2.908446850491546928e-02 6.076441920604304769e+00 -1.641780182307100294e-02 3.694458749419157417e+00 1.110893968309050774e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.398295721029009542e+01 2.904928775047084175e-02 6.076313076989706907e+00 -1.646938625229986061e-02 3.695564061617000462e+00 1.099740804309037694e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.397962052482863449e+01 2.901448838398835647e-02 6.076186796874469387e+00 -1.652110117170612832e-02 3.696658251733726086e+00 1.088649758378388427e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.397628418792109173e+01 2.898007056152973951e-02 6.076063108908237531e+00 -1.657294580340644766e-02 3.697741381744739986e+00 1.077620545626642445e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.397294814940082652e+01 2.894603443578965679e-02 6.075942041301385821e+00 -1.662491934159194412e-02 3.698813513341865811e+00 1.066652883754256632e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.396961235925484424e+01 2.891238015604710720e-02 6.075823621826917709e+00 -1.667702094789731693e-02 3.699874707935875584e+00 1.055746492975100786e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.396627676762635062e+01 2.887910786811044572e-02 6.075707877822391190e+00 -1.672924974835227063e-02 3.700925026658993033e+00 1.044901095954433451e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.396294132481737904e+01 2.884621771426527925e-02 6.075594836191660519e+00 -1.678160483931414801e-02 3.701964530367348960e+00 1.034116417834761090e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.395960598129141950e+01 2.881370983322046816e-02 6.075484523406542436e+00 -1.683408528039126439e-02 3.702993279643400193e+00 1.023392186134962183e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.395627068767607426e+01 2.878158436005327434e-02 6.075376965508382021e+00 -1.688669009469706203e-02 3.704011334798308130e+00 1.012728130721088013e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.395293539476575262e+01 2.874984142615467572e-02 6.075272188109494209e+00 -1.693941827221115415e-02 3.705018755874275982e+00 1.002123983807662495e-02 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.394960005352438159e+01 2.871848115917327582e-02 6.075170216394514711e+00 -1.699226876396196101e-02 3.706015602646849150e+00 9.915794798696067960e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.394626461508816462e+01 2.868750368295974046e-02 6.075071075121615927e+00 -1.704524048165528133e-02 3.707001934627170314e+00 9.810943556074746066e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.394292903076837042e+01 2.865690911751050951e-02 6.074974788623616284e+00 -1.709833230042610841e-02 3.707977811064197660e+00 9.706683499433037265e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.393959325205414324e+01 2.862669757890967670e-02 6.074881380809006970e+00 -1.715154305457021813e-02 3.708943290946884019e+00 9.603012039481160708e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.393625723061537158e+01 2.859686917927231967e-02 6.074790875162817905e+00 -1.720487153635777075e-02 3.709898433006311613e+00 9.499926607996754188e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.393292091830562285e+01 2.856742402668874942e-02 6.074703294747330062e+00 -1.725831649566413051e-02 3.710843295717782819e+00 9.397424657483909038e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.392958426716507603e+01 2.853836222516520360e-02 6.074618662202749597e+00 -1.731187664076328653e-02 3.711777937302878527e+00 9.295503660946221464e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.392624722942351134e+01 2.850968387456512612e-02 6.074536999747730093e+00 -1.736555063460482051e-02 3.712702415731472527e+00 9.194161111220887708e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.392290975750337445e+01 2.848138907055219535e-02 6.074458329179723393e+00 -1.741933709420988644e-02 3.713616788723699713e+00 9.093394520618795773e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.391957180402289751e+01 2.845347790453266884e-02 6.074382671875211415e+00 -1.747323458931653029e-02 3.714521113751883874e+00 8.993201420492515086e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.391623332179927353e+01 2.842595046359797442e-02 6.074310048789795857e+00 -1.752724164191985998e-02 3.715415448042421520e+00 8.893579360892845537e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.391289426385184669e+01 2.839880683046476159e-02 6.074240480458207081e+00 -1.758135672513275530e-02 3.716299848577632847e+00 8.794525910159677745e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.390955458340540396e+01 2.837204708341669462e-02 6.074173986994138019e+00 -1.763557826068607587e-02 3.717174372097562518e+00 8.696038654381656186e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.390621423389354305e+01 2.834567129624782078e-02 6.074110588089888907e+00 -1.768990461788862503e-02 3.718039075101734259e+00 8.598115196999616197e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.390287316896209546e+01 2.831967953820451606e-02 6.074050303015905428e+00 -1.774433411233368452e-02 3.718894013850866820e+00 8.500753158385936092e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.389953134247262057e+01 2.829407187392809706e-02 6.073993150620150772e+00 -1.779886500425828175e-02 3.719739244368544195e+00 8.403950175391071767e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.389618870850598675e+01 2.826884836339807125e-02 6.073939149327313380e+00 -1.785349549694575585e-02 3.720574822442840990e+00 8.307703900895272928e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.389284522136602895e+01 2.824400906187550866e-02 6.073888317137856596e+00 -1.790822373513953347e-02 3.721400803627902043e+00 8.212012003362195375e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.388950083558328430e+01 2.821955401984673623e-02 6.073840671626903998e+00 -1.796304780335904183e-02 3.722217243245479423e+00 8.116872166383713033e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.388615550591882375e+01 2.819548328296753170e-02 6.073796229942956870e+00 -1.801796572412398684e-02 3.723024196386421014e+00 8.022282088216524734e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.388280918736816893e+01 2.817179689200795256e-02 6.073755008806426936e+00 -1.807297545609311620e-02 3.723821717912114693e+00 7.928239481311105674e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.387946183516531207e+01 2.814849488279792117e-02 6.073717024507989670e+00 -1.812807489212345941e-02 3.724609862455881881e+00 7.834742071833527416e-03 -1.312671061223472102e-01 2.451788710250596637e+00 -9.922667542914554772e+00 -1.089185855966227479e+01
1.387611340478683886e+01 2.812557728617363223e-02 6.073682292906744884e+00 -1.818326185725593555e-02 3.725388684424327579e+00 7.741787599180669464e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.387276336097451157e+01 2.808057514461609686e-02 6.073653635714723720e+00 -1.829063163204378006e-02 3.726147834933875469e+00 7.441505588379112093e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.386941109115966952e+01 2.803700741745483727e-02 6.073633901412808456e+00 -1.839844685193383830e-02 3.726877042062511247e+00 7.142919190840475545e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.386605643578657521e+01 2.799488463844532204e-02 6.073623143622683074e+00 -1.850668900116613641e-02 3.727576475132638123e+00 6.846023607149032998e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.386269923643231827e+01 2.795421733695738903e-02 6.073621413033886363e+00 -1.861533640746537363e-02 3.728246302979635107e+00 6.550813887937103133e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.385933933599697632e+01 2.791501603825141328e-02 6.073628757148908264e+00 -1.872436371334580685e-02 3.728886693934210683e+00 6.257284879084084282e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.385597657892630075e+01 2.787729126385853420e-02 6.073645219979734833e+00 -1.883374122836573711e-02 3.729497815798694216e+00 5.965431154753200911e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.385261081147460871e+01 2.784105353212731199e-02 6.073670841684488231e+00 -1.894343412621052672e-02 3.730079835815868439e+00 5.675246934625377201e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.384924188201263817e+01 2.780631335880317037e-02 6.073705658137164676e+00 -1.905340190637272099e-02 3.730632920629442406e+00 5.386726026111764327e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.384586964127879583e+01 2.777308125313484449e-02 6.073749700582812494e+00 -1.916360141574605103e-02 3.731157236253923593e+00 5.099862112635682176e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.384249394242417530e+01 2.774136770415160103e-02 6.073802995602122223e+00 -1.927398997662064725e-02 3.731652948080051324e+00 4.814649051307257760e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.383911464097580968e+01 2.771118316372711207e-02 6.073865565198636851e+00 -1.938452563345158947e-02 3.732120220893857532e+00 4.531080889511055788e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.383573159479821868e+01 2.768253803011302625e-02 6.073937426888532443e+00 -1.949516714538527054e-02 3.732559218895293185e+00 4.249151856938287314e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.383234466405539465e+01 2.765544263202617328e-02 6.074018593789770826e+00 -1.960587397898873319e-02 3.732970105716071352e+00 3.968856357877316096e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.382895371117320416e+01 2.762990721327829302e-02 6.074109074710636769e+00 -1.971660630117086366e-02 3.733353044436752199e+00 3.690188963751318395e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.382555860080220533e+01 2.760594191793755772e-02 6.074208874237674749e+00 -1.982732497228478427e-02 3.733708197603093026e+00 3.413144405892383406e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.382215919978086838e+01 2.758355677601138228e-02 6.074317992823035972e+00 -1.993799153940125843e-02 3.734035727241686420e+00 3.137717568541779998e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.381875537709918156e+01 2.756276168964045398e-02 6.074436426871247185e+00 -2.004856822974338676e-02 3.734335794874911851e+00 2.863903482066508781e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.381534700386265690e+01 2.754356641979405218e-02 6.074564168825409283e+00 -2.015901794427320953e-02 3.734608561535216253e+00 2.591697316382672242e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.381193395325670004e+01 2.752598057345714139e-02 6.074701207252838131e+00 -2.026930425142132661e-02 3.734854187778749335e+00 2.321094374576579498e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.380851610051136547e+01 2.751001359129985613e-02 6.074847526930147623e+00 -2.037939138095095498e-02 3.735072833698369621e+00 2.052090086714879538e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.380509332286646718e+01 2.749567473582035723e-02 6.075003108927785611e+00 -2.048924421794826034e-02 3.735264658936039872e+00 1.784680003835390633e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.380166549953706223e+01 2.748297307995214295e-02 6.075167930694031604e+00 -2.059882829693110082e-02 3.735429822694630975e+00 1.518859792110649216e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.379823251167928788e+01 2.747191749612722805e-02 6.075341966138450900e+00 -2.070810979606872368e-02 3.735568483749151625e+00 1.254625227176551106e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.379479424235655216e+01 2.746251664578672896e-02 6.075525185714817589e+00 -2.081705553150519847e-02 3.735680800457416240e+00 9.919721886188018201e-04 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.379135057650608154e+01 2.745477896933066000e-02 6.075717556503503758e+00 -2.092563295177976221e-02 3.735766930770171079e+00 7.308966546102197391e-04 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.378790140090580962e+01 2.744871267649883970e-02 6.075919042293337569e+00 -2.103381013233747432e-02 3.735827032240691903e+00 4.713946966922631589e-04 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.378444660414162648e+01 2.744432573717507304e-02 6.076129603662931977e+00 -2.114155577012394316e-02 3.735861262033864261e+00 2.134624746944626490e-04 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.378098607657496011e+01 2.744162587260686598e-02 6.076349198061486767e+00 -2.124883917825807003e-02 3.735869776934764186e+00 -4.290376821425057356e-05 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.377751971031071321e+01 2.744062054703313644e-02 6.076577779889055897e+00 -2.135563028077709646e-02 3.735852733356750388e+00 -2.977077103480354667e-04 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.377404739916553922e+01 2.744131695971248688e-02 6.076815300576288159e+00 -2.146189960744847997e-02 3.735810287349079495e+00 -5.509529562058749575e-04 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.377056903863646831e+01 2.744372203734479418e-02 6.077061708663632267e+00 -2.156761828864331085e-02 3.735742594604057665e+00 -8.026430410576966502e-04 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.376708452586987086e+01 2.744784242687892811e-02 6.077316949880011698e+00 -2.167275805026630531e-02 3.735649810463738341e+00 -1.052781435419751499e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.376359375963077269e+01 2.745368448869962841e-02 6.077580967220956865e+00 -2.177729120873755919e-02 3.735532089926178578e+00 -1.301371549423855755e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.376009664027251489e+01 2.746125429018659442e-02 6.077853701026203481e+00 -2.188119066602152094e-02 3.735389587651263277e+00 -1.548416737084846876e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.375659306970675821e+01 2.747055759963901167e-02 6.078135089056740270e+00 -2.198442990469880870e-02 3.735222457966107523e+00 -1.793920300470350270e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.375308295137384285e+01 2.748159988055881228e-02 6.078425066571313984e+00 -2.208698298307673266e-02 3.735030854870046824e+00 -2.037885493776718428e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.374956619021348558e+01 2.749438628628608078e-02 6.078723566402376655e+00 -2.218882453033456034e-02 3.734814932039224544e+00 -2.280315527314765844e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.374604269263584655e+01 2.750892165498009315e-02 6.079030519031483948e+00 -2.228992974169976410e-02 3.734574842830783670e+00 -2.521213571408696414e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.374251236649293340e+01 2.752521050493955679e-02 6.079345852664120642e+00 -2.239027437365163908e-02 3.734310740286675312e+00 -2.760582760211407419e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.373897512105037322e+01 2.754325703025574737e-02 6.079669493303968331e+00 -2.248983473914892284e-02 3.734022777137087967e+00 -2.998426195439134277e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.373543086695953974e+01 2.756306509679223166e-02 6.080001364826593147e+00 -2.258858770287814829e-02 3.733711105803507291e+00 -3.234746950028200788e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.373187951623003755e+01 2.758463823848501459e-02 6.080341389052557055e+00 -2.268651067651964934e-02 3.733375878401415271e+00 -3.469548071716447701e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.372832098220255403e+01 2.760797965395697315e-02 6.080689485819940288e+00 -2.278358161402833579e-02 3.733017246742633244e+00 -3.702832586551710065e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.372475517952207724e+01 2.763309220344052283e-02 6.081045573056277576e+00 -2.287977900692645186e-02 3.732635362337318519e+00 -3.934603502329544339e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.372118202411147792e+01 2.765997840600247296e-02 6.081409566849888648e+00 -2.297508187960571949e-02 3.732230376395620830e+00 -4.164863811962221836e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.371760143314547165e+01 2.768864043706518313e-02 6.081781381520610097e+00 -2.306946978463639275e-02 3.731802439829005724e+00 -4.393616496780841651e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.371401332502494519e+01 2.771908012621805001e-02 6.082160929689908180e+00 -2.316292279808090937e-02 3.731351703251248875e+00 -4.620864529772253544e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.371041761935166647e+01 2.775129895531354071e-02 6.082548122350376119e+00 -2.325542151480995690e-02 3.730878316979111986e+00 -4.846610878752315166e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.370681423690337120e+01 2.778529805684190959e-02 6.082942868934605229e+00 -2.334694704381888933e-02 3.730382431032704282e+00 -5.070858509476882693e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.370320309960923311e+01 2.782107821257887373e-02 6.083345077383420119e+00 -2.343748100354257208e-02 3.729864195135534466e+00 -5.293610388691768684e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.369958413052571977e+01 2.785863985250050176e-02 6.083754654213470836e+00 -2.352700551716687197e-02 3.729323758714262915e+00 -5.514869487122775644e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.369595725381282847e+01 2.789798305395963310e-02 6.084171504584181100e+00 -2.361550320793511307e-02 3.728761270898155900e+00 -5.734638782406784561e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.369232239471072887e+01 2.793910754111819661e-02 6.084595532364037496e+00 -2.370295719444791976e-02 3.728176880518250247e+00 -5.952921261964756218e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.368867947951678232e+01 2.798201268462977703e-02 6.085026640196212533e+00 -2.378935108595505235e-02 3.727570736106233795e+00 -6.169719925817379082e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.368502843556296078e+01 2.802669750156686762e-02 6.085464729563521580e+00 -2.387466897763786816e-02 3.726942985893047844e+00 -6.385037789343997808e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.368136919119366901e+01 2.807316065558724746e-02 6.085909700852698556e+00 -2.395889544588121478e-02 3.726293777807214713e+00 -6.598877885985341037e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.367770167574396112e+01 2.812140045733393934e-02 6.086361453417985068e+00 -2.404201554353364856e-02 3.725623259472898408e+00 -6.811243269890483905e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.367402581951816032e+01 2.817141486506326634e-02 6.086819885644025874e+00 -2.412401479515495495e-02 3.724931578207705485e+00 -7.022137018508368793e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.367034155376888016e+01 2.822320148549552904e-02 6.087284895008065355e+00 -2.420487919225009638e-02 3.724218881020225691e+00 -7.231562235124139315e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.366664881067633353e+01 2.827675757488614522e-02 6.087756378141626179e+00 -2.428459520808528074e-02 3.723485314607347885e+00 -7.439522049424774665e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.366294752331987716e+01 2.833208004053247228e-02 6.088234230903875499e+00 -2.436315014549503277e-02 3.722731025352785661e+00 -7.646019585244739382e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.365923762562128019e+01 2.838916544334240885e-02 6.088718348497975441e+00 -2.444053266952786810e-02 3.721956159330541247e+00 -7.851057909184819272e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.365551905227432172e+01 2.844801000120800519e-02 6.089208625608374170e+00 -2.451673278606784565e-02 3.721160862310830986e+00 -8.054640032592820867e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.365179173868068219e+01 2.850860959265954370e-02 6.089704956528710689e+00 -2.459174170983903854e-02 3.720345279764958324e+00 -8.256768924337588508e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.364805562089283164e+01 2.857095976073005528e-02 6.090207235279230247e+00 -2.466555175153644849e-02 3.719509556869001088e+00 -8.457447521770404542e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.364431063556296309e+01 2.863505571700887542e-02 6.090715355715078161e+00 -2.473815621944451190e-02 3.718653838506472464e+00 -8.656678740315950152e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.364055671989718732e+01 2.870089234586557445e-02 6.091229211626634665e+00 -2.480954933400905671e-02 3.717778269270088476e+00 -8.854465481833847726e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.363679381161446891e+01 2.876846420882305660e-02 6.091748696832632426e+00 -2.487972614786275460e-02 3.716882993462726326e+00 -9.050810642480392951e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.363302184890974722e+01 2.883776554906412187e-02 6.092273705266853412e+00 -2.494868248291880891e-02 3.715968155097664649e+00 -9.245717118932340189e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.362924077042041837e+01 2.890879029607150430e-02 6.092804131059662787e+00 -2.501641487204457268e-02 3.715033897898255777e+00 -9.439187814170798413e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.362545051519633965e+01 2.898153207036886087e-02 6.093339868614069843e+00 -2.508292050255322633e-02 3.714080365296987374e+00 -9.631225643113259030e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.362165102267251093e+01 2.905598418837046157e-02 6.093880812677597625e+00 -2.514819717291689669e-02 3.713107700434088443e+00 -9.821833536957088467e-03 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.361784223264445082e+01 2.913213966731811183e-02 6.094426858409909720e+00 -2.521224325099959834e-02 3.712116046155670812e+00 -1.001101444738521432e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.361402408524583052e+01 2.920999123030355860e-02 6.094977901446847035e+00 -2.527505763406047781e-02 3.711105545011482043e+00 -1.019877135059881271e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.361019652092825183e+01 2.928953131136352930e-02 6.095533837961005119e+00 -2.533663971621532771e-02 3.710076339252288857e+00 -1.038510725062456209e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.360635948044288845e+01 2.937075206064424654e-02 6.096094564719297892e+00 -2.539698935966368948e-02 3.709028570826940374e+00 -1.057002518224952822e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.360251290482381847e+01 2.945364534962834069e-02 6.096659979137739604e+00 -2.545610686534428846e-02 3.707962381379142247e+00 -1.075352821400479657e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.359865673537296971e+01 2.953820277641477574e-02 6.097229979333540051e+00 -2.551399294775182069e-02 3.706877912243951467e+00 -1.093561945073723458e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.359479091364649861e+01 2.962441567104820428e-02 6.097804464174794603e+00 -2.557064871224063937e-02 3.705775304444026919e+00 -1.111630203592833301e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.359091538144248368e+01 2.971227510089255799e-02 6.098383333327933364e+00 -2.562607563408179912e-02 3.704654698685658332e+00 -1.129557915382961228e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.358703008078981789e+01 2.980177187604363814e-02 6.098966487303083106e+00 -2.568027553921178180e-02 3.703516235354590069e+00 -1.147345403141907492e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.358313495393822379e+01 2.989289655477605015e-02 6.099553827497467218e+00 -2.573325058661260142e-02 3.702360054511657061e+00 -1.164992994018282553e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.357922994334929179e+01 2.998563944902051318e-02 6.100145256236981339e+00 -2.578500325226421377e-02 3.701186295888252875e+00 -1.182501019772567302e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.357531499168848832e+01 3.007999062986590338e-02 6.100740676816007735e+00 -2.583553631306140241e-02 3.699995098881636135e+00 -1.199869816936747352e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.357139004181810193e+01 3.017593993308049366e-02 6.101339993535512818e+00 -2.588485283200965895e-02 3.698786602550085512e+00 -1.217099726959716167e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.356745503679098519e+01 3.027347696465286161e-02 6.101943111739648096e+00 -2.593295614674610491e-02 3.697560945607929028e+00 -1.234191096317954761e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.356350991984503729e+01 3.037259110634885767e-02 6.102549937850930917e+00 -2.597984985716553230e-02 3.696318266420457910e+00 -1.251144276632538271e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.355955463439843811e+01 3.047327152127750696e-02 6.103160379403957947e+00 -2.602553781530156721e-02 3.695058702998727185e+00 -1.267959624761994669e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.355558912404560168e+01 3.057550715946269135e-02 6.103774345077728647e+00 -2.607002410963711950e-02 3.693782392994246599e+00 -1.284637502947221649e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.355161333255377265e+01 3.067928676341832514e-02 6.104391744726659574e+00 -2.611331305816180781e-02 3.692489473693581381e+00 -1.301178278868650451e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.354762720386017349e+01 3.078459887372754847e-02 6.105012489410441390e+00 -2.615540920216631593e-02 3.691180082012877062e+00 -1.317582325693365114e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.354363068206978227e+01 3.089143183461661238e-02 6.105636491422611556e+00 -2.619631729129442629e-02 3.689854354492299926e+00 -1.333850022205152440e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.353962371145360599e+01 3.099977379952583226e-02 6.106263664318027473e+00 -2.623604227573148734e-02 3.688512427290414397e+00 -1.349981752862068791e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.353560623644750827e+01 3.110961273667100374e-02 6.106893922939170771e+00 -2.627458930572047074e-02 3.687154436178495143e+00 -1.365977907779954148e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.353157820165152181e+01 3.122093643459320986e-02 6.107527183441352925e+00 -2.631196371106555437e-02 3.685780516534782336e+00 -1.381838882908444782e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.352753955182953227e+01 3.133373250770170315e-02 6.108163363317022032e+00 -2.634817100528629580e-02 3.684390803338704501e+00 -1.397565079963178185e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.352349023190958910e+01 3.144798840178884142e-02 6.108802381418741767e+00 -2.638321687370548743e-02 3.682985431165027634e+00 -1.413156906512947307e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.351943018698436560e+01 3.156369139954418035e-02 6.109444157981619661e+00 -2.641710716332549072e-02 3.681564534178016324e+00 -1.428614776044980286e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.351535936231232604e+01 3.168082862602733529e-02 6.110088614644244132e+00 -2.644984788692403971e-02 3.680128246125506042e+00 -1.443939107890492360e-02 -2.365461175639230196e-01 5.183729950321754876e-01 -1.486535892196351050e+01 -8.799231235442929844e+00
1.351127770331894951e+01 3.179938705413961481e-02 6.110735674469228051e+00 -2.648144520116511164e-02 3.678676700333012306e+00 -1.459130327398839265e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.350718511982056924e+01 3.191919688042890724e-02 6.111385339192611177e+00 -2.651358354122025640e-02 3.677209682573362226e+00 -1.474882352005410339e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.350308152022366670e+01 3.204046750881400785e-02 6.112037609084945977e+00 -2.654454385086479212e-02 3.675726981235361013e+00 -1.490497557529868455e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.349896684809491632e+01 3.216318519156664835e-02 6.112692407232118263e+00 -2.657433277543816766e-02 3.674228732916801743e+00 -1.505976387581198922e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.349484104717563326e+01 3.228733603283955034e-02 6.113349658258242947e+00 -2.660295709415746654e-02 3.672715073768689553e+00 -1.521319292155541569e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.349070406138476308e+01 3.241290599436386782e-02 6.114009288343704718e+00 -2.663042373846657290e-02 3.671186139488937350e+00 -1.536526727410801076e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.348655583482188014e+01 3.253988090113606874e-02 6.114671225242835462e+00 -2.665673976262903505e-02 3.669642065316121471e+00 -1.551599155901846674e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.348239631177093045e+01 3.266824644703730796e-02 6.115335398299984959e+00 -2.668191236063701538e-02 3.668082986023148528e+00 -1.566537046363595739e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.347822543670366535e+01 3.279798820045948943e-02 6.116001738465731030e+00 -2.670594884305407118e-02 3.666509035911044823e+00 -1.581340873877869202e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.347404315428414101e+01 3.292909160983235189e-02 6.116670178310920747e+00 -2.672885664215542481e-02 3.664920348802601868e+00 -1.596011119766272551e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.346984940937257491e+01 3.306154200917918451e-02 6.117340652041433735e+00 -2.675064330790552850e-02 3.663317058036212881e+00 -1.610548271563286629e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.346564414703038004e+01 3.319532462355657271e-02 6.118013095510550947e+00 -2.677131648976523517e-02 3.661699296459547170e+00 -1.624952823130764237e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.346142731252471059e+01 3.333042457450732104e-02 6.118687446231788840e+00 -2.679088395657055685e-02 3.660067196423388847e+00 -1.639225274393060761e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.345719885133353522e+01 3.346682688544205114e-02 6.119363643390425267e+00 -2.680935356313706927e-02 3.658420889775445328e+00 -1.653366131590894642e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.345295870915122372e+01 3.360451648694814247e-02 6.120041627853753496e+00 -2.682673326957094387e-02 3.656760507854128317e+00 -1.667375907020265599e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.344870683189352611e+01 3.374347822211648529e-02 6.120721342182007696e+00 -2.684303112845628364e-02 3.655086181482529284e+00 -1.681255119076015617e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.344444316570376685e+01 3.388369685173072549e-02 6.121402730636762435e+00 -2.685825526887583234e-02 3.653398040962235527e+00 -1.695004292330759901e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.344016765695855575e+01 3.402515705946018709e-02 6.122085739189783382e+00 -2.687241391896471460e-02 3.651696216067317646e+00 -1.708623957230392607e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.343588025227356475e+01 3.416784345700792092e-02 6.122770315531357532e+00 -2.688551537799125507e-02 3.649980836038388521e+00 -1.722114650278355405e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.343158089851032777e+01 3.431174044591768502e-02 6.123456409076406537e+00 -2.689756802014357448e-02 3.648252029576541045e+00 -1.735476912869768004e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.342726954295284791e+01 3.445682769221431602e-02 6.124143971073898740e+00 -2.690858048650102488e-02 3.646509924855561913e+00 -1.748711245296783248e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.342294613359962163e+01 3.460308612086212404e-02 6.124832954793170359e+00 -2.691856160199130460e-02 3.644754649570428384e+00 -1.761818124350190279e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.341861061879957262e+01 3.475050014204765503e-02 6.125523315317609629e+00 -2.692752018318220197e-02 3.642986330923657423e+00 -1.774798053062175834e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.341426294716148071e+01 3.489905411358785320e-02 6.126215009492257835e+00 -2.693546511688635001e-02 3.641205095610812847e+00 -1.787651542304486557e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.340990306756162909e+01 3.504872034698178901e-02 6.126907995927354911e+00 -2.694234708430074191e-02 3.639411069812616528e+00 -1.800394737577827933e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.340553094449174942e+01 3.519943836639272128e-02 6.127602216640775978e+00 -2.694793536469082887e-02 3.637604316409397409e+00 -1.813091519383928929e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.340114653515580123e+01 3.535125363527424902e-02 6.128297623876248323e+00 -2.695252472214192813e-02 3.635784927782438114e+00 -1.825665275450672267e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.339674978942556471e+01 3.550415040981366038e-02 6.128994180600386699e+00 -2.695612412641076525e-02 3.633953026685118104e+00 -1.838116551673763671e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.339234065746545532e+01 3.565811291660224425e-02 6.129691851549862847e+00 -2.695874257982202107e-02 3.632108735321417203e+00 -1.850445900921878634e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.338791908974051736e+01 3.581312535725957730e-02 6.130390603232116931e+00 -2.696038913548259863e-02 3.630252175339098830e+00 -1.862653882703891456e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.338348503702395043e+01 3.596917191304085937e-02 6.131090403926471311e+00 -2.696107288622575510e-02 3.628383467823134367e+00 -1.874741063116459883e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.337903845040546891e+01 3.612623674929295314e-02 6.131791223683233483e+00 -2.696080294848994530e-02 3.626502733289092895e+00 -1.886708014847048032e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.337457928129981433e+01 3.628430401982478404e-02 6.132493034322015646e+00 -2.695958846762993785e-02 3.624610091676636170e+00 -1.898555316968489684e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.337010748145455885e+01 3.644335787128433202e-02 6.133195809430949552e+00 -2.695743863093266399e-02 3.622705662343297828e+00 -1.910283554651367316e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.336562300295809891e+01 3.660338244744526515e-02 6.133899524365058475e+00 -2.695436264579251229e-02 3.620789564058366050e+00 -1.921893319217216414e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.336112579824829183e+01 3.676436189335342830e-02 6.134604156242930095e+00 -2.695036973360726701e-02 3.618861914996767126e+00 -1.933385208043533407e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.335661582012093440e+01 3.692628035941726561e-02 6.135309683943224179e+00 -2.694546913904441454e-02 3.616922832733115989e+00 -1.944759824317087923e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.335209302173757351e+01 3.708912200549776411e-02 6.136016088101979626e+00 -2.693967013525459808e-02 3.614972434236043863e+00 -1.956017776820439744e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.334755735663374487e+01 3.725287100487845865e-02 6.136723351108634539e+00 -2.693298200378823129e-02 3.613010835862578762e+00 -1.967159679968731589e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.334300877872763103e+01 3.741751154811200075e-02 6.137431457100746002e+00 -2.692541403117481788e-02 3.611038153352565505e+00 -1.978186153687824800e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.333844724232854340e+01 3.758302784680986330e-02 6.138140391958576636e+00 -2.691697551683728748e-02 3.609054501823256711e+00 -1.989097823180303523e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.333387270214477560e+01 3.774940413742741002e-02 6.138850143300433437e+00 -2.690767577894139645e-02 3.607059995764173355e+00 -1.999895318705825070e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.332928511329178711e+01 3.791662468493386950e-02 6.139560700476887511e+00 -2.689752413563377756e-02 3.605054749032031047e+00 -2.010579275604806870e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.332468443130077240e+01 3.808467378635846390e-02 6.140272054563745918e+00 -2.688652990142038554e-02 3.603038874845713835e+00 -2.021150334178498445e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.332007061212714838e+01 3.825353577426601759e-02 6.140984198354701995e+00 -2.687470238982414550e-02 3.601012485781391437e+00 -2.031609139507556047e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.331544361215848227e+01 3.842319502021920158e-02 6.141697126354620728e+00 -2.686205092542376036e-02 3.598975693767890505e+00 -2.041956341174255493e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.331080338822238751e+01 3.859363593816635823e-02 6.142410834772434214e+00 -2.684858482790415321e-02 3.596928610082206657e+00 -2.052192593257863573e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.330614989759487798e+01 3.876484298769090897e-02 6.143125321512600046e+00 -2.683431340546971536e-02 3.594871345345041380e+00 -2.062318554244149671e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.330148309800873285e+01 3.893680067717889687e-02 6.143840586166084528e+00 -2.681924595343300119e-02 3.592804009516464170e+00 -2.072334886885322108e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.329680294766161097e+01 3.910949356693418921e-02 6.144556630001356545e+00 -2.680339176252468161e-02 3.590726711891752299e+00 -2.082242257963725501e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.329210940522363771e+01 3.928290627227755405e-02 6.145273455955984510e+00 -2.678676012056055086e-02 3.588639561097473507e+00 -2.092041338116020638e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.328740242984530795e+01 3.945702346652543713e-02 6.145991068627130183e+00 -2.676936029746616527e-02 3.586542665087628201e+00 -2.101732801823914462e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.328268198116558807e+01 3.963182988385778593e-02 6.146709474261117023e+00 -2.675120154279448867e-02 3.584436131139865367e+00 -2.111317327286585735e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.327794801931995572e+01 3.980731032211128756e-02 6.147428680742669904e+00 -2.673229308461084683e-02 3.582320065851832158e+00 -2.120795596280438539e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.327320050494815007e+01 3.998344964552578290e-02 6.148148697584275624e+00 -2.671264413850588798e-02 3.580194575137708224e+00 -2.130168293918563438e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.326843939920146198e+01 4.016023278746735231e-02 6.148869535916026585e+00 -2.669226390614631503e-02 3.578059764224962969e+00 -2.139436108508892612e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.326366466375032971e+01 4.033764475302859670e-02 6.149591208474368464e+00 -2.667116156276672784e-02 3.575915737651165660e+00 -2.148599731525017639e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.325887626079205006e+01 4.051567062152766630e-02 6.150313729590104472e+00 -2.664934625520522585e-02 3.573762599260882578e+00 -2.157659857477304058e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.325407415305840253e+01 4.069429554893492368e-02 6.151037115176118064e+00 -2.662682710058678071e-02 3.571600452202707388e+00 -2.166617183778566172e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.324925830382307979e+01 4.087350477024033479e-02 6.151761382715029036e+00 -2.660361319129170288e-02 3.569429398926444730e+00 -2.175472410548340979e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.324442867690862613e+01 4.105328360180532377e-02 6.152486551247454472e+00 -2.657971360029624808e-02 3.567249541180522954e+00 -2.184226240409971667e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.323958523669347720e+01 4.123361744361635217e-02 6.153212641359583124e+00 -2.655513736787737042e-02 3.565060980009504554e+00 -2.192879378365535092e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.323472794811916664e+01 4.141449178136057813e-02 6.153939675169902479e+00 -2.652989349962772692e-02 3.562863815752467911e+00 -2.201432530072461313e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.322985677669743332e+01 4.159589218835164220e-02 6.154667676315718872e+00 -2.650399096514026095e-02 3.560658148042488147e+00 -2.209886402068561573e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.322497168851721483e+01 4.177780432738783384e-02 6.155396669939459997e+00 -2.647743869840789993e-02 3.558444075806247220e+00 -2.218241700013489845e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.322007265025130351e+01 4.196021395244318997e-02 6.156126682675323813e+00 -2.645024560687387824e-02 3.556221697265433246e+00 -2.226499128770096508e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.321515962916268805e+01 4.214310691044820256e-02 6.156857742636195674e+00 -2.642242056665434005e-02 3.553991109936868842e+00 -2.234659392688295720e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.321023259311112064e+01 4.232646914285861928e-02 6.157589879399651522e+00 -2.639397241441710298e-02 3.551752410633873147e+00 -2.242723194937013692e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.320529151055971617e+01 4.251028668725619075e-02 6.158323123993447723e+00 -2.636490994549357814e-02 3.549505695466331545e+00 -2.250691238770604480e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.320033635058143062e+01 4.269454567880585222e-02 6.159057508880870557e+00 -2.633524191375202425e-02 3.547251059841867615e+00 -2.258564225794662886e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.319536708286543458e+01 4.287923235172882291e-02 6.159793067945882328e+00 -2.630497703022263711e-02 3.544988598466181973e+00 -2.266342858069580676e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.319038367772319020e+01 4.306433304071614898e-02 6.160529836478542798e+00 -2.627412397244673417e-02 3.542718405343874721e+00 -2.274027835693869654e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.318538610609419770e+01 4.324983418231834187e-02 6.161267851160776132e+00 -2.624269137957610867e-02 3.540440573779408240e+00 -2.281619859089679611e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.318037433955193372e+01 4.343572231628686775e-02 6.162007150051256765e+00 -2.621068784540041621e-02 3.538155196377394063e+00 -2.289119627135799070e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.317534835030976659e+01 4.362198408675582034e-02 6.162747772569936444e+00 -2.617812191672200250e-02 3.535862365043988653e+00 -2.296527838357524665e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.317030811122677214e+01 4.380860624349313531e-02 6.163489759482369656e+00 -2.614500209253680860e-02 3.533562170986826789e+00 -2.303845190762418213e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.316525359581340204e+01 4.399557564297688211e-02 6.164233152883968003e+00 -2.611133682377908549e-02 3.531254704716501713e+00 -2.311072380827844386e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.316018477823700294e+01 4.418287924952617879e-02 6.164977996184199505e+00 -2.607713451573297550e-02 3.528940056046894203e+00 -2.318210105298793705e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.315510163332691640e+01 4.437050413638372881e-02 6.165724334091360781e+00 -2.604240353452074927e-02 3.526618314096140239e+00 -2.325259058827897421e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.315000413657955924e+01 4.455843748670921395e-02 6.166472212597001068e+00 -2.600715219635715489e-02 3.524289567287902880e+00 -2.332219936046944081e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.314489226416360701e+01 4.474666659457550433e-02 6.167221678959659670e+00 -2.597138876576020328e-02 3.521953903351529025e+00 -2.339093430476902463e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.313976599292503700e+01 4.493517886579193044e-02 6.167972781688536799e+00 -2.593512145502921071e-02 3.519611409323753826e+00 -2.345880234250843910e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.313462530039206122e+01 4.512396181879304441e-02 6.168725570527019642e+00 -2.589835842283325085e-02 3.517262171549043526e+00 -2.352581039557689185e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.312947016477991369e+01 4.531300308542170890e-02 6.169480096436143590e+00 -2.586110777469621466e-02 3.514906275680693248e+00 -2.359196536450784351e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.312430056499543696e+01 4.550229041165178984e-02 6.170236411578146729e+00 -2.582337756607041082e-02 3.512543806682283609e+00 -2.365727414626860384e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.311911648064132763e+01 4.569181165840605768e-02 6.170994569300495947e+00 -2.578517580622495531e-02 3.510174848828006677e+00 -2.372174362719827595e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.311391789202033742e+01 4.588155480218138876e-02 6.171754624119587973e+00 -2.574651044995876492e-02 3.507799485704556020e+00 -2.378538067421535548e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.310870478013953466e+01 4.607150793568451363e-02 6.172516631703907741e+00 -2.570738939517307198e-02 3.505417800211952262e+00 -2.384819215375157120e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.310347712671443254e+01 4.626165926842246146e-02 6.173280648857117470e+00 -2.566782048324282167e-02 3.503029874564408619e+00 -2.391018491224170678e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.309823491417296282e+01 4.645199712716428092e-02 6.174046733501143081e+00 -2.562781149816749024e-02 3.500635790292308869e+00 -2.397136578394745351e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.309297812565933228e+01 4.664250995648062947e-02 6.174814944659156701e+00 -2.558737016566084085e-02 3.498235628242717610e+00 -2.403174159853226077e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.308770674503771225e+01 4.683318631916590091e-02 6.175585342438584924e+00 -2.554650415506425076e-02 3.495829468580904820e+00 -2.409131916129040457e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.308242075689561901e+01 4.702401489663096679e-02 6.176357988014562928e+00 -2.550522108534287319e-02 3.493417390792220356e+00 -2.415010526845899966e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.307712014654712895e+01 4.721498448936895659e-02 6.177132943613445448e+00 -2.546352851899167866e-02 3.490999473682728560e+00 -2.420810670602735123e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.307180490003612938e+01 4.740608401723137022e-02 6.177910272495791943e+00 -2.542143395922748239e-02 3.488575795381215094e+00 -2.426533023482928264e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.306647500413947682e+01 4.759730251969050696e-02 6.178690038939238072e+00 -2.537894484872666237e-02 3.486146433340834516e+00 -2.432178260851509607e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.306113044637003640e+01 4.778862915613407703e-02 6.179472308221312105e+00 -2.533606856954856087e-02 3.483711464339903863e+00 -2.437747056643803367e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.305577121497954174e+01 4.798005320600877421e-02 6.180257146602312623e+00 -2.529281244335056938e-02 3.481270964484172392e+00 -2.443240082275828159e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.305039729896134126e+01 4.817156406898290971e-02 6.181044621308158682e+00 -2.524918373023078005e-02 3.478825009208428742e+00 -2.448658008367426975e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.304500868805299874e+01 4.836315126512497065e-02 6.181834800513249739e+00 -2.520518963047848129e-02 3.476373673277518783e+00 -2.454001503815409976e-02 -2.394435720678619040e-01 4.651621603621080014e-01 -1.500139005677097259e+01 -8.741638630966495072e+00
1.303960537273857234e+01 4.855480443496978243e-02 6.182627753323846065e+00 -2.516083729099271790e-02 3.473917030788836513e+00 -2.459271234857746471e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.303418734996197514e+01 4.875865574794793766e-02 6.183421598839330180e+00 -2.507967994269245590e-02 3.471463620628713720e+00 -2.447560497599657672e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.302875467276290067e+01 4.896090685902616813e-02 6.184214511543458137e+00 -2.499944547200250167e-02 3.469021887019949624e+00 -2.435918081485974329e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.302330741626122546e+01 4.916157648845462941e-02 6.185006642556570178e+00 -2.492012470560569029e-02 3.466591761793959670e+00 -2.424343680807624843e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.301784565547712269e+01 4.936068310773507328e-02 6.185798140690747182e+00 -2.484170856586820006e-02 3.464173177089604483e+00 -2.412836986414429452e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.301236946532070604e+01 4.955824494287670162e-02 6.186589152482973475e+00 -2.476418806997737407e-02 3.461766065356543187e+00 -2.401397685887273967e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.300687892058204831e+01 4.975427997761768667e-02 6.187379822227837778e+00 -2.468755432853489765e-02 3.459370359358416636e+00 -2.390025463715675369e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.300137409592157134e+01 4.994880595661275319e-02 6.188170292009708362e+00 -2.461179854387370025e-02 3.456985992175785949e+00 -2.378720001655122360e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.299585506586078232e+01 5.014184038860714648e-02 6.188960701734496084e+00 -2.453691201023137231e-02 3.454612897208681144e+00 -2.367480978992453008e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.299032190477331383e+01 5.033340054957014670e-02 6.189751189161061262e+00 -2.446288611318985298e-02 3.452251008179148872e+00 -2.356308072414265570e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.298477468687628189e+01 5.052350348578358435e-02 6.190541889932201336e+00 -2.438971232883423504e-02 3.449900259133798830e+00 -2.345200956131030315e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.297921348622196724e+01 5.071216601689653575e-02 6.191332937605220188e+00 -2.431738222290158805e-02 3.447560584446208942e+00 -2.334159302021009130e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.297363837668980580e+01 5.089940473894628142e-02 6.192124463682077362e+00 -2.424588744993160655e-02 3.445231918819185779e+00 -2.323182779769932330e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.296804943197866855e+01 5.108523602734559022e-02 6.192916597639124276e+00 -2.417521975241225529e-02 3.442914197286889966e+00 -2.312271057021284687e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.296244672559944888e+01 5.126967603984643185e-02 6.193709466956427434e+00 -2.410537095978744840e-02 3.440607355216690255e+00 -2.301423799798112124e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.295683033086792690e+01 5.145274071948573169e-02 6.194503197146674189e+00 -2.403633298760836368e-02 3.438311328310672099e+00 -2.290640672599627073e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.295120032089790918e+01 5.163444579747965973e-02 6.195297911783685940e+00 -2.396809783681275868e-02 3.436026052607258130e+00 -2.279921338263276448e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.294555676859463489e+01 5.181480679607585599e-02 6.196093732530543186e+00 -2.390065759289436778e-02 3.433751464482819316e+00 -2.269265458073787406e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.293989974664844311e+01 5.199383903137223817e-02 6.196890779167318009e+00 -2.383400442507054712e-02 3.431487500653169764e+00 -2.258672691879374042e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.293422932752869770e+01 5.217155761610251657e-02 6.197689169618416649e+00 -2.376813058545139759e-02 3.429234098174946510e+00 -2.248142698208960288e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.292854558347795546e+01 5.234797746239420319e-02 6.198489019979534831e+00 -2.370302840810646974e-02 3.426991194446800115e+00 -2.237675134597828450e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.292284858650638135e+01 5.252311328451506750e-02 6.199290444544220513e+00 -2.363869030813231520e-02 3.424758727210181153e+00 -2.227269657879140524e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.291713840838639449e+01 5.269697960157430916e-02 6.200093555830068937e+00 -2.357510878099948817e-02 3.422536634550184864e+00 -2.216925923918999439e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.291141512064753449e+01 5.286959074017573423e-02 6.200898464604552629e+00 -2.351227640164839372e-02 3.420324854896501066e+00 -2.206643587677898852e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.290567879457157652e+01 5.304096083703357251e-02 6.201705279910416202e+00 -2.345018582227296686e-02 3.418123327024265912e+00 -2.196422303321072383e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.289992950118787363e+01 5.321110384155137291e-02 6.202514109090635053e+00 -2.338882977203274316e-02 3.415931990054810186e+00 -2.186261724320661542e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.289416731126888571e+01 5.338003351838589011e-02 6.203325057813115606e+00 -2.332820105706428712e-02 3.413750783456185101e+00 -2.176161503855973678e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.288839229532590025e+01 5.354776345000163834e-02 6.204138230095068707e+00 -2.326829255967369919e-02 3.411579647043317287e+00 -2.166121294937575770e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.288260452360494135e+01 5.371430703917434712e-02 6.204953728327041951e+00 -2.320909723770928426e-02 3.409418520978338751e+00 -2.156140750138884135e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.287680406608287420e+01 5.387967751145095879e-02 6.205771653296614510e+00 -2.315060812378888846e-02 3.407267345771002098e+00 -2.146219521660199664e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.287099099246369427e+01 5.404388791757830379e-02 6.206592104211754446e+00 -2.309281832452405106e-02 3.405126062279013155e+00 -2.136357261407932293e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.286516537217499412e+01 5.420695113590298653e-02 6.207415178723833193e+00 -2.303572101968476629e-02 3.402994611708253014e+00 -2.126553621202454877e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.285932727436461498e+01 5.436887987476365924e-02 6.208240972950296310e+00 -2.297930946122280632e-02 3.400872935612596404e+00 -2.116808253248939758e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.285347676789745996e+01 5.452968667485219578e-02 6.209069581496999390e+00 -2.292357697268128727e-02 3.398760975893655889e+00 -2.107120809811930534e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.284761392135247604e+01 5.468938391152085299e-02 6.209901097480241106e+00 -2.286851694850363173e-02 3.396658674800787203e+00 -2.097490943151236048e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.284173880301978699e+01 5.484798379705701360e-02 6.210735612548474727e+00 -2.281412285328636089e-02 3.394565974931061270e+00 -2.087918305588979881e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.283585148089799155e+01 5.500549838292914662e-02 6.211573216903702566e+00 -2.276038822099944736e-02 3.392482819229153179e+00 -2.078402549652457604e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.282995202269161084e+01 5.516193956202406629e-02 6.212413999322545344e+00 -2.270730665400736217e-02 3.390409150986869236e+00 -2.068943328604403234e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.282404049580868666e+01 5.531731907086290256e-02 6.213258047176981158e+00 -2.265487182186853854e-02 3.388344913842478157e+00 -2.059540296182795979e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.281811696735855222e+01 5.547164849175340029e-02 6.214105446454667003e+00 -2.260307745922537567e-02 3.386290051780349142e+00 -2.050193106453744238e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.281218150414973600e+01 5.562493925490981372e-02 6.214956281778980518e+00 -2.255191736673623285e-02 3.384244509130605483e+00 -2.040901413850406201e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.280623417268796516e+01 5.577720264055333749e-02 6.215810636428881431e+00 -2.250138541076432061e-02 3.382208230568708895e+00 -2.031664873333709556e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.280027503917430387e+01 5.592844978100876274e-02 6.216668592358483458e+00 -2.245147552241961650e-02 3.380181161114645061e+00 -2.022483140928395956e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.279430416950341431e+01 5.607869166277824197e-02 6.217530230216326892e+00 -2.240218169702710288e-02 3.378163246131980380e+00 -2.013355873370938076e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.278832162926193483e+01 5.622793912855963278e-02 6.218395629364391830e+00 -2.235349799352592121e-02 3.376154431327264671e+00 -2.004282727962760149e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.278232748372698069e+01 5.637620287923375550e-02 6.219264867896827198e+00 -2.230541853378294193e-02 3.374154662749445421e+00 -1.995263362620059919e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.277632179786475319e+01 5.652349347583045941e-02 6.220138022658404431e+00 -2.225793750178343619e-02 3.372163886789147469e+00 -1.986297436180793283e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.277030463632926605e+01 5.666982134149696482e-02 6.221015169262678057e+00 -2.221104914276537598e-02 3.370182050177480626e+00 -1.977384608787580156e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.276427606346118360e+01 5.681519676342724340e-02 6.221896382109882495e+00 -2.216474776278758510e-02 3.368209099984983190e+00 -1.968524541399111968e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.275823614328674616e+01 5.695962989474272209e-02 6.222781734404581044e+00 -2.211902772810719203e-02 3.366244983620848341e+00 -1.959716895751789992e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.275218493951680720e+01 5.710313075634665392e-02 6.223671298173052868e+00 -2.207388346447801755e-02 3.364289648832121671e+00 -1.950961334451513027e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.274612251554597897e+01 5.724570923877095319e-02 6.224565144280369999e+00 -2.202930945509699173e-02 3.362343043702556322e+00 -1.942257521566081307e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.274004893445190234e+01 5.738737510400653691e-02 6.225463342447053350e+00 -2.198530023905540323e-02 3.360405116651157265e+00 -1.933605122416447164e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.273396425899459139e+01 5.752813798728318578e-02 6.226365961265583060e+00 -2.194185041281564857e-02 3.358475816431140792e+00 -1.925003803253929474e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.272786855161583297e+01 5.766800739882224636e-02 6.227273068216776508e+00 -2.189895462979521076e-02 3.356555092128998385e+00 -1.916453231294772130e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.272176187443868400e+01 5.780699272557511537e-02 6.228184729685915855e+00 -2.185660759955370194e-02 3.354642893163376272e+00 -1.907953075133488052e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.271564428926704160e+01 5.794510323296749726e-02 6.229101010978617126e+00 -2.181480408704343510e-02 3.352739169283475817e+00 -1.899503004979736370e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.270951585758530378e+01 5.808234806659873239e-02 6.230021976336476364e+00 -2.177353891225246307e-02 3.350843870567730143e+00 -1.891102692126592905e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.270337664055809057e+01 5.821873625389784035e-02 6.230947688952493735e+00 -2.173280694962215209e-02 3.348956947422748964e+00 -1.882751808937276061e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.269722669903005396e+01 5.835427670576187609e-02 6.231878210986267597e+00 -2.169260312731259924e-02 3.347078350582149309e+00 -1.874450029150845007e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.269106609352575532e+01 5.848897821820375764e-02 6.232813603578936323e+00 -2.165292242637563078e-02 3.345208031104871527e+00 -1.866197028331787258e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.268489488424961564e+01 5.862284947396557283e-02 6.233753926867905193e+00 -2.161375988043863494e-02 3.343345940373640968e+00 -1.857992483286918795e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.267871313108592801e+01 5.875589904408304309e-02 6.234699240001365439e+00 -2.157511057486678069e-02 3.341492030093796473e+00 -1.849836071989213737e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.267252089359896416e+01 5.888813538942493098e-02 6.235649601152467802e+00 -2.153696964392467356e-02 3.339646252292028272e+00 -1.841727473882120991e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.266631823103315746e+01 5.901956686224050369e-02 6.236605067533186109e+00 -2.149933227131917840e-02 3.337808559314579870e+00 -1.833666370372792620e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.266010520231331604e+01 5.915020170768534036e-02 6.237565695408147093e+00 -2.146219369100059102e-02 3.335978903825577824e+00 -1.825652444218653705e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.265388186604488041e+01 5.928004806529926785e-02 6.238531540108312790e+00 -2.142554918668332017e-02 3.334157238805771861e+00 -1.817685379421244904e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.264764828051423784e+01 5.940911397046826775e-02 6.239502656044448869e+00 -2.138939409113963311e-02 3.332343517551183076e+00 -1.809764861565725871e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.264140450368909541e+01 5.953740735590027505e-02 6.240479096720370045e+00 -2.135372378541712177e-02 3.330537693671201449e+00 -1.801890578265575443e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.263515059321890277e+01 5.966493605306606024e-02 6.241460914745994515e+00 -2.131853369859549457e-02 3.328739721086880099e+00 -1.794062218520059426e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.262888660643532823e+01 5.979170779359296167e-02 6.242448161850225219e+00 -2.128381930729792218e-02 3.326949554029622558e+00 -1.786279472645726368e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.262261260035277211e+01 5.991773021065013860e-02 6.243440888893629470e+00 -2.124957613493059366e-02 3.325167147039682192e+00 -1.778542032764742278e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.261632863166894936e+01 6.004301084034721625e-02 6.244439145880900988e+00 -2.121579975101147916e-02 3.323392454964132270e+00 -1.770849593004115638e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.261003475676550067e+01 6.016755712308569787e-02 6.245442981973112317e+00 -2.118248576965325869e-02 3.321625432955206847e+00 -1.763201848883184236e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.260373103170869769e+01 6.029137640486198491e-02 6.246452445499616424e+00 -2.114962984783711961e-02 3.319866036468925419e+00 -1.755598497361877952e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.259741751225016060e+01 6.041447593858068066e-02 6.247467583969842586e+00 -2.111722768686421017e-02 3.318114221263339658e+00 -1.748039237516864700e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.259109425382760250e+01 6.053686288537665078e-02 6.248488444085031013e+00 -2.108527503223527055e-02 3.316369943396450193e+00 -1.740523770231853715e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.258476131156560207e+01 6.065854431588232898e-02 6.249515071749819128e+00 -2.105376767336047256e-02 3.314633159224677605e+00 -1.733051797777306752e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.257841874027641538e+01 6.077952721146910597e-02 6.250547512083660884e+00 -2.102270144301386992e-02 3.312903825401440905e+00 -1.725623023948687912e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.257206659446082497e+01 6.089981846548925964e-02 6.251585809432063989e+00 -2.099207221669735154e-02 3.311181898875442009e+00 -1.718237154369015723e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.256570492830902452e+01 6.101942488449658281e-02 6.252630007377657506e+00 -2.096187591232217401e-02 3.309467336888995082e+00 -1.710893896146284052e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.255933379570153363e+01 6.113835318943332264e-02 6.253680148751111112e+00 -2.093210848978182756e-02 3.307760096976601893e+00 -1.703592957799395999e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.255295325021014641e+01 6.125661001679894718e-02 6.254736275641886500e+00 -2.090276595039613702e-02 3.306060136963535623e+00 -1.696334049268213157e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.254656334509892979e+01 6.137420191979792855e-02 6.255798429408740091e+00 -2.087384433442082687e-02 3.304367414964407779e+00 -1.689116881942441181e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.254016413332526803e+01 6.149113536946382991e-02 6.256866650689906884e+00 -2.084533972067584978e-02 3.302681889381709812e+00 -1.681941168670170184e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.253375566754092496e+01 6.160741675577515591e-02 6.257940979413294080e+00 -2.081724822810140929e-02 3.301003518904361389e+00 -1.674806623746284348e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.252733800009310094e+01 6.172305238875935851e-02 6.259021454806611651e+00 -2.078956601540556462e-02 3.299332262506261770e+00 -1.667712962918577527e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.252091118302553241e+01 6.183804849958103589e-02 6.260108115407350127e+00 -2.076228928062799281e-02 3.297668079444832756e+00 -1.660659903394244574e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.251447526807960564e+01 6.195241124161454671e-02 6.261200999072610074e+00 -2.073541426070867055e-02 3.296010929259557187e+00 -1.653647163845900839e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.250803030669550431e+01 6.206614669150124081e-02 6.262300142988784124e+00 -2.070893723106140283e-02 3.294360771770509899e+00 -1.646674464417142297e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.250157635001337120e+01 6.217926085019152838e-02 6.263405583681096900e+00 -2.068285450515216367e-02 3.292717567076885121e+00 -1.639741526727659521e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.249511344887450015e+01 6.229175964397199589e-02 6.264517357022997501e+00 -2.065716243402813262e-02 3.291081275555516328e+00 -1.632848073878449130e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.248864165382255464e+01 6.240364892547474451e-02 6.265635498245348600e+00 -2.063185740416845215e-02 3.289451857859388539e+00 -1.625993830473367735e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.248216101510483611e+01 6.251493447466377473e-02 6.266760041945279802e+00 -2.060693583631001066e-02 3.287829274916123090e+00 -1.619178522631780151e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.247567158267355580e+01 6.262562199981365485e-02 6.267891022095050779e+00 -2.058239418747274951e-02 3.286213487926473054e+00 -1.612401877968928574e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.246917340618709424e+01 6.273571713847955755e-02 6.269028472050901080e+00 -2.055822895073539450e-02 3.284604458362828883e+00 -1.605663625597283581e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.246266653501129262e+01 6.284522545845350194e-02 6.270172424561767599e+00 -2.053443665484124339e-02 3.283002147967717832e+00 -1.598963496129222547e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.245615101822074777e+01 6.295415245870678023e-02 6.271322911777876818e+00 -2.051101386380843952e-02 3.281406518752304269e+00 -1.592301221679349663e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.244962690460013377e+01 6.306250357031889520e-02 6.272479965259202928e+00 -2.048795717654471396e-02 3.279817532994886431e+00 -1.585676535866471087e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.244309424264552888e+01 6.317028415739313341e-02 6.273643615983803379e+00 -2.046526322646652699e-02 3.278235153239390076e+00 -1.579089173815232533e-02 -1.612436209477648430e-01 1.901279505639536627e+00 -1.133001986673219186e+01 -1.029601639559192705e+01
1.243655308056576558e+01 6.327749951795877403e-02 6.274813894356022992e+00 -2.044292868077467185e-02 3.276659342293863020e+00 -1.572538872160855056e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.243000186514358951e+01 6.341930486557421920e-02 6.275989451823142495e+00 -2.039835682511926054e-02 3.275097227118285215e+00 -1.551717584337648607e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.242343908606486202e+01 6.355953395890331925e-02 6.277168949895019168e+00 -2.035500439418630458e-02 3.273555855150134697e+00 -1.531052222886343690e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.241686485465278089e+01 6.369820933407178976e-02 6.278352432086356849e+00 -2.031285680608375596e-02 3.272035071164082876e+00 -1.510541387954345526e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.241027928087879317e+01 6.383535305299369023e-02 6.279539939874948296e+00 -2.027189967760301137e-02 3.270534721327899241e+00 -1.490183693197385910e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.240368247338152408e+01 6.397098671349980836e-02 6.280731512751380308e+00 -2.023211884530531912e-02 3.269054653189083393e+00 -1.469977765465213873e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.239707453948553884e+01 6.410513145925858525e-02 6.281927188267927065e+00 -2.019350033620018192e-02 3.267594715661614302e+00 -1.449922244974795153e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.239045558522010815e+01 6.423780798943821979e-02 6.283127002085278967e+00 -2.015603038372928979e-02 3.266154759012677822e+00 -1.430015785044122523e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.238382571533775511e+01 6.436903656818412922e-02 6.284330988018815844e+00 -2.011969540307522245e-02 3.264734634849544737e+00 -1.410257052217568120e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.237718503333281284e+01 6.449883703384715061e-02 6.285539178082707679e+00 -2.008448200425076019e-02 3.263334196106422613e+00 -1.390644726025814550e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.237053364145975465e+01 6.462722880803271897e-02 6.286751602533504624e+00 -2.005037696863548949e-02 3.261953297031451537e+00 -1.371177499097961383e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.236387164075149236e+01 6.475423090442110341e-02 6.287968289911832542e+00 -2.001736726227204208e-02 3.260591793173697184e+00 -1.351854076917370640e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.235719913103749334e+01 6.487986193740533092e-02 6.289189267083290069e+00 -1.998544001192001374e-02 3.259249541370256242e+00 -1.332673177938277151e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.235051620631731062e+01 6.500417822714331384e-02 6.290414585058790031e+00 -1.995523813325324192e-02 3.257926469902757916e+00 -1.313458769015774137e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.234382295544167896e+01 6.512715699084964394e-02 6.291644317650941787e+00 -1.992621171548243642e-02 3.256622574762713551e+00 -1.294355932888504972e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.233711947591937275e+01 6.524880126372410716e-02 6.292878484271890116e+00 -1.989821499221757634e-02 3.255337709419095837e+00 -1.275399084299581702e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.233040586810119521e+01 6.536905952594063152e-02 6.294117102973588729e+00 -1.987123005965412900e-02 3.254071727834656258e+00 -1.256588393537224832e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.232368223571110377e+01 6.548793759829879546e-02 6.295360190433766157e+00 -1.984524295595779808e-02 3.252824484191424226e+00 -1.237923025535957525e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.231694868148846211e+01 6.560545262824479806e-02 6.296607761790449231e+00 -1.982024071321717915e-02 3.251595833694354454e+00 -1.219401926207088968e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.231020530702811300e+01 6.572162142711297783e-02 6.297859830670694770e+00 -1.979621049852486533e-02 3.250385632598478569e+00 -1.201024049453664790e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.230345221279648094e+01 6.583646047726851580e-02 6.299116409225247182e+00 -1.977313960820372210e-02 3.249193738200950587e+00 -1.182788357142568539e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.229668949814756296e+01 6.594998593909673357e-02 6.300377508162038787e+00 -1.975101546883443679e-02 3.248020008833119920e+00 -1.164693819012295635e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.228991726133879325e+01 6.606221365784645250e-02 6.301643136778682042e+00 -1.972982562770394382e-02 3.246864303852646572e+00 -1.146739412685392201e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.228313559954678702e+01 6.617315917032615125e-02 6.302913302993785827e+00 -1.970955774698785259e-02 3.245726483635635873e+00 -1.128924123646649416e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.227634460888296353e+01 6.628283771145808412e-02 6.304188013377149069e+00 -1.969019959919757201e-02 3.244606409568795868e+00 -1.111246945210936019e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.226954438440903239e+01 6.639126422069742406e-02 6.305467273178980925e+00 -1.967173906475448014e-02 3.243503944041627118e+00 -1.093706878471695579e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.226273502015233596e+01 6.649845334831788746e-02 6.306751086358080904e+00 -1.965416412309818270e-02 3.242418950438638259e+00 -1.076302932314212625e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.225591660912109049e+01 6.660441946156303583e-02 6.308039455608808410e+00 -1.963746284772530451e-02 3.241351293131564226e+00 -1.059034123392936511e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.224908924331946736e+01 6.670917665067287172e-02 6.309332382387098370e+00 -1.962162340085410808e-02 3.240300837471612017e+00 -1.041899476113832858e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.224225301376255537e+01 6.681273873478467407e-02 6.310629866935347110e+00 -1.960663402735405778e-02 3.239267449781709995e+00 -1.024898022626012477e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.223540801049118087e+01 6.691511926771362417e-02 6.311931908306259942e+00 -1.959248304904003674e-02 3.238250997348770532e+00 -1.008028802811520956e-02 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.222855432258658936e+01 6.701633154361677502e-02 6.313238504385676464e+00 -1.957915885898044508e-02 3.237251348415961072e+00 -9.912908642766768419e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.222169203818498673e+01 6.711638860254230676e-02 6.314549651914328265e+00 -1.956664991472553683e-02 3.236268372174979202e+00 -9.746832623558023337e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.221482124449195084e+01 6.721530323586667743e-02 6.315865346508494405e+00 -1.955494473171259795e-02 3.235301938758321505e+00 -9.582050601152112407e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.220794202779670279e+01 6.731308799162345757e-02 6.317185582679575973e+00 -1.954403187667513864e-02 3.234351919231551520e+00 -9.418553283590442443e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.220105447348623784e+01 6.740975517972690179e-02 6.318510353852588857e+00 -1.953389996080484581e-02 3.233418185585554383e+00 -9.256331456393923976e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.219415866605932486e+01 6.750531687709335205e-02 6.319839652383564932e+00 -1.952453763268854892e-02 3.232500610728784363e+00 -9.095375982705187351e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.218725468914036369e+01 6.759978493266301236e-02 6.321173469575827042e+00 -1.951593357060537118e-02 3.231599068479491077e+00 -8.935677803513248502e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.218034262549311286e+01 6.769317097232468994e-02 6.322511795695105796e+00 -1.950807647460457706e-02 3.230713433557920844e+00 -8.777227937920474218e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.217342255703428400e+01 6.778548640374733314e-02 6.323854619983519498e+00 -1.950095505894320486e-02 3.229843581578494494e+00 -8.620017483394372057e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.216649456484699066e+01 6.787674242112162748e-02 6.325201930672420758e+00 -1.949455804364954442e-02 3.228989389041954539e+00 -8.464037616123864377e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.215955872919407810e+01 6.796695000981292645e-02 6.326553714994002320e+00 -1.948887414593824391e-02 3.228150733327472821e+00 -8.309279591413075775e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.215261512953131451e+01 6.805611995092972211e-02 6.327909959191701184e+00 -1.948389207127593920e-02 3.227327492684714194e+00 -8.155734744130067881e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.214566384452046144e+01 6.814426282580887673e-02 6.329270648529267795e+00 -1.947960050137162447e-02 3.226519546225844692e+00 -8.003394489480734203e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.213870495204221811e+01 6.823138902042238940e-02 6.330635767298584682e+00 -1.947598808685849225e-02 3.225726773917485968e+00 -7.852250323346701699e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.213173852920903961e+01 6.831750872970722421e-02 6.332005298826098638e+00 -1.947304343634172555e-02 3.224949056572602224e+00 -7.702293823003375332e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.212476465237783252e+01 6.840263196182250205e-02 6.333379225477911767e+00 -1.947075510177465746e-02 3.224186275842316540e+00 -7.553516648219502951e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.211778339716254749e+01 6.848676854233461120e-02 6.334757528663331527e+00 -1.946911157183495861e-02 3.223438314207637934e+00 -7.405910541605952718e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.211079483844664217e+01 6.856992811833595436e-02 6.336140188836990816e+00 -1.946810125297837243e-02 3.222705054971104488e+00 -7.259467330191203722e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.210379905039545179e+01 6.865212016249737370e-02 6.337527185499274296e+00 -1.946771246197721850e-02 3.221986382248312353e+00 -7.114178925909510169e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.209679610646843173e+01 6.873335397706190064e-02 6.338918497195303203e+00 -1.946793340706601261e-02 3.221282180959352814e+00 -6.970037327223367433e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.208978607943133632e+01 6.881363869777515352e-02 6.340314101511828504e+00 -1.946875217314519846e-02 3.220592336820088608e+00 -6.827034620394538747e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.208276904136827490e+01 6.889298329776431806e-02 6.341713975072577725e+00 -1.947015670805199786e-02 3.219916736333320539e+00 -6.685162980674845719e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.207574506369368450e+01 6.897139659136458656e-02 6.343118093531639801e+00 -1.947213480242409103e-02 3.219255266779797342e+00 -6.544414674159101941e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.206871421716423320e+01 6.904888723789501248e-02 6.344526431564650792e+00 -1.947467407085597471e-02 3.218607816209043015e+00 -6.404782059555123343e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.206167657189064180e+01 6.912546374538980354e-02 6.345938962857841759e+00 -1.947776193183661797e-02 3.217974273429999865e+00 -6.266257590112083234e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.205463219734944147e+01 6.920113447428818954e-02 6.347355660094772034e+00 -1.948138558576459692e-02 3.217354528001470371e+00 -6.128833815779728689e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.204758116239468002e+01 6.927590764108654264e-02 6.348776494940576498e+00 -1.948553199119152507e-02 3.216748470222327683e+00 -5.992503385587500016e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.204052353526956765e+01 6.934979132195677465e-02 6.350201438023556300e+00 -1.949018783943383751e-02 3.216155991121481428e+00 -5.857259050232929004e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.203345938361805167e+01 6.942279345634116972e-02 6.351630458914551802e+00 -1.949533955780780037e-02 3.215576982447629906e+00 -5.723093661912176389e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.202638877449532551e+01 6.949492185064443106e-02 6.353063526117202819e+00 -1.950097355561054846e-02 3.215011336660092311e+00 -5.590000150085454832e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.201931177437598031e+01 6.956618418214581545e-02 6.354500607087053332e+00 -1.950707647135786066e-02 3.214458946922555516e+00 -5.457971496175904012e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.201222844916111221e+01 6.963658800291794293e-02 6.355941668262506283e+00 -1.951363519471368754e-02 3.213919707098140677e+00 -5.327000729881712499e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.200513886418528564e+01 6.970614074363014334e-02 6.357386675095672679e+00 -1.952063686267041520e-02 3.213393511744632391e+00 -5.197080928031058873e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.199804308422339183e+01 6.977484971723475760e-02 6.358835592082646926e+00 -1.952806885578350568e-02 3.212880256109823307e+00 -5.068205213477610695e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.199094117349740252e+01 6.984272212253953005e-02 6.360288382793223505e+00 -1.953591879445941079e-02 3.212379836126962651e+00 -4.940366754035577755e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.198383319568302063e+01 6.990976504766920063e-02 6.361745009900058534e+00 -1.954417453529571497e-02 3.211892148410314451e+00 -4.813558761453347323e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.197671921391623506e+01 6.997598547341914166e-02 6.363205435207290428e+00 -1.955282416747244206e-02 3.211417090250811679e+00 -4.687774490424724723e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.196959929079976526e+01 7.004139027650417570e-02 6.364669619678624990e+00 -1.956185600919354423e-02 3.210954559611810311e+00 -4.563007237636836425e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.196247348840941527e+01 7.010598623270510033e-02 6.366137523464896475e+00 -1.957125860417762223e-02 3.210504455124937095e+00 -4.439250340853738951e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.195534186830032830e+01 7.016978001991601432e-02 6.367609105931110847e+00 -1.958102071819693701e-02 3.210066676086024806e+00 -4.316497178034823731e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.194820449151314712e+01 7.023277822109488810e-02 6.369084325682986325e+00 -1.959113133566380005e-02 3.209641122451136308e+00 -4.194741166487087232e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.194106141858008030e+01 7.029498732712012588e-02 6.370563140592985896e+00 -1.960157965626351320e-02 3.209227694832670341e+00 -4.073975762050377307e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.193391270953086902e+01 7.035641373955571487e-02 6.372045507825867539e+00 -1.961235509163298391e-02 3.208826294495547682e+00 -3.954194458314720662e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.192675842389867391e+01 7.041706377332739020e-02 6.373531383863743294e+00 -1.962344726208421763e-02 3.208436823353473688e+00 -3.835390785868864928e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.191959862072585885e+01 7.047694365931232718e-02 6.375020724530668481e+00 -1.963484599337193132e-02 3.208059183965275896e+00 -3.717558311579167996e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.191243335856969843e+01 7.053605954684469270e-02 6.376513485016761074e+00 -1.964654131350448626e-02 3.207693279531309560e+00 -3.600690637897994116e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.190526269550798588e+01 7.059441750613945632e-02 6.378009619901858329e+00 -1.965852344959745021e-02 3.207339013889933366e+00 -3.484781402200782391e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.189808668914456824e+01 7.065202353063669560e-02 6.379509083178724005e+00 -1.967078282476905290e-02 3.206996291514049080e+00 -3.369824276150968842e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.189090539661478019e+01 7.070888353926857439e-02 6.381011828275806153e+00 -1.968331005507687956e-02 3.206665017507703386e+00 -3.255812965091955859e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.188371887459081044e+01 7.076500337865125612e-02 6.382517808079557931e+00 -1.969609594649511172e-02 3.206345097602747884e+00 -3.142741207465341025e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.187652717928697221e+01 7.082038882520375056e-02 6.384026974956325873e+00 -1.970913149193170150e-02 3.206036438155559498e+00 -3.030602774254625119e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.186933036646490613e+01 7.087504558719588676e-02 6.385539280773811832e+00 -1.972240786828484069e-02 3.205738946143811496e+00 -2.919391468453635605e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.186212849143868908e+01 7.092897930672727169e-02 6.387054676922119256e+00 -1.973591643353814207e-02 3.205452529163298703e+00 -2.809101124558917046e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.185492160907987547e+01 7.098219556163937183e-02 6.388573114334381131e+00 -1.974964872389393944e-02 3.205177095424811107e+00 -2.699725608085351211e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.184770977382245682e+01 7.103469986736246633e-02 6.390094543506988245e+00 -1.976359645094414447e-02 3.204912553751055437e+00 -2.591258815104283911e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.184049303966774325e+01 7.108649767869942848e-02 6.391618914519415107e+00 -1.977775149887812944e-02 3.204658813573622922e+00 -2.483694671803449074e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.183327146018917730e+01 7.113759439154820896e-02 6.393146177053651513e+00 -1.979210592172708782e-02 3.204415784929996569e+00 -2.377027134067993559e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.182604508853706093e+01 7.118799534456461686e-02 6.394676280413247760e+00 -1.980665194064436946e-02 3.204183378460603304e+00 -2.271250187081924003e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.181881397744322726e+01 7.123770582076736912e-02 6.396209173541978821e+00 -1.982138194122129438e-02 3.203961505405902521e+00 -2.166357844949301330e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.181157817922562714e+01 7.128673104908694880e-02 6.397744805042131944e+00 -1.983628847083796637e-02 3.203750077603512381e+00 -2.062344150334531091e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.180433774579284822e+01 7.133507620585990971e-02 6.399283123192424760e+00 -1.985136423604859715e-02 3.203549007485370748e+00 -1.959203174121106929e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.179709272864857184e+01 7.138274641627039008e-02 6.400824075965557469e+00 -1.986660210000090049e-02 3.203358208074929436e+00 -1.856929015088174201e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.178984317889595346e+01 7.142974675574019494e-02 6.402367611045409745e+00 -1.988199507988913303e-02 3.203177592984380873e+00 -1.755515799604303803e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.178258914724193929e+01 7.147608225126919623e-02 6.403913675843880604e+00 -1.989753634444029265e-02 3.203007076411912735e+00 -1.654957681337866854e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.177533068400152239e+01 7.152175788272735479e-02 6.405462217517381873e+00 -1.991321921143312038e-02 3.202846573138993236e+00 -1.555248840983423269e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.176806783910192422e+01 7.156677858409996040e-02 6.407013182982991495e+00 -1.992903714524945843e-02 3.202695998527679500e+00 -1.456383486003545681e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.176080066208671937e+01 7.161114924468744980e-02 6.408566518934263989e+00 -1.994498375445756880e-02 3.202555268517955245e+00 -1.358355850385512984e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.175352920211989627e+01 7.165487471026119048e-02 6.410122171856714068e+00 -1.996105278942704453e-02 3.202424299625088011e+00 -1.261160194412322064e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.174625350798985757e+01 7.169795978417659033e-02 6.411680088042968073e+00 -1.997723813997491493e-02 3.202303008937011697e+00 -1.164790804447477564e-03 -7.487331265985465445e-02 3.487442873679666100e+00 -7.275063685676472325e+00 -1.201279607132844163e+01
1.173897362811335476e+01 7.174040922844483748e-02 6.413240213607598328e+00 -1.999353383304257326e-02 3.202191314111728193e+00 -1.069241992733030834e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.173168926511360510e+01 7.178923319367108702e-02 6.414802378501458513e+00 -2.000808387236727506e-02 3.202089996693262552e+00 -9.572696786232818764e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.172440012694349498e+01 7.183731598083881176e-02 6.416366407215527090e+00 -2.002276975277844998e-02 3.201999827628279505e+00 -8.462738010760036339e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.171710626940954114e+01 7.188466337691525043e-02 6.417932237356283487e+00 -2.003758397511920877e-02 3.201920709609271665e+00 -7.362476416025222912e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.170980774788442780e+01 7.193128111801401492e-02 6.419499806287926269e+00 -2.005251921858998074e-02 3.201852545999237520e+00 -6.271845085451524179e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.170250461731181346e+01 7.197717489076876918e-02 6.421069051151648388e+00 -2.006756833767288015e-02 3.201795240829007128e+00 -5.190777368903475193e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.169519693221107737e+01 7.202235033365125827e-02 6.422639908884489657e+00 -2.008272435909606857e-02 3.201748698794587344e+00 -4.119206880995062749e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.168788474668197885e+01 7.206681303823547768e-02 6.424212316237769116e+00 -2.009798047883773128e-02 3.201712825254521277e+00 -3.057067499566782373e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.168056811440924392e+01 7.211056855040985647e-02 6.425786209795109727e+00 -2.011333005916922725e-02 3.201687526227263270e+00 -2.004293364324343082e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.167324708866707539e+01 7.215362237153913338e-02 6.427361525990053615e+00 -2.012876662573700667e-02 3.201672708388566768e+00 -9.608188756318359757e-05 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.166592172232359381e+01 7.219597995957763303e-02 6.428938201123282958e+00 -2.014428386468292143e-02 3.201668279068881962e+00 7.342130654764376929e-06 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.165859206784520730e+01 7.223764673013555182e-02 6.430516171379445645e+00 -2.015987561980252252e-02 3.201674146250765851e+00 1.098492263570738164e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.165125817730090318e+01 7.227862805749990516e-02 6.432095372843593672e+00 -2.017553588974097326e-02 3.201690218566298540e+00 2.114458818898586035e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.164392010236647934e+01 7.231892927561162088e-02 6.433675741517241420e+00 -2.019125882522621387e-02 3.201716405294508849e+00 3.121385538754075598e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.163657789432870260e+01 7.235855567900041641e-02 6.435257213334051762e+00 -2.020703872633900985e-02 3.201752616358803039e+00 4.119336732657903014e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.162923160408940504e+01 7.239751252367873646e-02 6.436839724175148270e+00 -2.022287003981950576e-02 3.201798762324401082e+00 5.108376453849568363e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.162188128216951100e+01 7.243580502799641663e-02 6.438423209884067688e+00 -2.023874735640997929e-02 3.201854754395776048e+00 6.088568499599275943e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.161452697871299655e+01 7.247343837345730788e-02 6.440007606281353603e+00 -2.025466540823340697e-02 3.201920504414093482e+00 7.059976411416563503e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.160716874349079752e+01 7.251041770549923604e-02 6.441592849178798375e+00 -2.027061906620751530e-02 3.201995924854656561e+00 8.022663475161281171e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.159980662590464107e+01 7.254674813423868385e-02 6.443178874393337807e+00 -2.028660333749400871e-02 3.202080928824349026e+00 8.976692721062419717e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.159244067499083108e+01 7.258243473518147248e-02 6.444765617760604748e+00 -2.030261336298258557e-02 3.202175430059077677e+00 9.922126923650107216e-04 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.158507093942396082e+01 7.261748254990058049e-02 6.446353015148150511e+00 -2.031864441480948566e-02 3.202279342921216632e+00 1.085902860160594145e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.157769746752057571e+01 7.265189658668244621e-02 6.447941002468329685e+00 -2.033469189391019782e-02 3.202392582397045828e+00 1.178746001753669306e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.157032030724277405e+01 7.268568182114286402e-02 6.449529515690866077e+00 -2.035075132760602243e-02 3.202515064094189956e+00 1.270748317767621391e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.156293950620175437e+01 7.271884319681364006e-02 6.451118490855095366e+00 -2.036681836722419384e-02 3.202646704239052955e+00 1.361915983152029623e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.155555511166130778e+01 7.275138562570107603e-02 6.452707864081893341e+00 -2.038288878575121588e-02 3.202787419674248071e+00 1.452255147139903946e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.154816717054125164e+01 7.278331398881748848e-02 6.454297571585296822e+00 -2.039895847551914318e-02 3.202937127856023469e+00 1.541771933199116013e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.154077572942081353e+01 7.281463313668658233e-02 6.455887549683817284e+00 -2.041502344592446491e-02 3.203095746851684744e+00 1.630472438978451894e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.153338083454196550e+01 7.284534788982398312e-02 6.457477734811456926e+00 -2.043107982117931681e-02 3.203263195337007652e+00 1.718362736248702166e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.152598253181269783e+01 7.287546303919366364e-02 6.459068063528428993e+00 -2.044712383809470235e-02 3.203439392593649959e+00 1.805448870839190985e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.151858086681025384e+01 7.290498334664138880e-02 6.460658472531589425e+00 -2.046315184389544545e-02 3.203624258506551303e+00 1.891736862570129888e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.151117588478430775e+01 7.293391354530602555e-02 6.462248898664583407e+00 -2.047916029406654514e-02 3.203817713561330383e+00 1.977232705181172778e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.150376763066009467e+01 7.296225834000966137e-02 6.463839278927712151e+00 -2.049514575023067900e-02 3.204019678841672825e+00 2.061942366256532249e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.149635614904149961e+01 7.299002240762739180e-02 6.465429550487520771e+00 -2.051110487805653942e-02 3.204230076026711505e+00 2.145871787147007881e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.148894148421409334e+01 7.301721039743760966e-02 6.467019650686121501e+00 -2.052703444519770465e-02 3.204448827388399312e+00 2.229026882889260670e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.148152368014811842e+01 7.304382693145367034e-02 6.468609517050246893e+00 -2.054293131926178059e-02 3.204675855788873484e+00 2.311413542122659707e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.147410278050144683e+01 7.306987660473766855e-02 6.470199087300039231e+00 -2.055879246580949796e-02 3.204911084677812383e+00 2.393037627004014015e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.146667882862247367e+01 7.309536398569715931e-02 6.471788299357589480e+00 -2.057461494638350430e-02 3.205154438089782065e+00 2.473904973120487696e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.145925186755298419e+01 7.312029361636547542e-02 6.473377091355217772e+00 -2.059039591656654580e-02 3.205405840641574855e+00 2.554021389400989821e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.145182194003096576e+01 7.314467001266655721e-02 6.474965401643507867e+00 -2.060613262406876811e-02 3.205665217529539479e+00 2.633392658026317921e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.144438908849339143e+01 7.316849766466471117e-02 6.476553168799096483e+00 -2.062182240684383439e-02 3.205932494526901433e+00 2.712024534338319630e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.143695335507895017e+01 7.319178103680029635e-02 6.478140331632225468e+00 -2.063746269123360386e-02 3.206207597981074908e+00 2.789922746748329640e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.142951478163074341e+01 7.321452456811171350e-02 6.479726829194055071e+00 -2.065305099014107248e-02 3.206490454810964508e+00 2.867092996645130912e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.142207340969894602e+01 7.323673267244454332e-02 6.481312600783750710e+00 -2.066858490123129818e-02 3.206780992504259409e+00 2.943540958302671724e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.141462928054341752e+01 7.325840973864830574e-02 6.482897585955337050e+00 -2.068406210516003305e-02 3.207079139114715538e+00 3.019272278787767105e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.140718243513629204e+01 7.327956013076153408e-02 6.484481724524333579e+00 -2.069948036382978154e-02 3.207384823259432416e+00 3.094292577867998901e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.139973291416451673e+01 7.330018818818567761e-02 6.486064956574169038e+00 -2.071483751867300716e-02 3.207697974116116679e+00 3.168607447920023055e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.139228075803235996e+01 7.332029822584840151e-02 6.487647222462381791e+00 -2.073013148896221680e-02 3.208018521420339830e+00 3.242222453838478850e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.138482600686388757e+01 7.333989453435685313e-02 6.489228462826609700e+00 -2.074536027014663164e-02 3.208346395462784884e+00 3.315143132945691344e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.137736870050539650e+01 7.335898138014136649e-02 6.490808618590371282e+00 -2.076052193221518405e-02 3.208681527086484131e+00 3.387374994902341355e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.136990887852782350e+01 7.337756300559014622e-02 6.492387630968645240e+00 -2.077561461808555970e-02 3.209023847684050246e+00 3.458923521619279920e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.136244658022911302e+01 7.339564362917536111e-02 6.493965441473250166e+00 -2.079063654201899342e-02 3.209373289194894951e+00 3.529794167170644675e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.135498184463655491e+01 7.341322744557118862e-02 6.495541991918028835e+00 -2.080558598806058271e-02 3.209729784102442363e+00 3.599992357708434697e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.134751471050909188e+01 7.343031862576417101e-02 6.497117224423840653e+00 -2.082046130850480348e-02 3.210093265431332110e+00 3.669523491378687795e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.134004521633959328e+01 7.344692131715642447e-02 6.498691081423364047e+00 -2.083526092238598831e-02 3.210463666744614919e+00 3.738392938239402941e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.133257340035710037e+01 7.346303964366199257e-02 6.500263505665717645e+00 -2.084998331399346566e-02 3.210840922140939302e+00 3.806606040180332724e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.132509930052903613e+01 7.347867770579684377e-02 6.501834440220898514e+00 -2.086462703141112388e-02 3.211224966251731594e+00 3.874168110844775515e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.131762295456339551e+01 7.349383958076284584e-02 6.503403828484041860e+00 -2.087919068508109488e-02 3.211615734238365771e+00 3.941084435553479648e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.131014439991089304e+01 7.350852932252617544e-02 6.504971614179511086e+00 -2.089367294639131109e-02 3.212013161789329718e+00 4.007360271230771091e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.130266367376709447e+01 7.352275096189032910e-02 6.506537741364811112e+00 -2.090807254628664763e-02 3.212417185117380836e+00 4.073000846333005645e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.129518081307451638e+01 7.353650850656437421e-02 6.508102154434339148e+00 -2.092238827390340700e-02 3.212827740956695433e+00 4.138011360779444113e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.128769585452469393e+01 7.354980594122642601e-02 6.509664798122972051e+00 -2.093661897522684084e-02 3.213244766560012344e+00 4.202396985885641957e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.128020883456022894e+01 7.356264722758301677e-02 6.511225617509489361e+00 -2.095076355177148339e-02 3.213668199695769445e+00 4.266162864299431930e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.127271978937680430e+01 7.357503630442435716e-02 6.512784558019842684e+00 -2.096482095928400846e-02 3.214097978645232612e+00 4.329314109939582517e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.126522875492518239e+01 7.358697708767601708e-02 6.514341565430269654e+00 -2.097879020646832918e-02 3.214534042199621577e+00 4.391855807937201581e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.125773576691316613e+01 7.359847347044716492e-02 6.515896585870258662e+00 -2.099267035373271473e-02 3.214976329657226906e+00 4.453793014579957195e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.125024086080754948e+01 7.360952932307568419e-02 6.517449565825364388e+00 -2.100646051195863631e-02 3.215424780820523409e+00 4.515130757259165975e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.124274407183602698e+01 7.362014849317044529e-02 6.519000452139878554e+00 -2.102015984129106119e-02 3.215879335993278687e+00 4.575874034419820033e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.123524543498909978e+01 7.363033480565094047e-02 6.520549192019362117e+00 -2.103376754994999015e-02 3.216339935977655440e+00 4.636027815513588980e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.122774498502193552e+01 7.364009206278455955e-02 6.522095733033034470e+00 -2.104728289306291578e-02 3.216806522071309349e+00 4.695597040954854230e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.122024275645622637e+01 7.364942404422168687e-02 6.523640023116032083e+00 -2.106070517151797938e-02 3.217279036064484732e+00 4.754586622079810289e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.121273878358201337e+01 7.365833450702889695e-02 6.525182010571531244e+00 -2.107403373083755263e-02 3.217757420237103982e+00 4.813001441108672937e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.120523310045948584e+01 7.366682718572037381e-02 6.526721644072743800e+00 -2.108726796007200435e-02 3.218241617355853901e+00 4.870846351111028129e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.119772574092077200e+01 7.367490579228787306e-02 6.528258872664784107e+00 -2.110040729071336468e-02 3.218731570671269360e+00 4.928126175974345026e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.119021673857169752e+01 7.368257401622929637e-02 6.529793645766412524e+00 -2.111345119562866787e-02 3.219227223914813862e+00 4.984845710375682658e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.118270612679352460e+01 7.368983552457609998e-02 6.531325913171657227e+00 -2.112639918801268585e-02 3.219728521295956991e+00 5.041009719756609289e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.117519393874468037e+01 7.369669396191975974e-02 6.532855625051321447e+00 -2.113925082035983047e-02 3.220235407499250080e+00 5.096622940301348374e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.116768020736244971e+01 7.370315295043737558e-02 6.534382731954368140e+00 -2.115200568345495732e-02 3.220747827681398778e+00 5.151690078918167576e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.116016496536466285e+01 7.370921608991662377e-02 6.535907184809197190e+00 -2.116466340538281435e-02 3.221265727468335172e+00 5.206215813224018656e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.115264824525135623e+01 7.371488695778022349e-02 6.537428934924811585e+00 -2.117722365055589584e-02 3.221789052952288124e+00 5.260204791532435177e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.114513007930641741e+01 7.372016910910997312e-02 6.538947933991872574e+00 -2.118968611876047292e-02 3.222317750688852289e+00 5.313661632844688017e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.113761049959921046e+01 7.372506607667056455e-02 6.540464134083650904e+00 -2.120205054422050900e-02 3.222851767694056679e+00 5.366590926844203892e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.113008953798618528e+01 7.372958137093331421e-02 6.541977487656878587e+00 -2.121431669467925898e-02 3.223391051441432342e+00 5.418997233894240831e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.112256722611246396e+01 7.373371848009985241e-02 6.543487947552494077e+00 -2.122648437049828862e-02 3.223935549859080929e+00 5.470885085038812781e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.111504359541341813e+01 7.373748087012593766e-02 6.544995466996295086e+00 -2.123855340377368145e-02 3.224485211326742373e+00 5.522258982006858150e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.110751867711622332e+01 7.374087198474554850e-02 6.546499999599491026e+00 -2.125052365746918359e-02 3.225039984672864790e+00 5.573123397219639265e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.109999250224139544e+01 7.374389524549521124e-02 6.548001499359167532e+00 -2.126239502456605049e-02 3.225599819171672600e+00 5.623482773801358886e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.109246510160432031e+01 7.374655405173881351e-02 6.549499920658653274e+00 -2.127416742722937695e-02 3.226164664540238647e+00 5.673341525592979877e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.108493650581675460e+01 7.374885178069294500e-02 6.550995218267805953e+00 -2.128584081599064690e-02 3.226734470935556764e+00 5.722704037169228097e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.107740674528831804e+01 7.375079178745275188e-02 6.552487347343204149e+00 -2.129741516894628414e-02 3.227309188951615226e+00 5.771574663858755963e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.106987585022797305e+01 7.375237740501852657e-02 6.553976263428261007e+00 -2.130889049097198229e-02 3.227888769616474196e+00 5.819957731767449322e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.106234385064548142e+01 7.375361194432304701e-02 6.555461922453250878e+00 -2.132026681295256382e-02 3.228473164389344063e+00 5.867857537804849893e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.105481077635285381e+01 7.375449869425972083e-02 6.556944280735262254e+00 -2.133154419102715332e-02 3.229062325157667779e+00 5.915278349713665521e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.104727665696577610e+01 7.375504092171157600e-02 6.558423294978063645e+00 -2.134272270584943593e-02 3.229656204234205852e+00 5.962224406102346538e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.103974152190503411e+01 7.375524187158125078e-02 6.559898922271903743e+00 -2.135380246186277531e-02 3.230254754354124014e+00 6.008699916480689240e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.103220540039790798e+01 7.375510476682191341e-02 6.561371120093229869e+00 -2.136478358658996934e-02 3.230857928672085322e+00 6.054709061298446486e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.102466832147956666e+01 7.375463280846931979e-02 6.562839846304338920e+00 -2.137566622993741783e-02 3.231465680759347592e+00 6.100255991986902951e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.101713031399444631e+01 7.375382917567485652e-02 6.564305059152957256e+00 -2.138645056351349411e-02 3.232077964600861275e+00 6.145344831003386396e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.100959140659760394e+01 7.375269702573979125e-02 6.565766717271750430e+00 -2.139713677996089164e-02 3.232694734592377106e+00 6.189979671878678529e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.100205162775607803e+01 7.375123949415070268e-02 6.567224779677772517e+00 -2.140772509230274429e-02 3.233315945537553748e+00 6.234164579267289022e-03 -6.211556420609545132e-02 3.721734885102944812e+00 -6.676106567490918131e+00 -1.226638140276621769e+01
1.099451100575021556e+01 7.374945969461607631e-02 6.568679205771845275e+00 -2.141821573330228087e-02 3.233941552645074324e+00 6.277903589000555402e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.098697076886978152e+01 7.372238076982659538e-02 6.570130609142939448e+00 -2.143923526425919532e-02 3.234567872714686043e+00 6.248552744910802412e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.097943211900238936e+01 7.369546337288715443e-02 6.571579642808112354e+00 -2.146021150618264081e-02 3.235191274124453731e+00 6.219529815636067917e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.097189504477972477e+01 7.366870571643030496e-02 6.573026325342470777e+00 -2.148114380179734148e-02 3.235811789493512780e+00 6.190831360208485373e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.096435953495769766e+01 7.364210603044939185e-02 6.574470674985261276e+00 -2.150203151368973095e-02 3.236429451098680854e+00 6.162453973177336487e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.095682557841561433e+01 7.361566256211281301e-02 6.575912709645123755e+00 -2.152287402387436169e-02 3.237044290877989727e+00 6.134394284206120922e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.094929316415535148e+01 7.358937357558169301e-02 6.577352446905265992e+00 -2.154367073336950489e-02 3.237656340434177160e+00 6.106648957675453807e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.094176228130052664e+01 7.356323735183074863e-02 6.578789904028552016e+00 -2.156442106178169116e-02 3.238265631038137915e+00 6.079214692291674826e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.093423291909566153e+01 7.353725218847238787e-02 6.580225097962508762e+00 -2.158512444689906704e-02 3.238872193632337915e+00 6.052088220701054393e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.092670506690536314e+01 7.351141639958379270e-02 6.581658045344254582e+00 -2.160578034429330024e-02 3.239476058834188432e+00 6.025266309109490216e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.091917871421348174e+01 7.348572831553702722e-02 6.583088762505347802e+00 -2.162638822692992957e-02 3.240077256939383865e+00 5.998745756907585859e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.091165385062228843e+01 7.346018628283201846e-02 6.584517265476557135e+00 -2.164694758478690612e-02 3.240675817925201763e+00 5.972523396301004581e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.090413046585164025e+01 7.343478866393240989e-02 6.585943569992557478e+00 -2.166745792448120447e-02 3.241271771453765549e+00 5.946596091946004803e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.089660854973814885e+01 7.340953383710406566e-02 6.587367691496553768e+00 -2.168791876890329914e-02 3.241865146875271719e+00 5.920960740590048774e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.088908809223435092e+01 7.338442019625629475e-02 6.588789645144824014e+00 -2.170832965685934660e-02 3.242455973231181066e+00 5.895614270717393357e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.088156908340787865e+01 7.335944615078564268e-02 6.590209445811200162e+00 -2.172869014272092031e-02 3.243044279257375706e+00 5.870553642199567539e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.087405151344063015e+01 7.333461012542220880e-02 6.591627108091468124e+00 -2.174899979608210451e-02 3.243630093387279700e+00 5.845775845950644707e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.086653537262793812e+01 7.330991056007837847e-02 6.593042646307708310e+00 -2.176925820142383908e-02 3.244213443754945914e+00 5.821277903587219506e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.085902065137774564e+01 7.328534590969996987e-02 6.594456074512557997e+00 -2.178946495778531084e-02 3.244794358198110906e+00 5.797056867093001650e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.085150734020977481e+01 7.326091464411968457e-02 6.595867406493415075e+00 -2.180961967844227689e-02 3.245372864261213408e+00 5.773109818487939110e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.084399542975470432e+01 7.323661524791280630e-02 6.597276655776569854e+00 -2.182972199059215329e-02 3.245948989198382595e+00 5.749433869501793457e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.083648491075333986e+01 7.321244622025510629e-02 6.598683835631276473e+00 -2.184977153504572001e-02 3.246522759976392614e+00 5.726026161252079777e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.082897577405579348e+01 7.318840607478283022e-02 6.600088959073757700e+00 -2.186976796592533800e-02 3.247094203277585578e+00 5.702883863926291354e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.082146801062066288e+01 7.316449333945482247e-02 6.601492038871145773e+00 -2.188971095036949116e-02 3.247663345502762589e+00 5.680004176468336254e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.081396161151420721e+01 7.314070655641663476e-02 6.602893087545367301e+00 -2.190960016824354886e-02 3.248230212774044556e+00 5.657384326269108629e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.080645656790952813e+01 7.311704428186664717e-02 6.604292117376962423e+00 -2.192943531185661751e-02 3.248794830937700162e+00 5.635021568861115805e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.079895287108575275e+01 7.309350508592403484e-02 6.605689140408845361e+00 -2.194921608568432478e-02 3.249357225566946727e+00 5.612913187617092625e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.079145051242721820e+01 7.307008755249863596e-02 6.607084168450010786e+00 -2.196894220609746026e-02 3.249917421964718223e+00 5.591056493452535407e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.078394948342265636e+01 7.304679027916266554e-02 6.608477213079174462e+00 -2.198861340109629220e-02 3.250475445166404853e+00 5.569448824532080913e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.077644977566438556e+01 7.302361187702416379e-02 6.609868285648367703e+00 -2.200822941005048036e-02 3.251031319942563780e+00 5.548087545979662680e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.076895138084749526e+01 7.300055097060217935e-02 6.611257397286467885e+00 -2.202778998344444988e-02 3.251585070801600530e+00 5.526970049592386594e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.076145429076904136e+01 7.297760619770361779e-02 6.612644558902677439e+00 -2.204729488262811149e-02 3.252136721992422430e+00 5.506093753558050259e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.075395849732723974e+01 7.295477620930178320e-02 6.614029781189950441e+00 -2.206674387957283101e-02 3.252686297507063173e+00 5.485456102176253235e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.074646399252066509e+01 7.293205966941647411e-02 6.615413074628365031e+00 -2.208613675663250939e-02 3.253233821083280741e+00 5.465054565583029635e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.073897076844744802e+01 7.290945525499560598e-02 6.616794449488443419e+00 -2.210547330630967949e-02 3.253779316207126904e+00 5.444886639478946702e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.073147881730447395e+01 7.288696165579847119e-02 6.618173915834422161e+00 -2.212475333102652958e-02 3.254322806115490962e+00 5.424949844860607780e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.072398813138659257e+01 7.286457757428033144e-02 6.619551483527473579e+00 -2.214397664290072495e-02 3.254864313798615072e+00 5.405241727755507632e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.071649870308582209e+01 7.284230172547856430e-02 6.620927162228872120e+00 -2.216314306352593771e-02 3.255403862002585136e+00 5.385759858960174201e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.070901052489055871e+01 7.282013283690021155e-02 6.622300961403120745e+00 -2.218225242375698389e-02 3.255941473231794170e+00 5.366501833781554300e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.070152358938478798e+01 7.279806964841085970e-02 6.623672890321022244e+00 -2.220130456349947781e-02 3.256477169751381240e+00 5.347465271781578176e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.069403788924729959e+01 7.277611091212489447e-02 6.625042958062707044e+00 -2.222029933150389269e-02 3.257010973589643310e+00 5.328647816524857000e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.068655341725090757e+01 7.275425539229705973e-02 6.626411173520615705e+00 -2.223923658516395452e-02 3.257542906540423555e+00 5.310047135329461210e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.067907016626166872e+01 7.273250186521532101e-02 6.627777545402434356e+00 -2.225811619031926522e-02 3.258072990165474803e+00 5.291660919020725086e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.067158812923810629e+01 7.271084911909496407e-02 6.629142082233984823e+00 -2.227693802106206836e-02 3.258601245796797219e+00 5.273486881688037656e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.066410729923043732e+01 7.268929595397390087e-02 6.630504792362073907e+00 -2.229570195954807404e-02 3.259127694538952902e+00 5.255522760444557469e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.065662766937980166e+01 7.266784118160923844e-02 6.631865683957296476e+00 -2.231440789581125642e-02 3.259652357271356937e+00 5.237766315189820027e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.064914923291749638e+01 7.264648362537493020e-02 6.633224765016798585e+00 -2.233305572758252991e-02 3.260175254650544030e+00 5.220215328375180618e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.064167198316420837e+01 7.262522212016064849e-02 6.634582043366997084e+00 -2.235164536011224889e-02 3.260696407112411599e+00 5.202867604772050923e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.063419591352925941e+01 7.260405551227169796e-02 6.635937526666259245e+00 -2.237017670599642655e-02 3.261215834874440667e+00 5.185720971242887764e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.062672101750984410e+01 7.258298265933012250e-02 6.637291222407541547e+00 -2.238864968500660704e-02 3.261733557937894101e+00 5.168773276514885412e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.061924728869027490e+01 7.256200243017679741e-02 6.638643137920988480e+00 -2.240706422392329741e-02 3.262249596089990433e+00 5.152022390956334172e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.061177472074123429e+01 7.254111370477459020e-02 6.639993280376493168e+00 -2.242542025637291742e-02 3.262763968906059020e+00 5.135466206355602733e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.060430330741902871e+01 7.252031537411257611e-02 6.641341656786218905e+00 -2.244371772266815987e-02 3.263276695751669010e+00 5.119102635702699189e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.059683304256483893e+01 7.249960634011123894e-02 6.642688274007083393e+00 -2.246195656965170942e-02 3.263787795784740098e+00 5.102929612973380359e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.058936392010398464e+01 7.247898551552862945e-02 6.644033138743205669e+00 -2.248013675054325033e-02 3.264297287957629745e+00 5.086945092915758256e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.058189593404518369e+01 7.245845182386755068e-02 6.645376257548315735e+00 -2.249825822478968007e-02 3.264805191019199970e+00 5.071147050839378521e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.057442907847982205e+01 7.243800419928361767e-02 6.646717636828129550e+00 -2.251632095791847310e-02 3.265311523516863712e+00 5.055533482406724018e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.056696334758122369e+01 7.241764158649426075e-02 6.648057282842685822e+00 -2.253432492139413254e-02 3.265816303798608100e+00 5.040102403427109724e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.055949873560391872e+01 7.239736294068868649e-02 6.649395201708652614e+00 -2.255227009247764980e-02 3.266319550015001294e+00 5.024851849652935999e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.055203523688292933e+01 7.237716722743864350e-02 6.650731399401595745e+00 -2.257015645408892365e-02 3.266821280121174897e+00 5.009779876578260294e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.054457284583304144e+01 7.235705342261013195e-02 6.652065881758215227e+00 -2.258798399467207979e-02 3.267321511878788165e+00 4.994884559239659572e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.053711155694809953e+01 7.233702051227593188e-02 6.653398654478547058e+00 -2.260575270806361101e-02 3.267820262857974001e+00 4.980163992019339195e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.052965136480028363e+01 7.231706749262895029e-02 6.654729723128134822e+00 -2.262346259336329643e-02 3.268317550439261421e+00 4.965616288450468326e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.052219226403941299e+01 7.229719336989644252e-02 6.656059093140165750e+00 -2.264111365480783733e-02 3.268813391815483360e+00 4.951239581024699347e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.051473424939223200e+01 7.227739716025501082e-02 6.657386769817579264e+00 -2.265870590164714357e-02 3.269307803993661832e+00 4.937032021001844413e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.050727731566171563e+01 7.225767788974638006e-02 6.658712758335140869e+00 -2.267623934802324645e-02 3.269800803796874433e+00 4.922991778221675295e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.049982145772636954e+01 7.223803459419399220e-02 6.660037063741485852e+00 -2.269371401285172687e-02 3.270292407866104867e+00 4.909117040917819648e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.049236667053954086e+01 7.221846631912035019e-02 6.661359690961137225e+00 -2.271112991970567624e-02 3.270782632662072142e+00 4.895406015533719860e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.048491294912872540e+01 7.219897211966506967e-02 6.662680644796486362e+00 -2.272848709670207204e-02 3.271271494467042018e+00 4.881856926540628465e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.047746028859488376e+01 7.217955106050373548e-02 6.663999929929752319e+00 -2.274578557639056475e-02 3.271759009386621564e+00 4.868468016257608035e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.047000868411176278e+01 7.216020221576743832e-02 6.665317550924904744e+00 -2.276302539564460312e-02 3.272245193351535075e+00 4.855237544673510382e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.046255813092521336e+01 7.214092466896307454e-02 6.666633512229566350e+00 -2.278020659555484578e-02 3.272730062119381333e+00 4.842163789270907334e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.045510862435252086e+01 7.212171751289427057e-02 6.667947818176881647e+00 -2.279732922132484199e-02 3.273213631276374880e+00 4.829245044851942711e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.044766015978173179e+01 7.210257984958307054e-02 6.669260472987359911e+00 -2.281439332216888757e-02 3.273695916239069525e+00 4.816479623366082090e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.044021273267099303e+01 7.208351079019226226e-02 6.670571480770691508e+00 -2.283139895121204938e-02 3.274176932256063655e+00 4.803865853739733467e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.043276633854788393e+01 7.206450945494836946e-02 6.671880845527540238e+00 -2.284834616539230256e-02 3.274656694409691315e+00 4.791402081707711071e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.042532097300876259e+01 7.204557497306535163e-02 6.673188571151304593e+00 -2.286523502536472185e-02 3.275135217617692440e+00 4.779086669646522359e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.041787663171811218e+01 7.202670648266887299e-02 6.674494661429855036e+00 -2.288206559540770582e-02 3.275612516634869742e+00 4.766917996409446995e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.041043331040788722e+01 7.200790313072127913e-02 6.675799120047248181e+00 -2.289883794333117187e-02 3.276088606054729180e+00 4.754894457163387836e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.040299100487687234e+01 7.198916407294717046e-02 6.677101950585414336e+00 -2.291555214038670449e-02 3.276563500311101773e+00 4.743014463227468794e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.039554971099003566e+01 7.197048847375958625e-02 6.678403156525820172e+00 -2.293220826117959091e-02 3.277037213679751648e+00 4.731276441913356140e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.038810942467789289e+01 7.195187550618682704e-02 6.679702741251107412e+00 -2.294880638358271982e-02 3.277509760279966766e+00 4.719678836367283310e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.038067014193587490e+01 7.193332435179985995e-02 6.681000708046707537e+00 -2.296534658865230852e-02 3.277981154076135439e+00 4.708220105413748850e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.037323185882369359e+01 7.191483420064029297e-02 6.682297060102435182e+00 -2.298182896054540292e-02 3.278451408879305085e+00 4.696898723400875358e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.036579457146471839e+01 7.189640425114900146e-02 6.683591800514053993e+00 -2.299825358643912618e-02 3.278920538348728542e+00 4.685713180047400804e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.035835827604535275e+01 7.187803371009525433e-02 6.684884932284824721e+00 -2.301462055645164470e-02 3.279388555993392629e+00 4.674661980291282271e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.035092296881441598e+01 7.185972179250645075e-02 6.686176458327027561e+00 -2.303092996356479946e-02 3.279855475173532486e+00 4.663743644139893910e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.034348864608253038e+01 7.184146772159845373e-02 6.687466381463464060e+00 -2.304718190354837840e-02 3.280321309102130822e+00 4.652956706521793086e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.033605530422151020e+01 7.182327072870636764e-02 6.688754704428936826e+00 -2.306337647488599860e-02 3.280786070846404279e+00 4.642299717140043434e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.032862293966375233e+01 7.180513005321599584e-02 6.690041429871707024e+00 -2.307951377870256365e-02 3.281249773329271147e+00 4.631771240327063610e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.032119154890164126e+01 7.178704494249571466e-02 6.691326560354931452e+00 -2.309559391869324754e-02 3.281712429330809311e+00 4.621369854900991316e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.031376112848694149e+01 7.176901465182898565e-02 6.692610098358081849e+00 -2.311161700105399813e-02 3.282174051489696875e+00 4.611094154023539192e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.030633167503020964e+01 7.175103844434731204e-02 6.693892046278336672e+00 -2.312758313441350827e-02 3.282634652304639022e+00 4.600942745059325226e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.029890318520020109e+01 7.173311559096379186e-02 6.695172406431961321e+00 -2.314349242976664403e-02 3.283094244135781548e+00 4.590914249436657719e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.029147565572328560e+01 7.171524537030711521e-02 6.696451181055660840e+00 -2.315934500040927463e-02 3.283552839206111074e+00 4.581007302509757483e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.028404908338286283e+01 7.169742706865610271e-02 6.697728372307919287e+00 -2.317514096187449704e-02 3.284010449602840165e+00 4.571220553422400759e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.027662346501878510e+01 7.167965997987474358e-02 6.699003982270315127e+00 -2.319088043187021719e-02 3.284467087278779562e+00 4.561552664972962079e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.026919879752678355e+01 7.166194340534774720e-02 6.700278012948821527e+00 -2.320656353021805646e-02 3.284922764053696653e+00 4.552002313480841417e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.026177507785789267e+01 7.164427665391655264e-02 6.701550466275085327e+00 -2.322219037879356268e-02 3.285377491615661505e+00 4.542568188654261783e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.025435230301789069e+01 7.162665904181583776e-02 6.702821344107688262e+00 -2.323776110146769797e-02 3.285831281522379133e+00 4.533248993459412964e-03 -1.133091064320037311e-01 2.781581689304768013e+00 -9.079566443853817503e+00 -1.124880910778923138e+01
1.024693047006673119e+01 7.160908989261050017e-02 6.704090648233391292e+00 -2.325327582404956850e-02 3.286284145202508444e+00 4.524043443990930988e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.023951046613310822e+01 7.156981438965337450e-02 6.705359898921653183e+00 -2.329590140030272233e-02 3.286729756842222905e+00 4.388428047441005758e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.023209312904543999e+01 7.153147755342720293e-02 6.706630666652483974e+00 -2.333840009622411421e-02 3.287161878307231166e+00 4.254237521187098810e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.022467838248578254e+01 7.149407262863202717e-02 6.707903026941197666e+00 -2.338076330812840706e-02 3.287580651358988693e+00 4.121457383844790399e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.021726615084236123e+01 7.145759290083845972e-02 6.709177053297195492e+00 -2.342298272580755833e-02 3.287986216319784827e+00 3.990073332914000417e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.020985635920555445e+01 7.142203169466619650e-02 6.710452817272141601e+00 -2.346505032534504029e-02 3.288378712090459732e+00 3.860071241319254585e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.020244893336387904e+01 7.138738237207049864e-02 6.711730388507086253e+00 -2.350695836210013254e-02 3.288758276167776273e+00 3.731437154048986016e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.019504379979996145e+01 7.135363833073181394e-02 6.713009834778551621e+00 -2.354869936385777310e-02 3.289125044661462827e+00 3.604157284890449533e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.018764088568650550e+01 7.132079300254411114e-02 6.714291222043610396e+00 -2.359026612413950286e-02 3.289479152310933685e+00 3.478218013256944088e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.018024011888225466e+01 7.128883985219738872e-02 6.715574614483971416e+00 -2.363165169567128104e-02 3.289820732501697709e+00 3.353605881104180456e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.017284142792795087e+01 7.125777237585027846e-02 6.716860074549103388e+00 -2.367284938400404659e-02 3.290149917281460556e+00 3.230307589932735878e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.016544474204228976e+01 7.122758409988859396e-02 6.718147662998410041e+00 -2.371385274128301815e-02 3.290466837375933373e+00 3.108309997873670918e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.015804999111787055e+01 7.119826857976606360e-02 6.719437438942481577e+00 -2.375465556016187474e-02 3.290771622204353708e+00 2.987600116854477895e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.015065710571714241e+01 7.116981939892334796e-02 6.720729459883440171e+00 -2.379525186785810126e-02 3.291064399894726655e+00 2.868165109842649076e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.014326601706835795e+01 7.114223016778187247e-02 6.722023781754399963e+00 -2.383563592034583165e-02 3.291345297298794215e+00 2.749992288164247820e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.013587665706151597e+01 7.111549452280895023e-02 6.723320458958061074e+00 -2.387580219668274453e-02 3.291614440006739084e+00 2.633069108894969465e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.012848895824430606e+01 7.108960612565097537e-02 6.724619544404457194e+00 -2.391574539346754888e-02 3.291871952361633547e+00 2.517383172321265971e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.012110285381805674e+01 7.106455866233130081e-02 6.725921089547871823e+00 -2.395546041942481913e-02 3.292117957473636114e+00 2.402922219469205006e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.011371827763368358e+01 7.104034584250999707e-02 6.727225144422940950e+00 -2.399494239011395330e-02 3.292352577233943478e+00 2.289674129698817881e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.010633516418763556e+01 7.101696139880231406e-02 6.728531757679965253e+00 -2.403418662275919049e-02 3.292575932328507982e+00 2.177626918361773127e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.009895344861785027e+01 7.099439908615315376e-02 6.729840976619443360e+00 -2.407318863119765201e-02 3.292788142251521055e+00 2.066768734520292757e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.009157306669970211e+01 7.097265268126477789e-02 6.731152847225839508e+00 -2.411194412094252310e-02 3.292989325318673277e+00 1.957087858725308025e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.008419395484196279e+01 7.095171598207515584e-02 6.732467414200614009e+00 -2.415044898435854751e-02 3.293179598680194164e+00 1.848572700851918533e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.007681605008276193e+01 7.093158280728445453e-02 6.733784720994515638e+00 -2.418869929594708382e-02 3.293359078333679246e+00 1.741211797990296992e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.006943929008555294e+01 7.091224699592721392e-02 6.735104809839166151e+00 -2.422669130773806578e-02 3.293527879136707082e+00 1.634993812390240749e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.006206361313507891e+01 7.089370240698800174e-02 6.736427721777944022e+00 -2.426442144478630630e-02 3.293686114819255994e+00 1.529907529457645750e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.005468895813335095e+01 7.087594291905813249e-02 6.737753496696181621e+00 -2.430188630076960538e-02 3.293833897995921411e+00 1.425941855801234580e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.004731526459563007e+01 7.085896243003152184e-02 6.739082173350694482e+00 -2.433908263368625077e-02 3.293971340177940021e+00 1.323085817327931566e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.003994247264641437e+01 7.084275485683755313e-02 6.740413789398655098e+00 -2.437600736164954179e-02 3.294098551785026086e+00 1.221328557385338662e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.003257052301542984e+01 7.082731413520887420e-02 6.741748381425821002e+00 -2.441265755877702545e-02 3.294215642157025670e+00 1.120659334949816342e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.002519935703363529e+01 7.081263421948244541e-02 6.743085984974137581e+00 -2.444903045117223506e-02 3.294322719565389690e+00 1.021067522858733157e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.001782891662923092e+01 7.079870908243184047e-02 6.744426634568721823e+00 -2.448512341299673156e-02 3.294419891224473762e+00 9.225426060854917355e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.001045914432367567e+01 7.078553271512921796e-02 6.745770363744245657e+00 -2.452093396263036948e-02 3.294507263302667521e+00 8.250741800559955805e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
1.000308998322771181e+01 7.077309912683513171e-02 6.747117205070725099e+00 -2.455645975891770569e-02 3.294584940933356965e+00 7.286519490052624764e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.995721377037396493e+00 7.076140234491469505e-02 6.748467190178734754e+00 -2.459169859749857703e-02 3.294653028225725144e+00 6.332657243729387367e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.988353270030152942e+00 7.075043641477860024e-02 6.749820349784054763e+00 -2.462664840722088300e-02 3.294711628275393878e+00 5.389054232365130068e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.980985607060818054e+00 7.074019539984734151e-02 6.751176713711759092e+00 -2.466130724663371382e-02 3.294760843174910914e+00 4.455610667810675179e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.973618333557704219e+00 7.073067338153743444e-02 6.752536310919767359e+00 -2.469567330055895404e-02 3.294800774024084777e+00 3.532227788044476225e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.966251395518680667e+00 7.072186445926817444e-02 6.753899169521859314e+00 -2.472974487673960248e-02 3.294831520940174396e+00 2.618807842567692605e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.958884739507247730e+00 7.071376275048760207e-02 6.755265316810170617e+00 -2.476352040256303913e-02 3.294853183067931290e+00 1.715254078132197259e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.951518312648639508e+00 7.070636239071656504e-02 6.756634779277178815e+00 -2.479699842185755995e-02 3.294865858589501872e+00 8.214707247914539124e-05 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.944152062625928323e+00 7.069965753360954452e-02 6.758007582637187483e+00 -2.483017759176052788e-02 3.294869644734193859e+00 -6.263701773546979392e-06 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.936785937676139824e+00 7.069364235103120508e-02 6.759383751847320987e+00 -2.486305667965651653e-02 3.294864637788103678e+00 -9.371629933961450577e-05 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.929419886586387634e+00 7.068831103314754394e-02 6.760763311128044073e+00 -2.489563456018390256e-02 3.294850933103616430e+00 -1.802200102842350037e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.922053858690009776e+00 7.068365778853059889e-02 6.762146283983205386e+00 -2.492791021230835943e-02 3.294828625108773057e+00 -2.657840316181728441e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.914687803862728188e+00 7.067967684427567399e-02 6.763532693219627134e+00 -2.495988271646177800e-02 3.294797807316514948e+00 -3.504174685452003083e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.907321672518811795e+00 7.067636244613023644e-02 6.764922560966240894e+00 -2.499155125174514977e-02 3.294758572333801983e+00 -4.341293356825922409e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.899955415607259113e+00 7.067370885863345775e-02 6.766315908692784653e+00 -2.502291509319401822e-02 3.294711011870611550e+00 -5.169285582554837728e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.892588984607991520e+00 7.067171036526556649e-02 6.767712757228064646e+00 -2.505397360910510338e-02 3.294655216748819893e+00 -5.988239732658555588e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.885222331528057182e+00 7.067036126860624934e-02 6.769113126777799749e+00 -2.508472625842275705e-02 3.294591276910965760e+00 -6.798243306368837455e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.877855408897854517e+00 7.066965589050114294e-02 6.770517036942044875e+00 -2.511517258818395451e-02 3.294519281428903490e+00 -7.599382943333688085e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.870488169767362763e+00 7.066958857223580581e-02 6.771924506732213800e+00 -2.514531223102052862e-02 3.294439318512342396e+00 -8.391744434589315082e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.863120567702390318e+00 7.067015367471642107e-02 6.773335554587702312e+00 -2.517514490271739389e-02 3.294351475517280026e+00 -9.175412733306443757e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.855752556780839058e+00 7.067134557865642486e-02 6.774750198392124112e+00 -2.520467039982556695e-02 3.294255838954327498e+00 -9.950471965317422580e-04 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.848384091588981093e+00 7.067315868476856111e-02 6.776168455489162135e+00 -2.523388859732876924e-02 3.294152494496931372e+00 -1.071700543943035228e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.841015127217744407e+00 7.067558741396157140e-02 6.777590342698050385e+00 -2.526279944636247027e-02 3.294041526989492930e+00 -1.147509565753627656e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.833645619259026915e+00 7.067862620754107594e-02 6.779015876328689849e+00 -2.529140297198424758e-02 3.293923020455387540e+00 -1.222482432451525323e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.826275523802010525e+00 7.068226952741395175e-02 6.780445072196403800e+00 -2.531969927099432180e-02 3.293797058104886322e+00 -1.296627235794696117e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.818904797429500064e+00 7.068651185629573619e-02 6.781877945636344940e+00 -2.534768850980523638e-02 3.293663722342981881e+00 -1.369951989763128989e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.811533397214272867e+00 7.069134769792048689e-02 6.783314511517558820e+00 -2.537537092235960315e-02 3.293523094777118132e+00 -1.442464631492419193e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.804161280715446125e+00 7.069677157725262617e-02 6.784754784256713300e+00 -2.540274680809487609e-02 3.293375256224829517e+00 -1.514173022189391985e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.796788405974858449e+00 7.070277804070036753e-02 6.786198777831494056e+00 -2.542981652995418562e-02 3.293220286721289192e+00 -1.585084948030258088e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.789414731513469192e+00 7.070936165633014137e-02 6.787646505793683893e+00 -2.545658051244220274e-02 3.293058265526767059e+00 -1.655208121041780141e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.782040216327764881e+00 7.071651701408172841e-02 6.789097981281921435e+00 -2.548303923972512416e-02 3.292889271134002094e+00 -1.724550179965913090e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.774664819886197620e+00 7.072423872598364303e-02 6.790553217034154265e+00 -2.550919325377380698e-02 3.292713381275487183e+00 -1.793118691108367812e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.767288502125625271e+00 7.073252142636836381e-02 6.792012225399789216e+00 -2.553504315254915419e-02 3.292530672930672253e+00 -1.860921149171532087e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.759911223447769402e+00 7.074135977208712012e-02 6.793475018351545103e+00 -2.556058958822885613e-02 3.292341222333082573e+00 -1.927964978072168288e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.752532944715699870e+00 7.075074844272385977e-02 6.794941607497016811e+00 -2.558583326547460290e-02 3.292145104977358461e+00 -1.994257531744296746e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.745153627250321193e+00 7.076068214080806495e-02 6.796412004089956049e+00 -2.561077493973893185e-02 3.291942395626211937e+00 -2.059806094927659013e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.737773232826889114e+00 7.077115559202611095e-02 6.797886219041273215e+00 -2.563541541561085296e-02 3.291733168317308778e+00 -2.124617883942141357e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.730391723671528936e+00 7.078216354543095945e-02 6.799364262929769254e+00 -2.565975554519945787e-02 3.291517496370072404e+00 -2.188700047448531236e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.723009062457787621e+00 7.079370077364978420e-02 6.800846146012597515e+00 -2.568379622655470734e-02 3.291295452392411836e+00 -2.252059667195962372e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.715625212303184099e+00 7.080576207308938996e-02 6.802331878235470697e+00 -2.570753840212458910e-02 3.291067108287375476e+00 -2.314703758756400578e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.708240136765791561e+00 7.081834226413916134e-02 6.803821469242608444e+00 -2.573098305724793797e-02 3.290832535259733849e+00 -2.376639272246500786e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.700853799840826852e+00 7.083143619137126368e-02 6.805314928386434481e+00 -2.575413121868212404e-02 3.290591803822489059e+00 -2.437873093037166202e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.693466165957261182e+00 7.084503872373798528e-02 6.806812264737035711e+00 -2.577698395316488714e-02 3.290344983803313639e+00 -2.498412042451125716e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.686077199974445051e+00 7.085914475476590146e-02 6.808313487091375293e+00 -2.579954236600962361e-02 3.290092144350922343e+00 -2.558262878448833155e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.678686867178756259e+00 7.087374920274681911e-02 6.809818603982275675e+00 -2.582180759973341441e-02 3.289833353941373328e+00 -2.617432296302987620e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.671295133280251477e+00 7.088884701092522389e-02 6.811327623687170707e+00 -2.584378083271710036e-02 3.289568680384304500e+00 -2.675926929261964599e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.663901964409349787e+00 7.090443314768209160e-02 6.812840554236637480e+00 -2.586546327789674554e-02 3.289298190829103241e+00 -2.733753349202433687e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.656507327113526884e+00 7.092050260671498019e-02 6.814357403422702575e+00 -2.588685618148583653e-02 3.289021951771009977e+00 -2.790918067271436556e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.649111188354019930e+00 7.093705040721419441e-02 6.815878178806940468e+00 -2.590796082172757211e-02 3.288740029057161340e+00 -2.847427534518186254e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.641713515502560838e+00 7.095407159403493980e-02 6.817402887728355232e+00 -2.592877850767661904e-02 3.288452487892568055e+00 -2.903288142515845875e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.634314276338120209e+00 7.097156123786532711e-02 6.818931537311065938e+00 -2.594931057800970928e-02 3.288159392846031093e+00 -2.958506223973527294e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.626913439043669030e+00 7.098951443539013029e-02 6.820464134471780682e+00 -2.596955839986450285e-02 3.287860807855999656e+00 -3.013088053338758895e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.619510972202958143e+00 7.100792630945024220e-02 6.822000685927082309e+00 -2.598952336770608829e-02 3.287556796236365653e+00 -3.067039847390646504e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.612106844797317251e+00 7.102679200919766178e-02 6.823541198200517854e+00 -2.600920690222058643e-02 3.287247420682202215e+00 -3.120367765823957827e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.604701026202461023e+00 7.104610671024599866e-02 6.825085677629502356e+00 -2.602861044923527115e-02 3.286932743275443602e+00 -3.173077911824348941e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.597293486185328959e+00 7.106586561481641195e-02 6.826634130372035258e+00 -2.604773547866465547e-02 3.286612825490506928e+00 -3.225176332634944500e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.589884194900928804e+00 7.108606395187891391e-02 6.828186562413240956e+00 -2.606658348348200177e-02 3.286287728199858815e+00 -3.276669020114478508e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.582473122889199502e+00 7.110669697728894123e-02 6.829742979571730821e+00 -2.608515597871574263e-02 3.285957511679526988e+00 -3.327561911287196025e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.575060241071899014e+00 7.112775997391924954e-02 6.831303387505793800e+00 -2.610345450047027449e-02 3.285622235614555020e+00 -3.377860888884709652e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.567645520749499255e+00 7.114924825178699230e-02 6.832867791719420048e+00 -2.612148060497062468e-02 3.285281959104406013e+00 -3.427571781880000765e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.560228933598104106e+00 7.117115714817598415e-02 6.834436197568155791e+00 -2.613923586763048507e-02 3.284936740668311650e+00 -3.476700366013746324e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.552810451666385205e+00 7.119348202775417633e-02 6.836008610264804553e+00 -2.615672188214315450e-02 3.284586638250569735e+00 -3.525252364313152548e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.545390047372528386e+00 7.121621828268615007e-02 6.837585034884964053e+00 -2.617394025959487655e-02 3.284231709225789331e+00 -3.573233447603465021e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.537967693501208544e+00 7.123936133274084981e-02 6.839165476372414787e+00 -2.619089262760012152e-02 3.283872010404086605e+00 -3.620649235012325662e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.530543363200568052e+00 7.126290662539437604e-02 6.840749939544353175e+00 -2.620758062945835465e-02 3.283507598036228270e+00 -3.667505294467137463e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.523117029979223602e+00 7.128684963592783752e-02 6.842338429096482599e+00 -2.622400592333185010e-02 3.283138527818728392e+00 -3.713807143185594850e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.515688667703285475e+00 7.131118586752037414e-02 6.843930949607957892e+00 -2.624017018144409949e-02 3.282764854898894580e+00 -3.759560248159537522e-03 -1.861804877266732827e-01 1.443321841918389747e+00 -1.250076828810214558e+01 -9.800347144072386385e+00
9.508258250593391026e+00 7.133591085133722531e-02 6.845527505546190383e+00 -2.625607508929837797e-02 3.282386633879826654e+00 -3.804770026632272196e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.500825872188544352e+00 7.135641888951510525e-02 6.847128960004225107e+00 -2.628817539940774689e-02 3.282000450835199867e+00 -3.918681379537557879e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.493391598318744684e+00 7.137790201187600714e-02 6.848736183168022684e+00 -2.631969573671577925e-02 3.281602939296607513e+00 -4.031341941281669713e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.485955362505633204e+00 7.140035123494346825e-02 6.850349189595408284e+00 -2.635063626097999823e-02 3.281194223734437809e+00 -4.142763867784424875e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.478517099067365947e+00 7.142375757779628742e-02 6.851967993242055854e+00 -2.638099728581276907e-02 3.280774427409055338e+00 -4.252959203841423508e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.471076743113792773e+00 7.144811206326084907e-02 6.853592607488038446e+00 -2.641077927400232311e-02 3.280343672381840214e+00 -4.361939884572053200e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.463634230541634551e+00 7.147340571910495988e-02 6.855223045163654660e+00 -2.643998283293752874e-02 3.279902079526086478e+00 -4.469717736830719490e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.456189498029667462e+00 7.149962957923162998e-02 6.856859318574556106e+00 -2.646860871013422684e-02 3.279449768537757492e+00 -4.576304480582506738e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.448742483033923278e+00 7.152677468487138313e-02 6.858501439526184740e+00 -2.649665778886105272e-02 3.278986857946109001e+00 -4.681711730244428153e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.441293123782902086e+00 7.155483208577183285e-02 6.860149419347536970e+00 -2.652413108386264540e-02 3.278513465124178072e+00 -4.785950995993388211e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.433841359272781446e+00 7.158379284138312315e-02 6.861803268914266063e+00 -2.655102973717825623e-02 3.278029706299142365e+00 -4.889033685041944272e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.426387129262650433e+00 7.161364802203815105e-02 6.863462998671139736e+00 -2.657735501405378634e-02 3.277535696562555056e+00 -4.990971102882909953e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.418930374269747219e+00 7.164438871012639154e-02 6.865128618653865367e+00 -2.660310829894532367e-02 3.277031549880454531e+00 -5.091774454503811623e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.411471035564707321e+00 7.167600600126014521e-02 6.866800138510295248e+00 -2.662829109161234456e-02 3.276517379103356831e+00 -5.191454845572174640e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.404009055166824282e+00 7.170849100543237598e-02 6.868477567521029670e+00 -2.665290500329869569e-02 3.275993295976128650e+00 -5.290023283592586514e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.396544375839321006e+00 7.174183484816505640e-02 6.870160914619424908e+00 -2.667695175299962182e-02 3.275459411147747524e+00 -5.387490679036438176e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.389076941084629979e+00 7.177602867164713241e-02 6.871850188411020355e+00 -2.670043316381304904e-02 3.274915834180948782e+00 -5.483867846445240196e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.381606695139691254e+00 7.181106363586130248e-02 6.873545397192401651e+00 -2.672335115937345823e-02 3.274362673561765469e+00 -5.579165505508348367e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.374133582971253986e+00 7.184693091969877876e-02 6.875246548969508709e+00 -2.674570776036663822e-02 3.273800036708960359e+00 -5.673394282115933919e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.366657550271195731e+00 7.188362172206133605e-02 6.876953651475396612e+00 -2.676750508112373320e-02 3.273228029983354048e+00 -5.766564709387989388e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.359178543451850629e+00 7.192112726294988545e-02 6.878666712187471610e+00 -2.678874532629293287e-02 3.272646758697051794e+00 -5.858687228680140371e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.351696509641346466e+00 7.195943878453896214e-02 6.880385738344203972e+00 -2.680943078758731349e-02 3.272056327122570440e+00 -5.949772190567003891e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.344211396678966608e+00 7.199854755223654423e-02 6.882110736961334574e+00 -2.682956384060723731e-02 3.271456838501868081e+00 -6.039829855803820202e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.336723153110506601e+00 7.203844485572856449e-02 6.883841714847584115e+00 -2.684914694173586025e-02 3.270848395055279578e+00 -6.128870396267045023e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.329231728183655648e+00 7.207912201000769847e-02 6.885578678619877380e+00 -2.686818262510628011e-02 3.270231097990356606e+00 -6.216903895874579568e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.321737071843385181e+00 7.212057035638587410e-02 6.887321634718093222e+00 -2.688667349963886830e-02 3.269605047510620199e+00 -6.303940351486291525e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.314239134727355207e+00 7.216278126349004451e-02 6.889070589419348245e+00 -2.690462224614743186e-02 3.268970342824221387e+00 -6.389989673785453211e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.306737868161324201e+00 7.220574612824089134e-02 6.890825548851829296e+00 -2.692203161451278692e-02 3.268327082152515217e+00 -6.475061688141706649e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.299233224154583866e+00 7.224945637681405575e-02 6.892586519008183643e+00 -2.693890442092244583e-02 3.267675362738550859e+00 -6.559166135456145387e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.291725155395393898e+00 7.229390346558348113e-02 6.894353505758472167e+00 -2.695524354517506507e-02 3.267015280855475545e+00 -6.642312672989083774e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.284213615246441620e+00 7.233907888204668679e-02 6.896126514862700674e+00 -2.697105192804839444e-02 3.266346931814859023e+00 -6.724510875171066208e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.276698557740306939e+00 7.238497414573159816e-02 6.897905551982938199e+00 -2.698633256872946112e-02 3.265670409974936295e+00 -6.805770234397651511e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.269179937574941519e+00 7.243158080908475294e-02 6.899690622695032971e+00 -2.700108852230573980e-02 3.264985808748772200e+00 -6.886100161808482445e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.261657710109165720e+00 7.247889045834063348e-02 6.901481732499926913e+00 -2.701532289731612205e-02 3.264293220612347834e+00 -6.965509988051151249e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.254131831358176186e+00 7.252689471437188951e-02 6.903278886834592676e+00 -2.702903885336048473e-02 3.263592737112573694e+00 -7.044008964030339971e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.246602257989064100e+00 7.257558523352038160e-02 6.905082091082587858e+00 -2.704223959876669164e-02 3.262884448875225996e+00 -7.121606261642699637e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.239068947316352975e+00 7.262495370840882369e-02 6.906891350584245970e+00 -2.705492838831390773e-02 3.262168445612811052e+00 -7.198310974497933168e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.231531857297543553e+00 7.267499186873295491e-02 6.908706670646503234e+00 -2.706710852101108442e-02 3.261444816132359925e+00 -7.274132118626508783e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.223990946528678236e+00 7.272569148203412992e-02 6.910528056552379894e+00 -2.707878333792955450e-02 3.260713648343149806e+00 -7.349078633174441037e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.216446174239916189e+00 7.277704435445218889e-02 6.912355513570115129e+00 -2.708995622008863319e-02 3.259975029264359669e+00 -7.423159381085539348e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.208897500291122640e+00 7.282904233145870432e-02 6.914189046961970675e+00 -2.710063058639317762e-02 3.259229045032655758e+00 -7.496383149771531675e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.201344885167474175e+00 7.288167729857042421e-02 6.916028661992708493e+00 -2.711080989162211255e-02 3.258475780909712682e+00 -7.568758651770443255e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.193788289975072914e+00 7.293494118204296717e-02 6.917874363937746018e+00 -2.712049762446683623e-02 3.257715321289667454e+00 -7.640294525393606824e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.186227676436583778e+00 7.298882594954476943e-02 6.919726158091006774e+00 -2.712969730561859763e-02 3.256947749706510908e+00 -7.710999335361662550e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.178663006886875309e+00 7.304332361081126990e-02 6.921584049772466329e+00 -2.713841248590380395e-02 3.256173148841415621e+00 -7.780881573429899827e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.171094244268685358e+00 7.309842621827941644e-02 6.923448044335399842e+00 -2.714664674446633924e-02 3.255391600530000762e+00 -7.849949659003279193e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.163521352128290332e+00 7.315412586770249359e-02 6.925318147173345373e+00 -2.715440368699595375e-02 3.254603185769537443e+00 -7.918211939741461383e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.155944294611199297e+00 7.321041469874539631e-02 6.927194363726786541e+00 -2.716168694400179426e-02 3.253807984726093228e+00 -7.985676692154159220e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.148363036457855202e+00 7.326728489556036394e-02 6.929076699489557178e+00 -2.716850016913017682e-02 3.253006076741617569e+00 -8.052352122187123734e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.140777542999352079e+00 7.332472868734334071e-02 6.930965160014983972e+00 -2.717484703752573449e-02 3.252197540340969972e+00 -8.118246365799056813e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.133187780153173563e+00 7.338273834887094893e-02 6.932859750921766206e+00 -2.718073124429078863e-02 3.251382453238889081e+00 -8.183367489524298252e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.125593714418911873e+00 7.344130620102150286e-02 6.934760477899805764e+00 -2.718615650959811669e-02 3.250560892346928021e+00 -8.247723490374322952e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.117995312873873104e+00 7.350042461129659144e-02 6.936667346717065641e+00 -2.719112659238892560e-02 3.249732933780459465e+00 -8.311322294848363934e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.110392543168542190e+00 7.356008599434615824e-02 6.938580363227562664e+00 -2.719564530234357125e-02 3.248898652865771730e+00 -8.374171758054795717e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.102785373522008783e+00 7.362028281248637895e-02 6.940499533379759001e+00 -2.719971649606982983e-02 3.248058124147184866e+00 -8.436279664342507742e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.095173772717446425e+00 7.368100757619566732e-02 6.942424863224394116e+00 -2.720334407264547380e-02 3.247211421394095687e+00 -8.497653728003403198e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.087557710097641461e+00 7.374225284459004492e-02 6.944356358921848660e+00 -2.720653197105771595e-02 3.246358617607955743e+00 -8.558301593794909873e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.079937155560580564e+00 7.380401122587634810e-02 6.946294026748970118e+00 -2.720928416514757989e-02 3.245499785029179129e+00 -8.618230837714320816e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.072312079555084452e+00 7.386627537778404917e-02 6.948237873105416185e+00 -2.721160465758287739e-02 3.244634995143982792e+00 -8.677448967874550403e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.064682453076494895e+00 7.392903800797645530e-02 6.950187904519568249e+00 -2.721349748027177343e-02 3.243764318691162440e+00 -8.735963424756914772e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.057048247662393692e+00 7.399229187444032740e-02 6.952144127653973271e+00 -2.721496668825639995e-02 3.242887825668800517e+00 -8.793781582107185885e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.049409435388374945e+00 7.405602978585623664e-02 6.954106549310454355e+00 -2.721601635571685440e-02 3.242005585340919094e+00 -8.850910747627909261e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.041765988863852854e+00 7.412024460194728548e-02 6.956075176434758589e+00 -2.721665057722379155e-02 3.241117666244064388e+00 -8.907358163166876480e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.034117881227908597e+00 7.418492923380851090e-02 6.958050016120871817e+00 -2.721687345866810950e-02 3.240224136193833537e+00 -8.963131005915411439e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.026465086145162076e+00 7.425007664421771902e-02 6.960031075615050966e+00 -2.721668912071456906e-02 3.239325062291349422e+00 -9.018236388386681110e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.018807577801700504e+00 7.431567984792403214e-02 6.962018362319364329e+00 -2.721610169185475700e-02 3.238420510929663543e+00 -9.072681359418873978e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.011145330901014106e+00 7.438173191192180844e-02 6.964011883795159896e+00 -2.721511530783352062e-02 3.237510547800123373e+00 -9.126472904550347875e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
9.003478320659985101e+00 7.444822595570080304e-02 6.966011647765961712e+00 -2.721373411047785240e-02 3.236595237898658439e+00 -9.179617946467493947e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.995806522804883798e+00 7.451515515148353364e-02 6.968017662120389311e+00 -2.721196224199773708e-02 3.235674645532043758e+00 -9.232123345884675134e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.988129913567417972e+00 7.458251272443863766e-02 6.970029934914482972e+00 -2.720980384824771281e-02 3.234748834324074451e+00 -9.283995901566288386e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.980448469680785806e+00 7.465029195288286346e-02 6.972048474374120453e+00 -2.720726307056379675e-02 3.233817867221724374e+00 -9.335242351451398038e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.972762168375776781e+00 7.471848616845906677e-02 6.974073288896833311e+00 -2.720434405075659173e-02 3.232881806501216815e+00 -9.385869372512033182e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.965070987376876133e+00 7.478708875630443731e-02 6.976104387053778666e+00 -2.720105092263402566e-02 3.231940713774081875e+00 -9.435883581911530191e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.957374904898422585e+00 7.485609315519398121e-02 6.978141777591071460e+00 -2.719738781670896430e-02 3.230994649993123247e+00 -9.485291536896171480e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.949673899640746555e+00 7.492549285767698131e-02 6.980185469431394729e+00 -2.719335885358943605e-02 3.230043675458381891e+00 -9.534099735772202586e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.941967950786388286e+00 7.499528141018677041e-02 6.982235471674852256e+00 -2.718896814561413272e-02 3.229087849822997569e+00 -9.582314618103252371e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.934257037996280459e+00 7.506545241314682704e-02 6.984291793600258202e+00 -2.718421979535412883e-02 3.228127232099082811e+00 -9.629942565188905068e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.926541141406001856e+00 7.513599952104897672e-02 6.986354444665600738e+00 -2.717911789096574479e-02 3.227161880663485860e+00 -9.676989900878533654e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.918820241622011480e+00 7.520691644252840147e-02 6.988423434508934662e+00 -2.717366651199349878e-02 3.226191853263565168e+00 -9.723462891341884407e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.911094319717935974e+00 7.527819694041544551e-02 6.990498772948678941e+00 -2.716786971851232330e-02 3.225217207022877286e+00 -9.769367746483759510e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.903363357230864139e+00 7.534983483177629116e-02 6.992580469983920466e+00 -2.716173156085759099e-02 3.224237998446831455e+00 -9.814710619344779383e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.895627336157639675e+00 7.542182398794357312e-02 6.994668535794768438e+00 -2.715525606940851627e-02 3.223254283428321099e+00 -9.859497607440046232e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.887886238951230311e+00 7.549415833452260971e-02 6.996762980742031957e+00 -2.714844725828366792e-02 3.222266117253257178e+00 -9.903734752764157406e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.880140048517045415e+00 7.556683185139896619e-02 6.998863815367489138e+00 -2.714130912614088134e-02 3.221273554606127743e+00 -9.947428042048513455e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.872388748209326437e+00 7.563983857271990019e-02 7.000971050393391515e+00 -2.713384564783191330e-02 3.220276649575451344e+00 -9.990583407938210050e-03 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.864632321827542683e+00 7.571317258686910412e-02 7.003084696722128299e+00 -2.712606078391614772e-02 3.219275455659214913e+00 -1.003320672841528927e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.856870753612772873e+00 7.578682803643405075e-02 7.005204765436023884e+00 -2.711795847203950227e-02 3.218270025770294307e+00 -1.007530382798059974e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.849104028244166642e+00 7.586079911814742893e-02 7.007331267796356400e+00 -2.710954262689019290e-02 3.217260412241764733e+00 -1.011688047802788461e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.841332130835363401e+00 7.593508008283167410e-02 7.009464215242983798e+00 -2.710081714654162879e-02 3.216246666832238255e+00 -1.015794239656470262e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.833555046930955612e+00 7.600966523532645680e-02 7.011603619393598663e+00 -2.709178590235164844e-02 3.215228840731136906e+00 -1.019849524954877414e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.825772762502991142e+00 7.608454893439735300e-02 7.013749492042530065e+00 -2.708245274311481265e-02 3.214206984563884983e+00 -1.023854465084962986e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.817985263947447194e+00 7.615972559264896913e-02 7.015901845160170680e+00 -2.707282149811156627e-02 3.213181148397132425e+00 -1.027809616228706618e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.810192538080745095e+00 7.623518967641773614e-02 7.018060690891863906e+00 -2.706289596814206999e-02 3.212151381743893808e+00 -1.031715529486114565e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.802394572136305939e+00 7.631093570565010420e-02 7.020226041556503205e+00 -2.705267993045524025e-02 3.211117733568624732e+00 -1.035572750863543272e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.794591353761074259e+00 7.638695825378545579e-02 7.022397909645734515e+00 -2.704217714110765391e-02 3.210080252292326630e+00 -1.039381821284162885e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.786782871012086105e+00 7.646325194761939559e-02 7.024576307822627541e+00 -2.703139132673804471e-02 3.209038985797565857e+00 -1.043143276703592699e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.778969112353074422e+00 7.653981146715256589e-02 7.026761248920045055e+00 -2.702032618817278367e-02 3.207993981433432396e+00 -1.046857648111139058e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.771150066651047794e+00 7.661663154544486043e-02 7.028952745939602842e+00 -2.700898540466916201e-02 3.206945286020521202e+00 -1.050525461521914852e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.763325723172901149e+00 7.669370696845417834e-02 7.031150812050271703e+00 -2.699737262584316413e-02 3.205892945855849163e+00 -1.054147238090338487e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.755496071582074435e+00 7.677103257485798360e-02 7.033355460586529162e+00 -2.698549147257679748e-02 3.204837006717693448e+00 -1.057723494137713036e-02 -2.197634927914121905e-01 8.265805858279497986e-01 -1.407743990899950326e+01 -9.132818896365831662e+00
8.747661101935191752e+00 7.684860325587863916e-02 7.035566705046997882e+00 -2.697334554370086832e-02 3.203777513870444071e+00 -1.061254741121067484e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.739820761860000786e+00 7.692755399779314940e-02 7.037784279978084534e+00 -2.695550907375608707e-02 3.202715681211257603e+00 -1.062407384619342907e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.731975008992574061e+00 7.700652134416438588e-02 7.040007920774633554e+00 -2.693759277718495160e-02 3.201652705447306513e+00 -1.063540989611660298e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.724123848823708727e+00 7.708550325187316088e-02 7.042237642360356098e+00 -2.691959821330210112e-02 3.200588605500601869e+00 -1.064655788701462935e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.716267287014584753e+00 7.716449770555740273e-02 7.044473459697907280e+00 -2.690152692325529366e-02 3.199523400061706102e+00 -1.065752012184744205e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.708405329394956595e+00 7.724350271735093421e-02 7.046715387787557461e+00 -2.688338043156489332e-02 3.198457107592037829e+00 -1.066829888054896674e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.700537981961344869e+00 7.732251632662447138e-02 7.048963441665934582e+00 -2.686516024543148320e-02 3.197389746326163351e+00 -1.067889642028991767e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.692665250875263538e+00 7.740153659972488775e-02 7.051217636404659928e+00 -2.684686785408709961e-02 3.196321334274058401e+00 -1.068931497574049198e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.684787142461448894e+00 7.748056162971489469e-02 7.053477987108975888e+00 -2.682850472892601285e-02 3.195251889223349462e+00 -1.069955675925716998e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.676903663206109840e+00 7.755958953611372109e-02 7.055744508916385271e+00 -2.681007232364936849e-02 3.194181428741534656e+00 -1.070962396106710408e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.669014819755190615e+00 7.763861846463893102e-02 7.058017216995307486e+00 -2.679157207440970023e-02 3.193109970178188206e+00 -1.071951874945144614e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.661120618912647728e+00 7.771764658694935157e-02 7.060296126543753381e+00 -2.677300539995530054e-02 3.192037530667146239e+00 -1.072924327092762524e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.653221067638737551e+00 7.779667210038915259e-02 7.062581252788008968e+00 -2.675437370189178571e-02 3.190964127128673944e+00 -1.073879965041905915e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.645316173048312791e+00 7.787569322773461866e-02 7.064872610981408840e+00 -2.673567836601267039e-02 3.189889776271621624e+00 -1.074818999131660173e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.637405942409138504e+00 7.795470821694332197e-02 7.067170216403171779e+00 -2.671692076183937448e-02 3.188814494595567872e+00 -1.075741637571119361e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.629490383140215215e+00 7.803371534090222661e-02 7.069474084357156407e+00 -2.669810224201894094e-02 3.187738298392935654e+00 -1.076648086464378033e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.621569502810126906e+00 7.811271289717636179e-02 7.071784230170601759e+00 -2.667922414245172888e-02 3.186661203751090188e+00 -1.077538549828417624e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.613643309135396109e+00 7.819169920775882743e-02 7.074100669192884716e+00 -2.666028778243583267e-02 3.185583226554415059e+00 -1.078413229610722390e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.605711809978851434e+00 7.827067261882206251e-02 7.076423416794291654e+00 -2.664129446481116117e-02 3.184504382486373686e+00 -1.079272325706789708e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.597775013348016415e+00 7.834963150047043190e-02 7.078752488364807860e+00 -2.662224547610312145e-02 3.183424687031553013e+00 -1.080116035977537678e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.589832927393503681e+00 7.842857424649415932e-02 7.081087899312917600e+00 -2.660314208666591379e-02 3.182344155477689451e+00 -1.080944556266606911e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.581885560407419788e+00 7.850749927412480067e-02 7.083429665064431724e+00 -2.658398555108209757e-02 3.181262802917677490e+00 -1.081758080415029001e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.573932920821791370e+00 7.858640502379372894e-02 7.085777801061396985e+00 -2.656477710927969416e-02 3.180180644251569433e+00 -1.082556800268456507e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.565975017206993058e+00 7.866528995889225662e-02 7.088132322761034665e+00 -2.654551798577025820e-02 3.179097694188559142e+00 -1.083340905702575435e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.558011858270200278e+00 7.874415256553116138e-02 7.090493245634609032e+00 -2.652620938941186585e-02 3.178013967248941363e+00 -1.084110584643666053e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.550043452853849146e+00 7.882299135230148857e-02 7.092860585166298470e+00 -2.650685251355076877e-02 3.176929477766051502e+00 -1.084866023085408193e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.542069809934110580e+00 7.890180485003669975e-02 7.095234356852085256e+00 -2.648744853616313497e-02 3.175844239888191645e+00 -1.085607405105576580e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.534090938619380395e+00 7.898059161157640340e-02 7.097614576198658654e+00 -2.646799861999625872e-02 3.174758267580536142e+00 -1.086334912882632939e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.526106848148778283e+00 7.905935021153145947e-02 7.100001258722331343e+00 -2.644850391270919462e-02 3.173671574627023872e+00 -1.087048726712215238e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.518117547890664554e+00 7.913807924605063826e-02 7.102394419947972715e+00 -2.642896554701280876e-02 3.172584174632233189e+00 -1.087749025023523886e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.510123047341162206e+00 7.921677733258877807e-02 7.104794075407958154e+00 -2.640938464082825260e-02 3.171496081023239100e+00 -1.088435984395419789e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.502123356122698539e+00 7.929544310967702458e-02 7.107200240641152966e+00 -2.638976229802851223e-02 3.170407307051458901e+00 -1.089109779566617073e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.494118483982550316e+00 7.937407523669613718e-02 7.109612931191980678e+00 -2.637009960882213261e-02 3.169317865794485822e+00 -1.089770583448955617e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.486108440791412022e+00 7.945267239365011447e-02 7.112032162609454033e+00 -2.635039764904079096e-02 3.168227770157904910e+00 -1.090418567151492900e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.478093236541965894e+00 7.953123328094034716e-02 7.114457950446176682e+00 -2.633065748021706440e-02 3.167137032877086700e+00 -1.091053899996976238e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.470072881347478599e+00 7.960975661914132528e-02 7.116890310257356411e+00 -2.631088014972174371e-02 3.166045666518964907e+00 -1.091676749537628770e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.462047385440397917e+00 7.968824114877791354e-02 7.119329257599838812e+00 -2.629106669090046020e-02 3.164953683483799907e+00 -1.092287281570832741e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.454016759170967177e+00 7.976668563010419488e-02 7.121774808031148929e+00 -2.627121812320961161e-02 3.163861096006926221e+00 -1.092885660154711315e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.445981013005852134e+00 7.984508884288392394e-02 7.124226977108550685e+00 -2.625133545235157004e-02 3.162767916160482695e+00 -1.093472047623608896e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.437940157526782059e+00 7.992344958617254858e-02 7.126685780388119618e+00 -2.623141967040917844e-02 3.161674155855129786e+00 -1.094046604603470842e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.429894203429196153e+00 8.000176667810085518e-02 7.129151233423828060e+00 -2.621147175597951171e-02 3.160579826841749540e+00 -1.094609490027121518e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.421843161520907728e+00 8.008003895566027930e-02 7.131623351766650742e+00 -2.619149267448273727e-02 3.159484940713131795e+00 -1.095160861147708407e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.413787042720779041e+00 8.015826527449108896e-02 7.134102150963733457e+00 -2.617148337900075672e-02 3.158389508905650178e+00 -1.095700873546631357e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.405725858057403244e+00 8.023644450867234434e-02 7.136587646557586595e+00 -2.615144480977395908e-02 3.157293542700924771e+00 -1.096229681154416158e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.397659618667809411e+00 8.031457555051206565e-02 7.139079854085228938e+00 -2.613137789405079597e-02 3.156197053227462579e+00 -1.096747436268317479e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.389588335796169360e+00 8.039265731033877482e-02 7.141578789077340339e+00 -2.611128354621791367e-02 3.155100051462283783e+00 -1.097254289567113107e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.381512020792516893e+00 8.047068871629471654e-02 7.144084467057424170e+00 -2.609116266793019834e-02 3.154002548232532899e+00 -1.097750390125791509e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.373430685111486582e+00 8.054866871413067508e-02 7.146596903540986645e+00 -2.607101614823999214e-02 3.152904554217075273e+00 -1.098235885430139981e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.365344340311059668e+00 8.062659626700245663e-02 7.149116114034727687e+00 -2.605084486372551827e-02 3.151806079948078931e+00 -1.098710921391233067e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.357252998051318826e+00 8.070447035526899515e-02 7.151642114035744235e+00 -2.603064967861850459e-02 3.150707135812582660e+00 -1.099175642359822604e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.349156670093220711e+00 8.078228997629206820e-02 7.154174919030747759e+00 -2.601043144493096412e-02 3.149607732054048093e+00 -1.099630191140628377e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.341055368297372041e+00 8.086005414423767801e-02 7.156714544495293318e+00 -2.599019100258118456e-02 3.148507878773899371e+00 -1.100074709006529892e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.332949104622825232e+00 8.093776188987905629e-02 7.159261005893023722e+00 -2.596992917953959770e-02 3.147407585933048590e+00 -1.100509335712458389e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.324837891125879352e+00 8.101541226040182009e-02 7.161814318674943891e+00 -2.594964679244622999e-02 3.146306863353406591e+00 -1.100934209504481412e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.316721739958895299e+00 8.109300431921179220e-02 7.164374498278756498e+00 -2.592934464677115747e-02 3.145205720719388420e+00 -1.101349467133038405e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.308600663369119843e+00 8.117053714574344603e-02 7.166941560128162969e+00 -2.590902353638588340e-02 3.144104167579398368e+00 -1.101755243872013131e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.300474673697525674e+00 8.124800983526932197e-02 7.169515519632154721e+00 -2.588868424365841150e-02 3.143002213347299012e+00 -1.102151673532713629e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.292343783377658539e+00 8.132542149871113679e-02 7.172096392184312386e+00 -2.586832753957484660e-02 3.141899867303867389e+00 -1.102538888477487197e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.284208004934496827e+00 8.140277126245244743e-02 7.174684193162122803e+00 -2.584795418386016605e-02 3.140797138598236504e+00 -1.102917019633239092e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.276067350983318249e+00 8.148005826815299391e-02 7.177278937926302227e+00 -2.582756492509811000e-02 3.139694036249325304e+00 -1.103286196504853905e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.267921834228586064e+00 8.155728167256469374e-02 7.179880641820134635e+00 -2.580716050085021113e-02 3.138590569147253095e+00 -1.103646547188520850e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.259771467462837080e+00 8.163444064734917682e-02 7.182489320168822466e+00 -2.578674163777396403e-02 3.137486746054741538e+00 -1.103998198384963797e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.251616263565589193e+00 8.171153437889701332e-02 7.185104988278847138e+00 -2.576630905174012026e-02 3.136382575608504197e+00 -1.104341275412574347e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.243456235502247154e+00 8.178856206814853758e-02 7.187727661437341098e+00 -2.574586344794912648e-02 3.135278066320621448e+00 -1.104675902220450708e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.235291396323034974e+00 8.186552293041626793e-02 7.190357354911473209e+00 -2.572540552104667436e-02 3.134173226579904270e+00 -1.105002201401340811e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.227121759161926562e+00 8.194241619520903352e-02 7.192994083947843897e+00 -2.570493595535595921e-02 3.133068064653243834e+00 -1.105320294203331749e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.218947337235590567e+00 8.201924110605851581e-02 7.195637863771933596e+00 -2.568445542549535957e-02 3.131962588686953097e+00 -1.105630300537506668e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.210768143842345879e+00 8.209599692034763585e-02 7.198288709587565393e+00 -2.566396459605518529e-02 3.130856806708094631e+00 -1.105932338994642349e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.202584192361131343e+00 8.217268290913942730e-02 7.200946636576336601e+00 -2.564346412150345089e-02 3.129750726625794677e+00 -1.106226526859773601e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.194395496250479027e+00 8.224929835700736658e-02 7.203611659897055652e+00 -2.562295464629689434e-02 3.128644356232542556e+00 -1.106512980124680322e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.186202069047503471e+00 8.232584256186735450e-02 7.206283794685191424e+00 -2.560243680499181204e-02 3.127537703205476305e+00 -1.106791813500274980e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.178003924366896271e+00 8.240231483481115504e-02 7.208963056052329677e+00 -2.558191122235401946e-02 3.126430775107658988e+00 -1.107063140428896433e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.169801075899933096e+00 8.247871449994154114e-02 7.211649459085643699e+00 -2.556137851346790626e-02 3.125323579389340800e+00 -1.107327073096511273e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.161593537413493138e+00 8.255504089420889757e-02 7.214343018847372058e+00 -2.554083928384464144e-02 3.124216123389208288e+00 -1.107583722444823934e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.153381322749083893e+00 8.263129336724946150e-02 7.217043750374309674e+00 -2.552029412952947635e-02 3.123108414335623806e+00 -1.107833198183293469e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.145164445821876598e+00 8.270747128122510339e-02 7.219751668677305112e+00 -2.549974363720818385e-02 3.122000459347851642e+00 -1.108075608801059424e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.136942920619757658e+00 8.278357401066459287e-02 7.222466788740773858e+00 -2.547918838431261282e-02 3.120892265437271718e+00 -1.108311061578776818e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.128716761202381846e+00 8.285960094230650219e-02 7.225189125522214262e+00 -2.545862893912536479e-02 3.119783839508583068e+00 -1.108539662600359875e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.120485981700237943e+00 8.293555147494359459e-02 7.227918693951740359e+00 -2.543806586088487656e-02 3.118675188360993999e+00 -1.108761516764623055e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.112250596313725026e+00 8.301142501926883632e-02 7.230655508931624453e+00 -2.541749970007858850e-02 3.117566318689402483e+00 -1.108976727794961856e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.104010619312242980e+00 8.308722099772387903e-02 7.233399585335887672e+00 -2.539693099886672009e-02 3.116457237085568099e+00 -1.109185398247493348e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.095766065033284775e+00 8.316293884434870776e-02 7.236150938009886957e+00 -2.537636029073825697e-02 3.115347950039270675e+00 -1.109387629526641973e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.087516947881537632e+00 8.323857800463203838e-02 7.238909581769885193e+00 -2.535578810052640727e-02 3.114238463939456469e+00 -1.109583521897264911e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.079263282328001949e+00 8.331413793536322776e-02 7.241675531402622212e+00 -2.533521494450846623e-02 3.113128785075372384e+00 -1.109773174495864989e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.071005082909115558e+00 8.338961810448564105e-02 7.244448801664902682e+00 -2.531464133050481333e-02 3.112018919637688175e+00 -1.109956685341714766e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.062742364225879754e+00 8.346501799095150387e-02 7.247229407283186653e+00 -2.529406775797703871e-02 3.110908873719608447e+00 -1.110134151347893713e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.054475140943006650e+00 8.354033708457823948e-02 7.250017362953192546e+00 -2.527349471812521259e-02 3.109798653317973116e+00 -1.110305668332236921e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.046203427788066520e+00 8.361557488590623533e-02 7.252812683339509903e+00 -2.525292269398429421e-02 3.108688264334347195e+00 -1.110471331028197242e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.037927239550651137e+00 8.369073090605813614e-02 7.255615383075215696e+00 -2.523235216051967350e-02 3.107577712576100382e+00 -1.110631233095619834e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.029646591081537110e+00 8.376580466659948321e-02 7.258425476761504846e+00 -2.521178358472187311e-02 3.106467003757474199e+00 -1.110785467131431177e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.021361497291866982e+00 8.384079569940090793e-02 7.261242978967326067e+00 -2.519121742570039346e-02 3.105356143500641153e+00 -1.110934124680241705e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.013071973152333882e+00 8.391570354650167152e-02 7.264067904229027484e+00 -2.517065413477670779e-02 3.104245137336750116e+00 -1.111077296244862740e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
8.004778033692380390e+00 8.399052775997464804e-02 7.266900267050009354e+00 -2.515009415557641417e-02 3.103133990706964163e+00 -1.111215071296738251e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
7.996479693999399174e+00 8.406526790179275066e-02 7.269740081900384787e+00 -2.512953792412089479e-02 3.102022708963486419e+00 -1.111347538286289009e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
7.988176969217944290e+00 8.413992354369681514e-02 7.272587363216655554e+00 -2.510898586905641050e-02 3.100911297370575692e+00 -1.111474784651804437e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
7.979869874548956687e+00 8.421449426706559271e-02 7.275442125401420768e+00 -2.508843841204514910e-02 3.099799761105556328e+00 -1.111596896826522532e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
7.971558425248994162e+00 8.428897966278700582e-02 7.278304382823089114e+00 -2.506789596748910595e-02 3.098688105259816084e+00 -1.111713960252154118e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
7.963242636629468407e+00 8.436337933113011167e-02 7.281174149815572427e+00 -2.504735894252963294e-02 3.097576334839792001e+00 -1.111826059389755574e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
7.954922524055892730e+00 8.443769288161834252e-02 7.284051440677987266e+00 -2.502682773713489628e-02 3.096464454767946517e+00 -1.111933277729664285e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
7.946598102947135089e+00 8.451191993290416149e-02 7.286936269674358257e+00 -2.500630274418651905e-02 3.095352469883732915e+00 -1.112035697801350489e-02 -2.088895293304643130e-01 1.026277482237361038e+00 -1.356692366536734440e+01 -9.348960297668686081e+00
7.938269388774683577e+00 8.458606011264503677e-02 7.289828651033335660e+00 -2.498578434956541874e-02 3.094240384944551447e+00 -1.112133401183187063e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.929936008095659794e+00 8.466691495406869494e-02 7.292727774374675676e+00 -2.494873812000208968e-02 3.093132010755630823e+00 -1.104628304379920781e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.921597616948712783e+00 8.474701429900612093e-02 7.295632824530687621e+00 -2.491227432272262801e-02 3.092031101831225648e+00 -1.097202722221931291e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.913254274489974982e+00 8.482636842361088170e-02 7.298543808151857881e+00 -2.487638462099121123e-02 3.090937579104763078e+00 -1.089855760266035013e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.904906039116050387e+00 8.490498743422468519e-02 7.301460731404732840e+00 -2.484106079922752952e-02 3.089851364399057054e+00 -1.082586534138801036e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.896552968475173628e+00 8.498288127065167785e-02 7.304383599984790365e+00 -2.480629476362065239e-02 3.088772380416327401e+00 -1.075394169402042223e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.888195119478156769e+00 8.506005970934579774e-02 7.307312419128325409e+00 -2.477207852990938666e-02 3.087700550728257998e+00 -1.068277801548024077e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.879832548309170903e+00 8.513653236652968248e-02 7.310247193624049622e+00 -2.473840423194916330e-02 3.086635799766161536e+00 -1.061236575793138293e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.871465310436384755e+00 8.521230870126098034e-02 7.313187927825037349e+00 -2.470526411679108136e-02 3.085578052811312588e+00 -1.054269647001387228e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.863093460622393671e+00 8.528739801841335455e-02 7.316134625659548085e+00 -2.467265053686962945e-02 3.084527235985304205e+00 -1.047376179641343157e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.854717052934511834e+00 8.536180947160457166e-02 7.319087290642053212e+00 -2.464055595903298992e-02 3.083483276240552406e+00 -1.040555347577785082e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.846336140754908151e+00 8.543555206606523456e-02 7.322045925884150819e+00 -2.460897295396872325e-02 3.082446101350919232e+00 -1.033806334055079393e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.837950776790545859e+00 8.550863466143109048e-02 7.325010534104539950e+00 -2.457789419638472736e-02 3.081415639902373105e+00 -1.027128331580103894e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.829561013083009335e+00 8.558106597449285924e-02 7.327981117639511766e+00 -2.454731246949932999e-02 3.080391821283820164e+00 -1.020520541760725972e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.821166901018154149e+00 8.565285458187861523e-02 7.330957678452790560e+00 -2.451722065283698168e-02 3.079374575678002657e+00 -1.013982175310235330e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.812768491335589260e+00 8.572400892267466321e-02 7.333940218144916479e+00 -2.448761172917940376e-02 3.078363834052468384e+00 -1.007512451867159306e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.804365834138055291e+00 8.579453730100564113e-02 7.336928737963084757e+00 -2.445847878169335812e-02 3.077359528150710233e+00 -1.001110599908849354e-02 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.795958978900603853e+00 8.586444788854372123e-02 7.339923238809994643e+00 -2.442981498591916684e-02 3.076361590483325692e+00 -9.947758567199734350e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.787547974479662294e+00 8.593374872697359668e-02 7.342923721252872404e+00 -2.440161361851082497e-02 3.075369954319311816e+00 -9.885074681968942026e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.779132869121961669e+00 8.600244773040827129e-02 7.345930185532425050e+00 -2.437386804709980662e-02 3.074384553677470322e+00 -9.823046888366911492e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.770713710473287961e+00 8.607055268774187196e-02 7.348942631570979600e+00 -2.434657173172762382e-02 3.073405323317847326e+00 -9.761667816172820214e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.762290545587141821e+00 8.613807126496815514e-02 7.351961058981149932e+00 -2.431971822774023351e-02 3.072432198733336950e+00 -9.700930178610196047e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.753863420933228667e+00 8.620501100744032419e-02 7.354985467073808181e+00 -2.429330117504927347e-02 3.071465116141331997e+00 -9.640826772347319690e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.745432382405819105e+00 8.627137934208384262e-02 7.358015854865858074e+00 -2.426731430608319168e-02 3.070504012475462119e+00 -9.581350475685720611e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.736997475332005436e+00 8.633718357957248513e-02 7.361052221088289826e+00 -2.424175143988781950e-02 3.069548825377471868e+00 -9.522494248089069524e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.728558744479784970e+00 8.640243091644528306e-02 7.364094564193351289e+00 -2.421660647865582494e-02 3.068599493189118288e+00 -9.464251129518704703e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.720116234066053629e+00 8.646712843719117636e-02 7.367142882362117895e+00 -2.419187341396673158e-02 3.067655954944214169e+00 -9.406614238805847267e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.711669987764461887e+00 8.653128311628614788e-02 7.370197173511671807e+00 -2.416754631586567545e-02 3.066718150360739248e+00 -9.349576773718955292e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.703220048713126822e+00 8.659490182018360349e-02 7.373257435301857399e+00 -2.414361933906915281e-02 3.065786019833012688e+00 -9.293132009382486930e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.694766459522268676e+00 8.665799130927515082e-02 7.376323665142467512e+00 -2.412008671987887071e-02 3.064859504424010783e+00 -9.237273297585446574e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.686309262281678656e+00 8.672055823979814282e-02 7.379395860199588597e+00 -2.409694277059352269e-02 3.063938545857704199e+00 -9.181994066375667729e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.677848498568103253e+00 8.678260916571295391e-02 7.382474017402245181e+00 -2.407418188671859791e-02 3.063023086511522663e+00 -9.127287818395037056e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.669384209452506873e+00 8.684415054054017702e-02 7.385558133448809848e+00 -2.405179853670463136e-02 3.062113069408897825e+00 -9.073148130933168451e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.660916435507195921e+00 8.690518871915434151e-02 7.388648204812936271e+00 -2.402978726705653698e-02 3.061208438211855842e+00 -9.019568654506916056e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.652445216812880702e+00 8.696572995955208218e-02 7.391744227749941665e+00 -2.400814270037626708e-02 3.060309137213748976e+00 -8.966543112112045771e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.643970592965575683e+00 8.702578042457287388e-02 7.394846198302413853e+00 -2.398685952947312433e-02 3.059415111332009829e+00 -8.914065298897362252e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.635492603083422480e+00 8.708534618359237145e-02 7.397954112306092789e+00 -2.396593252448544695e-02 3.058526306101022385e+00 -8.862129080560981337e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.627011285813408925e+00 8.714443321418022248e-02 7.401067965395547787e+00 -2.394535652314110086e-02 3.057642667665069425e+00 -8.810728393403979841e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.618526679337951357e+00 8.720304740371918883e-02 7.404187753009424000e+00 -2.392512643579040518e-02 3.056764142771326576e+00 -8.759857242966793620e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.610038821381424512e+00 8.726119455100134203e-02 7.407313470396106325e+00 -2.390523724316185802e-02 3.055890678762989587e+00 -8.709509703359914409e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.601547749216541305e+00 8.731888036778169548e-02 7.410445112618663899e+00 -2.388568399139620255e-02 3.055022223572419815e+00 -8.659679916896938570e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.593053499670665119e+00 8.737611048030814731e-02 7.413582674560093011e+00 -2.386646179845871435e-02 3.054158725714407385e+00 -8.610362092607961107e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.584556109132016388e+00 8.743289043081847733e-02 7.416726150928309558e+00 -2.384756584474422014e-02 3.053300134279497424e+00 -8.561550506310069628e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.576055613555766399e+00 8.748922567900413449e-02 7.419875536260823523e+00 -2.382899137881389420e-02 3.052446398927369131e+00 -8.513239499220582110e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.567552048470076009e+00 8.754512160345256921e-02 7.423030824929758076e+00 -2.381073371370942895e-02 3.051597469880337421e+00 -8.465423477477501679e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.559045448981990489e+00 8.760058350305155450e-02 7.426192011146195426e+00 -2.379278822407659283e-02 3.050753297916869666e+00 -8.418096911615728997e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.550535849783288178e+00 8.765561659837360631e-02 7.429359088964894831e+00 -2.377515035100161503e-02 3.049913834365222343e+00 -8.371254335278357009e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.542023285156214563e+00 8.771022603302867926e-02 7.432532052288635782e+00 -2.375781559331300100e-02 3.049079031097124304e+00 -8.324890345268941630e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.533507788979125763e+00 8.776441687498975908e-02 7.435710894872436860e+00 -2.374077951421729032e-02 3.048248840521526670e+00 -8.278999600118266272e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.524989394732072512e+00 8.781819411789713870e-02 7.438895610327964647e+00 -2.372403773533154556e-02 3.047423215578454414e+00 -8.233576819875701447e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.516468135502255343e+00 8.787156268232945711e-02 7.442086192127372435e+00 -2.370758593715950255e-02 3.046602109732877040e+00 -8.188616785302247833e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.507944043989442484e+00 8.792452741705812647e-02 7.445282633607562595e+00 -2.369141986104815120e-02 3.045785476968702277e+00 -8.144114336904333465e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.499417152511267837e+00 8.797709310027057583e-02 7.448484927973932024e+00 -2.367553530225395206e-02 3.044973271782794644e+00 -8.100064374862200878e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.490887493008465015e+00 8.802926444077273371e-02 7.451693068304225065e+00 -2.365992811666966719e-02 3.044165449179079719e+00 -8.056461857625363959e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.482355097050028547e+00 8.808104607916916740e-02 7.454907047552366883e+00 -2.364459421305755912e-02 3.043361964662724795e+00 -8.013301801927091156e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.473819995838266728e+00 8.813244258901553607e-02 7.458126858551895388e+00 -2.362952955685910725e-02 3.042562774234350620e+00 -7.970579281691812443e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.465282220213824260e+00 8.818345847795587555e-02 7.461352494019781290e+00 -2.361473016851017848e-02 3.041767834384356828e+00 -7.928289427465724098e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.456741800660575237e+00 8.823409818883043432e-02 7.464583946559667282e+00 -2.360019211976635209e-02 3.040977102087263351e+00 -7.886427426071544039e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.448198767310485913e+00 8.828436610076789703e-02 7.467821208665414545e+00 -2.358591153866231721e-02 3.040190534796151756e+00 -7.844988519411981095e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.439653149948381561e+00 8.833426653025377995e-02 7.471064272724375677e+00 -2.357188460173478828e-02 3.039408090437151433e+00 -7.803968004531945668e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.431104978016636942e+00 8.838380373217773200e-02 7.474313131020551282e+00 -2.355810754000045235e-02 3.038629727403984848e+00 -7.763361232348705253e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.422554280619822364e+00 8.843298190086443245e-02 7.477567775737925082e+00 -2.354457663340578724e-02 3.037855404552597172e+00 -7.723163607502945421e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.414001086529237838e+00 8.848180517107905041e-02 7.480828198963325626e+00 -2.353128821201644696e-02 3.037085081195811220e+00 -7.683370587578008080e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.405445424187427683e+00 8.853027761902013126e-02 7.484094392689671693e+00 -2.351823865689053189e-02 3.036318717098083209e+00 -7.643977682337041619e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.396887321712580565e+00 8.857840326328775271e-02 7.487366348818744299e+00 -2.350542439479176571e-02 3.035556272470281591e+00 -7.604980453586664656e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.388326806902896671e+00 8.862618606583694270e-02 7.490644059164143442e+00 -2.349284190388761101e-02 3.034797707964548952e+00 -7.566374513965246941e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.379763907240879384e+00 8.867362993291239004e-02 7.493927515454127608e+00 -2.348048770643195240e-02 3.034042984669216736e+00 -7.528155527010282552e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.371198649897544364e+00 8.872073871596322658e-02 7.497216709334231233e+00 -2.346835837363392060e-02 3.033292064103763064e+00 -7.490319206051380442e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.362631061736605531e+00 8.876751621254516667e-02 7.500511632370142401e+00 -2.345645052185445570e-02 3.032544908213858914e+00 -7.452861313941945218e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.354061169318550917e+00 8.881396616719994253e-02 7.503812276050106256e+00 -2.344476081217967620e-02 3.031801479366431185e+00 -7.415777662486830284e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.345488998904700750e+00 8.886009227232397056e-02 7.507118631787683682e+00 -2.343328595255342317e-02 3.031061740344820787e+00 -7.379064111609078165e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.336914576461172288e+00 8.890589816901622866e-02 7.510430690924120078e+00 -2.342202269209440677e-02 3.030325654343965613e+00 -7.342716569300556349e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.328337927662804674e+00 8.895138744791275531e-02 7.513748444730828702e+00 -2.341096782671780313e-02 3.029593184965653219e+00 -7.306730990469059196e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.319759077897023403e+00 8.899656365000570279e-02 7.517071884411834937e+00 -2.340011819247090480e-02 3.028864296213831686e+00 -7.271103376989963667e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.311178052267630179e+00 8.904143026744466838e-02 7.520401001105970096e+00 -2.338947066965199259e-02 3.028138952489952462e+00 -7.235829776721453693e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.302594875598571456e+00 8.908599074432754783e-02 7.523735785889344108e+00 -2.337902217992885237e-02 3.027417118588398903e+00 -7.200906283194505146e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.294009572437606614e+00 8.913024847747159918e-02 7.527076229777370564e+00 -2.336876968529352436e-02 3.026698759691931251e+00 -7.166329035147666823e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.285422167059965481e+00 8.917420681717518061e-02 7.530422323727120393e+00 -2.335871019057118858e-02 3.025983841367216431e+00 -7.132094215705194439e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.276832683471918806e+00 8.921786906796178029e-02 7.533774058639334470e+00 -2.334884073788724007e-02 3.025272329560384055e+00 -7.098198052358613112e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.268241145414312321e+00 8.926123848931220850e-02 7.537131425360532155e+00 -2.333915841200346133e-02 3.024564190592645918e+00 -7.064636815888237185e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.259647576366051958e+00 8.930431829638377228e-02 7.540494414685100288e+00 -2.332966033416402837e-02 3.023859391155967469e+00 -7.031406820410383320e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.251051999547518001e+00 8.934711166071385158e-02 7.543863017357145928e+00 -2.332034366597617731e-02 3.023157898308772573e+00 -6.998504422460540518e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.242454437923974808e+00 8.938962171091607845e-02 7.547237224072732786e+00 -2.331120560948667098e-02 3.022459679471736216e+00 -6.965926020434830800e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.233854914208921016e+00 8.943185153336190296e-02 7.550617025481938249e+00 -2.330224340634560326e-02 3.021764702423617610e+00 -6.933668054132811551e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.225253450867411331e+00 8.947380417285222265e-02 7.554002412191069382e+00 -2.329345434007565677e-02 3.021072935297159034e+00 -6.901727003994527661e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.216650070119348115e+00 8.951548263327802069e-02 7.557393374764956206e+00 -2.328483573552923500e-02 3.020384346575046841e+00 -6.870099390612931060e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.208044793942725015e+00 8.955688987826859737e-02 7.560789903729185468e+00 -2.327638495821122283e-02 3.019698905085920426e+00 -6.838781774266433459e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.199437644076819964e+00 8.959802883182758915e-02 7.564191989572272234e+00 -2.326809941361395254e-02 3.019016580000426497e+00 -6.807770754457179337e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.190828642025343775e+00 8.963890237895709434e-02 7.567599622747775534e+00 -2.325997654656415670e-02 3.018337340827318194e+00 -6.777062969454971525e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.182217809059542546e+00 8.967951336627021097e-02 7.571012793676356267e+00 -2.325201384058166870e-02 3.017661157409603501e+00 -6.746655095846762658e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.173605166221252993e+00 8.971986460259216700e-02 7.574431492747778272e+00 -2.324420881724962792e-02 3.016987999920733632e+00 -6.716543848091643086e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.164990734325916044e+00 8.975995885955032061e-02 7.577855710322859650e+00 -2.323655903559598487e-02 3.016317838860838929e+00 -6.686725978081242000e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.156374533965541573e+00 8.979979887215325252e-02 7.581285436735368144e+00 -2.322906209148605308e-02 3.015650645053006951e+00 -6.657198274705474969e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.147756585511634064e+00 8.983938733935921406e-02 7.584720662293864102e+00 -2.322171561702591688e-02 3.014986389639604081e+00 -6.627957563423558969e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.139136909118075636e+00 8.987872692463415303e-02 7.588161377283496378e+00 -2.321451727997649039e-02 3.014325044078640214e+00 -6.599000705840227243e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.130515524723964660e+00 8.991782025649955323e-02 7.591607571967748491e+00 -2.320746478317797443e-02 3.013666580140175189e+00 -6.570324599287072007e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.121892452056414413e+00 8.995666992907022652e-02 7.595059236590136820e+00 -2.320055586398456909e-02 3.013010969902766067e+00 -6.541926176408945602e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.113267710633311758e+00 8.999527850258241812e-02 7.598516361375859951e+00 -2.319378829370919229e-02 3.012358185749957062e+00 -6.513802404755348989e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.104641319766033192e+00 9.003364850391228080e-02 7.601978936533405395e+00 -2.318715987707804099e-02 3.011708200366808974e+00 -6.485950286376746844e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.096013298562127147e+00 9.007178242708503701e-02 7.605446952256113669e+00 -2.318066845169478030e-02 3.011060986736469491e+00 -6.458366857425737288e-03 -1.708655993564582309e-01 1.724574918149515579e+00 -1.178175729361577773e+01 -1.010476065829427128e+01
7.087383665927951881e+00 9.010968273377495397e-02 7.608920398723691747e+00 -2.317431188751420401e-02 3.010416518136781683e+00 -6.431049187763014652e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
7.078751829449471344e+00 9.015783754007775097e-02 7.612398696197395509e+00 -2.315544340071187465e-02 3.009777995433494002e+00 -6.339571724738004427e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
7.070117217782486030e+00 9.020525453834042640e-02 7.615881249969682187e+00 -2.313708906895241280e-02 3.009148570609817774e+00 -6.249089734007914551e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
7.061479880688988686e+00 9.025194350865198278e-02 7.619368027547840150e+00 -2.311923846863609203e-02 3.008528144674757154e+00 -6.159592112985199513e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
7.052839867143060992e+00 9.029791406433758383e-02 7.622858996172473312e+00 -2.310188138710795799e-02 3.007916619740980124e+00 -6.071067890666903381e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
7.044197225345107505e+00 9.034317565572669295e-02 7.626354122833662430e+00 -2.308500781825053444e-02 3.007313899011753389e+00 -5.983506225789401479e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
7.035552002735802724e+00 9.038773757381760032e-02 7.629853374286645895e+00 -2.306860795817290699e-02 3.006719886768058014e+00 -5.896896405017969245e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
7.026904246009771704e+00 9.043160895384148856e-02 7.633356717067029784e+00 -2.305267220099392958e-02 3.006134488355886702e+00 -5.811227841170331712e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
7.018254001128990893e+00 9.047479877872917353e-02 7.636864117505544947e+00 -2.303719113471737120e-02 3.005557610173715144e+00 -5.726490071473359228e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
7.009601313335933170e+00 9.051731588248329574e-02 7.640375541742357335e+00 -2.302215553719685892e-02 3.004989159660147457e+00 -5.642672755852113156e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
7.000946227166449098e+00 9.055916895345901552e-02 7.643890955740949344e+00 -2.300755637218852845e-02 3.004429045281730826e+00 -5.559765675250447070e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.992288786462397709e+00 9.060036653755582092e-02 7.647410325301577494e+00 -2.299338478548936318e-02 3.003877176520935333e+00 -5.477758729982403624e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.983629034384025935e+00 9.064091704132325178e-02 7.650933616074323318e+00 -2.297963210115923360e-02 3.003333463864298558e+00 -5.396641938113666374e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.974967013422110007e+00 9.068082873498302388e-02 7.654460793571746358e+00 -2.296628981782471504e-02 3.002797818790731377e+00 -5.316405433872338840e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.966302765409852604e+00 9.072010975537014854e-02 7.657991823181146351e+00 -2.295334960506279290e-02 3.002270153759977855e+00 -5.237039466088346494e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.957636331534553520e+00 9.075876810879542067e-02 7.661526670176449727e+00 -2.294080329986264086e-02 3.001750382201233247e+00 -5.158534396660784289e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.948967752349048510e+00 9.079681167383166218e-02 7.665065299729730164e+00 -2.292864290316366446e-02 3.001238418501912086e+00 -5.080880699052527961e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.940297067782924323e+00 9.083424820402599686e-02 7.668607676922369443e+00 -2.291686057646808578e-02 3.000734177996566387e+00 -5.004068956811476808e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.931624317153516124e+00 9.087108533054037707e-02 7.672153766755871018e+00 -2.290544863852635171e-02 3.000237576955949947e+00 -4.928089862117783493e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.922949539176693534e+00 9.090733056472240226e-02 7.675703534162335195e+00 -2.289439956209373198e-02 2.999748532576226090e+00 -4.852934214356462855e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.914272771977429954e+00 9.094299130060866376e-02 7.679256944014603015e+00 -2.288370597075646551e-02 2.999266962968318406e+00 -4.778592918714779508e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.905594053100172047e+00 9.097807481736248925e-02 7.682813961136081282e+00 -2.287336063582590812e-02 2.998792787147398720e+00 -4.705056984803834830e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.896913419519005828e+00 9.101258828164809911e-02 7.686374550310254961e+00 -2.286335647329911305e-02 2.998325925022513161e+00 -4.632317525303780020e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.888230907647626466e+00 9.104653874994295126e-02 7.689938676289891362e+00 -2.285368654088437354e-02 2.997866297386342360e+00 -4.560365754632116596e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.879546553349114468e+00 9.107993317079030038e-02 7.693506303805953905e+00 -2.284434403509024228e-02 2.997413825905092644e+00 -4.489192987634537009e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.870860391945521783e+00 9.111277838699349818e-02 7.697077397576225444e+00 -2.283532228837661243e-02 2.996968433108518237e+00 -4.418790638297787586e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.862172458227274952e+00 9.114508113775389442e-02 7.700651922313650033e+00 -2.282661476636647924e-02 2.996530042380070036e+00 -4.349150218484049840e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.853482786462394394e+00 9.117684806075396220e-02 7.704229842734401146e+00 -2.281821506511698405e-02 2.996098577947171382e+00 -4.280263336686339695e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.844791410405538734e+00 9.120808569418722977e-02 7.707811123565686984e+00 -2.281011690844847450e-02 2.995673964871615969e+00 -4.212121696804452774e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.836098363306872372e+00 9.123880047873658694e-02 7.711395729553297329e+00 -2.280231414533022069e-02 2.995256129040086979e+00 -4.144717096940978701e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.827403677920764302e+00 9.126899875950247876e-02 7.714983625468892825e+00 -2.279480074732158010e-02 2.994844997154796573e+00 -4.078041428216938602e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.818707386514319957e+00 9.129868678788242986e-02 7.718574776117057112e+00 -2.278757080606735180e-02 2.994440496724243062e+00 -4.012086673606596494e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.810009520875747846e+00 9.132787072340330103e-02 7.722169146342104717e+00 -2.278061853084611607e-02 2.994042556054082205e+00 -3.946844906791019576e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.801310112322568102e+00 9.135655663550770744e-02 7.725766701034659789e+00 -2.277393824617039708e-02 2.993651104238113092e+00 -3.882308291029964997e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.792609191709663818e+00 9.138475050529583366e-02 7.729367405138007463e+00 -2.276752438943749693e-02 2.993266071149376817e+00 -3.818469078051685891e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.783906789437177842e+00 9.141245822722404712e-02 7.732971223654226733e+00 -2.276137150862986985e-02 2.992887387431363511e+00 -3.755319606960262017e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.775202935458257691e+00 9.143968561076139256e-02 7.736578121650107498e+00 -2.275547426006397506e-02 2.992514984489329066e+00 -3.692852303160069471e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.766497659286656585e+00 9.146643838200539667e-02 7.740188064262860657e+00 -2.274982740618650828e-02 2.992148794481717999e+00 -3.631059677297009559e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.757790990004187037e+00 9.149272218525811295e-02 7.743801016705627482e+00 -2.274442581341697481e-02 2.991788750311691558e+00 -3.569934324216137312e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.749082956268034117e+00 9.151854258456372515e-02 7.747416944272788264e+00 -2.273926445003561850e-02 2.991434785618759751e+00 -3.509468921935332292e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.740373586317929266e+00 9.154390506520873605e-02 7.751035812345079989e+00 -2.273433838411567653e-02 2.991086834770513736e+00 -3.449656230634663440e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.731662907983188227e+00 9.156881503518578269e-02 7.754657586394530178e+00 -2.272964278149899528e-02 2.990744832854460800e+00 -3.390489091661114465e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.722950948689619288e+00 9.159327782662214645e-02 7.758282231989205080e+00 -2.272517290381408789e-02 2.990408715669955697e+00 -3.331960426548340182e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.714237735466294765e+00 9.161729869717399888e-02 7.761909714797784687e+00 -2.272092410653567263e-02 2.990078419720230585e+00 -3.274063236051138505e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.705523294952200786e+00 9.164088283138725755e-02 7.765540000593963654e+00 -2.271689183708480025e-02 2.989753882204521318e+00 -3.216790599194322385e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.696807653402758298e+00 9.166403534202602343e-02 7.769173055260687022e+00 -2.271307163296870310e-02 2.989435041010286120e+00 -3.160135672335695044e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.688090836696222397e+00 9.168676127136962672e-02 7.772808844794218963e+00 -2.270945911995947766e-02 2.989121834705520175e+00 -3.104091688242831444e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.679372870339961743e+00 9.170906559247897494e-02 7.776447335308058761e+00 -2.270605001031077846e-02 2.988814202531158593e+00 -3.048651955183382355e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.670653779476622525e+00 9.173095321043318873e-02 7.780088493036700470e+00 -2.270284010101167316e-02 2.988512084393572632e+00 -2.993809856028619570e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.661933588890170732e+00 9.175242896353734412e-02 7.783732284339240692e+00 -2.269982527207689907e-02 2.988215420857152971e+00 -2.939558847369955555e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.653212323011829632e+00 9.177349762450207060e-02 7.787378675702844255e+00 -2.269700148487267810e-02 2.987924153136981786e+00 -2.885892458648169501e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.644490005925900888e+00 9.179416390159587935e-02 7.791027633746065995e+00 -2.269436478047737182e-02 2.987638223091589662e+00 -2.832804291295086541e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.635766661375477327e+00 9.181443243977083224e-02 7.794679125222037541e+00 -2.269191127807619612e-02 2.987357573215800421e+00 -2.780288017887457257e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.627042312768053556e+00 9.183430782176248142e-02 7.798333117021514660e+00 -2.268963717338926683e-02 2.987082146633657675e+00 -2.728337381312795958e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.618316983181027346e+00 9.185379456916460683e-02 7.801989576175801133e+00 -2.268753873713226510e-02 2.986811887091435302e+00 -2.676946193946940031e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.609590695367103308e+00 9.187289714347958436e-02 7.805648469859541194e+00 -2.268561231350902166e-02 2.986546738950728308e+00 -2.626108336843100549e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.600863471759593537e+00 9.189161994714495352e-02 7.809309765393390279e+00 -2.268385431873533309e-02 2.986286647181626286e+00 -2.575817758932177730e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.592135334477621456e+00 9.190996732453687867e-02 7.812973430246567652e+00 -2.268226123959332652e-02 2.986031557355965038e+00 -2.526068476234123988e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.583406305331229724e+00 9.192794356295118374e-02 7.816639432039289126e+00 -2.268082963201574487e-02 2.985781415640655911e+00 -2.476854571080139029e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.574676405826394010e+00 9.194555289356243222e-02 7.820307738545091425e+00 -2.267955611969950033e-02 2.985536168791094180e+00 -2.428170191345494465e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.565945657169943495e+00 9.196279949236182971e-02 7.823978317693041973e+00 -2.267843739274784734e-02 2.985295764144641151e+00 -2.380009549692778479e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.557214080274391677e+00 9.197968748107436532e-02 7.827651137569843875e+00 -2.267747020634061639e-02 2.985060149614184422e+00 -2.332366922825371020e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.548481695762681021e+00 9.199622092805581630e-02 7.831326166421838764e+00 -2.267665137943185305e-02 2.984829273681769202e+00 -2.285236650750951341e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.539748523972835237e+00 9.201240384917021287e-02 7.835003372656907494e+00 -2.267597779347431397e-02 2.984603085392305566e+00 -2.238613136054854857e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.531014584962532510e+00 9.202824020864815158e-02 7.838682724846268712e+00 -2.267544639117024391e-02 2.984381534347345877e+00 -2.192490843183095891e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.522279898513589913e+00 9.204373391992662357e-02 7.842364191726191258e+00 -2.267505417524786487e-02 2.984164570698934593e+00 -2.146864297734877181e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.513544484136371437e+00 9.205888884647070447e-02 7.846047742199604436e+00 -2.267479820726302914e-02 2.983952145143527357e+00 -2.101728085764416592e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.504808361074110756e+00 9.207370880257773060e-02 7.849733345337624790e+00 -2.267467560642551921e-02 2.983744208915980689e+00 -2.057076853091919285e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.496071548307159382e+00 9.208819755416428054e-02 7.853420970380994071e+00 -2.267468354844945355e-02 2.983540713783608744e+00 -2.012905304623531424e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.487334064557154889e+00 9.210235881953655890e-02 7.857110586741431035e+00 -2.267481926442730181e-02 2.983341612040309787e+00 -1.969208203680117546e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.478595928291118078e+00 9.211619627014448752e-02 7.860802164002902437e+00 -2.267508003972699276e-02 2.983146856500755728e+00 -1.925980371334700281e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.469857157725469321e+00 9.212971353132005936e-02 7.864495671922813180e+00 -2.267546321291164999e-02 2.982956400494651383e+00 -1.883216685758416688e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.461117770829980067e+00 9.214291418300023240e-02 7.868191080433120099e+00 -2.267596617468145212e-02 2.982770197861056349e+00 -1.840912081574836833e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.452377785331646187e+00 9.215580176043489113e-02 7.871888359641369348e+00 -2.267658636683716339e-02 2.982588202942772160e+00 -1.799061549222501916e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.443637218718497373e+00 9.216837975488015311e-02 7.875587479831660964e+00 -2.267732128126489013e-02 2.982410370580791614e+00 -1.757660134325542307e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.434896088243335477e+00 9.218065161427750620e-02 7.879288411465542374e+00 -2.267816845894157426e-02 2.982236656108812056e+00 -1.716702937072233683e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.426154410927406246e+00 9.219262074391906814e-02 7.882991125182835290e+00 -2.267912548896084193e-02 2.982067015347809047e+00 -1.676185111601360489e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.417412203564004436e+00 9.220429050709934293e-02 7.886695591802390659e+00 -2.268019000757873563e-02 2.981901404600672212e+00 -1.636101865396253621e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.408669482722017641e+00 9.221566422575382116e-02 7.890401782322785884e+00 -2.268135969727893414e-02 2.981739780646900595e+00 -1.596448458686373700e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.399926264749403515e+00 9.222674518108478492e-02 7.894109667922953655e+00 -2.268263228585703367e-02 2.981582100737357965e+00 -1.557220203856316378e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.391182565776608371e+00 9.223753661417458116e-02 7.897819219962750381e+00 -2.268400554552350845e-02 2.981428322589085411e+00 -1.518412464862116482e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.382438401719920051e+00 9.224804172658676582e-02 7.901530409983469561e+00 -2.268547729202495533e-02 2.981278404380174774e+00 -1.480020656654732402e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.373693788284770179e+00 9.225826368095536856e-02 7.905243209708294749e+00 -2.268704538378321645e-02 2.981132304744696260e+00 -1.442040244610594702e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.364948740968967122e+00 9.226820560156252793e-02 7.908957591042695690e+00 -2.268870772105204339e-02 2.980989982767684676e+00 -1.404466743969104252e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.356203275065881009e+00 9.227787057490494105e-02 7.912673526074774699e+00 -2.269046224509089354e-02 2.980851397980181172e+00 -1.367295719276969941e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.347457405667569219e+00 9.228726165024926653e-02 7.916390987075558883e+00 -2.269230693735553930e-02 2.980716510354329607e+00 -1.330522783839277771e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.338711147667844159e+00 9.229638184017678604e-02 7.920109946499239939e+00 -2.269423981870511559e-02 2.980585280298527984e+00 -1.294143599177183766e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.329964515765291289e+00 9.230523412111762971e-02 7.923830376983367785e+00 -2.269625894862526208e-02 2.980457668652634062e+00 -1.258153874492129671e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.321217524466234750e+00 9.231382143387482919e-02 7.927552251348997103e+00 -2.269836242446703067e-02 2.980333636683222931e+00 -1.222549366136479066e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.312470188087645262e+00 9.232214668413833702e-02 7.931275542600785933e+00 -2.270054838070123884e-02 2.980213146078899200e+00 -1.187325877090474827e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.303722520760005388e+00 9.233021274298944259e-02 7.935000223927051621e+00 -2.270281498818791516e-02 2.980096158945659379e+00 -1.152479256445422279e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.294974536430117062e+00 9.233802244739562626e-02 7.938726268699781485e+00 -2.270516045346056277e-02 2.979982637802306655e+00 -1.118005398893003304e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.286226248863867383e+00 9.234557860069622648e-02 7.942453650474605276e+00 -2.270758301802490442e-02 2.979872545575916298e+00 -1.083900244220628584e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.277477671648941104e+00 9.235288397307907238e-02 7.946182342990725012e+00 -2.271008095767180351e-02 2.979765845597350360e+00 -1.050159776812739079e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.268728818197487840e+00 9.235994130204831787e-02 7.949912320170807511e+00 -2.271265258180410820e-02 2.979662501596823443e+00 -1.016780025157966970e-03 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.259979701748743963e+00 9.236675329288367153e-02 7.953643556120836955e+00 -2.271529623277706439e-02 2.979562477699516876e+00 -9.837570613620710575e-04 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.251230335371610103e+00 9.237332261909125819e-02 7.957376025129932806e+00 -2.271801028525207572e-02 2.979465738421239962e+00 -9.510870006665616237e-04 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.242480731967180674e+00 9.237965192284632032e-02 7.961109701670134875e+00 -2.272079314556349483e-02 2.979372248664140965e+00 -9.187660009729312679e-04 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.233730904271234330e+00 9.238574381542784264e-02 7.964844560396148410e+00 -2.272364325109819602e-02 2.979281973712464726e+00 -8.867902623724128975e-04 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.224980864856677343e+00 9.239160087764548834e-02 7.968580576145063432e+00 -2.272655906968765183e-02 2.979194879228357351e+00 -8.551560266811835580e-04 -1.345210480022415722e-01 2.392031059221681133e+00 -1.007543523030010135e+01 -1.082718002389698064e+01
6.216230626135949677e+00 9.239722566025879158e-02 7.972317723936035883e+00 -2.272953909901226019e-02 2.979110931247715310e+00 -8.238595769809385324e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.207479974340648354e+00 9.240661446725551009e-02 7.976055845884816975e+00 -2.272929020530113989e-02 2.979031007918890861e+00 -7.746984459131873307e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.198728700525089508e+00 9.241564161228321694e-02 7.979794776314584226e+00 -2.272916336688556027e-02 2.978955973370549515e+00 -7.260829602254016517e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.189976824017239032e+00 9.242431127137706870e-02 7.983534478877934326e+00 -2.272915577758410910e-02 2.978885773339174481e+00 -6.780071104896216857e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.181224363882506623e+00 9.243262756843494132e-02 7.987274917476153924e+00 -2.272926469168322361e-02 2.978820354158904227e+00 -6.304649529220847327e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.172471338928134266e+00 9.244059457602576968e-02 7.991016056260144218e+00 -2.272948742264765259e-02 2.978759662755002591e+00 -5.834506086599986017e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.163717767707502126e+00 9.244821631618055369e-02 7.994757859631258512e+00 -2.272982134185842079e-02 2.978703646637404390e+00 -5.369582630473573653e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.154963668524347398e+00 9.245549676116676663e-02 7.998500292242045617e+00 -2.273026387737769188e-02 2.978652253894328528e+00 -4.909821649296343448e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.146209059436904987e+00 9.246243983424644319e-02 8.002243318996912436e+00 -2.273081251273996808e-02 2.978605433185963491e+00 -4.455166259571904539e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.137453958261968268e+00 9.246904941041851622e-02 8.005986905052697722e+00 -2.273146478576903995e-02 2.978563133738221236e+00 -4.005560198972436749e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.128698382578869897e+00 9.247532931714569360e-02 8.009731015819172129e+00 -2.273221828742016254e-02 2.978525305336559459e+00 -3.560947819542461417e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.119942349733389797e+00 9.248128333506648591e-02 8.013475616959453873e+00 -2.273307066064689935e-02 2.978491898319871378e+00 -3.121274080985218693e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.111185876841585873e+00 9.248691519869257915e-02 8.017220674390351576e+00 -2.273401959929211014e-02 2.978462863574442565e+00 -2.686484544030213074e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.102428980793551005e+00 9.249222859709214928e-02 8.020966154282630711e+00 -2.273506284700256563e-02 2.978438152527973948e+00 -2.256525363880525865e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.093671678257101654e+00 9.249722717455924337e-02 8.024712023061212562e+00 -2.273619819616669660e-02 2.978417717143669208e+00 -1.831343283738536335e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.084913985681392745e+00 9.250191453126992147e-02 8.028458247405305670e+00 -2.273742348687496709e-02 2.978401509914385681e+00 -1.410885628408725299e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.076155919300467723e+00 9.250629422392518675e-02 8.032204794248464452e+00 -2.273873660590239321e-02 2.978389483856851871e+00 -9.951002979762709464e-05 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.067397495136737540e+00 9.251036976638128684e-02 8.035951630778590982e+00 -2.274013548571274246e-02 2.978381592505944919e+00 -5.839357615601836342e-05 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.058638729004395707e+00 9.251414463026760848e-02 8.039698724437867483e+00 -2.274161810348393487e-02 2.978377789909031126e+00 -1.773410511397561210e-05 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.049879636512768499e+00 9.251762224559255399e-02 8.043446042922637318e+00 -2.274318248015421567e-02 2.978378030620368211e+00 2.247342445468619477e-05 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.041120233069602996e+00 9.252080600133757993e-02 8.047193554183216690e+00 -2.274482667948863474e-02 2.978382269695567963e+00 6.223399860331256116e-05 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.032360533884291165e+00 9.252369924603992546e-02 8.050941226423661945e+00 -2.274654880716541275e-02 2.978390462686118845e+00 1.015525489084719859e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.023600553971037108e+00 9.252630528836412738e-02 8.054689028101474690e+00 -2.274834700988176070e-02 2.978402565633967214e+00 1.404339530591449249e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.014840308151959469e+00 9.252862739766268274e-02 8.058436927927255411e+00 -2.275021947447875351e-02 2.978418535066158945e+00 1.788830354391470205e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
6.006079811060141438e+00 9.253066880452616438e-02 8.062184894864310891e+00 -2.275216442708483805e-02 2.978438327989537004e+00 2.169045677028904435e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.997319077142618582e+00 9.253243270132302523e-02 8.065932898128208350e+00 -2.275418013227756969e-02 2.978461901885496310e+00 2.545032693445858051e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.988558120663316942e+00 9.253392224272934119e-02 8.069680907186285168e+00 -2.275626489226321644e-02 2.978489214704797661e+00 2.916838082609837964e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.979796955705929840e+00 9.253514054624879803e-02 8.073428891757108872e+00 -2.275841704607383179e-02 2.978520224862434063e+00 3.284508013077538620e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.971035596176746729e+00 9.253609069272310250e-02 8.077176821809901597e+00 -2.276063496878141801e-02 2.978554891232555235e+00 3.648088148495940439e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.962274055807427864e+00 9.253677572683308150e-02 8.080924667563913033e+00 -2.276291707072882961e-02 2.978593173143445405e+00 4.007623653041646672e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.953512348157726564e+00 9.253719865759076069e-02 8.084672399487759620e+00 -2.276526179677706291e-02 2.978635030372556169e+00 4.363159196799359387e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.944750486618160856e+00 9.253736245882253353e-02 8.088419988298721108e+00 -2.276766762556856408e-02 2.978680423141590872e+00 4.714738961080368719e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.935988484412638932e+00 9.253727006964374002e-02 8.092167404962001598e+00 -2.277013306880622950e-02 2.978729312111644933e+00 5.062406643681922197e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.927226354601034863e+00 9.253692439492482158e-02 8.095914620689947938e+00 -2.277265667054775497e-02 2.978781658378395036e+00 5.406205464088303025e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.918464110081715468e+00 9.253632830574920476e-02 8.099661606941245040e+00 -2.277523700651503183e-02 2.978837423467343370e+00 5.746178168614444028e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.909701763594022772e+00 9.253548463986324690e-02 8.103408335420065001e+00 -2.277787268341822588e-02 2.978896569329109845e+00 6.082367035492872512e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.900939327720710281e+00 9.253439620211832695e-02 8.107154778075193136e+00 -2.278056233829426486e-02 2.978959058334778032e+00 6.414813879904769384e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.892176814890336622e+00 9.253306576490528956e-02 8.110900907099120261e+00 -2.278330463785940840e-02 2.979024853271288187e+00 6.743560058955902015e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.883414237379612999e+00 9.253149606858143694e-02 8.114646694927101223e+00 -2.278609827787561604e-02 2.979093917336882669e+00 7.068646476598185440e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.874651607315708901e+00 9.252968982189024860e-02 8.118392114236192114e+00 -2.278894198253039044e-02 2.979166214136596658e+00 7.390113588497595077e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.865888936678518739e+00 9.252764970237399578e-02 8.122137137944255514e+00 -2.279183450382984630e-02 2.979241707677801276e+00 7.708001406849147603e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.857126237302883176e+00 9.252537835677943079e-02 8.125881739208935528e+00 -2.279477462100469934e-02 2.979320362365792452e+00 8.022349505139648226e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.848363520880773159e+00 9.252287840145666242e-02 8.129625891426620399e+00 -2.279776113992890152e-02 2.979402142999426406e+00 8.333197022858887396e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.839600798963433981e+00 9.252015242275141160e-02 8.133369568231369584e+00 -2.280079289255066907e-02 2.979487014766804442e+00 8.640582670159956992e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.830838082963492930e+00 9.251720297739085552e-02 8.137112743493819522e+00 -2.280386873633561198e-02 2.979574943241001250e+00 8.944544732469335421e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.822075384157023414e+00 9.251403259286306024e-02 8.140855391320073409e+00 -2.280698755372173939e-02 2.979665894375841617e+00 9.245121075047394322e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.813312713685579780e+00 9.251064376779030707e-02 8.144597486050566104e+00 -2.281014825158607373e-02 2.979759834501720661e+00 9.542349147499937278e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.804550082558190383e+00 9.250703897229634043e-02 8.148339002258905950e+00 -2.281334976072260656e-02 2.979856730321470248e+00 9.836265988241404794e-04 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.795787501653316909e+00 9.250322064836771774e-02 8.152079914750702372e+00 -2.281659103533139818e-02 2.979956548906268488e+00 1.012690822891033210e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.787024981720779948e+00 9.249919121020941382e-02 8.155820198562377499e+00 -2.281987105251854359e-02 2.980059257691594077e+00 1.041431209873765716e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.778262533383649036e+00 9.249495304459473544e-02 8.159559828959949357e+00 -2.282318881180678619e-02 2.980164824473224616e+00 1.069851342886846005e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.769500167140099833e+00 9.249050851120975414e-02 8.163298781437815066e+00 -2.282654333465658145e-02 2.980273217403276220e+00 1.097954765663769526e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.760737893365238449e+00 9.248585994299229895e-02 8.167037031717502060e+00 -2.282993366399732604e-02 2.980384404986286651e+00 1.125744982980047323e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.751975722312894668e+00 9.248100964646570332e-02 8.170774555746417533e+00 -2.283335886376859983e-02 2.980498356075341526e+00 1.153225461071745363e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.743213664117381434e+00 9.247595990206737560e-02 8.174511329696574791e+00 -2.283681801847117429e-02 2.980615039868239613e+00 1.180399628049584940e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.734451728795227687e+00 9.247071296447229027e-02 8.178247329963314272e+00 -2.284031023272757588e-02 2.980734425903701634e+00 1.207270874308661148e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.725689926246876560e+00 9.246527106291153875e-02 8.181982533164006810e+00 -2.284383463085202376e-02 2.980856484057619493e+00 1.233842552933827816e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.716928266258356039e+00 9.245963640148606444e-02 8.185716916136744459e+00 -2.284739035642951305e-02 2.980981184539344575e+00 1.260117980100800917e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.708166758502921212e+00 9.245381115947558237e-02 8.189450455939025986e+00 -2.285097657190388390e-02 2.981108497888016906e+00 1.286100435473029255e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.699405412542665417e+00 9.244779749164293292e-02 8.193183129846428159e+00 -2.285459245817465443e-02 2.981238394968933392e+00 1.311793162594382953e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.690644237830108310e+00 9.244159752853384204e-02 8.196914915351266373e+00 -2.285823721420244745e-02 2.981370846969956023e+00 1.337199369277706357e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.681883243709751952e+00 9.243521337677221283e-02 8.200645790161249948e+00 -2.286191005662280978e-02 2.981505825397956944e+00 1.362322227989281979e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.673122439419611140e+00 9.242864711935111499e-02 8.204375732198124993e+00 -2.286561021936828197e-02 2.981643302075303925e+00 1.387164876229254277e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.664361834092720649e+00 9.242190081591943052e-02 8.208104719596313714e+00 -2.286933695329850316e-02 2.981783249136382263e+00 1.411730416908056184e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.655601436758613154e+00 9.241497650306432221e-02 8.211832730701546623e+00 -2.287308952583820207e-02 2.981925639024153973e+00 1.436021918718884387e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.646841256344772297e+00 9.240787619458964985e-02 8.215559744069480530e+00 -2.287686722062289360e-02 2.982070444486754734e+00 1.460042416506268431e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.638081301678062651e+00 9.240060188179027856e-02 8.219285738464320090e+00 -2.288066933715214232e-02 2.982217638574128138e+00 1.483794911630774861e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.629321581486135706e+00 9.239315553372251522e-02 8.223010692857428694e+00 -2.288449519045018810e-02 2.982367194634694130e+00 1.507282372329890206e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.620562104398809211e+00 9.238553909747064530e-02 8.226734586425939355e+00 -2.288834411073381939e-02 2.982519086312055201e+00 1.530507734075125734e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.611802878949426088e+00 9.237775449840968101e-02 8.230457398551351389e+00 -2.289221544308732426e-02 2.982673287541737661e+00 1.553473899925383438e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.603043913576189361e+00 9.236980364046436243e-02 8.234179108818132420e+00 -2.289610854714434901e-02 2.982829772547967551e+00 1.576183740876625121e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.594285216623474000e+00 9.236168840636457822e-02 8.237899697012316835e+00 -2.290002279677656044e-02 2.982988515840482080e+00 1.598640096207884888e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.585526796343118328e+00 9.235341065789713644e-02 8.241619143120091806e+00 -2.290395757978891389e-02 2.983149492211374376e+00 1.620845773823663015e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.576768660895693230e+00 9.234497223615407979e-02 8.245337427326393964e+00 -2.290791229762144041e-02 2.983312676731973312e+00 1.642803550592741510e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.568010818351748270e+00 9.233637496177750370e-02 8.249054530013490094e+00 -2.291188636505736911e-02 2.983478044749757085e+00 1.664516172683459761e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.559253276693040924e+00 9.232762063520105755e-02 8.252770431759572034e+00 -2.291587920993747030e-02 2.983645571885299663e+00 1.685986355895486904e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.550496043813742730e+00 9.231871103688808755e-02 8.256485113337332038e+00 -2.291989027288050124e-02 2.983815234029250085e+00 1.707216785988128430e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.541739127521625896e+00 9.230964792756649051e-02 8.260198555712552348e+00 -2.292391900700957788e-02 2.983987007339345077e+00 1.728210119005204552e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.532982535539230362e+00 9.230043304846045904e-02 8.263910740042687664e+00 -2.292796487768441333e-02 2.984160868237453190e+00 1.748968981596535875e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.524226275505013106e+00 9.229106812151902095e-02 8.267621647675447605e+00 -2.293202736223922539e-02 2.984336793406651367e+00 1.769495971336071741e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.515470354974476130e+00 9.228155484964151167e-02 8.271331260147380959e+00 -2.293610594972625427e-02 2.984514759788333471e+00 1.789793657036696344e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.506714781421278460e+00 9.227189491690000744e-02 8.275039559182459925e+00 -2.294020014066473073e-02 2.984694744579349468e+00 1.809864579061748859e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.497959562238327713e+00 9.226208998875881639e-02 8.278746526690660801e+00 -2.294430944679519760e-02 2.984876725229176575e+00 1.829711249633289875e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.489204704738855689e+00 9.225214171229102755e-02 8.282452144766557112e+00 -2.294843339083907016e-02 2.985060679437118836e+00 1.849336153137148614e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.480450216157477072e+00 9.224205171639220102e-02 8.286156395687902076e+00 -2.295257150626330359e-02 2.985246585149540888e+00 1.868741746424784547e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.471696103651227716e+00 9.223182161199119933e-02 8.289859261914218180e+00 -2.295672333705009102e-02 2.985434420557127044e+00 1.887930459111996154e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.462942374300589599e+00 9.222145299225831261e-02 8.293560726085390300e+00 -2.296088843747145711e-02 2.985624164092174571e+00 1.906904693874509563e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.454189035110498018e+00 9.221094743281060824e-02 8.297260771020257053e+00 -2.296506637186865665e-02 2.985815794425913605e+00 1.925666826740478083e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.445436093011333689e+00 9.220030649191461591e-02 8.300959379715212805e+00 -2.296925671443628136e-02 2.986009290465855948e+00 1.944219207379925584e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.436683554859894407e+00 9.218953171068637598e-02 8.304656535342799017e+00 -2.297345904901094624e-02 2.986204631353175376e+00 1.962564159391164739e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.427931427440359613e+00 9.217862461328894808e-02 8.308352221250315139e+00 -2.297767296886449317e-02 2.986401796460112834e+00 1.980703980584220484e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.419179717465231860e+00 9.216758670712729695e-02 8.312046420958417059e+00 -2.298189807650160080e-02 2.986600765387413148e+00 1.998640943261288400e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.410428431576265851e+00 9.215641948304072184e-02 8.315739118159729770e+00 -2.298613398346169290e-02 2.986801517961787500e+00 2.016377294494262062e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.401677576345385035e+00 9.214512441549281563e-02 8.319430296717463591e+00 -2.299038031012507963e-02 2.987004034233404326e+00 2.033915256399352993e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.392927158275581334e+00 9.213370296275900928e-02 8.323119940664026828e+00 -2.299463668552321344e-02 2.987208294473406855e+00 2.051257026408838998e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.384177183801801547e+00 9.212215656711171541e-02 8.326808034199650876e+00 -2.299890274715300775e-02 2.987414279171458631e+00 2.068404777539965388e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.375427659291818649e+00 9.211048665500315424e-02 8.330494561691013544e+00 -2.300317814079508305e-02 2.987621969033315672e+00 2.085360658661029442e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.366678591047091551e+00 9.209869463724587590e-02 8.334179507669873033e+00 -2.300746252033591607e-02 2.987831344978423509e+00 2.102126794754676734e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.357929985303609755e+00 9.208678190919093731e-02 8.337862856831700142e+00 -2.301175554759374298e-02 2.988042388137543526e+00 2.118705287178439256e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.349181848232726466e+00 9.207474985090398356e-02 8.341544594034324689e+00 -2.301605689214819908e-02 2.988255079850401952e+00 2.135098213922537874e-03 -1.233570887670393523e-01 2.597043848383354447e+00 -9.551305640580988410e+00 -1.104907452739761808e+01
5.340434185941976608e+00 9.206259982733901170e-02 8.345224704296574814e+00 -2.302036623117357031e-02 2.988469401663365943e+00 2.151307629864982092e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.331687277442994422e+00 9.204549623570790207e-02 8.348903341698742153e+00 -2.302877817213828254e-02 2.988684228194569137e+00 2.145237358246172236e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.322941395941233722e+00 9.202843758480057368e-02 8.352580672128958383e+00 -2.303715235585178725e-02 2.988898451989278282e+00 2.139252715621787863e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.314196538809885517e+00 9.201142329157176170e-02 8.356256698390028603e+00 -2.304548903612423788e-02 2.989112081555307388e+00 2.133352602512811596e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.305452703451586594e+00 9.199445278018691941e-02 8.359931423222024094e+00 -2.305378846510948779e-02 2.989325125291189433e+00 2.127535932744984391e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.296709887298115760e+00 9.197752548194233768e-02 8.363604849303282407e+00 -2.306205089330625943e-02 2.989537591487497981e+00 2.121801633290656443e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.287968087810095419e+00 9.196064083518609711e-02 8.367276979251379032e+00 -2.307027656955967440e-02 2.989749488328155014e+00 2.116148644112528926e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.279227302476693140e+00 9.194379828523974174e-02 8.370947815624104393e+00 -2.307846574106316509e-02 2.989960823891721464e+00 2.110575918009260140e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.270487528815324119e+00 9.192699728432081330e-02 8.374617360920408871e+00 -2.308661865336072636e-02 2.990171606152674411e+00 2.105082420462919129e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.261748764371357190e+00 9.191023729146613475e-02 8.378285617581342493e+00 -2.309473555034951761e-02 2.990381842982666072e+00 2.099667129488256862e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.253011006717826170e+00 9.189351777245589881e-02 8.381952587990982195e+00 -2.310281667428278757e-02 2.990591542151770810e+00 2.094329035483779352e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.244274253455136758e+00 9.187683819973847810e-02 8.385618274477344869e+00 -2.311086226577310429e-02 2.990800711329716588e+00 2.089067141084594969e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.235538502210782319e+00 9.186019805235606794e-02 8.389282679313279090e+00 -2.311887256379589750e-02 2.991009358087099557e+00 2.083880461017019459e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.226803750639056112e+00 9.184359681587103696e-02 8.392945804717358627e+00 -2.312684780569329232e-02 2.991217489896587978e+00 2.078768021954910047e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.218069996420771517e+00 9.182703398229301317e-02 8.396607652854751080e+00 -2.313478822717821362e-02 2.991425114134108387e+00 2.073728862377716489e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.209337237262979592e+00 9.181050905000677498e-02 8.400268225838075864e+00 -2.314269406233876447e-02 2.991632238080019768e+00 2.068762032430219566e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.200605470898691962e+00 9.179402152370082224e-02 8.403927525728255077e+00 -2.315056554364285785e-02 2.991838868920273509e+00 2.063866593783940558e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.191874695086603708e+00 9.177757091429671055e-02 8.407585554535350170e+00 -2.315840290194309467e-02 2.992045013747557825e+00 2.059041619500202175e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.183144907610819807e+00 9.176115673887907942e-02 8.411242314219380845e+00 -2.316620636648188472e-02 2.992250679562431959e+00 2.054286193894818389e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.174416106280585126e+00 9.174477852062642991e-02 8.414897806691138626e+00 -2.317397616489678264e-02 2.992455873274443512e+00 2.049599412404392793e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.165688288930013528e+00 9.172843578874259607e-02 8.418552033812988000e+00 -2.318171252322605291e-02 2.992660601703234224e+00 2.044980381454209861e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.156961453417821417e+00 9.171212807838889647e-02 8.422204997399651560e+00 -2.318941566591443612e-02 2.992864871579632435e+00 2.040428218327694845e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.148235597627061289e+00 9.169585493061702119e-02 8.425856699218988055e+00 -2.319708581581911289e-02 2.993068689546732219e+00 2.035942051037426242e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.139510719464862376e+00 9.167961589230261277e-02 8.429507140992761549e+00 -2.320472319421586216e-02 2.993272062160959646e+00 2.031521018197680883e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.130786816862166866e+00 9.166341051607949930e-02 8.433156324397391046e+00 -2.321232802080539642e-02 2.993474995893127932e+00 2.027164268898493018e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.122063887773472324e+00 9.164723836027459380e-02 8.436804251064694782e+00 -2.321990051371987385e-02 2.993677497129477505e+00 2.022870962581210016e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.113341930176577677e+00 9.163109898884354287e-02 8.440450922582629190e+00 -2.322744088952957350e-02 2.993879572172704950e+00 2.018640268915524762e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.104620942072326528e+00 9.161499197130694438e-02 8.444096340496002995e+00 -2.323494936324973018e-02 2.994081227242980869e+00 2.014471367677967816e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.095900921484357582e+00 9.159891688268730070e-02 8.447740506307194863e+00 -2.324242614834751836e-02 2.994282468478953518e+00 2.010363448631842867e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.087181866458853285e+00 9.158287330344658250e-02 8.451383421476855062e+00 -2.324987145674917502e-02 2.994483301938741349e+00 2.006315711408584220e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.078463775064293806e+00 9.156686081942445876e-02 8.455025087424596464e+00 -2.325728549884726465e-02 2.994683733600915332e+00 2.002327365390524187e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.069746645391210116e+00 9.155087902177716508e-02 8.458665505529674888e+00 -2.326466848350806915e-02 2.994883769365467074e+00 1.998397629595049119e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.061030475551943297e+00 9.153492750691701041e-02 8.462304677131664121e+00 -2.327202061807909922e-02 2.995083415054767162e+00 1.994525732560128908e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.052315263680400292e+00 9.151900587645248053e-02 8.465942603531114941e+00 -2.327934210839672363e-02 2.995282676414510625e+00 1.990710912231204773e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.043601007931819424e+00 9.150311373712904928e-02 8.469579285990214146e+00 -2.328663315879391307e-02 2.995481559114653081e+00 1.986952415849415395e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.034887706482529701e+00 9.148725070077048938e-02 8.473214725733420494e+00 -2.329389397210807761e-02 2.995680068750334879e+00 1.983249499841149236e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.026175357529717225e+00 9.147141638422090493e-02 8.476848923948107739e+00 -2.330112474968899783e-02 2.995878210842792821e+00 1.979601429708904414e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.017463959291193376e+00 9.145561040928731900e-02 8.480481881785181031e+00 -2.330832569140687052e-02 2.996075990840263881e+00 1.976007479923440075e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.008753510005165666e+00 9.143983240268284407e-02 8.484113600359700413e+00 -2.331549699566041675e-02 2.996273414118876044e+00 1.972466933817206697e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
5.000044007930005030e+00 9.142408199597049090e-02 8.487744080751484788e+00 -2.332263885938508710e-02 2.996470485983529386e+00 1.968979083479037526e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.991335451344024676e+00 9.140835882550756020e-02 8.491373324005712320e+00 -2.332975147806132937e-02 2.996667211668765596e+00 1.965543229650085124e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.982627838545252708e+00 9.139266253239057558e-02 8.495001331133510192e+00 -2.333683504572293607e-02 2.996863596339629510e+00 1.962158681620990424e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.973921167851210079e+00 9.137699276240086876e-02 8.498628103112535470e+00 -2.334388975496546476e-02 2.997059645092518210e+00 1.958824757130269139e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.965215437598692105e+00 9.136134916595063660e-02 8.502253640887552422e+00 -2.335091579695470002e-02 2.997255362956020353e+00 1.955540782263899026e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.956510646143549081e+00 9.134573139802967812e-02 8.505877945370992066e+00 -2.335791336143518832e-02 2.997450754891747060e+00 1.952306091356094788e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.947806791860470454e+00 9.133013911815263119e-02 8.509501017443515281e+00 -2.336488263673882140e-02 2.997645825795150820e+00 1.949120026891256949e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.939103873142770773e+00 9.131457199030676430e-02 8.513122857954556366e+00 -2.337182380979346483e-02 2.997840580496336393e+00 1.945981939407080393e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.930401888402177413e+00 9.129902968290032339e-02 8.516743467722870164e+00 -2.337873706613163849e-02 2.998035023760860174e+00 1.942891187398807385e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.921700836068620077e+00 9.128351186871144773e-02 8.520362847537061413e+00 -2.338562258989922496e-02 2.998229160290522888e+00 1.939847137224612501e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.913000714590024742e+00 9.126801822483762705e-02 8.523980998156114097e+00 -2.339248056386422289e-02 2.998422994724149859e+00 1.936849163012106670e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.904301522432105820e+00 9.125254843264567206e-02 8.527597920309906598e+00 -2.339931116942554207e-02 2.998616531638363725e+00 1.933896646565944500e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.895603258078160991e+00 9.123710217772219855e-02 8.531213614699725056e+00 -2.340611458662179845e-02 2.998809775548347822e+00 1.930988977276524698e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.886905920028870476e+00 9.122167914982469428e-02 8.534828081998766081e+00 -2.341289099414016819e-02 2.999002730908600256e+00 1.928125552029767752e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.878209506802097195e+00 9.120627904283307164e-02 8.538441322852634130e+00 -2.341964056932524171e-02 2.999195402113678188e+00 1.925305775117960036e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.869514016932686040e+00 9.119090155470174763e-02 8.542053337879831787e+00 -2.342636348818790890e-02 2.999387793498935473e+00 1.922529058151650674e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.860819448972269363e+00 9.117554638741220963e-02 8.545664127672237598e+00 -2.343305992541425478e-02 2.999579909341248740e+00 1.919794819972588584e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.852125801489072465e+00 9.116021324692612227e-02 8.549273692795589241e+00 -2.343973005437446216e-02 2.999771753859736823e+00 1.917102486567687572e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.843433073067718198e+00 9.114490184313892018e-02 8.552882033789945382e+00 -2.344637404713174195e-02 2.999963331216470852e+00 1.914451490984006880e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.834741262309039556e+00 9.112961188983388638e-02 8.556489151170152851e+00 -2.345299207445124962e-02 3.000154645517176366e+00 1.911841273244736144e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.826050367829887833e+00 9.111434310463673025e-02 8.560095045426296068e+00 -2.345958430580902254e-02 3.000345700811926530e+00 1.909271280266170876e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.817360388262946991e+00 9.109909520897066515e-02 8.563699717024151781e+00 -2.346615090940091380e-02 3.000536501095827369e+00 1.906740965775668289e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.808671322256547143e+00 9.108386792801195786e-02 8.567303166405627834e+00 -2.347269205215151908e-02 3.000727050309694999e+00 1.904249790230571303e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.799983168474482476e+00 9.106866099064596376e-02 8.570905393989203702e+00 -2.347920789972310698e-02 3.000917352340723987e+00 1.901797220738089258e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.791295925595828287e+00 9.105347412942357832e-02 8.574506400170353260e+00 -2.348569861652454946e-02 3.001107411023149041e+00 1.899382730976123404e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.782609592314760683e+00 9.103830708051825760e-02 8.578106185321974664e+00 -2.349216436572023128e-02 3.001297230138898264e+00 1.897005801115026749e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.773924167340378943e+00 9.102315958368342730e-02 8.581704749794806020e+00 -2.349860530923895616e-02 3.001486813418237531e+00 1.894665917740286781e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.765239649396530552e+00 9.100803138221037758e-02 8.585302093917835720e+00 -2.350502160778284930e-02 3.001676164540409530e+00 1.892362573776120447e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.756556037221632671e+00 9.099292222288658805e-02 8.588898217998709228e+00 -2.351141342083622882e-02 3.001865287134262594e+00 1.890095268409969220e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.747873329568503387e+00 9.097783185595453848e-02 8.592493122324128763e+00 -2.351778090667447363e-02 3.002054184778874202e+00 1.887863507017885833e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.739191525204187627e+00 9.096276003507094976e-02 8.596086807160247645e+00 -2.352412422237287401e-02 3.002242861004165153e+00 1.885666801090799633e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.730510622909789298e+00 9.094770651726645505e-02 8.599679272753061099e+00 -2.353044352381545440e-02 3.002431319291509304e+00 1.883504668161652780e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.721830621480301637e+00 9.093267106290571500e-02 8.603270519328781063e+00 -2.353673896570377885e-02 3.002619563074331754e+00 1.881376631733393820e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.713151519724442906e+00 9.091765343564797708e-02 8.606860547094225211e+00 -2.354301070156574263e-02 3.002807595738703483e+00 1.879282221207821506e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.704473316464491184e+00 9.090265340240803738e-02 8.610449356237177554e+00 -2.354925888376432561e-02 3.002995420623928435e+00 1.877220971815266905e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.695796010536120058e+00 9.088767073331766033e-02 8.614036946926765026e+00 -2.355548366350631792e-02 3.003183041023121724e+00 1.875192424545104285e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.687119600788241414e+00 9.087270520168738708e-02 8.617623319313810981e+00 -2.356168519085104218e-02 3.003370460183782065e+00 1.873196126077081433e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.678444086082841125e+00 9.085775658396877397e-02 8.621208473531194016e+00 -2.356786361471902014e-02 3.003557681308358429e+00 1.871231628713459008e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.669769465294823618e+00 9.084282465971704745e-02 8.624792409694199691e+00 -2.357401908290061854e-02 3.003744707554808269e+00 1.869298490311949818e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.661095737311856446e+00 9.082790921155414754e-02 8.628375127900868691e+00 -2.358015174206466724e-02 3.003931542037149516e+00 1.867396274219448697e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.652422901034213076e+00 9.081301002513218756e-02 8.631956628232330786e+00 -2.358626173776704263e-02 3.004118187826006814e+00 1.865524549206542572e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.643750955374622791e+00 9.079812688909731644e-02 8.635536910753145889e+00 -2.359234921445921632e-02 3.004304647949150198e+00 1.863682889402793570e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.635079899258116143e+00 9.078325959505396947e-02 8.639115975511634460e+00 -2.359841431549676571e-02 3.004490925392027556e+00 1.861870874232783232e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.626409731621875743e+00 9.076840793752950776e-02 8.642693822540204351e+00 -2.360445718314785682e-02 3.004677023098292210e+00 1.860088088352911118e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.617740451415088820e+00 9.075357171393927391e-02 8.646270451855670558e+00 -2.361047795860168538e-02 3.004862943970321609e+00 1.858334121588938468e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.609072057598800676e+00 9.073875072455195312e-02 8.649845863459573181e+00 -2.361647678197687644e-02 3.005048690869731587e+00 1.856608568874266747e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.600404549145767241e+00 9.072394477245543376e-02 8.653420057338490068e+00 -2.362245379232984568e-02 3.005234266617883954e+00 1.854911030188944113e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.591737925040312085e+00 9.070915366352291787e-02 8.656993033464342346e+00 -2.362840912766313306e-02 3.005419673996389207e+00 1.853241110499390717e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.583072184278185190e+00 9.069437720637950340e-02 8.660564791794701733e+00 -2.363434292493368089e-02 3.005604915747600359e+00 1.851598419698833068e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.574407325866419960e+00 9.067961521236905797e-02 8.664135332273085410e+00 -2.364025532006107377e-02 3.005789994575104096e+00 1.849982572548440965e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.565743348823194658e+00 9.066486749552153668e-02 8.667704654829252675e+00 -2.364614644793574041e-02 3.005974913144204397e+00 1.848393188619157877e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.557080252177695634e+00 9.065013387252056354e-02 8.671272759379492712e+00 -2.365201644242711718e-02 3.006159674082399924e+00 1.846829892234216116e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.548418034969977874e+00 9.063541416267147099e-02 8.674839645826917689e+00 -2.365786543639175621e-02 3.006344279979857426e+00 1.845292312412330060e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.539756696250833556e+00 9.062070818786961690e-02 8.678405314061734543e+00 -2.366369356168138843e-02 3.006528733389877583e+00 1.843780082811557032e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.531096235081655266e+00 9.060601577256909012e-02 8.681969763961529196e+00 -2.366950094915096572e-02 3.006713036829356422e+00 1.842292841673821282e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.522436650534304547e+00 9.059133674375174916e-02 8.685532995391540112e+00 -2.367528772866661982e-02 3.006897192779241390e+00 1.840830231770090430e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.513777941690982232e+00 9.057667093089659394e-02 8.689095008204924753e+00 -2.368105402911361082e-02 3.007081203684981219e+00 1.839391900346197886e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.505120107644096983e+00 9.056201816594952603e-02 8.692655802243029584e+00 -2.368679997840420978e-02 3.007265071956970459e+00 1.837977499069303432e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.496463147496138291e+00 9.054737828329334492e-02 8.696215377335645869e+00 -2.369252570348553966e-02 3.007448799970989572e+00 1.836586683974984801e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.487807060359548572e+00 9.053275111971820222e-02 8.699773733301272571e+00 -2.369823133034736073e-02 3.007632390068638362e+00 1.835219115414952248e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.479151845356600603e+00 9.051813651439229169e-02 8.703330869947368598e+00 -2.370391698402982833e-02 3.007815844557765850e+00 1.833874458005378943e-03 -1.369142016255423533e-01 2.345184235544364171e+00 -1.018824005329304683e+01 -1.077631561443850039e+01
4.470497501619269620e+00 9.050353430883287253e-02 8.706886787070605038e+00 -2.370958278863118107e-02 3.007999165712893941e+00 1.832552380575840686e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.461844697683812200e+00 9.047571799487211242e-02 8.710441477551732703e+00 -2.371677774927680518e-02 3.008180884752310824e+00 1.801886174224374667e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.453194093808216181e+00 9.044813801600724845e-02 8.713994950683138896e+00 -2.372391103279079122e-02 3.008359554432960437e+00 1.771564528424174421e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.444545676803434375e+00 9.042079188492960218e-02 8.717547230617276099e+00 -2.373098289818885431e-02 3.008535209008683431e+00 1.741583407110146482e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.435899433598667230e+00 9.039367714107270080e-02 8.721098341172716317e+00 -2.373799361197449775e-02 3.008707882332168904e+00 1.711938823206014728e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.427255351240606096e+00 9.036679135032159305e-02 8.724648305839487250e+00 -2.374494344780685162e-02 3.008877607859822056e+00 1.682626837991815696e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.418613416892669399e+00 9.034013210472580102e-02 8.728197147784293008e+00 -2.375183268617821544e-02 3.009044418656567021e+00 1.653643560480559096e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.409973617834233472e+00 9.031369702221586637e-02 8.731744889855660219e+00 -2.375866161410104122e-02 3.009208347400590178e+00 1.624985146803889155e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.401335941459859846e+00 9.028748374632333817e-02 8.735291554588977547e+00 -2.376543052480412435e-02 3.009369426388022628e+00 1.596647799606593912e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.392700375278521641e+00 9.026148994590420249e-02 8.738837164211449959e+00 -2.377213971743772844e-02 3.009527687537560059e+00 1.568627767449805484e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.384066906912821082e+00 9.023571331486568425e-02 8.742381740646967714e+00 -2.377878949678744955e-02 3.009683162395025757e+00 1.540921344222744059e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.375435524098207907e+00 9.021015157189636591e-02 8.745925305520879434e+00 -2.378538017299653903e-02 3.009835882137873675e+00 1.513524868562856002e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.366806214682193321e+00 9.018480246019949798e-02 8.749467880164690570e+00 -2.379191206129650793e-02 3.009985877579635982e+00 1.486434723284205117e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.358178966623560413e+00 9.015966374722950150e-02 8.753009485620669494e+00 -2.379838548174576657e-02 3.010133179174310669e+00 1.459647334813974620e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.349553767991577224e+00 9.013473322443163460e-02 8.756550142646375434e+00 -2.380480075897608780e-02 3.010277817020696300e+00 1.433159172636943408e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.340930606965199168e+00 9.011000870698468446e-02 8.760089871719106469e+00 -2.381115822194670301e-02 3.010419820866669927e+00 1.406966748747801119e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.332309471832278547e+00 9.008548803354664292e-02 8.763628693040267592e+00 -2.381745820370580538e-02 3.010559220113411261e+00 1.381066617111171863e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.323690350988766973e+00 9.006116906600343530e-02 8.767166626539665941e+00 -2.382370104115928006e-02 3.010696043819572232e+00 1.355455373129215444e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.315073232937921333e+00 9.003704968922048024e-02 8.770703691879722541e+00 -2.382988707484646682e-02 3.010830320705395469e+00 1.330129653116682688e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.306458106289501764e+00 9.001312781079714997e-02 8.774239908459612991e+00 -2.383601664872275760e-02 3.010962079156779048e+00 1.305086133783298682e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.297844959758977623e+00 8.998940136082400620e-02 8.777775295419340651e+00 -2.384209010994886926e-02 3.011091347229290172e+00 1.280321531723355296e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.289233782166726350e+00 8.996586829164285315e-02 8.781309871643729892e+00 -2.384810780868658331e-02 3.011218152652129110e+00 1.255832602912392449e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.280624562437236769e+00 8.994252657760951064e-02 8.784843655766360726e+00 -2.385407009790081398e-02 3.011342522832041180e+00 1.231616142210854034e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.272017289598307954e+00 8.991937421485922399e-02 8.788376666173419949e+00 -2.385997733316779293e-02 3.011464484857182544e+00 1.207668982874603170e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.263411952780252534e+00 8.989640922107473842e-02 8.791908921007498989e+00 -2.386582987248926299e-02 3.011584065500934493e+00 1.183987996072187682e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.254808541215098217e+00 8.987362963525699633e-02 8.795440438171317155e+00 -2.387162807611246593e-02 3.011701291225670207e+00 1.160570090408743951e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.246207044235791983e+00 8.985103351749833267e-02 8.798971235331384477e+00 -2.387737230635579924e-02 3.011816188186476229e+00 1.137412211456434799e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.237607451275401615e+00 8.982861894875826536e-02 8.802501329921600615e+00 -2.388306292743999290e-02 3.011928782234825075e+00 1.114511341291315408e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.229009751866320777e+00 8.980638403064168662e-02 8.806030739146789799e+00 -2.388870030532462899e-02 3.012039098922203451e+00 1.091864498036524897e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.220413935639476755e+00 8.978432688517955229e-02 8.809559479986173613e+00 -2.389428480754990369e-02 3.012147163503693381e+00 1.069468735411703607e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.211819992323536432e+00 8.976244565461198588e-02 8.813087569196792259e+00 -2.389981680308344777e-02 3.012253000941510273e+00 1.047321142288536351e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.203227911744115808e+00 8.974073850117370021e-02 8.816615023316856536e+00 -2.390529666217209442e-02 3.012356635908496116e+00 1.025418842252326422e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.194637683822989516e+00 8.971920360688181995e-02 8.820141858669046542e+00 -2.391072475619846621e-02 3.012458092791569175e+00 1.003758993169504314e-03 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.186049298577305677e+00 8.969783917332596612e-02 8.823668091363758847e+00 -2.391610145754221803e-02 3.012557395695130147e+00 9.823387867609792001e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.177462746118798975e+00 8.967664342146065837e-02 8.827193737302289733e+00 -2.392142713944585275e-02 3.012654568444427472e+00 9.611554481812417889e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.168878016653007279e+00 8.965561459139992362e-02 8.830718812179970456e+00 -2.392670217588495699e-02 3.012749634588879566e+00 9.402062356031284408e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.160295100478491825e+00 8.963475094221412531e-02 8.834243331489247453e+00 -2.393192694144274241e-02 3.012842617405355305e+00 9.194884398081609083e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.151713987986058285e+00 8.961405075172901302e-02 8.837767310522707476e+00 -2.393710181118878511e-02 3.012933539901415436e+00 8.989993837823731125e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.143134669657982272e+00 8.959351231632683987e-02 8.841290764376056543e+00 -2.394222716056183461e-02 3.013022424818513123e+00 8.787364223175431026e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.134557136067233074e+00 8.957313395074972817e-02 8.844813707951047377e+00 -2.394730336525659892e-02 3.013109294635154978e+00 8.586969416177453029e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.125981377876707157e+00 8.955291398790499180e-02 8.848336155958349991e+00 -2.395233080111438054e-02 3.013194171570021229e+00 8.388783589111437934e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.117407385838458111e+00 8.953285077867267905e-02 8.851858122920388539e+00 -2.395730984401746311e-02 3.013277077585051700e+00 8.192781220669457425e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.108835150792931934e+00 8.951294269171501672e-02 8.855379623174114201e+00 -2.396224086978716167e-02 3.013358034388488260e+00 7.998937092174368199e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.100264663668209408e+00 8.949318811328797751e-02 8.858900670873747885e+00 -2.396712425408540140e-02 3.013437063437883534e+00 7.807226283850225886e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.091695915479243162e+00 8.947358544705477645e-02 8.862421279993462520e+00 -2.397196037231977966e-02 3.013514185943072299e+00 7.617624171141998716e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.083128897327107154e+00 8.945413311390137956e-02 8.865941464330028055e+00 -2.397674959955194487e-02 3.013589422869104695e+00 7.430106421083844783e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.074563600398242613e+00 8.943482955175391380e-02 8.869461237505412043e+00 -2.398149231040928170e-02 3.013662794939143463e+00 7.244648988715227545e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.066000015963711078e+00 8.941567321539806157e-02 8.872980612969337599e+00 -2.398618887899973962e-02 3.013734322637327878e+00 7.061228113544150767e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.057438135378450106e+00 8.939666257630024537e-02 8.876499604001796939e+00 -2.399083967882977009e-02 3.013804026211599041e+00 6.879820316056822239e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.048877950080533417e+00 8.937779612243081095e-02 8.880018223715520520e+00 -2.399544508272524745e-02 3.013871925676494534e+00 6.700402394273051324e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.040319451590432820e+00 8.935907235808895899e-02 8.883536485058414200e+00 -2.400000546275532151e-02 3.013938040815904884e+00 6.522951420346710270e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.031762631510284578e+00 8.934048980372956417e-02 8.887054400815948441e+00 -2.400452119015909769e-02 3.014002391185798935e+00 6.347444737210588194e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.023207481523161988e+00 8.932204699579178453e-02 8.890571983613508422e+00 -2.400899263527508584e-02 3.014064996116915474e+00 6.173859955265003458e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.014653993392347964e+00 8.930374248652947489e-02 8.894089245918710418e+00 -2.401342016747331359e-02 3.014125874717420217e+00 6.002174949109508745e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
4.006102158960614723e+00 8.928557484384332110e-02 8.897606200043677305e+00 -2.401780415509005909e-02 3.014185045875533042e+00 5.832367854317089271e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.997551970149506584e+00 8.926754265111476461e-02 8.901122858147278549e+00 -2.402214496536511298e-02 3.014242528262120580e+00 5.664417064250211204e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.989003418958626312e+00 8.924964450704166163e-02 8.904639232237327562e+00 -2.402644296438148988e-02 3.014298340333259496e+00 5.498301226918131564e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.980456497464925025e+00 8.923187902547558004e-02 8.908155334172754181e+00 -2.403069851700755100e-02 3.014352500332766471e+00 5.333999241874858108e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.971911197821997863e+00 8.921424483526088633e-02 8.911671175665730971e+00 -2.403491198684143057e-02 3.014405026294698864e+00 5.171490257157192183e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.963367512259383219e+00 8.919674058007540096e-02 8.915186768283769325e+00 -2.403908373615773822e-02 3.014455936045823847e+00 5.010753666262258207e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.954825433081866404e+00 8.917936491827276047e-02 8.918702123451788921e+00 -2.404321412585643664e-02 3.014505247208059124e+00 4.851769105163964693e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.946284952668786428e+00 8.916211652272641730e-02 8.922217252454137437e+00 -2.404730351541387035e-02 3.014552977200881223e+00 4.694516449367842773e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.937746063473348546e+00 8.914499408067522168e-02 8.925732166436592507e+00 -2.405135226283584837e-02 3.014599143243708035e+00 4.538975811003705487e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.929208758021940806e+00 8.912799629357061326e-02 8.929246876408328149e+00 -2.405536072461274266e-02 3.014643762358249823e+00 4.385127535955598752e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.920673028913454594e+00 8.911112187692539488e-02 8.932761393243840331e+00 -2.405932925567654326e-02 3.014686851370832699e+00 4.232952201028511658e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.912138868818609616e+00 8.909436956016407450e-02 8.936275727684858339e+00 -2.406325820935980783e-02 3.014728426914693227e+00 4.082430611151323515e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.903606270479284657e+00 8.907773808647474756e-02 8.939789890342206391e+00 -2.406714793735645341e-02 3.014768505432246837e+00 3.933543796615482412e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.895075226707850113e+00 8.906122621266249206e-02 8.943303891697654606e+00 -2.407099878968432805e-02 3.014807103177327363e+00 3.786273010348907325e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.886545730386507191e+00 8.904483270900430403e-02 8.946817742105723781e+00 -2.407481111464953444e-02 3.014844236217399054e+00 3.640599725224621572e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.878017774466631984e+00 8.902855635910551790e-02 8.950331451795474180e+00 -2.407858525881242939e-02 3.014879920435744598e+00 3.496505631403631323e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.869491351968122217e+00 8.901239595975768415e-02 8.953845030872257027e+00 -2.408232156695526774e-02 3.014914171533623399e+00 3.353972633711569426e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.860966455978749323e+00 8.899635032079797337e-02 8.957358489319444672e+00 -2.408602038205141099e-02 3.014947005032405425e+00 3.212982849048635079e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.852443079653516289e+00 8.898041826496994045e-02 8.960871837000128792e+00 -2.408968204523611809e-02 3.014978436275679741e+00 3.073518603832368023e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.843921216214018166e+00 8.896459862778584304e-02 8.964385083658795494e+00 -2.409330689577878978e-02 3.015008480431336402e+00 2.935562431472796469e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.835400858947807912e+00 8.894889025739025068e-02 8.967898238922971998e+00 -2.409689527105669110e-02 3.015037152493623918e+00 2.799097069879516952e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.826882001207767559e+00 8.893329201442515264e-02 8.971411312304846675e+00 -2.410044750653007536e-02 3.015064467285182292e+00 2.664105459000263741e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.818364636411483382e+00 8.891780277189641202e-02 8.974924313202865989e+00 -2.410396393571866830e-02 3.015090439459051197e+00 2.530570738390527106e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.809848758040625949e+00 8.890242141504163531e-02 8.978437250903304800e+00 -2.410744489017948786e-02 3.015115083500654158e+00 2.398476244813806785e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.801334359640333282e+00 8.888714684119934650e-02 8.981950134581813572e+00 -2.411089069948594080e-02 3.015138413729757882e+00 2.267805509872068085e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.792821434818602011e+00 8.887197795967956282e-02 8.985462973304937151e+00 -2.411430169120816480e-02 3.015160444302409370e+00 2.138542257665993472e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.784309977245678969e+00 8.885691369163570275e-02 8.988975776031619347e+00 -2.411767819089458489e-02 3.015181189212850388e+00 2.010670402484622825e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.775799980653460786e+00 8.884195296993775692e-02 8.992488551614673753e+00 -2.412102052205463559e-02 3.015200662295406175e+00 1.884174046523978750e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.767291438834897033e+00 8.882709473904683295e-02 8.996001308802236807e+00 -2.412432900614262798e-02 3.015218877226354621e+00 1.759037477634284741e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.758784345643397362e+00 8.881233795489099081e-02 8.999514056239199533e+00 -2.412760396254270620e-02 3.015235847525771007e+00 1.635245167095389677e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.750278694992243533e+00 8.879768158474231343e-02 9.003026802468614420e+00 -2.413084570855486902e-02 3.015251586559350994e+00 1.512781767420012943e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.741774480854006324e+00 8.878312460709528176e-02 9.006539555933080976e+00 -2.413405455938203922e-02 3.015266107540212737e+00 1.391632110184435863e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.733271697259967770e+00 8.876866601154639880e-02 9.010052324976111748e+00 -2.413723082811812179e-02 3.015279423530676794e+00 1.271781203886271350e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.724770338299546069e+00 8.875430479867506273e-02 9.013565117843477026e+00 -2.414037482573703694e-02 3.015291547444024278e+00 1.153214231828944639e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.716270398119727592e+00 8.874003997992566117e-02 9.017077942684528225e+00 -2.414348686108268999e-02 3.015302492046234573e+00 1.035916550032523115e-04 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.707771870924501556e+00 8.872587057749090067e-02 9.020590807553499957e+00 -2.414656724085985362e-02 3.015312269957702185e+00 9.198736851705515414e-05 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.699274750974299586e+00 8.871179562419630182e-02 9.024103720410792562e+00 -2.414961626962592103e-02 3.015320893654933609e+00 8.050713325325321943e-05 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.690779032585440600e+00 8.869781416338594349e-02 9.027616689124238647e+00 -2.415263424978352641e-02 3.015328375472221989e+00 6.914953540117175970e-05 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.682284710129580141e+00 8.868392524880937267e-02 9.031129721470348315e+00 -2.415562148157397726e-02 3.015334727603304898e+00 5.791317761178710701e-05 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.673791778033163258e+00 8.867012794450965241e-02 9.034642825135531297e+00 -2.415857826307149514e-02 3.015339962102999927e+00 4.679667880146672027e-05 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.665300230776882717e+00 8.865642132471263093e-02 9.038156007717310203e+00 -2.416150489017822311e-02 3.015344090888821160e+00 3.579867395814020318e-05 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.656810062895142988e+00 8.864280447371727933e-02 9.041669276725501803e+00 -2.416440165661996875e-02 3.015347125742577017e+00 2.491781394986918052e-05 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.648321268975525999e+00 8.862927648578725059e-02 9.045182639583394746e+00 -2.416726885394269303e-02 3.015349078311948983e+00 1.415276533578415047e-05 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.639833843658262680e+00 8.861583646504349321e-02 9.048696103628900644e+00 -2.417010677150968276e-02 3.015349960112051253e+00 3.502210179357092870e-06 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.631347781635710703e+00 8.860248352535804450e-02 9.052209676115690939e+00 -2.417291569649939256e-02 3.015349782526971723e+00 -7.035154136021062814e-06 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.622863077651834018e+00 8.858921679024885087e-02 9.055723364214314230e+00 -2.417569591390395650e-02 3.015348556811295211e+00 -1.746061508918840993e-05 -1.479773258829042981e-01 1.346914956357388338e+00 -1.083108953462046387e+01 -9.651967550016896880e+00
3.614379726501688150e+00 8.857603539277575377e-02 9.059237175013304721e+00 -2.417844770652831030e-02 3.015346294091608481e+00 -2.777544520111548620e-05 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.605929254871297562e+00 8.792371137845536588e-02 9.062745850345201859e+00 -2.415693769859098700e-02 3.015355104002531483e+00 2.032926937659366984e-04 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.597543200185407297e+00 8.727055756938328912e-02 9.066244035027889225e+00 -2.413606256400091174e-02 3.015386817367611716e+00 4.303028856753820207e-04 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.589221572055730558e+00 8.661660686474111082e-02 9.069731593076809872e+00 -2.411577357391171336e-02 3.015441031143549111e+00 6.533099317648273247e-04 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.580964378370957935e+00 8.596189148972815941e-02 9.073208391876780965e+00 -2.409602378913155291e-02 3.015517347699902651e+00 8.723672959070320363e-04 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.572771625354873581e+00 8.530644302551126934e-02 9.076674302206905409e+00 -2.407676800396149966e-02 3.015615374687715455e+00 1.087527151667483502e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.564643317621501772e+00 8.465029243744051635e-02 9.080129198262413937e+00 -2.405796269236774171e-02 3.015734724912795262e+00 1.298840428375303436e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.556579458227434376e+00 8.399347010161788141e-02 9.083572957673601067e+00 -2.403956595636769222e-02 3.015875016213553916e+00 1.506356856195820984e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.548580048721471147e+00 8.333600582990181860e-02 9.087005461522013050e+00 -2.402153747651138496e-02 3.016035871343300201e+00 1.710125010183499283e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.540645089191709172e+00 8.267792889342724660e-02 9.090426594354015677e+00 -2.400383846434136700e-02 3.016216917856890056e+00 1.910192353285950417e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.532774578310206248e+00 8.201926804471702803e-02 9.093836244191884077e+00 -2.398643161671654145e-02 3.016417788001619638e+00 2.106605278263651813e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.524968513375336343e+00 8.136005153845800308e-02 9.097234302542537066e+00 -2.396928107188826124e-02 3.016638118612256836e+00 2.299409148485751127e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.517226890351953461e+00 8.070030715101146612e-02 9.100620664404019067e+00 -2.395235236722026428e-02 3.016877551010092695e+00 2.488648337560019422e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.509549703909473184e+00 8.004006219872533689e-02 9.103995228269841533e+00 -2.393561239844800223e-02 3.017135730905897262e+00 2.674366267754530856e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.501936947457974902e+00 7.937934355511241935e-02 9.107357896131281549e+00 -2.391902938037725190e-02 3.017412308306654189e+00 2.856605447169904312e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.494388613182421555e+00 7.871817766695667073e-02 9.110708573477712235e+00 -2.390257280892684258e-02 3.017706937425950198e+00 3.035407505623788013e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.486904692075094570e+00 7.805659056940675300e-02 9.114047169295060868e+00 -2.388621342442553974e-02 3.018019276597884382e+00 3.210813229213488763e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.479485173966328837e+00 7.739460790011370994e-02 9.117373596062455121e+00 -2.386992317607876044e-02 3.018348988194369920e+00 3.382862593528064739e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.472130047553636967e+00 7.673225491246732366e-02 9.120687769747137352e+00 -2.385367518752658927e-02 3.018695738545685181e+00 3.551594795487542956e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.464839300429296554e+00 7.606955648798324754e-02 9.123989609797691358e+00 -2.383744372342057674e-02 3.019059197864141897e+00 3.717048283793964597e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.457612919106486160e+00 7.540653714789069539e-02 9.127279039135659744e+00 -2.382120415695278964e-02 3.019439040170727839e+00 3.879260787986468003e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.450450889044033520e+00 7.474322106396850962e-02 9.130555984145585668e+00 -2.380493293827662046e-02 3.019834943224585011e+00 4.038269346100333002e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.443353194669851014e+00 7.407963206867472505e-02 9.133820374663535802e+00 -2.378860756376470834e-02 3.020246588455183012e+00 4.194110330937636695e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.436319819403121034e+00 7.341579366461316314e-02 9.137072143964152460e+00 -2.377220654605506633e-02 3.020673660897054358e+00 4.346819474964693474e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.429350745675296963e+00 7.275172903337807917e-02 9.140311228746272221e+00 -2.375570938484187003e-02 3.021115849126946973e+00 4.496431893858586493e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.422445954949973945e+00 7.208746104381608122e-02 9.143537569117150099e+00 -2.373909653837253872e-02 3.021572845203269075e+00 4.642982108731730576e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.415605427741692957e+00 7.142301225974238832e-02 9.146751108575330136e+00 -2.372234939561747996e-02 3.022044344607689670e+00 4.786504067069371343e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.408829143633726133e+00 7.075840494714676077e-02 9.149951793992206817e+00 -2.370545024908318407e-02 3.022530046188769859e+00 4.927031162420154702e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.402117081294900203e+00 7.009366108092239533e-02 9.153139575592289745e+00 -2.368838226824334856e-02 3.023029652107504628e+00 5.064596252884369897e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.395469218495501096e+00 6.942880235114937126e-02 9.156314406932239081e+00 -2.367112947356621311e-02 3.023542867784652977e+00 5.199231678448061958e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.388885532122314803e+00 6.876385016896255364e-02 9.159476244878671736e+00 -2.365367671111933204e-02 3.024069401849747596e+00 5.330969277214038689e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.382365998192842671e+00 6.809882567203205672e-02 9.162625049584796955e+00 -2.363601195112906631e-02 3.024608966091674400e+00 5.459842580620216310e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.375910592824497680e+00 6.743374836566201624e-02 9.165760792413166769e+00 -2.361834395511411278e-02 3.025161292317191553e+00 5.586371947666605477e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.369519294746949889e+00 6.676863240507552311e-02 9.168883475299409724e+00 -2.360085982424144080e-02 3.025726178878764383e+00 5.711053220426514504e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.363192082987768838e+00 6.610349047582241011e-02 9.171993109122894339e+00 -2.358354501627340366e-02 3.026303442135249711e+00 5.833909691913431901e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.356928936120983753e+00 6.543833504789223210e-02 9.175089707046780063e+00 -2.356638548234709848e-02 3.026892900753182403e+00 5.954964224512413092e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.350729832276270859e+00 6.477317838176192832e-02 9.178173284499445472e+00 -2.354936765302838991e-02 3.027494375664255610e+00 6.074239260742188631e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.344594749147576707e+00 6.410803253419332381e-02 9.181243859155582498e+00 -2.353247842471633058e-02 3.028107690023849052e+00 6.191756833494703460e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.338523664001198821e+00 6.344290936379330670e-02 9.184301450916951381e+00 -2.351570514638921805e-02 3.028732669170558722e+00 6.307538575778693507e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.332516553683350313e+00 6.277782053634858861e-02 9.187346081892831862e+00 -2.349903560668393718e-02 3.029369140586675613e+00 6.421605729992885953e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.326573394627229785e+00 6.211277752994646961e-02 9.190377776380163510e+00 -2.348245802130063259e-02 3.030016933859569050e+00 6.533979156753319181e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.320694162859616494e+00 6.144779163989260579e-02 9.193396560843398291e+00 -2.346596102072506101e-02 3.030675880643933340e+00 6.644679343298191647e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.314878834007012554e+00 6.078287398343598658e-02 9.196402463894077783e+00 -2.344953363826132731e-02 3.031345814624852864e+00 6.753726411492532583e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.309127383301353476e+00 6.011803550431100290e-02 9.199395516270140405e+00 -2.343316529836788134e-02 3.032026571481648780e+00 6.861140125453912830e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.303439785585303490e+00 5.945328697710595967e-02 9.202375750814978161e+00 -2.341684580528996529e-02 3.032717988852471347e+00 6.966939898819322040e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.297816015317155625e+00 5.878863901146691440e-02 9.205343202456251817e+00 -2.340056533265106112e-02 3.033419906299599678e+00 7.071144801737590940e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.292256046575471107e+00 5.812410205611304170e-02 9.208297908185544500e+00 -2.338431444650236266e-02 3.034132165275527093e+00 7.173773570791133584e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.286759853064250336e+00 5.745968640245327497e-02 9.211239907046026687e+00 -2.336808421686277157e-02 3.034854609090499977e+00 7.274844627326240362e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.281327408118750455e+00 5.679540218776615856e-02 9.214169240129134408e+00 -2.335186624725471560e-02 3.035587082881601173e+00 7.374376087564202611e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.275958684710975621e+00 5.613125939821588667e-02 9.217085950571162201e+00 -2.333565264326039820e-02 3.036329433582448889e+00 7.472385766412683976e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.270653655454535791e+00 5.546726787180366464e-02 9.219990083546843351e+00 -2.331943597392261563e-02 3.037081509893194031e+00 7.568891180207668566e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.265412292608935285e+00 5.480343730125585705e-02 9.222881686260317124e+00 -2.330320923865822000e-02 3.037843162250817297e+00 7.663909549651097206e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.260234568083327122e+00 5.413977723685491072e-02 9.225760807933671259e+00 -2.328696583822168972e-02 3.038614242799715370e+00 7.757457802826731898e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.255120453439792616e+00 5.347629708921135955e-02 9.228627499793462974e+00 -2.327069954777083102e-02 3.039394605362583768e+00 7.849552578130095104e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.250069919896174220e+00 5.281300613198244842e-02 9.231481815055360585e+00 -2.325440449079536551e-02 3.040184105411587012e+00 7.940210227012592381e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.245082938328494926e+00 5.214991350454051267e-02 9.234323808907085152e+00 -2.323807511652841926e-02 3.040982600039805916e+00 8.029446816815737423e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.240159479273002852e+00 5.148702821459143902e-02 9.237153538489909721e+00 -2.322170617905304491e-02 3.041789947932965532e+00 8.117278133540793347e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.235299512927869436e+00 5.082435914074585198e-02 9.239971062878849395e+00 -2.320529271798271384e-02 3.042606009341437545e+00 8.203719684559605124e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.230503009154566119e+00 5.016191503504534299e-02 9.242776443061703873e+00 -2.318883004063022543e-02 3.043430646052510014e+00 8.288786701274954150e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.225769937478943916e+00 4.949970452544556060e-02 9.245569741917067930e+00 -2.317231370558363313e-02 3.044263721362922670e+00 8.372494141738377402e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.221100267092040781e+00 4.883773611825784761e-02 9.248351024191432401e+00 -2.315573950761188465e-02 3.045105100051660685e+00 8.454856693233141207e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.216493966850636266e+00 4.817601820055066042e-02 9.251120356475512452e+00 -2.313910346382673164e-02 3.045954648353005112e+00 8.535888774829931275e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.211951005277572158e+00 4.751455904251240814e-02 9.253877807179874182e+00 -2.312240180065926187e-02 3.046812233929838243e+00 8.615604539886401875e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.207471350561851064e+00 4.685336679977943064e-02 9.256623446509886222e+00 -2.310563094064018233e-02 3.047677725847189212e+00 8.694017878405752714e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.203054970558534720e+00 4.619244951572790830e-02 9.259357346440149072e+00 -2.308878749241223896e-02 3.048550994546027848e+00 8.771142419603184665e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.198701832788465538e+00 4.553181512372864170e-02 9.262079580688535430e+00 -2.307186824034356681e-02 3.049431911817310770e+00 8.846991534340372526e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.194411904437809646e+00 4.487147144936988463e-02 9.264790224689773979e+00 -2.305487013550235401e-02 3.050320350776263734e+00 8.921578337613301352e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.190185152357441378e+00 4.421142621264759209e-02 9.267489355568683251e+00 -2.303779028425611067e-02 3.051216185836906458e+00 8.994915690743976802e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.186021543062178996e+00 4.355168703012413794e-02 9.270177052113103500e+00 -2.302062594119407002e-02 3.052119292686819918e+00 9.067016203944455732e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.181921042729889848e+00 4.289226141705341361e-02 9.272853394746638500e+00 -2.300337450323181390e-02 3.053029548262161441e+00 9.137892238962854602e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.177883617200466304e+00 4.223315678947640178e-02 9.275518465501146892e+00 -2.298603349924573797e-02 3.053946830722923167e+00 9.207555911276431998e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.173909231974690215e+00 4.157438046628392225e-02 9.278172347989121604e+00 -2.296860058381929720e-02 3.054871019428447632e+00 9.276019092686499032e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.169997852212986800e+00 4.091593967124959597e-02 9.280815127375911189e+00 -2.295107353450820051e-02 3.055801994913195152e+00 9.343293414275906025e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.166149442734085717e+00 4.025784153503093876e-02 9.283446890351861214e+00 -2.293345023969161484e-02 3.056739638862777664e+00 9.409390268487895226e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.162363968013595983e+00 3.960009309713562881e-02 9.286067725104484083e+00 -2.291572869935443874e-02 3.057683834090272779e+00 9.474320812526899546e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.158641392182488516e+00 3.894270130786153111e-02 9.288677721290422795e+00 -2.289790701607537921e-02 3.058634464512808293e+00 9.538095970888229094e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.154981679025528507e+00 3.828567303019318052e-02 9.291276970007698921e+00 -2.287998339118351571e-02 3.059591415128468217e+00 9.600726438500377033e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.151384791979614963e+00 3.762901504167487365e-02 9.293865563767667481e+00 -2.286195612273650771e-02 3.060554571993484352e+00 9.662222684181182020e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.147850694132092730e+00 3.697273403623402982e-02 9.296443596467399928e+00 -2.284382359694981865e-02 3.061523822199795575e+00 9.722594953619366834e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.144379348218981907e+00 3.631683662598072376e-02 9.299011163361750931e+00 -2.282558429062049241e-02 3.062499053852923758e+00 9.781853273625578868e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.140970716623199266e+00 3.566132934295044438e-02 9.301568361035977617e+00 -2.280723676145181636e-02 3.063480156050269354e+00 9.840007455432370209e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.137624761372704629e+00 3.500621864082166523e-02 9.304115287378010635e+00 -2.278877965125173863e-02 3.064467018859770242e+00 9.897067099518454952e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.134341444138660560e+00 3.435151089656646173e-02 9.306652041551446430e+00 -2.277021167871666474e-02 3.065459533299053518e+00 9.953041599721650090e-03 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.131120726233520557e+00 3.369721241207604412e-02 9.309178723968072333e+00 -2.275153163921833990e-02 3.066457591314998954e+00 1.000794014838719652e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.127962568609154115e+00 3.304332941570643084e-02 9.311695436261315351e+00 -2.273273840468450005e-02 3.067461085763889095e+00 1.006177174191707178e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.124866931854914043e+00 3.238986806379313965e-02 9.314202281259227334e+00 -2.271383091618464981e-02 3.068469910392053634e+00 1.011454518605623895e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.121833776195739762e+00 3.173683444208262594e-02 9.316699362958296149e+00 -2.269480819244171221e-02 3.069483959817179031e+00 1.016626910322618663e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.118863061490252164e+00 3.108423456710663127e-02 9.319186786497285269e+00 -2.267566931767531907e-02 3.070503129510263829e+00 1.021695193839737212e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.115954747228846244e+00 3.043207438749040428e-02 9.321664658131219028e+00 -2.265641345107595461e-02 3.071527315778284528e+00 1.026660196768528106e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.113108792531850799e+00 2.978035978515961718e-02 9.324133085206302241e+00 -2.263703982225175743e-02 3.072556415747719871e+00 1.031522730624865637e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.110325156147660586e+00 2.912909657649280157e-02 9.326592176134424150e+00 -2.261754772836790245e-02 3.073590327348870499e+00 1.036283591709919252e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.107603796450947087e+00 2.847829051335853609e-02 9.329042040368667799e+00 -2.259793654452293271e-02 3.074628949301188907e+00 1.040943562200507058e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.104944671440918569e+00 2.782794728405366472e-02 9.331482788379240390e+00 -2.257820571564343390e-02 3.075672181099653901e+00 1.045503411146860538e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.102347738739594796e+00 2.717807251415695069e-02 9.333914531629307731e+00 -2.255835476037286111e-02 3.076719923002222856e+00 1.049963895682659749e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.099812955590198094e+00 2.652867176723824189e-02 9.336337382552070352e+00 -2.253838327990557652e-02 3.077772076018600700e+00 1.054325762384297413e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.097340278855603479e+00 2.587975054545365444e-02 9.338751454528155804e+00 -2.251829095169185363e-02 3.078828541900331395e+00 1.058589748591367424e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.094929665016847409e+00 2.523131429002600443e-02 9.341156861863153082e+00 -2.249807753499128218e-02 3.079889223132316278e+00 1.062756583958305440e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.092581070171775082e+00 2.458336838155779358e-02 9.343553719766454435e+00 -2.247774288120800434e-02 3.080954022925987079e+00 1.066826992172950801e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.090294450033788110e+00 2.393591814020031017e-02 9.345942144330660284e+00 -2.245728693035033488e-02 3.082022845214184237e+00 1.070801692666061185e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.088069759930679670e+00 2.328896882568579421e-02 9.348322252511199082e+00 -2.243670971552421539e-02 3.083095594647841331e+00 1.074681402530001072e-02 1.362735723682714506e-01 -1.352757375217486313e+01 -6.059724788277371932e-01 7.556230814081548175e+00
3.085906954803627311e+00 2.264252563717824088e-02 9.350694162107171081e+00 -2.241601137558637061e-02 3.084172176594698112e+00 1.078466838649174211e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.083813279240795069e+00 2.185070218677223966e-02 9.353057675243306335e+00 -2.239712568626919809e-02 3.085252712224246352e+00 1.082583989071038942e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.081795962692233992e+00 2.105961657491872349e-02 9.355412611222023500e+00 -2.237804497846999224e-02 3.086337303837843216e+00 1.086578935301055031e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.079854936753994021e+00 2.026927508992953236e-02 9.357759114980401804e+00 -2.235876943436750433e-02 3.087425829621590623e+00 1.090452462857808939e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.077990132558250824e+00 1.947968394918609195e-02 9.360097332441984719e+00 -2.233929951711039960e-02 3.088518168563080923e+00 1.094205390388795079e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.076201480772899899e+00 1.869084929446220358e-02 9.362427410502247582e+00 -2.231963598714677491e-02 3.089614200488123075e+00 1.097838576916099554e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.074488911601704455e+00 1.790277718679568128e-02 9.364749497016347846e+00 -2.229977992570555956e-02 3.090713806104872230e+00 1.101352929383734094e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.072852354785033491e+00 1.711547360096279252e-02 9.367063740789811632e+00 -2.227973276336794525e-02 3.091816867055596774e+00 1.104749410362440044e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.071291739601203385e+00 1.632894441965802509e-02 9.369370291572327147e+00 -2.225949630401997253e-02 3.092923265976132097e+00 1.108029045656686029e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.069806994868370165e+00 1.554319542755795182e-02 9.371669300053838469e+00 -2.223907274238112047e-02 3.094032886562788409e+00 1.111192931596479208e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.068398048946941348e+00 1.475823230545210592e-02 9.373960917862927289e+00 -2.221846468414800588e-02 3.095145613646339555e+00 1.114242241857251077e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.067064829742468746e+00 1.397406062466278846e-02 9.376245297567558978e+00 -2.219767516505900470e-02 3.096261333272457783e+00 1.117178233482238499e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.065807264708942714e+00 1.319068584202250267e-02 9.378522592678084635e+00 -2.217670766607123325e-02 3.097379932787633017e+00 1.120002251748101682e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.064625280852356415e+00 1.240811329575429618e-02 9.380792957651530983e+00 -2.215556611521893315e-02 3.098501300929177749e+00 1.122715733414981001e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.063518804734379763e+00 1.162634820262496878e-02 9.383056547896412525e+00 -2.213425488591869855e-02 3.099625327917554518e+00 1.125320208062812605e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.062487762475973874e+00 1.084539565675493415e-02 9.385313519777572111e+00 -2.211277878710360065e-02 3.100751905548898346e+00 1.127817297064644987e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.061532079760730163e+00 1.006526063049332370e-02 9.387564030620209721e+00 -2.209114304462537690e-02 3.101880927285161071e+00 1.130208709799797664e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.060651681837692095e+00 9.285947977758033517e-03 9.389808238712241462e+00 -2.206935327111847825e-02 3.103012288338934166e+00 1.132496236727922531e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.059846493523360245e+00 8.507462440235943543e-03 9.392046303303439814e+00 -2.204741541806708519e-02 3.104145885749621137e+00 1.134681738986823701e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.059116439202581361e+00 7.729808656765193783e-03 9.394278384600049492e+00 -2.202533571782785971e-02 3.105281618447434777e+00 1.136767134424666002e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.058461442828013688e+00 6.952991176117368465e-03 9.396504643753825547e+00 -2.200312061313496742e-02 3.106419387301615043e+00 1.138754380027370665e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.057881427917862993e+00 6.177014473277431771e-03 9.398725242844264471e+00 -2.198077667448336200e-02 3.107559095149340145e+00 1.140645450916840699e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.057376317551599332e+00 5.401882969156867817e-03 9.400940344852978470e+00 -2.195831050840529527e-02 3.108700646802080136e+00 1.142442316335911569e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.056946034363407172e+00 4.627601053486871466e-03 9.403150113629408224e+00 -2.193572865698862825e-02 3.109843949026684928e+00 1.144146913240044229e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.056590500533159283e+00 3.854173110454125247e-03 9.405354713846918457e+00 -2.191303748978405339e-02 3.110988910499204785e+00 1.145761118352261847e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.056309637774795807e+00 3.081603546426169103e-03 9.407554310949032939e+00 -2.189024309740912957e-02 3.112135441730470298e+00 1.147286719819680736e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.056103367322076103e+00 2.309896818923845054e-03 9.409749071086059402e+00 -2.186735118957152182e-02 3.113283454963635677e+00 1.148725389699804984e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.055971609911774411e+00 1.539057465853976413e-03 9.411939161042727875e+00 -2.184436700228631345e-02 3.114432864045177052e+00 1.150078658607864290e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.055914285764493421e+00 7.690901339197616163e-04 9.414124748157936651e+00 -2.182129521917261852e-02 3.115583584272173745e+00 1.151347893850636177e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.055931314563377299e+00 -3.893967901258746367e-07 9.416306000238160223e+00 -2.180082402551077742e-02 3.116735532219980342e+00 1.153254364237592429e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.056022802850446585e+00 -7.711652340829539551e-04 9.418484137594939298e+00 -2.179319324232087407e-02 3.117891490516947250e+00 1.158635247043939345e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.056188778809249218e+00 -1.541401903192629163e-03 9.420659785634670769e+00 -2.178456950709925163e-02 3.119052748752454640e+00 1.163854245965542135e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.056429180068373608e+00 -2.311084601066725613e-03 9.422833023347559234e+00 -2.177495834432761207e-02 3.120219145061874588e+00 1.168911404881987914e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.056743943201277069e+00 -3.080198366153961021e-03 9.425003931244829047e+00 -2.176436551086920190e-02 3.121390517640787898e+00 1.173806800564802973e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.057133003704915364e+00 -3.848728087808887376e-03 9.427172591326238305e+00 -2.175279700391266613e-02 3.122566704778569679e+00 1.178540544040756165e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.057596295979255530e+00 -4.616658516694138042e-03 9.429339087047715395e+00 -2.174025905564051786e-02 3.123747544893229033e+00 1.183112781730455768e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.058133753307755942e+00 -5.383974276064592765e-03 9.431503503288485746e+00 -2.172675813118706001e-02 3.124932876567338980e+00 1.187523696513853415e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.058745307838908190e+00 -6.150659873848727047e-03 9.433665926318207440e+00 -2.171230093007849027e-02 3.126122538584994892e+00 1.191773508713927371e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.059430890568926920e+00 -6.916699715424603351e-03 9.435826443764518956e+00 -2.169689439106576093e-02 3.127316369969717957e+00 1.195862476989583735e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.060190431325640059e+00 -7.682078116944683274e-03 9.437985144580620656e+00 -2.168054568588399095e-02 3.128514210023136677e+00 1.199790898993190191e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.061023858753625149e+00 -8.446779319053330376e-03 9.440142119012328692e+00 -2.166326221549447206e-02 3.129715898364262561e+00 1.203559111924288813e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.061931100300634867e+00 -9.210787500881697024e-03 9.442297458565029444e+00 -2.164505160808294013e-02 3.130921274969269863e+00 1.207167492971138179e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.062912082205339281e+00 -9.974086794199728614e-03 9.444451255970671255e+00 -2.162592171962551477e-02 3.132130180211659898e+00 1.210616459649143870e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.063966729486400364e+00 -1.073666129761314744e-02 9.446603605154979988e+00 -2.160588063155894148e-02 3.133342454902700247e+00 1.213906469985565582e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.065094965932873006e+00 -1.149849509066851704e-02 9.448754601204269576e+00 -2.158493664269427528e-02 3.134557940331948345e+00 1.217038022529175201e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.066296714095927189e+00 -1.225957224777197638e-02 9.450904340331875986e+00 -2.156309826485781900e-02 3.135776478307747528e+00 1.220011656282954209e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.067571895281877570e+00 -1.301987685184663804e-02 9.453052919844465052e+00 -2.154037421840830982e-02 3.136997911197602296e+00 1.222827950528193076e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.068920429546494688e+00 -1.377939300765980077e-02 9.455200438108208871e+00 -2.151677342892499220e-02 3.138222081968329302e+00 1.225487524559625008e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.070342235690573851e+00 -1.453810485477156737e-02 9.457346994515088312e+00 -2.149230502412624241e-02 3.139448834225905927e+00 1.227991037329213657e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.071837231256718148e+00 -1.529599658004220444e-02 9.459492689448882885e+00 -2.146697832465804118e-02 3.140678012254883633e+00 1.230339186945587221e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.073405332527305855e+00 -1.605305242965948329e-02 9.461637624250778700e+00 -2.144080283766890832e-02 3.141909461057274200e+00 1.232532710124261723e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.075046454523594708e+00 -1.680925672067171833e-02 9.463781901184789902e+00 -2.141378825074044534e-02 3.143143026390855077e+00 1.234572381571889983e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.076760511005924403e+00 -1.756459385201196086e-02 9.465925623403023792e+00 -2.138594442560605782e-02 3.144378554806824599e+00 1.236459013306405799e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.078547414474974708e+00 -1.831904831500645939e-02 9.468068894910807387e+00 -2.135728139225005068e-02 3.145615893686751541e+00 1.238193453925934967e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.080407076174030756e+00 -1.907260470337274541e-02 9.470211820531831748e+00 -2.132780934442071036e-02 3.146854891278777266e+00 1.239776587842774530e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.082339406092216905e+00 -1.982524772270456009e-02 9.472354505873171959e+00 -2.129753863072785663e-02 3.148095396733009199e+00 1.241209334432487321e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.084344312968653412e+00 -2.057696219944258470e-02 9.474497057289992696e+00 -2.126647974693151102e-02 3.149337260136048755e+00 1.242492647159515982e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.086421704297494628e+00 -2.132773308934980336e-02 9.476639581850131222e+00 -2.123464332906729868e-02 3.150580332544633766e+00 1.243627512680734425e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.088571486333807403e+00 -2.207754548550603171e-02 9.478782187298580908e+00 -2.120204014652936342e-02 3.151824466018371851e+00 1.244614949923315318e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.090793564100250634e+00 -2.282638462583667927e-02 9.480924982021926795e+00 -2.116868109512984319e-02 3.153069513651540756e+00 1.245456009141704574e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.093087841394516868e+00 -2.357423590019184709e-02 9.483068075012711873e+00 -2.113457719015388037e-02 3.154315329603936569e+00 1.246151770958068075e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.095454220797499989e+00 -2.432108485699291042e-02 9.485211575833796260e+00 -2.109973955983535793e-02 3.155561769130758698e+00 1.246703345394092194e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.097892603682150359e+00 -2.506691720946733690e-02 9.487355594582796314e+00 -2.106417943955681688e-02 3.156808688611524527e+00 1.247111870900130884e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.100402890222988983e+00 -2.581171884148348444e-02 9.489500241856518414e+00 -2.102790816361498408e-02 3.158055945577999069e+00 1.247378513354378826e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.102984979406245625e+00 -2.655547581299795915e-02 9.491645628715314587e+00 -2.099093715800635571e-02 3.159303398741124536e+00 1.247504465068860480e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.105638769040591107e+00 -2.729817436513598886e-02 9.493791866647478983e+00 -2.095327793369849978e-02 3.160550908016960037e+00 1.247490943799036377e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.108364155768433168e+00 -2.803980092492087267e-02 9.495939067533715416e+00 -2.091494207997630222e-02 3.161798334551629619e+00 1.247339191755104937e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.111161035077748771e+00 -2.878034210966743528e-02 9.498087343611704370e+00 -2.087594125787174681e-02 3.163045540745284434e+00 1.247050474616961599e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.114029301314423126e+00 -2.951978473105373174e-02 9.500236807440780140e+00 -2.083628719368463278e-02 3.164292390275081246e+00 1.246626080554533687e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.116968847695071432e+00 -3.025811579888461680e-02 9.502387571866741212e+00 -2.079599167260080469e-02 3.165538748117186607e+00 1.246067319255001610e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.119979566320319808e+00 -3.099532252456007816e-02 9.504539749986820496e+00 -2.075506653241352903e-02 3.166784480567810700e+00 1.245375520958221134e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.123061348188517439e+00 -3.173139232426054612e-02 9.506693455114831437e+00 -2.071352365735288498e-02 3.168029455263281058e+00 1.244552035501492356e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.126214083209859940e+00 -3.246631282186077799e-02 9.508848800746504182e+00 -2.067137497203178770e-02 3.169273541199167710e+00 1.243598231374710983e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.129437660220900863e+00 -3.320007185158367624e-02 9.511005900525049128e+00 -2.062863243573890767e-02 3.170516608748467302e+00 1.242515494788933549e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.132731966999429130e+00 -3.393265746040539932e-02 9.513164868206981595e+00 -2.058530803678584181e-02 3.171758529678865290e+00 1.241305228756097931e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.136096890279691962e+00 -3.466405791021914817e-02 9.515325817628177418e+00 -2.054141378631180875e-02 3.172999177169077534e+00 1.239968852174948288e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.139532315767946447e+00 -3.539426167976684329e-02 9.517488862670164806e+00 -2.049696171265839167e-02 3.174238425824288168e+00 1.238507798934548702e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.143038128158316180e+00 -3.612325746634880569e-02 9.519654117226705736e+00 -2.045196385592545560e-02 3.175476151690696636e+00 1.236923517031908101e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.146614211148937024e+00 -3.685103418731987268e-02 9.521821695170677557e+00 -2.040643226265300564e-02 3.176712232269192082e+00 1.235217467703544555e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.150260447458371971e+00 -3.757758098138002517e-02 9.523991710321281445e+00 -2.036037898062993332e-02 3.177946546528162219e+00 1.233391124571308652e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.153976718842277371e+00 -3.830288720966709692e-02 9.526164276411575926e+00 -2.031381605383030323e-02 3.179178974915459754e+00 1.231445972802729279e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.157762906110304968e+00 -3.902694245665899730e-02 9.528339507056367452e+00 -2.026675551747757556e-02 3.180409399369532597e+00 1.229383508286095716e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.161618889143220201e+00 -3.974973653089235170e-02 9.530517515720463351e+00 -2.021920939323691019e-02 3.181637703329740052e+00 1.227205236820448631e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.165544546910225243e+00 -4.047125946550437364e-02 9.532698415687296034e+00 -2.017118968453554539e-02 3.182863771745863435e+00 1.224912673320611468e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.169539757486464104e+00 -4.119150151860435233e-02 9.534882320027948666e+00 -2.012270837201098755e-02 3.184087491086831090e+00 1.222507341037363734e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.173604398070700938e+00 -4.191045317348107008e-02 9.537069341570571623e+00 -2.007377740908663014e-02 3.185308749348671142e+00 1.219990770792826230e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.177738345003151998e+00 -4.262810513865211010e-02 9.539259592870219961e+00 -2.002440871767424690e-02 3.186527436061707075e+00 1.217364500231103708e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.181941473783458818e+00 -4.334444834776088329e-02 9.541453186179111867e+00 -1.997461418400268973e-02 3.187743442297009899e+00 1.214630073084207139e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.186213659088786176e+00 -4.405947395932701544e-02 9.543650233417324102e+00 -1.992440565457196527e-02 3.188956660672127352e+00 1.211789038453258381e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.190554774792034198e+00 -4.477317335635552786e-02 9.545850846143931534e+00 -1.987379493223179541e-02 3.190166985356098994e+00 1.208842950104961102e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.194964693980146819e+00 -4.548553814581014765e-02 9.548055135528601411e+00 -1.982279377238363449e-02 3.191374312073776309e+00 1.205793365783308993e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.199443288972507293e+00 -4.619656015795588211e-02 9.550263212323651274e+00 -1.977141387930503313e-02 3.192578538109462016e+00 1.202641846536483400e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.203990431339403422e+00 -4.690623144557590912e-02 9.552475186836574039e+00 -1.971966690259517596e-02 3.193779562309884579e+00 1.199389956058886063e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.208605991920553180e+00 -4.761454428306761966e-02 9.554691168903042708e+00 -1.966756443374031646e-02 3.194977285086521679e+00 1.196039260048236373e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.213289840843677414e+00 -4.832149116542264894e-02 9.556911267860400017e+00 -1.961511800279778367e-02 3.196171608417287757e+00 1.192591325577656118e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.218041847543106737e+00 -4.902706480709555226e-02 9.559135592521640135e+00 -1.956233907519718679e-02 3.197362435847602491e+00 1.189047720482653940e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.222861880778411958e+00 -4.973125814076564954e-02 9.561364251149882421e+00 -1.950923904865734318e-02 3.198549672490851759e+00 1.185410012762913926e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.227749808653045172e+00 -5.043406431599649353e-02 9.563597351433353211e+00 -1.945582925021745527e-02 3.199733225028259742e+00 1.181679769998786149e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.232705498632981289e+00 -5.113547669779738847e-02 9.565835000460868542e+00 -1.940212093338099936e-02 3.200913001708184158e+00 1.177858558782369017e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.237728817565349360e+00 -5.183548886509110887e-02 9.568077304697828467e+00 -1.934812527537073043e-02 3.202088912344848382e+00 1.173947944163068746e-02 1.700948800332009458e-01 -1.518362316336493834e+01 6.283184761721709588e-01 9.474306931951833377e+00
3.242819631697041682e+00 -5.253409460909211348e-02 9.570324369962728284e+00 -1.929385337449318269e-02 3.203260868316528676e+00 1.169949489107514895e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> trajectories/WRA-ADV-SLSQP-DDCMA-B_B_trajectory.csv <==
1.500000000000000000e+01 1.000000000000000021e-02 6.000000000000000000e+00 0.000000000000000000e+00 3.141592653589793116e+00 0.000000000000000000e+00 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.499898166050820514e+01 1.036677227745386523e-02 6.000003748830660122e+00 -7.496505618129165895e-05 3.141590836053145708e+00 -3.631330103566806901e-05 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.499792664910808959e+01 1.073343928013159934e-02 6.000014998244606268e+00 -1.499338733542823559e-04 3.141585398500058801e+00 -7.239948918114973923e-05 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.499683497640116769e+01 1.110000196623745980e-02 6.000033752660259623e+00 -2.249031924510477040e-04 3.141576363893055390e+00 -1.082535462667591036e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.499570665297465055e+01 1.146646127632169887e-02 6.000060016541501895e+00 -2.998697725718153578e-04 3.141563755694509741e+00 -1.438704935615799422e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.499454168940257581e+01 1.183281813257051548e-02 6.000093794395322533e+00 -3.748303917398702390e-04 3.141547597862667462e+00 -1.792453924898109114e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.499334009624698361e+01 1.219907343813604779e-02 6.000135090769460611e+00 -4.497818476318943704e-04 3.141527914847592751e+00 -2.143733453770114842e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.499210188405912980e+01 1.256522807649873390e-02 6.000183910250033392e+00 -5.247209582860334291e-04 3.141504731587040578e+00 -2.492494962156524964e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.499082706338074367e+01 1.293128291085646545e-02 6.000240257459156012e+00 -5.996445627910126659e-04 3.141478073502251167e+00 -2.838690314418810699e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.498951564474531750e+01 1.329723878353639144e-02 6.000304137052552278e+00 -6.745495219608854112e-04 3.141447966493665866e+00 -3.182271807171911855e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.498816763867943358e+01 1.366309651542633140e-02 6.000375553717150368e+00 -7.494327189943245440e-04 3.141414436936566634e+00 -3.523192177106494478e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.498678305570412306e+01 1.402885690542357566e-02 6.000454512168669652e+00 -8.242910601190237994e-04 3.141377511676635148e+00 -3.861404608782071117e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.498536190633625864e+01 1.439452072989941787e-02 6.000541017149193301e+00 -8.991214752168793156e-04 3.141337218025435973e+00 -4.196862742368870575e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.498390420108997567e+01 1.476008874217823140e-02 6.000635073424725796e+00 -9.739209184433888057e-04 3.141293583755822016e+00 -4.529520681304839572e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.498240995047812163e+01 1.512556167203021537e-02 6.000736685782743329e+00 -1.048686368835576076e-03 3.141246637097264038e+00 -4.859332999857232443e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.498087916501373940e+01 1.549094022517718931e-02 6.000845859029725560e+00 -1.123414830905409461e-03 3.141196406731104673e+00 -5.186254750579025099e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.497931185521157182e+01 1.585622508281101309e-02 6.000962597988676706e+00 -1.198103335209923679e-03 3.141142921785738729e+00 -5.510241471658589279e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.497770803158959296e+01 1.622141690112432685e-02 6.001086907496631540e+00 -1.272748938917172938e-03 3.141086211831721542e+00 -5.831249194135833215e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.497606770467057302e+01 1.658651631085342887e-02 6.001218792402148949e+00 -1.347348726369878040e-03 3.141026306876803620e+00 -6.149234448976277113e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.497439088498365933e+01 1.695152391683317147e-02 6.001358257562791287e+00 -1.421899809629498116e-03 3.140963237360897331e+00 -6.464154274014446500e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.497267758306598040e+01 1.731644029756383360e-02 6.001505307842590398e+00 -1.496399328988535886e-03 3.140897034150974321e+00 -6.775966220774004784e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.497092780946428192e+01 1.768126600478995072e-02 6.001659948109497655e+00 -1.570844453486109184e-03 3.140827728535894092e+00 -7.084628361126720257e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.496914157473657880e+01 1.804600156309112829e-02 6.001822183232821573e+00 -1.645232381427785785e-03 3.140755352221168639e+00 -7.390099293785948060e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.496731888945382494e+01 1.841064746948485945e-02 6.001992018080650304e+00 -1.719560340875802163e-03 3.140679937323662685e+00 -7.692338150664943582e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.496545976420161139e+01 1.877520419304144414e-02 6.002169457517261719e+00 -1.793825590094112006e-03 3.140601516366229085e+00 -7.991304603112964590e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.496356420958188060e+01 1.913967217451105138e-02 6.002354506400514822e+00 -1.868025418028307436e-03 3.140520122272285164e+00 -8.286958867949049306e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.496163223621465477e+01 1.950405182596297651e-02 6.002547169579229625e+00 -1.942157144774646392e-03 3.140435788360328218e+00 -8.579261713336065482e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.495966385473979443e+01 1.986834353043721857e-02 6.002747451890552810e+00 -2.016218121995794720e-03 3.140348548338393275e+00 -8.868174464534939964e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.495765907581875709e+01 2.023254764160841226e-02 6.002955358157306520e+00 -2.090205733312785422e-03 3.140258436298453137e+00 -9.153659009509166429e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.495561791013638597e+01 2.059666448346219106e-02 6.003170893185319379e+00 -2.164117394759074945e-03 3.140165486710765563e+00 -9.435677804294260269e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.495354036840270773e+01 2.096069434998407491e-02 6.003394061760751299e+00 -2.237950555173570145e-03 3.140069734418165392e+00 -9.714193878251033620e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.495142646135474607e+01 2.132463750486091741e-02 6.003624868647393420e+00 -2.311702696517618436e-03 3.139971214630306040e+00 -9.989170839216840458e-04 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.494927619975834965e+01 2.168849418119498870e-02 6.003863318583953834e+00 -2.385371334286118597e-03 3.139869962917849922e+00 -1.026057287838781163e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.494708959441002882e+01 2.205226458123073566e-02 6.004109416281335321e+00 -2.458954017882430086e-03 3.139766015206610028e+00 -1.052836477505791337e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.494486665613880838e+01 2.241594887609427850e-02 6.004363166419889986e+00 -2.532448330873755555e-03 3.139659407771647093e+00 -1.079251190129608276e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.494260739580809449e+01 2.277954720554566798e-02 6.004624573646655250e+00 -2.605851891347394506e-03 3.139550177231318795e+00 -1.105298022634596455e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.494031182431753813e+01 2.314305967774393791e-02 6.004893642572582735e+00 -2.679162352263914776e-03 3.139438360541286333e+00 -1.130973632084830401e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.493797995260492328e+01 2.350648636902498076e-02 6.005170377769744938e+00 -2.752377401647719286e-03 3.139323994988480582e+00 -1.156274736104194196e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.493561179164805530e+01 2.386982732369226715e-02 6.005454783768522375e+00 -2.825494762903360720e-03 3.139207118185025180e+00 -1.181198113266208318e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.493320735246665976e+01 2.423308255382040574e-02 6.005746865054783612e+00 -2.898512195130602005e-03 3.139087768062124084e+00 -1.205740603465824470e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.493076664612428139e+01 2.459625203907154362e-02 6.006046626067037764e+00 -2.971427493239650955e-03 3.138965982863909598e+00 -1.229899108292654367e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.492828968373019727e+01 2.495933572652462087e-02 6.006354071193573674e+00 -3.044238488262246932e-03 3.138841801141255772e+00 -1.253670591367030563e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.492577647644133343e+01 2.532233353051743449e-02 6.006669204769586656e+00 -3.116943047585963873e-03 3.138715261745560703e+00 -1.277052078665351885e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.492322703546417806e+01 2.568524533250151828e-02 6.006992031074279481e+00 -3.189539075011415831e-03 3.138586403822491988e+00 -1.300040658844685108e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.492064137205670882e+01 2.604807098090978698e-02 6.007322554327947373e+00 -3.262024511082384400e-03 3.138455266805706856e+00 -1.322633483522642206e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.491801949753031131e+01 2.641081029103691663e-02 6.007660778689052350e+00 -3.334397333162591927e-03 3.138321890410540771e+00 -1.344827767563821141e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.491536142325170644e+01 2.677346304493243359e-02 6.008006708251265593e+00 -3.406655555537058382e-03 3.138186314627668505e+00 -1.366620789345929145e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.491266716064487774e+01 2.713602899130641150e-02 6.008360347040504479e+00 -3.478797229684103820e-03 3.138048579716741671e+00 -1.388009890991132164e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.490993672119299518e+01 2.749850784544779006e-02 6.008721699011943862e+00 -3.550820444181538877e-03 3.137908726200002718e+00 -1.408992478615163531e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.490717011644033896e+01 2.786089928915518391e-02 6.009090768047005149e+00 -3.622723324978791709e-03 3.137766794855874508e+00 -1.429566022522852893e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.490436735799422330e+01 2.822320297068014322e-02 6.009467557950338268e+00 -3.694504035370787826e-03 3.137622826712530788e+00 -1.449728057414753895e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.490152845752691668e+01 2.858541850468279688e-02 6.009852072446765447e+00 -3.766160776042716801e-03 3.137476863041448016e+00 -1.469476182569211210e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.489865342677755677e+01 2.894754547219975313e-02 6.010244315178223218e+00 -3.837691785225666886e-03 3.137328945350939868e+00 -1.488808061995702293e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.489574227755406177e+01 2.930958342062421271e-02 6.010644289700671550e+00 -3.909095338516854756e-03 3.137179115379674865e+00 -1.507721424603365983e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.489279502173503822e+01 2.967153186369817647e-02 6.011051999480988783e+00 -3.980369749130616142e-03 3.137027415090181126e+00 -1.526214064309842954e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.488981167127168170e+01 3.003339028151663301e-02 6.011467447893842575e+00 -4.051513367619196879e-03 3.136873886662338684e+00 -1.544283840184354842e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.488679223818966690e+01 3.039515812054363955e-02 6.011890638218539529e+00 -4.122524582097102964e-03 3.136718572486859813e+00 -1.561928676524303996e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.488373673459103941e+01 3.075683479364017467e-02 6.012321573635857064e+00 -4.193401817949736834e-03 3.136561515158761360e+00 -1.579146562964787006e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.488064517265608977e+01 3.111841968010363793e-02 6.012760257224845084e+00 -4.264143537981344989e-03 3.136402757470826863e+00 -1.595935554528188057e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.487751756464522579e+01 3.147991212571887160e-02 6.013206691959615213e+00 -4.334748242127338391e-03 3.136242342407066008e+00 -1.612293771699042878e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.487435392290082881e+01 3.184131144282061066e-02 6.013660880706098943e+00 -4.405214467533771425e-03 3.136080313136164754e+00 -1.628219400446291121e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.487115425984910289e+01 3.220261691036713225e-02 6.014122826218788020e+00 -4.475540788245154986e-03 3.135916713004937240e+00 -1.643710692266746364e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.486791858800191335e+01 3.256382777402511836e-02 6.014592531137445519e+00 -4.545725815253659312e-03 3.135751585531771468e+00 -1.658765964176780279e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.486464691995861287e+01 3.292494324626540902e-02 6.015069997983800043e+00 -4.615768196119405566e-03 3.135584974400076330e+00 -1.673383598729147499e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.486133926840785158e+01 3.328596250646966709e-02 6.015555229158207062e+00 -4.685666615025152124e-03 3.135416923451731286e+00 -1.687562043971165123e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.485799564612937829e+01 3.364688470104768708e-02 6.016048226936291599e+00 -4.755419792308004240e-03 3.135247476680536050e+00 -1.701299813437555895e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.485461606599582751e+01 3.400770894356524437e-02 6.016548993465564266e+00 -4.825026484511474832e-03 3.135076678225666047e+00 -1.714595486076505399e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.485120054097448694e+01 3.436843431488229711e-02 6.017057530762003559e+00 -4.894485483868614081e-03 3.134904572365131870e+00 -1.727447706215291768e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.484774908412905425e+01 3.472905986330143691e-02 6.017573840706624821e+00 -4.963795618269726227e-03 3.134731203509246722e+00 -1.739855183462844313e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.484426170862138150e+01 3.508958460472635238e-02 6.018097925042008356e+00 -5.032955750830275105e-03 3.134556616194101863e+00 -1.751816692635820884e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.484073842771319107e+01 3.545000752283019446e-02 6.018629785368807994e+00 -5.101964779583472928e-03 3.134380855075050931e+00 -1.763331073657048919e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.483717925476778454e+01 3.581032756923360760e-02 6.019169423142224140e+00 -5.170821637292858167e-03 3.134203964920204921e+00 -1.774397231427148319e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.483358420325173022e+01 3.617054366369235052e-02 6.019716839668455499e+00 -5.239525290881113552e-03 3.134025990603940048e+00 -1.785014135718541138e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.482995328673653468e+01 3.653065469429423590e-02 6.020272036101113500e+00 -5.308074741251919519e-03 3.133846977100418929e+00 -1.795180821016337551e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.482628651890029126e+01 3.689065951766526408e-02 6.020835013437607408e+00 -5.376469022812834127e-03 3.133666969477125530e+00 -1.804896386373831861e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.482258391352931426e+01 3.725055695918477044e-02 6.021405772515497468e+00 -5.444707202971814722e-03 3.133486012888416994e+00 -1.814159995256172915e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.481884548451974482e+01 3.761034581320937820e-02 6.021984314008816952e+00 -5.512788381862779481e-03 3.133304152569090562e+00 -1.822970875347564110e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.481507124587914781e+01 3.797002484330559702e-02 6.022570638424356027e+00 -5.580711691770476324e-03 3.133121433827972258e+00 -1.831328318373866889e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.481126121172807508e+01 3.832959278249089413e-02 6.023164746097915412e+00 -5.648476296593196548e-03 3.132937902041520672e+00 -1.839231679907830756e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.480741539630161974e+01 3.868904833348302263e-02 6.023766637190519191e+00 -5.716081391424967552e-03 3.132753602647455171e+00 -1.846680379149243318e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.480353381395093670e+01 3.904839016895742670e-02 6.024376311684594754e+00 -5.783526201991335755e-03 3.132568581138401420e+00 -1.853673898706111175e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.479961647914474732e+01 3.940761693181259184e-02 6.024993769380109221e+00 -5.850809984012370936e-03 3.132382883055564005e+00 -1.860211784370036873e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.479566340647082257e+01 3.976672723544306259e-02 6.025619009890670341e+00 -5.917932022610691845e-03 3.132196553982419029e+00 -1.866293644874500359e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.479167461063743261e+01 4.012571966402004447e-02 6.026252032639582090e+00 -5.984891631759449437e-03 3.132009639538432921e+00 -1.871919151636820171e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.478765010647478739e+01 4.048459277277929869e-02 6.026892836855864743e+00 -6.051688153578100270e-03 3.131822185372806544e+00 -1.877088038502742074e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.478358990893643821e+01 4.084334508831624633e-02 6.027541421570219882e+00 -6.118320957618757737e-03 3.131634237158246403e+00 -1.881800101480132336e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.477949403310066501e+01 4.120197510888802539e-02 6.028197785610958093e+00 -6.184789440162318484e-03 3.131445840584760720e+00 -1.886055198460073875e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.477536249417183178e+01 4.156048130472234786e-02 6.028861927599873383e+00 -6.251093023455210097e-03 3.131257041353487480e+00 -1.889853248932470272e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.477119530748172060e+01 4.191886211833298348e-02 6.029533845948068738e+00 -6.317231154966603326e-03 3.131067885170546905e+00 -1.893194233688617672e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.476699248849084078e+01 4.227711596484163420e-02 6.030213538851762145e+00 -6.383203307346659028e-03 3.130878417740930786e+00 -1.896078194444085008e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.476275405278970254e+01 4.263524123230602592e-02 6.030901004288161893e+00 -6.449008979150002395e-03 3.130688684762432228e+00 -1.898505233374168932e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.475848001610008353e+01 4.299323628205392600e-02 6.031596240011455556e+00 -6.514647695419469552e-03 3.130498731919623800e+00 -1.900475512649684199e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.475417039427625099e+01 4.335109944902300338e-02 6.032299243548827405e+00 -6.580119007335020337e-03 3.130308604877876544e+00 -1.901989254052068859e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.474982520330617497e+01 4.370882904210630221e-02 6.033010012196478478e+00 -6.645422491792727857e-03 3.130118349277419831e+00 -1.903046738584532761e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.474544445931269898e+01 4.406642334450319720e-02 6.033728543015630663e+00 -6.710557750979798987e-03 3.129928010727438092e+00 -1.903648306073048605e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.474102817855469461e+01 4.442388061407555322e-02 6.034454832828529014e+00 -6.775524411945908591e-03 3.129737634800208390e+00 -1.903794354757382644e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.473657637742818416e+01 4.478119908370903346e-02 6.035188878214436947e+00 -6.840322126171112863e-03 3.129547267025281077e+00 -1.903485340872364739e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.473208907246743671e+01 4.513837696167923019e-02 6.035930675505626120e+00 -6.904950569130621080e-03 3.129356952883700860e+00 -1.902721778219600103e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.472756628034604098e+01 4.549541243202254170e-02 6.036680220783362749e+00 -6.969409439856692062e-03 3.129166737802271836e+00 -1.901504237729820896e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.472300801787794100e+01 4.585230365491153176e-02 6.037437509873891273e+00 -7.033698460497931140e-03 3.128976667147868262e+00 -1.899833347016083914e-03 2.209060546762283139e-01 9.189682715847345307e+00 -8.278894232241091444e+00 2.898477288860790146e+00
1.471841430201845391e+01 4.620904876703463976e-02 6.038202538344416226e+00 -7.097817375876246115e-03 3.128786786221786631e+00 -1.897709789918013189e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.471378512418702122e+01 4.656615976359253922e-02 6.038975303332729361e+00 -7.161796140251718013e-03 3.128597145110148414e+00 -1.895037189738136250e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.470912047597886030e+01 4.692312030378414239e-02 6.039755801694950854e+00 -7.225604404455805707e-03 3.128407793820817684e+00 -1.891913481302073558e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.470442037482813724e+01 4.727992845078213269e-02 6.040544028174299029e+00 -7.289241978253584164e-03 3.128218777422447694e+00 -1.888339517148661080e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.469968483831448580e+01 4.763658224585439610e-02 6.041339977237719872e+00 -7.352708692258693411e-03 3.128030140895716293e+00 -1.884316204188126505e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.469491388416387068e+01 4.799307970876311169e-02 6.042143643071863579e+00 -7.416004397482525538e-03 3.127841929127911591e+00 -1.879844503203746556e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.469010753024944016e+01 4.834941883816711722e-02 6.042955019579063780e+00 -7.479128964882637148e-03 3.127654186907570910e+00 -1.874925428345758979e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.468526579459233261e+01 4.870559761202732096e-02 6.043774100373321190e+00 -7.542082284910627508e-03 3.127466958919169926e+00 -1.869560046617738678e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.468038869536246693e+01 4.906161398801505563e-02 6.044600878776294373e+00 -7.604864267059735679e-03 3.127280289737862873e+00 -1.863749477355640307e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.467547625087929930e+01 4.941746590392317312e-02 6.045435347813296723e+00 -7.667474839412394272e-03 3.127094223824275598e+00 -1.857494891699716134e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.467052847961255502e+01 4.977315127807972056e-02 6.046277500209303213e+00 -7.729913948187975767e-03 3.126908805519351908e+00 -1.850797512059511492e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.466554540018292663e+01 5.012866800976399639e-02 6.047127328384964251e+00 -7.792181557290971637e-03 3.126724079039253645e+00 -1.843658611572145112e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.466052703136275071e+01 5.048401397962491016e-02 6.047984824452629304e+00 -7.854277647859828071e-03 3.126540088470315837e+00 -1.836079513554079046e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.465547339207665267e+01 5.083918705010136152e-02 6.048849980212384736e+00 -7.916202217816675074e-03 3.126356877764055575e+00 -1.828061590946581348e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.465038450140216142e+01 5.119418506584459683e-02 6.049722787148101411e+00 -7.977955281418157990e-03 3.126174490732237743e+00 -1.819606265755087512e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.464526037857030438e+01 5.154900585414230046e-02 6.050603236423496512e+00 -8.039536868807609094e-03 3.125992971041998025e+00 -1.810715008482662340e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.464010104296616355e+01 5.190364722534432373e-02 6.051491318878210457e+00 -8.100947025568750945e-03 3.125812362211019657e+00 -1.801389337557766923e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.463490651412941190e+01 5.225810697328983623e-02 6.052387025023896250e+00 -8.162185812281175235e-03 3.125632707602771454e+00 -1.791630818756531109e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.462967681175482149e+01 5.261238287573583028e-02 6.053290345040331033e+00 -8.223253304077767986e-03 3.125454050421800911e+00 -1.781441064619734404e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.462441195569273766e+01 5.296647269478673564e-02 6.054201268771540967e+00 -8.284149590204310104e-03 3.125276433709088142e+00 -1.770821733864695255e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.461911196594953566e+01 5.332037417732508194e-02 6.055119785721943870e+00 -8.344874773581442348e-03 3.125099900337457548e+00 -1.759774530792269703e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.461377686268804332e+01 5.367408505544301461e-02 6.056045885052517619e+00 -8.405428970369187291e-03 3.124924493007048998e+00 -1.748301204689156315e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.460840666622793727e+01 5.402760304687452553e-02 6.056979555576982754e+00 -8.465812309534226018e-03 3.124750254240848957e+00 -1.736403549225707527e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.460300139704611766e+01 5.438092585542828733e-02 6.057920785758010851e+00 -8.526024932420097832e-03 3.124577226380283790e+00 -1.724083401849443430e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.459756107577704753e+01 5.473405117142093879e-02 6.058869563703455974e+00 -8.586066992320531138e-03 3.124405451580870796e+00 -1.711342643174462719e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.459208572321307607e+01 5.508697667211066157e-02 6.059825877162607455e+00 -8.645938654056049485e-03 3.124234971807934080e+00 -1.698183196366947686e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.458657536030472635e+01 5.543970002213095133e-02 6.060789713522471978e+00 -8.705640093554048789e-03 3.124065828832378600e+00 -1.684607026526955837e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.458103000816096362e+01 5.579221887392444429e-02 6.061761059804078755e+00 -8.765171497432507064e-03 3.123898064226528604e+00 -1.670616140066689135e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.457544968804943508e+01 5.614453086817666055e-02 6.062739902658813129e+00 -8.824533062587474122e-03 3.123731719360027359e+00 -1.656212584085433670e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.456983442139668661e+01 5.649663363424954621e-02 6.063726228364777704e+00 -8.883724995784521641e-03 3.123566835395800378e+00 -1.641398445741358830e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.456418422978835281e+01 5.684852479061470315e-02 6.064720022823185452e+00 -8.942747513254288919e-03 3.123403453286080822e+00 -1.626175851620363958e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.455849913496931869e+01 5.720020194528614016e-02 6.065721271554779470e+00 -9.001600840292278694e-03 3.123241613768497960e+00 -1.610546967102158798e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.455277915884386353e+01 5.755166269625252434e-02 6.066729959696288255e+00 -9.060285210863045294e-03 3.123081357362229582e+00 -1.594513995723764385e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.454702432347577989e+01 5.790290463190867626e-02 6.067746071996911184e+00 -9.118800867208915611e-03 3.122922724364219249e+00 -1.578079178540617430e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.454123465108845892e+01 5.825392533148634339e-02 6.068769592814837743e+00 -9.177148059463367813e-03 3.122765754845455710e+00 -1.561244793485460107e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.453541016406496666e+01 5.860472236548402297e-02 6.069800506113800509e+00 -9.235327045269210028e-03 3.122610488647316718e+00 -1.544013154725196527e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.452955088494808678e+01 5.895529329609581343e-02 6.070838795459667203e+00 -9.293338089401666571e-03 3.122456965377979010e+00 -1.526386612015895230e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.452365683644034178e+01 5.930563567763910693e-02 6.071884444017065618e+00 -9.351181463396503538e-03 3.122305224408890911e+00 -1.508367550056113979e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.451772804140399487e+01 5.965574705698110936e-02 6.072937434546048507e+00 -9.408857445183304788e-03 3.122155304871311099e+00 -1.489958387838723154e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.451176452286102680e+01 6.000562497396400713e-02 6.073997749398795776e+00 -9.466366318723998946e-03 3.122007245652910878e+00 -1.471161578001402509e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.450576630399309330e+01 6.035526696182873241e-02 6.075065370516356644e+00 -9.523708373656753629e-03 3.121861085394443069e+00 -1.451979606175981749e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.449973340814145750e+01 6.070467054763718784e-02 6.076140279425431778e+00 -9.580883904945325380e-03 3.121716862486474398e+00 -1.432414990336796853e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.449366585880690295e+01 6.105383325269289618e-02 6.077222457235199826e+00 -9.637893212533972867e-03 3.121574615066184499e+00 -1.412470280148230440e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.448756367964962699e+01 6.140275259295992216e-02 6.078311884634181261e+00 -9.694736601008004453e-03 3.121434381014229320e+00 -1.392148056311601819e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.448142689448911113e+01 6.175142607948001794e-02 6.079408541887151074e+00 -9.751414379260069445e-03 3.121296197951669793e+00 -1.371450929911573278e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.447525552730397180e+01 6.209985121878788122e-02 6.080512408832089655e+00 -9.807926860162243313e-03 3.121160103236966687e+00 -1.350381541762234574e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.446904960223179160e+01 6.244802551332443580e-02 6.081623464877186080e+00 -9.864274360244012704e-03 3.121026133963039850e+00 -1.328942561753026531e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.446280914356893454e+01 6.279594646184810669e-02 6.082741688997881369e+00 -9.920457199376214036e-03 3.120894326954393616e+00 -1.307136688194663558e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.445653417577033650e+01 6.314361155984392349e-02 6.083867059733961469e+00 -9.976475700460986362e-03 3.120764718764307943e+00 -1.284966647165212061e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.445022472344928133e+01 6.349101829993042401e-02 6.084999555186698217e+00 -1.003233018912781833e-02 3.120637345672093943e+00 -1.262435191856479608e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.444388081137715396e+01 6.383816417226431672e-02 6.086139153016035586e+00 -1.008802099343573087e-02 3.120512243680414244e+00 -1.239545101920868980e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.443750246448318286e+01 6.418504666494273536e-02 6.087285830437831891e+00 -1.014354844358165628e-02 3.120389448512670860e+00 -1.216299182818846112e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.443108970785415934e+01 6.453166326440308576e-02 6.088439564221145517e+00 -1.019891287161505712e-02 3.120268995610456564e+00 -1.192700265167174556e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.442464256673414447e+01 6.487801145582038076e-02 6.089600330685576601e+00 -1.025411461115882314e-02 3.120150920131071981e+00 -1.168751204088059811e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.441816106652414931e+01 6.522408872350200781e-02 6.090768105698655788e+00 -1.030915399713650503e-02 3.120035256945106639e+00 -1.144454878559351615e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.441164523278181697e+01 6.556989255127991523e-02 6.091942864673290714e+00 -1.036403136550589389e-02 3.119922040634087512e+00 -1.119814190765945801e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.440509509122106735e+01 6.591542042289999515e-02 6.093124582565264014e+00 -1.041874705299899485e-02 3.119811305488188857e+00 -1.094832065452526221e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.439851066771174537e+01 6.626066982240880199e-02 6.094313233870782831e+00 -1.047330139686841050e-02 3.119703085504009543e+00 -1.069511449277786618e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.439189198827924443e+01 6.660563823453737042e-02 6.095508792624086070e+00 -1.052769473464016531e-02 3.119597414382413891e+00 -1.043855310170269243e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.438523907910411381e+01 6.695032314508221616e-02 6.096711232395105817e+00 -1.058192740387297812e-02 3.119494325526436462e+00 -1.017866636685952958e-03 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.437855196652166079e+01 6.729472204128336688e-02 6.097920526287188281e+00 -1.063599974192400502e-02 3.119393852039252124e+00 -9.915484373677261026e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.437183067702152783e+01 6.763883241219939557e-02 6.099136646934863570e+00 -1.068991208572105632e-02 3.119296026722207849e+00 -9.649037401068720834e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.436507523724726809e+01 6.798265174907942854e-02 6.100359566501682984e+00 -1.074366477154129439e-02 3.119200882072921122e+00 -9.379355915066973394e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.435828567399589772e+01 6.832617754573201696e-02 6.101589256678106032e+00 -1.079725813479641937e-02 3.119108450283440082e+00 -9.106470562484272457e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.435146201421744294e+01 6.866940729889091377e-02 6.102825688679452298e+00 -1.085069250982432718e-02 3.119018763238466718e+00 -8.830412164594942000e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.434460428501447105e+01 6.901233850857760310e-02 6.104068833243906589e+00 -1.090396822968725359e-02 3.118931852513644465e+00 -8.551211710843394315e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.433771251364161259e+01 6.935496867846061009e-02 6.105318660630590699e+00 -1.095708562597636979e-02 3.118847749373907519e+00 -8.268900352578479034e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.433078672750507110e+01 6.969729531621152163e-02 6.106575140617690245e+00 -1.101004502862284670e-02 3.118766484771893222e+00 -7.983509396815350288e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.432382695416212215e+01 7.003931593385769039e-02 6.107838242500643666e+00 -1.106284676571533433e-02 3.118688089346415726e+00 -7.695070300025991499e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.431683322132059999e+01 7.038102804813149704e-02 6.109107935090393404e+00 -1.111549116332387170e-02 3.118612593421003609e+00 -7.403614661959536216e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.430980555683837707e+01 7.072242918081629581e-02 6.110384186711701027e+00 -1.116797854533017886e-02 3.118540027002497439e+00 -7.109174219493501722e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.430274398872283648e+01 7.106351685908883498e-02 6.111666965201519197e+00 -1.122030923326431534e-02 3.118470419779707736e+00 -6.811780840517008776e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.429564854513032479e+01 7.140428861585822184e-02 6.112956237907431145e+00 -1.127248354614766856e-02 3.118403801122137331e+00 -6.511466517847071690e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.428851925436561388e+01 7.174474199010134889e-02 6.114251971686151421e+00 -1.132450180034224457e-02 3.118340200078761448e+00 -6.208263363178990893e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.428135614488133243e+01 7.208487452719473942e-02 6.115554132902091489e+00 -1.137636430940621585e-02 3.118279645376868636e+00 -5.902203601071887755e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.427415924527740998e+01 7.242468377924285439e-02 6.116862687425987488e+00 -1.142807138395569855e-02 3.118222165420962533e+00 -5.593319562970366097e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.426692858430049959e+01 7.276416730540269384e-02 6.118177600633592839e+00 -1.147962333153270537e-02 3.118167788291723141e+00 -5.281643681263298957e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.425966419084340231e+01 7.310332267220481794e-02 6.119498837404436564e+00 -1.153102045647922888e-02 3.118116541745025838e+00 -4.967208483380688207e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.425236609394447740e+01 7.344214745387062093e-02 6.120826362120648234e+00 -1.158226305981742248e-02 3.118068453211021218e+00 -4.650046585929544594e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.424503432278705084e+01 7.378063923262594137e-02 6.122160138665841522e+00 -1.163335143913579901e-02 3.118023549793272231e+00 -4.330190688869702204e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.423766890669881846e+01 7.411879559901089765e-02 6.123500130424070598e+00 -1.168428588848142470e-02 3.117981858267949935e+00 -4.007673569730460733e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.423026987515124020e+01 7.445661415218596257e-02 6.124846300278849576e+00 -1.173506669825802665e-02 3.117943405083085207e+00 -3.682528077868935925e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.422283725775893259e+01 7.479409250023426325e-02 6.126198610612237694e+00 -1.178569415512997591e-02 3.117908216357880846e+00 -3.354787128770968740e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.421537108427905416e+01 7.513122826046003677e-02 6.127557023303989325e+00 -1.183616854193206627e-02 3.117876317882077863e+00 -3.024483698395427004e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.420787138461068722e+01 7.546801905968326951e-02 6.128921499730774158e+00 -1.188649013758503493e-02 3.117847735115377716e+00 -2.691650817562712158e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.420033818879421617e+01 7.580446253453050620e-02 6.130292000765461324e+00 -1.193665921701676444e-02 3.117822493186923616e+00 -2.356321566388258756e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.419277152701069866e+01 7.614055633172170379e-02 6.131668486776469251e+00 -1.198667605108908255e-02 3.117800616894833343e+00 -2.018529068761801943e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.418517142958124033e+01 7.647629810835329667e-02 6.133050917627185683e+00 -1.203654090653010454e-02 3.117782130705790689e+00 -1.678306486873157202e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.417753792696635884e+01 7.681168553217722350e-02 6.134439252675452536e+00 -1.208625404587203994e-02 3.117767058754687515e+00 -1.335687015785244755e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.416987104976535150e+01 7.714671628187615149e-02 6.135833450773118258e+00 -1.213581572739439243e-02 3.117755424844323997e+00 -9.907038780550617152e-05 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.416217082871565758e+01 7.748138804733466223e-02 6.137233470265656798e+00 -1.218522620507246634e-02 3.117747252445159045e+00 -6.433903184032967073e-05 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.415443729469221701e+01 7.781569852990649627e-02 6.138639268991854969e+00 -1.223448572853112239e-02 3.117742564695116236e+00 -2.937795984332464730e-05 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.414667047870683270e+01 7.814964544267788416e-02 6.140050804283564645e+00 -1.228359454300368553e-02 3.117741384399439486e+00 5.809500860031412400e-06 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.413887041190752569e+01 7.848322651072678346e-02 6.141468032965525126e+00 -1.233255288929592866e-02 3.117743734030604230e+00 4.122002229716860948e-05 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.413103712557789393e+01 7.881643947137821626e-02 6.142890911355251227e+00 -1.238136100375506268e-02 3.117749635728277458e+00 7.685027636136091756e-05 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.412317065113646564e+01 7.914928207445554031e-02 6.144319395262987094e+00 -1.243001911824362545e-02 3.117759111299330144e+00 1.126969353194862291e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.411527102013606161e+01 7.948175208252772350e-02 6.145753439991730183e+00 -1.247852746011820883e-02 3.117772182217899424e+00 1.487566723145520632e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.410733826426314153e+01 7.981384727115257982e-02 6.147193000337318303e+00 -1.252688625221291645e-02 3.117788869625500947e+00 1.850261618629330505e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.409937241533717156e+01 8.014556542911595305e-02 6.148638030588588599e+00 -1.257509571282748768e-02 3.117809194331191858e+00 2.215020803462672315e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.409137350530996891e+01 8.047690435866690362e-02 6.150088484527596044e+00 -1.262315605571997200e-02 3.117833176811780849e+00 2.581811064979605292e-04 2.208711839498628260e-01 9.196152633434373058e+00 -8.278563069157492293e+00 2.900000746633764948e+00
1.408334156626507117e+01 8.080786187574878765e-02 6.151544315429907428e+00 -1.267106749010389437e-02 3.117860837212087510e+00 2.950599218842505462e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.407527658025067829e+01 8.113944047668933401e-02 6.153005480217917267e+00 -1.271888998035993097e-02 3.117892204921290933e+00 3.323266469289653429e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.406717852953342174e+01 8.147063172918277141e-02 6.154471935195250154e+00 -1.276656392969092134e-02 3.117927308962995969e+00 3.697860190277520165e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.405904744672039008e+01 8.180143348496869693e-02 6.155943631948574968e+00 -1.281408952975010562e-02 3.117966168436115737e+00 4.074347230889230234e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.405088336454816833e+01 8.213184361046152460e-02 6.157420521556909776e+00 -1.286146696766829640e-02 3.118008802108287902e+00 4.452694487793587628e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.404268631588220551e+01 8.246185998696162200e-02 6.158902554592255107e+00 -1.290869642607342035e-02 3.118055228416374725e+00 4.832868909794440127e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.403445633371617696e+01 8.279148051086242244e-02 6.160389681120292060e+00 -1.295577808311397169e-02 3.118105465467004844e+00 5.214837502322820003e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.402619345117135907e+01 8.312070309385338751e-02 6.161881850701146135e+00 -1.300271211248628725e-02 3.118159531037163479e+00 5.598567331871496253e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.401789770149599690e+01 8.344952566311895914e-02 6.163379012390215017e+00 -1.304949868346554770e-02 3.118217442574823917e+00 5.984025530371600609e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.400956911806468419e+01 8.377794616153332041e-02 6.164881114739062085e+00 -1.309613796094041133e-02 3.118279217199624309e+00 6.371179299511005876e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.400120773437773813e+01 8.410596254785115966e-02 6.166388105796377417e+00 -1.314263010545117100e-02 3.118344871703586207e+00 6.759995914994150305e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.399281358406058651e+01 8.443357279689428507e-02 6.167899933108996535e+00 -1.318897527323135109e-02 3.118414422551875731e+00 7.150442730743022859e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.398438670086315128e+01 8.476077489973418699e-02 6.169416543722987534e+00 -1.323517361625264552e-02 3.118487885883606481e+00 7.542487183039047523e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.397592711865923931e+01 8.508756686387052015e-02 6.170937884184803046e+00 -1.328122528227308578e-02 3.118565277512684197e+00 7.936096794605606479e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.396743487144594198e+01 8.541394671340547806e-02 6.172463900542490833e+00 -1.332713041488836625e-02 3.118646612928690054e+00 8.331239178630977680e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.395890999334303118e+01 8.573991248921414288e-02 6.173994538346969208e+00 -1.337288915358620690e-02 3.118731907297806583e+00 8.727882042731472181e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.395035251859236425e+01 8.606546224911071352e-02 6.175529742653364629e+00 -1.341850163380366168e-02 3.118821175463780904e+00 9.125993192854569549e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.394176248155729425e+01 8.639059406801072316e-02 6.177069458022410586e+00 -1.346396798698728733e-02 3.118914431948926591e+00 9.525540537121870294e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.393313991672208552e+01 8.671530603808916271e-02 6.178613628521910428e+00 -1.350928834065606536e-02 3.119011690955165950e+00 9.926492089611712449e-04 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.392448485869133279e+01 8.703959626893455204e-02 6.180162197728256146e+00 -1.355446281846697278e-02 3.119112966365107376e+00 1.032881597408128859e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.391579734218938569e+01 8.736346288769901436e-02 6.181715108728010222e+00 -1.359949154028312554e-02 3.119218271743159576e+00 1.073248042762815595e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.390707740205977849e+01 8.768690403924427057e-02 6.183272304119547869e+00 -1.364437462224438180e-02 3.119327620336684870e+00 1.113745380429100301e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.389832507326467237e+01 8.800991788628365065e-02 6.184833726014757893e+00 -1.368911217684031824e-02 3.119441025077185348e+00 1.154370457858958912e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.388954039088428871e+01 8.833250260952005273e-02 6.186399316040799512e+00 -1.373370431298547370e-02 3.119558498581525008e+00 1.195120134900378448e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.388072339011636736e+01 8.865465640777990541e-02 6.187969015341924006e+00 -1.377815113609678031e-02 3.119680053153186527e+00 1.235991284139162155e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.387187410627561590e+01 8.897637749814318875e-02 6.189542764581347001e+00 -1.382245274817307974e-02 3.119805700783562230e+00 1.276980791234633844e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.386299257479316793e+01 8.929766411606938903e-02 6.191120503943180253e+00 -1.386660924787662397e-02 3.119935453153277916e+00 1.318085555249235135e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.385407883121605721e+01 8.961851451551954006e-02 6.192702173134421173e+00 -1.391062073061648599e-02 3.120069321633549553e+00 1.359302488972016255e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.384513291120668654e+01 8.993892696907429540e-02 6.194287711386998296e+00 -1.395448728863376425e-02 3.120207317287571058e+00 1.400628519236020181e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.383615485054231087e+01 9.025889976804805925e-02 6.195877057459869164e+00 -1.399820901108851483e-02 3.120349450871934938e+00 1.442060587229558599e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.382714468511452210e+01 9.057843122259919000e-02 6.197470149641175041e+00 -1.404178598414829865e-02 3.120495732838083125e+00 1.483595648801385759e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.381810245092874290e+01 9.089751966183627629e-02 6.199066925750448931e+00 -1.408521829107826744e-02 3.120646173333788020e+00 1.525230674759773478e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.380902818410373101e+01 9.121616343392049964e-02 6.200667323140876874e+00 -1.412850601233269117e-02 3.120800782204663282e+00 1.566962651165491405e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.379992192087108549e+01 9.153436090616418053e-02 6.202271278701612545e+00 -1.417164922564784733e-02 3.120959568995702593e+00 1.608788579618702528e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.379078369757475642e+01 9.185211046512534172e-02 6.203878728860143354e+00 -1.421464800613617824e-02 3.121122542952849077e+00 1.650705477539780213e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.378161355067057592e+01 9.216941051669855223e-02 6.205489609584705413e+00 -1.425750242638162621e-02 3.121289713024590018e+00 1.692710378444057823e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.377241151672578034e+01 9.248625948620180226e-02 6.207103856386755325e+00 -1.430021255653607382e-02 3.121461087863580008e+00 1.734800332210522864e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.376317763241855019e+01 9.280265581845970058e-02 6.208721404323483739e+00 -1.434277846441679195e-02 3.121636675828290741e+00 1.776972405344466469e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.375391193453755356e+01 9.311859797788274440e-02 6.210342188000386621e+00 -1.438520021560482122e-02 3.121816484984687001e+00 1.819223681234104738e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.374461445998149678e+01 9.343408444854288397e-02 6.211966141573875611e+00 -1.442747787354420157e-02 3.122000523107926639e+00 1.861551260401185558e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.373528524575868381e+01 9.374911373424531236e-02 6.213593198753946112e+00 -1.446961149964196523e-02 3.122188797684086303e+00 1.903952260745598495e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.372592432898657933e+01 9.406368435859652211e-02 6.215223292806883570e+00 -1.451160115336881835e-02 3.122381315911912036e+00 1.946423817784005954e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.371653174689138588e+01 9.437779486506861493e-02 6.216856356558022156e+00 -1.455344689236043147e-02 3.122578084704591639e+00 1.988963084882514054e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.370710753680762650e+01 9.469144381705994762e-02 6.218492322394545191e+00 -1.459514877251926260e-02 3.122779110691551896e+00 2.031567233483405534e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.369765173617772724e+01 9.500462979795205876e-02 6.220131122268332646e+00 -1.463670684811682610e-02 3.122984400220276235e+00 2.074233453325953144e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.368816438255162105e+01 9.531735141116298715e-02 6.221772687698851279e+00 -1.467812117189635363e-02 3.123193959358146810e+00 2.116958952661340820e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.367864551358634273e+01 9.562960728019695433e-02 6.223416949776089169e+00 -1.471939179517574477e-02 3.123407793894304341e+00 2.159740958461714346e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.366909516704565064e+01 9.594139604869036941e-02 6.225063839163530233e+00 -1.476051876795076399e-02 3.123625909341531504e+00 2.202576716623385125e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.365951338079963762e+01 9.625271638045435063e-02 6.226713286101174027e+00 -1.480150213899839029e-02 3.123848310938155404e+00 2.245463492164219161e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.364990019282436151e+01 9.656356695951362479e-02 6.228365220408593750e+00 -1.484234195598026218e-02 3.124075003649968263e+00 2.288398569415232061e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.364025564120148104e+01 9.687394649014187398e-02 6.230019571488035979e+00 -1.488303826554614358e-02 3.124305992172169866e+00 2.331379252206424758e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.363057976411789340e+01 9.718385369689362674e-02 6.231676268327555945e+00 -1.492359111343734800e-02 3.124541280931325105e+00 2.374402864046885539e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.362087259986538612e+01 9.749328732463263814e-02 6.233335239504198100e+00 -1.496400054459004654e-02 3.124780874087340177e+00 2.417466748299191767e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.361113418684029597e+01 9.780224613855677263e-02 6.234996413187208653e+00 -1.500426660323840589e-02 3.125024775535458765e+00 2.460568268348141234e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.360136456354317147e+01 9.811072892421954239e-02 6.236659717141285419e+00 -1.504438933301748514e-02 3.125272988908269767e+00 2.503704807763849557e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.359156376857844606e+01 9.841873448754812070e-02 6.238325078729867634e+00 -1.508436877706583953e-02 3.125525517577735446e+00 2.546873770459243558e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.358173184065411832e+01 9.872626165485810790e-02 6.239992424918456848e+00 -1.512420497812775287e-02 3.125782364657232471e+00 2.590072580841987476e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.357186881858143934e+01 9.903330927286482788e-02 6.241661682277974244e+00 -1.516389797865505713e-02 3.126043533003609820e+00 2.633298683960878014e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.356197474127460545e+01 9.933987620869140500e-02 6.243332776988151700e+00 -1.520344782090847675e-02 3.126309025219258686e+00 2.676549545646746391e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.355204964775046506e+01 9.964596134987345477e-02 6.245005634840954833e+00 -1.524285454705843687e-02 3.126578843654197915e+00 2.719822652647901646e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.354209357712822381e+01 9.995156360436058263e-02 6.246680181244038899e+00 -1.528211819928528524e-02 3.126852990408173660e+00 2.763115512760155965e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.353210656862916572e+01 1.002566819005145937e-01 6.248356341224234889e+00 -1.532123881987887577e-02 3.127131467332767922e+00 2.806425654951474110e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.352208866157637246e+01 1.005613151871045663e-01 6.250034039431065835e+00 -1.536021645133745124e-02 3.127414276033523954e+00 2.849750629481281623e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.351203989539445871e+01 1.008654624332986777e-01 6.251713200140294191e+00 -1.539905113646579740e-02 3.127701417872080114e+00 2.893088008014478227e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.350196030960930926e+01 1.011691226286529355e-01 6.253393747257495860e+00 -1.543774291847258874e-02 3.127992893968315702e+00 2.936435383730195883e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.349184994384782854e+01 1.014722947830967725e-01 6.255075604321664429e+00 -1.547629184106691022e-02 3.128288705202508346e+00 2.979790371425344864e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.348170883783768836e+01 1.017749779269155747e-01 6.256758694508841145e+00 -1.551469794855388218e-02 3.128588852217500271e+00 3.023150607612992528e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.347153703140708991e+01 1.020771711107301694e-01 6.258442940635768892e+00 -1.555296128592936408e-02 3.128893335420874777e+00 3.066513750615616849e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.346133456448453458e+01 1.023788734054732891e-01 6.260128265163575456e+00 -1.559108189897367817e-02 3.129202154987141604e+00 3.109877480653281540e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.345110147709859127e+01 1.026800839023630368e-01 6.261814590201480790e+00 -1.562905983434432697e-02 3.129515310859930288e+00 3.153239499926779182e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.344083780937768324e+01 1.029808017128734376e-01 6.263501837510523806e+00 -1.566689513966763869e-02 3.129832802754193732e+00 3.196597532695785292e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.343054360154986959e+01 1.032810259687020477e-01 6.265189928507316708e+00 -1.570458786362934414e-02 3.130154630158416218e+00 3.239949325352077091e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.342021889394264456e+01 1.035807558217346769e-01 6.266878784267820635e+00 -1.574213805606400340e-02 3.130480792336831186e+00 3.283292646487856459e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.340986372698273676e+01 1.038799904440072946e-01 6.268568325531140850e+00 -1.577954576804326339e-02 3.130811288331643016e+00 3.326625286959232139e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.339947814119591563e+01 1.041787290276651040e-01 6.270258472703342356e+00 -1.581681105196293055e-02 3.131146116965258130e+00 3.369945059944907170e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.338906217720680480e+01 1.044769707849188406e-01 6.271949145861287711e+00 -1.585393396162879109e-02 3.131485276842519205e+00 3.413249801000121410e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.337861587573870281e+01 1.047747149479983375e-01 6.273640264756491725e+00 -1.589091455234117184e-02 3.131828766352945159e+00 3.456537368105900340e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.336813927761341247e+01 1.050719607691033425e-01 6.275331748818993916e+00 -1.592775288097820346e-02 3.132176583672976022e+00 3.499805641713657836e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.335763242375106685e+01 1.053687075203517398e-01 6.277023517161248733e+00 -1.596444900607775497e-02 3.132528726768222693e+00 3.543052524785209739e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.334709535516997292e+01 1.056649544937250523e-01 6.278715488582032656e+00 -1.600100298791800463e-02 3.132885193395718471e+00 3.586275942828242441e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.333652811298645702e+01 1.059607010010113898e-01 6.280407581570367270e+00 -1.603741488859665443e-02 3.133245981106176803e+00 3.629473843927296349e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.332593073841471032e+01 1.062559463737458715e-01 6.282099714309453908e+00 -1.607368477210870464e-02 3.133611087246249038e+00 3.672644198770310189e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.331530327276665027e+01 1.065506899631484400e-01 6.283791804680628701e+00 -1.610981270442283023e-02 3.133980508960786615e+00 3.715785000670782968e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.330464575745178202e+01 1.068449311400592322e-01 6.285483770267322967e+00 -1.614579875355627928e-02 3.134354243195104583e+00 3.758894265585606496e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.329395823397706167e+01 1.071386692948715080e-01 6.287175528359044030e+00 -1.618164298964830730e-02 3.134732286697246018e+00 3.801970032128620947e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.328324074394677545e+01 1.074319038374621366e-01 6.288866995955360473e+00 -1.621734548503212664e-02 3.135114636020249090e+00 3.845010361579948542e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.327249332906241541e+01 1.077246341971197369e-01 6.290558089769903383e+00 -1.625290631430532234e-02 3.135501287524412817e+00 3.888013337891161290e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.326171603112256392e+01 1.080168598224704457e-01 6.292248726234377365e+00 -1.628832555439875540e-02 3.135892237379565906e+00 3.930977067686333530e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.325090889202278355e+01 1.083085801814014093e-01 6.293938821502577774e+00 -1.632360328464390817e-02 3.136287481567332058e+00 3.973899680259039557e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.324007195375551227e+01 1.085997947609820269e-01 6.295628291454419490e+00 -1.635873958683868243e-02 3.136687015883398377e+00 4.016779327565347078e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.322920525840996220e+01 1.088905030673829044e-01 6.297317051699971913e+00 -1.639373454531159804e-02 3.137090835939779776e+00 4.059614184212865032e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.321830884817202190e+01 1.091807046257927266e-01 6.299005017583502841e+00 -1.642858824698442341e-02 3.137498937167084279e+00 4.102402447445902163e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.320738276532417288e+01 1.094703989803328531e-01 6.300692104187527676e+00 -1.646330078143320302e-02 3.137911314816774766e+00 4.145142337126789256e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.319642705224539547e+01 1.097595856939699577e-01 6.302378226336864842e+00 -1.649787224094766830e-02 3.138327963963430722e+00 4.187832095713426607e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.318544175141109065e+01 1.100482643484264472e-01 6.304063298602694765e+00 -1.653230272058902467e-02 3.138748879507006428e+00 4.230469988233104446e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.317442690539300720e+01 1.103364345440889516e-01 6.305747235306625953e+00 -1.656659231824612541e-02 3.139174056175085603e+00 4.273054302252666560e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.316338255685916359e+01 1.106240958999148011e-01 6.307429950524761963e+00 -1.660074113469000093e-02 3.139603488525134711e+00 4.315583347845057018e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.315230874857378396e+01 1.109112480533365336e-01 6.309111358091771038e+00 -1.663474927362674355e-02 3.140037170946750944e+00 4.358055457552326324e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.314120552339723424e+01 1.111978906601644862e-01 6.310791371604961952e+00 -1.666861684174875471e-02 3.140475097663907533e+00 4.400468986345133435e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.313007292428595996e+01 1.114840233944875275e-01 6.312469904428356315e+00 -1.670234394878434073e-02 3.140917262737194626e+00 4.442822311578819953e-03 2.208020001065546523e-01 9.208959915328303936e+00 -8.277909085288815305e+00 2.903014815655348801e+00
1.311891099429243113e+01 1.117696459485719718e-01 6.314146869696764419e+00 -1.673593070754564316e-02 3.141363660066054830e+00 4.485113832946099888e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.310771974130823914e+01 1.120554628590927498e-01 6.315822182325857348e+00 -1.676941786658097885e-02 3.141814289924225179e+00 4.527472517718976464e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.309649917339789660e+01 1.123407676184520199e-01 6.317495756859774936e+00 -1.680276475898290559e-02 3.142269152381173658e+00 4.569765550901134545e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.308524933401731261e+01 1.126255599727604556e-01 6.319167505543507701e+00 -1.683597150512877033e-02 3.142728240794828931e+00 4.611991397937716813e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.307397026671845452e+01 1.129098396859491427e-01 6.320837340407909899e+00 -1.686903822869788641e-02 3.143191548370773081e+00 4.654148546467215541e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.306266201514931247e+01 1.131936065396592778e-01 6.322505173273791357e+00 -1.690196505671125518e-02 3.143659068164460280e+00 4.696235506257614815e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.305132462305386909e+01 1.134768603331302722e-01 6.324170915756006650e+00 -1.693475211956961546e-02 3.144130793083423914e+00 4.738250809139489192e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.303995813427207118e+01 1.137596008830863287e-01 6.325834479267538057e+00 -1.696739955108983108e-02 3.144606715889481929e+00 4.780193008936108219e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.302856259273980655e+01 1.140418280236213944e-01 6.327495775023578517e+00 -1.699990748853961661e-02 3.145086829200930190e+00 4.822060681390609276e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.301713804248887740e+01 1.143235416060827542e-01 6.329154714045603924e+00 -1.703227607267062196e-02 3.145571125494732279e+00 4.863852424090293371e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.300568452764698613e+01 1.146047414989530971e-01 6.330811207165445431e+00 -1.706450544774985173e-02 3.146059597108699535e+00 4.905566856388106356e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.299420209243771751e+01 1.148854275877311676e-01 6.332465165029350196e+00 -1.709659576158946079e-02 3.146552236243663092e+00 4.947202619321355854e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.298269078118052988e+01 1.151655997748110977e-01 6.334116498102041248e+00 -1.712854716557490539e-02 3.147049034965638370e+00 4.988758375527725490e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.297115063829073733e+01 1.154452579793603939e-01 6.335765116670762254e+00 -1.716035981469147056e-02 3.147549985207982015e+00 5.030232809158643667e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.295958170827950617e+01 1.157244021371966330e-01 6.337410930849323165e+00 -1.719203386754920154e-02 3.148055078773536408e+00 5.071624625790060667e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.294798403575385315e+01 1.160030322006628672e-01 6.339053850582129002e+00 -1.722356948640619764e-02 3.148564307336770174e+00 5.112932552330693055e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.293635766541663479e+01 1.162811481385019052e-01 6.340693785648205960e+00 -1.725496683719034141e-02 3.149077662445904924e+00 5.154155336927791764e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.292470264206655450e+01 1.165587499357293166e-01 6.342330645665213318e+00 -1.728622608951942141e-02 3.149595135525034895e+00 5.195291748870490244e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.291301901059815727e+01 1.168358375935049098e-01 6.343964340093466880e+00 -1.731734741757491591e-02 3.150116717876238148e+00 5.236340578574985583e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.290130681600183671e+01 1.171124111289962438e-01 6.345594778240212896e+00 -1.734833100380331339e-02 3.150642400681703759e+00 5.277300637854019996e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.288956610336383335e+01 1.173884705752358953e-01 6.347221869264080496e+00 -1.737917703981459866e-02 3.151172175005869214e+00 5.318170759918561773e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.287779691786623637e+01 1.176640159809697883e-01 6.348845522179807688e+00 -1.740988572933227507e-02 3.151706031797576024e+00 5.358949799589154440e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.286599930478699072e+01 1.179390474105050657e-01 6.350465645862910513e+00 -1.744045728700065884e-02 3.152243961892217339e+00 5.399636633099128002e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.285417330949989712e+01 1.182135649435554214e-01 6.352082149054372628e+00 -1.747089193765308246e-02 3.152785956013875790e+00 5.440230157942128018e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.284231897747462092e+01 1.184875686750878343e-01 6.353694940365212318e+00 -1.750118991755826581e-02 3.153332004777446684e+00 5.480729292905991284e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.283043635427670282e+01 1.187610587151667896e-01 6.355303928281071713e+00 -1.753135147171516056e-02 3.153882098690754532e+00 5.521132977720758298e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.281852548556756588e+01 1.190340351887993475e-01 6.356909021166710083e+00 -1.756137685644608426e-02 3.154436228156651811e+00 5.561440173218209701e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.280658641710452983e+01 1.193064982357790876e-01 6.358510127270473156e+00 -1.759126633600523182e-02 3.154994383475108410e+00 5.601649860905317732e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.279461919474082698e+01 1.195784480105292202e-01 6.360107154728733114e+00 -1.762102018548519083e-02 3.155556554845290407e+00 5.641761043149709845e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.278262386442561294e+01 1.198498846819464753e-01 6.361700011570234459e+00 -1.765063868734636360e-02 3.156122732367621087e+00 5.681772742738084442e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.277060047220398609e+01 1.201208084332427567e-01 6.363288605720472724e+00 -1.768012213435027694e-02 3.156692906045835745e+00 5.721684003059549460e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.275854906421700719e+01 1.203912194617887677e-01 6.364872845005935531e+00 -1.770947082608413659e-02 3.157267065789014726e+00 5.761493887657278754e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.274646968670171709e+01 1.206611179789546934e-01 6.366452637158403149e+00 -1.773868507201422848e-02 3.157845201413613356e+00 5.801201480418550181e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.273436238599115988e+01 1.209305042099533545e-01 6.368027889819106058e+00 -1.776776518779139141e-02 3.158427302645468782e+00 5.840805885099753167e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.272222720851440236e+01 1.211993783936805985e-01 6.369598510542931358e+00 -1.779671149867299157e-02 3.159013359121800590e+00 5.880306225546963125e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.271006420079656074e+01 1.214677407825574956e-01 6.371164406802516389e+00 -1.782552433541484058e-02 3.159603360393191895e+00 5.919701645176621632e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.269787340945882192e+01 1.217355916423714102e-01 6.372725485992337902e+00 -1.785420403807843476e-02 3.160197295925559313e+00 5.958991307227407865e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.268565488121847373e+01 1.220029312521164894e-01 6.374281655432774585e+00 -1.788275095179570409e-02 3.160795155102110954e+00 5.998174394226168417e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.267340866288892798e+01 1.222697599038364002e-01 6.375832822374049691e+00 -1.791116543028432526e-02 3.161396927225280873e+00 6.037250108204229512e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.266113480137975067e+01 1.225360779024626534e-01 6.377378894000286458e+00 -1.793944783264178264e-02 3.162002601518664857e+00 6.076217670262512235e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.264883334369668688e+01 1.228018855656592689e-01 6.378919777433301519e+00 -1.796759852487211928e-02 3.162612167128919793e+00 6.115076320586947285e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.263650433694169273e+01 1.230671832236599067e-01 6.380455379736624799e+00 -1.799561787965308149e-02 3.163225613127673697e+00 6.153825318301561244e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.262414782831296733e+01 1.233319712191128376e-01 6.381985607919209436e+00 -1.802350627429802343e-02 3.163842928513394881e+00 6.192463941132114562e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.261176386510498304e+01 1.235962499069196419e-01 6.383510368939322888e+00 -1.805126409404509205e-02 3.164464102213266905e+00 6.230991485597067725e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.259935249470851204e+01 1.238600196540772386e-01 6.385029569708291497e+00 -1.807889172759096982e-02 3.165089123085038647e+00 6.269407266435691496e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.258691376461066547e+01 1.241232808395214271e-01 6.386543117094162447e+00 -1.810638957082870773e-02 3.165717979918852620e+00 6.307710616832865394e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.257444772239492004e+01 1.243860338539647531e-01 6.388050917925522931e+00 -1.813375802442809825e-02 3.166350661439079506e+00 6.345900888050252063e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.256195441574115890e+01 1.246482790997434781e-01 6.389552878994988028e+00 -1.816099749319507323e-02 3.166987156306107387e+00 6.383977449216747015e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.254943389242569651e+01 1.249100169906565416e-01 6.391048907062926610e+00 -1.818810838899483084e-02 3.167627453118140757e+00 6.421939687477062897e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.253688620032131773e+01 1.251712479518086452e-01 6.392538908861022051e+00 -1.821509112637348035e-02 3.168271540412973319e+00 6.459787007421263078e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.252431138739731331e+01 1.254319724194563890e-01 6.394022791095707703e+00 -1.824194612564498594e-02 3.168919406669735928e+00 6.497518831237383483e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.251170950171950835e+01 1.256921908408468458e-01 6.395500460451828850e+00 -1.826867381214675179e-02 3.169571040310652066e+00 6.535134598500422567e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.249908059145030492e+01 1.259519036740653353e-01 6.396971823595973383e+00 -1.829527461360001828e-02 3.170226429702751592e+00 6.572633765762773972e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.248642470484871403e+01 1.262111113878795765e-01 6.398436787179906382e+00 -1.832174896404665035e-02 3.170885563159580478e+00 6.610015806790843669e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.247374189027038582e+01 1.264698144615805653e-01 6.399895257844084639e+00 -1.834809730087550578e-02 3.171548428942904341e+00 6.647280212131840074e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.246103219616765045e+01 1.267280133848330270e-01 6.401347142220839892e+00 -1.837432006402711301e-02 3.172215015264370663e+00 6.684426488879211675e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.244829567108955537e+01 1.269857086575189864e-01 6.402792346937771661e+00 -1.840041769949988387e-02 3.172885310287173244e+00 6.721454160867340252e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.243553236368189019e+01 1.272429007895814479e-01 6.404230778621113451e+00 -1.842639065572660578e-02 3.173559302127706427e+00 6.758362768170345439e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.242274232268723289e+01 1.274995903008766529e-01 6.405662343898805844e+00 -1.845223938359600441e-02 3.174236978857174485e+00 6.795151866944517186e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.240992559694498176e+01 1.277557777210186207e-01 6.407086949403804965e+00 -1.847796433963218993e-02 3.174918328503210763e+00 6.831821029589697086e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.239708223539138210e+01 1.280114635892249941e-01 6.408504501777332329e+00 -1.850356598239132760e-02 3.175603339051479512e+00 6.868369844247359558e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.238421228705957233e+01 1.282666484541710727e-01 6.409914907671844908e+00 -1.852904477239254374e-02 3.176291998447237308e+00 6.904797914632249990e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.237131580107961248e+01 1.285213328738369354e-01 6.411318073754219249e+00 -1.855440117539056827e-02 3.176984294596899794e+00 6.941104860200095206e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.235839282667851613e+01 1.287755174153543403e-01 6.412713906708927603e+00 -1.857963565918348270e-02 3.177680215369595995e+00 6.977290315685294453e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.234544341318028948e+01 1.290292026548626458e-01 6.414102313240911180e+00 -1.860474869280911644e-02 3.178379748598680887e+00 7.013353930859658400e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.233246761000596159e+01 1.292823891773600131e-01 6.415483200078602621e+00 -1.862974074988336254e-02 3.179082882083245742e+00 7.049295370702458874e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.231946546667361453e+01 1.295350775765509166e-01 6.416856473977045283e+00 -1.865461230655672889e-02 3.179789603589627589e+00 7.085114315051021724e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.230643703279841716e+01 1.297872684547031197e-01 6.418222041720709647e+00 -1.867936383971902092e-02 3.180499900852874262e+00 7.120810458263348262e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.229338235809266422e+01 1.300389624225041785e-01 6.419579810126317732e+00 -1.870399582924119758e-02 3.181213761578196575e+00 7.156383509276037676e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.228030149236579582e+01 1.302901600989109510e-01 6.420929686045877993e+00 -1.872850875866070158e-02 3.181931173442427596e+00 7.191833191520919689e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.226719448552443303e+01 1.305408621110057399e-01 6.422271576369501744e+00 -1.875290311215222286e-02 3.182652124095448620e+00 7.227159242470990695e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.225406138757241159e+01 1.307910690938574871e-01 6.423605388028062357e+00 -1.877717937498029135e-02 3.183376601161582720e+00 7.262361413520281549e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.224090224861080678e+01 1.310407816903769174e-01 6.424931027996036548e+00 -1.880133803639787160e-02 3.184104592240995846e+00 7.297439470111737048e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.222771711883796009e+01 1.312900005511706825e-01 6.426248403294363420e+00 -1.882537958713196083e-02 3.184836084911085052e+00 7.332393191339322408e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.221450604854950939e+01 1.315387263344043323e-01 6.427557420993037951e+00 -1.884930451817847311e-02 3.185571066727826306e+00 7.367222369667272147e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.220126908813842270e+01 1.317869597056653685e-01 6.428857988213691144e+00 -1.887311332229271374e-02 3.186309525227108086e+00 7.401926810913409850e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.218800628809501241e+01 1.320347013378194989e-01 6.430150012132379800e+00 -1.889680649560771669e-02 3.187051447926072090e+00 7.436506334255499860e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.217471769900696721e+01 1.322819519108712760e-01 6.431433399982235954e+00 -1.892038453469813142e-02 3.187796822324425960e+00 7.470960771788668145e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.216140337155937345e+01 1.325287121118311484e-01 6.432708059055919136e+00 -1.894384793623866622e-02 3.188545635905724041e+00 7.505289968328676849e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.214806335653474889e+01 1.327749826345811790e-01 6.433973896708113038e+00 -1.896719719886936009e-02 3.189297876138637911e+00 7.539493781434093191e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.213469770481304977e+01 1.330207641797345741e-01 6.435230820358201598e+00 -1.899043282385003140e-02 3.190053530478231814e+00 7.573572081319797020e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.212130646737170103e+01 1.332660574545015131e-01 6.436478737492761226e+00 -1.901355531248014388e-02 3.190812586367205217e+00 7.607524750448364965e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.210788969528561587e+01 1.335108631725599182e-01 6.437717555667895830e+00 -1.903656516594796552e-02 3.191575031237109616e+00 7.641351683353231859e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.209444743972721881e+01 1.337551820539251146e-01 6.438947182511615352e+00 -1.905946288697988461e-02 3.192340852509551130e+00 7.675052786640916384e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.208097975196646168e+01 1.339990148248136892e-01 6.440167525726382181e+00 -1.908224898065932415e-02 3.193110037597400641e+00 7.708627978921525452e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.206748668337083252e+01 1.342423622175129005e-01 6.441378493091495905e+00 -1.910492395193875287e-02 3.193882573905972411e+00 7.742077190411033281e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.205396828540538401e+01 1.344852249702553348e-01 6.442579992465319982e+00 -1.912748830542495768e-02 3.194658448834175157e+00 7.775400362750196220e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.204042460963274941e+01 1.347276038270936172e-01 6.443771931787515506e+00 -1.914994254631977380e-02 3.195437649775648037e+00 7.808597448938033037e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.202685570771314971e+01 1.349694995377696549e-01 6.444954219081435731e+00 -1.917228718221242884e-02 3.196220164119901952e+00 7.841668413357568215e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.201326163140440428e+01 1.352109128575864072e-01 6.446126762456449555e+00 -1.919452272068612395e-02 3.197005979253438657e+00 7.874613231391680915e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.199964243256194685e+01 1.354518445472862320e-01 6.447289470110069587e+00 -1.921664966879135794e-02 3.197795082560838775e+00 7.907431889214378701e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.198599816313884148e+01 1.356922953729305381e-01 6.448442250330054470e+00 -1.923866853318457679e-02 3.198587461425833833e+00 7.940124383647311629e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.197232887518578792e+01 1.359322661057766890e-01 6.449585011496592912e+00 -1.926057982221972623e-02 3.199383103232372072e+00 7.972690722212566819e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.195863462085112516e+01 1.361717575221518539e-01 6.450717662084577420e+00 -1.928238404509737686e-02 3.200181995365680265e+00 8.005130922904403132e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.194491545238083674e+01 1.364107704033338253e-01 6.451840110665679973e+00 -1.930408171035404366e-02 3.200984125213295783e+00 8.037445013889433706e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.193117142211856319e+01 1.366493055354349451e-01 6.452952265910345986e+00 -1.932567332579294278e-02 3.201789480166074231e+00 8.069633033345628009e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.191740258250561091e+01 1.368873637092867246e-01 6.454054036589774057e+00 -1.934715939895203379e-02 3.202598047619183763e+00 8.101695029355093780e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.190360898608094509e+01 1.371249457203203570e-01 6.455145331578015622e+00 -1.936854043904337463e-02 3.203409814973098957e+00 8.133631059947880534e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.188979068548118967e+01 1.373620523684473960e-01 6.456226059854079047e+00 -1.938981695517891235e-02 3.204224769634582692e+00 8.165441192785439367e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.187594773344062915e+01 1.375986844579472346e-01 6.457296130503838327e+00 -1.941098945557521299e-02 3.205042899017634728e+00 8.197125504932916210e-03 2.207526492447870470e-01 9.218050949456246812e+00 -8.277447268273444791e+00 2.905151780845016241e+00
1.186208018279121390e+01 1.378348427973564161e-01 6.458355452721903589e+00 -1.943205844752700709e-02 3.205864190544425618e+00 8.228684082706405958e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.184818808589544581e+01 1.380705395289711368e-01 6.459403935801463881e+00 -1.945302493850051273e-02 3.206688631712133031e+00 8.260118338836535540e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.183427149521481248e+01 1.383057641191516030e-01 6.460441489145704708e+00 -1.947388893326203185e-02 3.207516210027499426e+00 8.291427054082100429e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.182033046387622299e+01 1.385405173885538577e-01 6.461468022283052726e+00 -1.949465093961755963e-02 3.208346912942039886e+00 8.322610341963214073e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.180636504510422924e+01 1.387748001616474214e-01 6.462483444858238002e+00 -1.951531146429926616e-02 3.209180727919055620e+00 8.353668324661151987e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.179237529222102765e+01 1.390086132666101537e-01 6.463487666634040174e+00 -1.953587101294155734e-02 3.210017642434492835e+00 8.384601132870350346e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.177836125864644679e+01 1.392419575352240591e-01 6.464480597493009739e+00 -1.955633009019816862e-02 3.210857643977786058e+00 8.415408905665260758e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.176432299789793667e+01 1.394748338027691492e-01 6.465462147439262175e+00 -1.957668920142230026e-02 3.211700720052698355e+00 8.446091790524834150e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.175026056359054927e+01 1.397072429079148914e-01 6.466432226600332456e+00 -1.959694885194726913e-02 3.212546858178153553e+00 8.476649943128102688e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.173617400943691891e+01 1.399391856926179567e-01 6.467390745228873250e+00 -1.961710954589892739e-02 3.213396045889040931e+00 8.507083527098563067e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.172206338924725877e+01 1.401706630020226052e-01 6.468337613704280287e+00 -1.963717178614255571e-02 3.214248270737004365e+00 8.537392713858211676e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.170792875692934132e+01 1.404016756843622371e-01 6.469272742534299070e+00 -1.965713607426273699e-02 3.215103520291213268e+00 8.567577682485885346e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.169377016648848056e+01 1.406322245908615820e-01 6.470196042356620936e+00 -1.967700291109554522e-02 3.215961782139123759e+00 8.597638619631239876e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.167958767202751069e+01 1.408623105756352523e-01 6.471107423940586578e+00 -1.969677279810252285e-02 3.216823043887236722e+00 8.627575719517773661e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.166538132774675418e+01 1.410919344955879062e-01 6.472006798188852272e+00 -1.971644623579218297e-02 3.217687293161842099e+00 8.657389183658251511e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.165115118794400040e+01 1.413210972103199348e-01 6.472894076138913100e+00 -1.973602372326292015e-02 3.218554517609737431e+00 8.687079220674985558e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.163689730701448788e+01 1.415497995820346189e-01 6.473769168964595089e+00 -1.975550575818451823e-02 3.219424704898932621e+00 8.716646046163548447e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.162261973945087767e+01 1.417780424754464530e-01 6.474631987977526926e+00 -1.977489283678091070e-02 3.220297842719340498e+00 8.746089882557752868e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.160831853984322670e+01 1.420058267576899680e-01 6.475482444628605450e+00 -1.979418545435097238e-02 3.221173918783454049e+00 8.775410959048943541e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.159399376287895578e+01 1.422331532982253344e-01 6.476320450509557070e+00 -1.981338410648976478e-02 3.222052920827025435e+00 8.804609511580217124e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.157964546334280520e+01 1.424600229687457698e-01 6.477145917354456550e+00 -1.983248928761883675e-02 3.222934836609726350e+00 8.833685782578362330e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.156527369611680989e+01 1.426864366430898867e-01 6.477958757041122340e+00 -1.985150149059690741e-02 3.223819653915788841e+00 8.862640020787251882e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.155087851618026562e+01 1.429123951971556505e-01 6.478758881592478147e+00 -1.987042120670375750e-02 3.224707360554629698e+00 8.891472481138406117e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.153645997860969707e+01 1.431378995088153083e-01 6.479546203177898533e+00 -1.988924892562448157e-02 3.225597944361462410e+00 8.920183424622772639e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.152201813857881874e+01 1.433629504578315395e-01 6.480320634114532297e+00 -1.990798513555710331e-02 3.226491393197898017e+00 8.948773118175793947e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.150755305135849937e+01 1.435875489257718018e-01 6.481082086868680925e+00 -1.992663032452594157e-02 3.227387694952537966e+00 8.977241834684682870e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.149306477231670520e+01 1.438116957959212905e-01 6.481830474057222347e+00 -1.994518497974716309e-02 3.228286837541564314e+00 9.005589852809874410e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.147855335691846079e+01 1.440353919532012250e-01 6.482565708448900565e+00 -1.996364958675989065e-02 3.229188808909304154e+00 9.033817456779565103e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.146401886072580822e+01 1.442586382840892745e-01 6.483287702965569110e+00 -1.998202462939152602e-02 3.230093597028780295e+00 9.061924936265296909e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.144946133939776267e+01 1.444814356765412589e-01 6.483996370683414057e+00 -2.000031058974434395e-02 3.231001189902250381e+00 9.089912586260824948e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.143488084869026622e+01 1.447037850199137388e-01 6.484691624834156620e+00 -2.001850794818241241e-02 3.231911575561732253e+00 9.117780706962234222e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.142027744445614346e+01 1.449256872048876876e-01 6.485373378806243316e+00 -2.003661718354327395e-02 3.232824742069519086e+00 9.145529603671400526e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.140565118264504640e+01 1.451471431233899712e-01 6.486041546146097403e+00 -2.005463877434494890e-02 3.233740677518690543e+00 9.173159586801581458e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.139100211930338702e+01 1.453681536685148268e-01 6.486696040559383647e+00 -2.007257319785164459e-02 3.234659370033614589e+00 9.200670971676712384e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.137633031057429456e+01 1.455887197344500616e-01 6.487336775912147857e+00 -2.009042092950454397e-02 3.235580807770430223e+00 9.228064078362636924e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.136163581269755340e+01 1.458088422164052766e-01 6.487963666231928883e+00 -2.010818244290634230e-02 3.236504978917514652e+00 9.255339231552753981e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.134691868200955334e+01 1.460285220105408954e-01 6.488576625708844858e+00 -2.012585820981043633e-02 3.237431871695942043e+00 9.282496760455342250e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.133217897494323090e+01 1.462477600138983314e-01 6.489175568696670560e+00 -2.014344870011046743e-02 3.238361474359927605e+00 9.309536998682138922e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.131741674802801256e+01 1.464665571243312092e-01 6.489760409713889011e+00 -2.016095438187305577e-02 3.239293775197264136e+00 9.336460284142346355e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.130263205788974901e+01 1.466849142404360040e-01 6.490331063444775950e+00 -2.017837572225570503e-02 3.240228762529748341e+00 9.363266959026237193e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.128782496125064405e+01 1.469028322614805981e-01 6.490887444740534029e+00 -2.019571318746167521e-02 3.241166424713607164e+00 9.389957369699556550e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.127299551492918361e+01 1.471203120873370018e-01 6.491429468620337317e+00 -2.021296724180041138e-02 3.242106750139904570e+00 9.416531866508091528e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.125814377584007531e+01 1.473373546184167382e-01 6.491957050272313623e+00 -2.023013834763735461e-02 3.243049727234932789e+00 9.442990803668177210e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.124326980099417916e+01 1.475539607556071997e-01 6.492470105054512608e+00 -2.024722696538563960e-02 3.243995344460595120e+00 9.469334539162507433e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.122837364749844014e+01 1.477701314002089483e-01 6.492968548495857029e+00 -2.026423355349809413e-02 3.244943590314777193e+00 9.495563434637184150e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.121345537255581704e+01 1.479858674538742092e-01 6.493452296297077098e+00 -2.028115856845955425e-02 3.245894453331708007e+00 9.521677855300007126e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.119851503346521504e+01 1.482011698185461690e-01 6.493921264331632415e+00 -2.029800246483554754e-02 3.246847922082311655e+00 9.547678169825489156e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.118355268762140220e+01 1.484160393963974978e-01 6.494375368646656099e+00 -2.031476569617707631e-02 3.247803985174552377e+00 9.573564750346751431e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.116856839251492595e+01 1.486304770897675098e-01 6.494814525463948662e+00 -2.033144871477464768e-02 3.248762631253776512e+00 9.599337972339163499e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.115356220573203316e+01 1.488444838011032667e-01 6.495238651180876843e+00 -2.034805197091546849e-02 3.249723849003037568e+00 9.624998214452992751e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.113853418495459380e+01 1.490580604329029279e-01 6.495647662371224484e+00 -2.036457591285145349e-02 3.250687627143408420e+00 9.650545858415068151e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.112348438796001737e+01 1.492712078876599346e-01 6.496041475786033637e+00 -2.038102098679355628e-02 3.251653954434285509e+00 9.675981288934223934e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.110841287262117483e+01 1.494839270678082754e-01 6.496420008354427011e+00 -2.039738763690637086e-02 3.252622819673680610e+00 9.701304893607948926e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.109331969690631503e+01 1.496962188756686130e-01 6.496783177184416225e+00 -2.041367630530303498e-02 3.253594211698505489e+00 9.726517062830255383e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.107820491887897774e+01 1.499080842133954095e-01 6.497130899563697604e+00 -2.042988743204039379e-02 3.254568119384848135e+00 9.751618189700758665e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.106306859669790832e+01 1.501195239829245798e-01 6.497463092960438225e+00 -2.044602145539065399e-02 3.255544531648238760e+00 9.776608669962232392e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.104791078861696185e+01 1.503305390859195068e-01 6.497779675024113466e+00 -2.046207881262099293e-02 3.256523437443913593e+00 9.801488901992172487e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.103273155298500185e+01 1.505411304237178616e-01 6.498080563586330349e+00 -2.047805993916066922e-02 3.257504825767071566e+00 9.826259286638026197e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.101753094824581325e+01 1.507512988972821433e-01 6.498365676661569168e+00 -2.049396526833588070e-02 3.258488685653115891e+00 9.850920227105637236e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.100230903293800466e+01 1.509610454071513841e-01 6.498634932447902912e+00 -2.050979523136652397e-02 3.259475006177883660e+00 9.875472128874074329e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.098706586569491783e+01 1.511703708533937152e-01 6.498888249327704258e+00 -2.052555025736320718e-02 3.260463776457870555e+00 9.899915399611642838e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.097180150524453168e+01 1.513792761355598482e-01 6.499125545868340126e+00 -2.054123077332449879e-02 3.261454985650444893e+00 9.924250449093063864e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.095651601040936107e+01 1.515877621526373342e-01 6.499346740822852908e+00 -2.055683720413444340e-02 3.262448622954055022e+00 9.948477689117822542e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.094120944010635910e+01 1.517958298030058217e-01 6.499551753130626608e+00 -2.057236997256030320e-02 3.263444677608426048e+00 9.972597533429669939e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.092588185334681938e+01 1.520034799843930640e-01 6.499740501918044089e+00 -2.058782949932187398e-02 3.264443138894752128e+00 9.996610397644283344e-03 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.091053330923626241e+01 1.522107135938300382e-01 6.499912906499169196e+00 -2.060321620385181449e-02 3.265443996135882543e+00 1.002051669924749859e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.089516386697432893e+01 1.524175315276054543e-01 6.500068886376457300e+00 -2.061853050393385595e-02 3.266447238696504218e+00 1.004431685748699218e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.087977358585466447e+01 1.526239346812234554e-01 6.500208361241385013e+00 -2.063377281521324227e-02 3.267452855983312254e+00 1.006801129324942125e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.086436252526481816e+01 1.528299239493631778e-01 6.500331250975053266e+00 -2.064894355118406660e-02 3.268460837445168465e+00 1.009160042898428825e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.084893074468613072e+01 1.530355002258389496e-01 6.500437475648777941e+00 -2.066404312318868841e-02 3.269471172573254591e+00 1.011508468863007645e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.083347830369362796e+01 1.532406644035613497e-01 6.500526955524666306e+00 -2.067907194041735189e-02 3.270483850901218403e+00 1.013846449754149219e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.081800526195590528e+01 1.534454173744990713e-01 6.500599611056185445e+00 -2.069403040990801593e-02 3.271498862005310482e+00 1.016174028241782420e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.080251167923501576e+01 1.536497600296415911e-01 6.500655362888714706e+00 -2.070891893654641311e-02 3.272516195504515224e+00 1.018491247123239248e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.078699761538635649e+01 1.538536932589625594e-01 6.500694131860091929e+00 -2.072373792306630991e-02 3.273535841060676077e+00 1.020798149316308814e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.077146313035855130e+01 1.540572179513840234e-01 6.500715839001142804e+00 -2.073848777007463590e-02 3.274557788378611001e+00 1.023094777852640719e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.075590828419332645e+01 1.542603349947403724e-01 6.500720405536227098e+00 -2.075316887660729609e-02 3.275582027206226154e+00 1.025381175876554328e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.074033313702538806e+01 1.544630452757410066e-01 6.500707752883821300e+00 -2.076778164013599881e-02 3.276608547334626031e+00 1.027657386638828815e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.072473774908229061e+01 1.546653496799357264e-01 6.500677802657039983e+00 -2.078232645598687700e-02 3.277637338598213823e+00 1.029923453484619077e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.070912218068431976e+01 1.548672490916819522e-01 6.500630476664120749e+00 -2.079680371731489064e-02 3.278668390874782901e+00 1.032179419846762300e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.069348649224436798e+01 1.550687443941127508e-01 6.500565696908902069e+00 -2.081121381510550941e-02 3.279701694085599861e+00 1.034425329239453163e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.067783074426780487e+01 1.552698364691055266e-01 6.500483385591286911e+00 -2.082555713817660706e-02 3.280737238195484018e+00 1.036661225252022249e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.066215499735235639e+01 1.554705261972515185e-01 6.500383465107698377e+00 -2.083983407318051873e-02 3.281775013212878900e+00 1.038887151542817674e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.064645931218797159e+01 1.556708144578257957e-01 6.500265858051522905e+00 -2.085404500460628918e-02 3.282815009189918420e+00 1.041103151833188030e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.063074374955669477e+01 1.558707021287582539e-01 6.500130487213546360e+00 -2.086819031478209102e-02 3.283857216222486830e+00 1.043309269901567145e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.061500837033253575e+01 1.560701900866050540e-01 6.499977275582380365e+00 -2.088227038387781634e-02 3.284901624450273339e+00 1.045505549577658601e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.059925323548133491e+01 1.562692792065208391e-01 6.499806146344875302e+00 -2.089628558991488139e-02 3.285948224056819189e+00 1.047692034736788513e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.058347840606062462e+01 1.564679703622310902e-01 6.499617022886539530e+00 -2.091023630911022571e-02 3.286997005269563399e+00 1.049868769297676065e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.056768394321949067e+01 1.566662644260031489e-01 6.499409828791995025e+00 -2.092412291616792958e-02 3.288047958359884504e+00 1.052035797220027442e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.055186990819842485e+01 1.568641622686189896e-01 6.499184487845394820e+00 -2.093794578368851633e-02 3.289101073643136530e+00 1.054193162493477498e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.053603636232918994e+01 1.570616647593499893e-01 6.498940924030802258e+00 -2.095170528210914263e-02 3.290156341478675639e+00 1.056340909131632533e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.052018336703467760e+01 1.572587727659325585e-01 6.498679061532556034e+00 -2.096540177970738703e-02 3.291213752269881443e+00 1.058479081166823627e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.050431098382876982e+01 1.574554871545442714e-01 6.498398824735629020e+00 -2.097903564260520520e-02 3.292273296464172994e+00 1.060607722644953468e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.048841927431619325e+01 1.576518087897806342e-01 6.498100138225978206e+00 -2.099260723477301693e-02 3.293334964553019883e+00 1.062726877620436688e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.047250830019237711e+01 1.578477385346325479e-01 6.497782926790884872e+00 -2.100611691803395617e-02 3.294398747071948463e+00 1.064836590151232824e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.045657812324330393e+01 1.580432772504642980e-01 6.497447115419289432e+00 -2.101956505206823908e-02 3.295464634600542730e+00 1.066936904293971054e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.044062880534536575e+01 1.582384257969921826e-01 6.497092629302113842e+00 -2.103295199441768820e-02 3.296532617762440331e+00 1.069027864099164962e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.042466040846521480e+01 1.584331850322637514e-01 6.496719393832576905e+00 -2.104627810049039191e-02 3.297602687225324569e+00 1.071109513606517509e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.040867299465961437e+01 1.586275558126375440e-01 6.496327334606505133e+00 -2.105954372356548532e-02 3.298674833700911524e+00 1.073181896840314994e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.039266662607528602e+01 1.588215389927634669e-01 6.495916377422633836e+00 -2.107274921490123049e-02 3.299749047944931846e+00 1.075245057805925865e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.037664136494874967e+01 1.590151354255620597e-01 6.495486448282933978e+00 -2.108589492422902056e-02 3.300825320757112546e+00 1.077299040490324773e-02 2.207509975626492649e-01 9.218197726989878049e+00 -8.277448303609098446e+00 2.905177371864530400e+00
1.036059727360616556e+01 1.592083459622040120e-01 6.495037473392944349e+00 -2.109898119935927144e-02 3.301903642981155240e+00 1.079343888854083187e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.034453448547106547e+01 1.593997461327631426e-01 6.494569386741607886e+00 -2.111192899414521956e-02 3.302983992637213095e+00 1.081353952358189360e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.032845313379032426e+01 1.595907656342853975e-01 6.494082122983005689e+00 -2.112481833473852169e-02 3.304066347950982863e+00 1.083355211150719560e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.031235328075887203e+01 1.597814052972504062e-01 6.493575609624484102e+00 -2.113764956059940858e-02 3.305150700138367981e+00 1.085347706458305098e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.029623498866033415e+01 1.599716659504491767e-01 6.493049774375278638e+00 -2.115042300909553141e-02 3.306237040456488696e+00 1.087331479487554931e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.028009831986685718e+01 1.601615484209673312e-01 6.492504545146769779e+00 -2.116313901550784596e-02 3.307325360203659859e+00 1.089306571420970392e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.026394333683894544e+01 1.603510535341690635e-01 6.491939850052734329e+00 -2.117579791303658698e-02 3.308415650719365164e+00 1.091273023412939712e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.024777010212528694e+01 1.605401821136814011e-01 6.491355617409587886e+00 -2.118840003280736406e-02 3.309507903384227401e+00 1.093230876585811299e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.023157867836258283e+01 1.607289349813790791e-01 6.490751775736621099e+00 -2.120094570387734759e-02 3.310602109619974254e+00 1.095180172026045777e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.021536912827537513e+01 1.609173129573698846e-01 6.490128253756230592e+00 -2.121343525324156237e-02 3.311698260889399226e+00 1.097120950780444172e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.019914151467587082e+01 1.611053168599803909e-01 6.489484980394143676e+00 -2.122586900583926794e-02 3.312796348696322557e+00 1.099053253852453130e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.018289590046376603e+01 1.612929475057423845e-01 6.488821884779631510e+00 -2.123824728456043601e-02 3.313896364585543708e+00 1.100977122198545412e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.016663234862607013e+01 1.614802057093794319e-01 6.488138896245726706e+00 -2.125057041033891203e-02 3.314998300142794729e+00 1.102892596725528994e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.015035092223692104e+01 1.616670922837928348e-01 6.487435944329452475e+00 -2.126283870255609582e-02 3.316102146994689193e+00 1.104799718291104779e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.013405168445740401e+01 1.618536080400475585e-01 6.486712958772061555e+00 -2.127505247871785271e-02 3.317207896808672007e+00 1.106698527697439621e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.011773469853536334e+01 1.620397537873602689e-01 6.485969869519228936e+00 -2.128721205429402394e-02 3.318315541292959914e+00 1.108589065686222015e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.010140002780522828e+01 1.622255303330878140e-01 6.485206606721238387e+00 -2.129931774272476527e-02 3.319425072196479753e+00 1.110471372935388328e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.008504773568782475e+01 1.624109384827163438e-01 6.484423100733160084e+00 -2.131136985542770798e-02 3.320536481308802745e+00 1.112345490055928476e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.006867788569019595e+01 1.625959790398507354e-01 6.483619282115026472e+00 -2.132336870180520649e-02 3.321649760460076983e+00 1.114211457588760133e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.005229054140541578e+01 1.627806528062044344e-01 6.482795081631999246e+00 -2.133531458925165547e-02 3.322764901520955050e+00 1.116069316001672834e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.003588576651240238e+01 1.629649605815898517e-01 6.481950430254530993e+00 -2.134720782316087972e-02 3.323881896402519409e+00 1.117919105686339051e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.001946362477572805e+01 1.631489031639089538e-01 6.481085259158523293e+00 -2.135904870693359700e-02 3.325000737056204247e+00 1.119760866955393612e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
1.000302418004543803e+01 1.633324813491444649e-01 6.480199499725478596e+00 -2.137083754198493973e-02 3.326121415473716869e+00 1.121594640039578691e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.986567496256855136e+00 1.635156959313512626e-01 6.479293083542645881e+00 -2.138257462775206008e-02 3.327243923686951987e+00 1.123420465084954203e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.970093637430387901e+00 1.636985477026483837e-01 6.478365942403164546e+00 -2.139426026170178352e-02 3.328368253767908236e+00 1.125238382150173938e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.953602667671345827e+00 1.638810374532111980e-01 6.477418008306196739e+00 -2.140589473933833184e-02 3.329494397828596686e+00 1.127048431203824495e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.937094651169736892e+00 1.640631659712641355e-01 6.476449213457063259e+00 -2.141747835421110857e-02 3.330622348020952028e+00 1.128850652121827884e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.920569652200081023e+00 1.642449340430736371e-01 6.475459490267367890e+00 -2.142901139792331711e-02 3.331752096536736651e+00 1.130645084684913683e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.904027735121209375e+00 1.644263424529413820e-01 6.474448771355122645e+00 -2.144049416028137589e-02 3.332883635607446049e+00 1.132431768577547675e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.887468964376065372e+00 1.646073919831965993e-01 6.473416989544897859e+00 -2.145192692955778802e-02 3.334016957504212453e+00 1.134210743388171065e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.870893404491500434e+00 1.647880834141889905e-01 6.472364077867955423e+00 -2.146330999215898330e-02 3.335152054537705357e+00 1.135982048603650929e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.854301120078073239e+00 1.649684175242831785e-01 6.471289969562358024e+00 -2.147464363256450237e-02 3.336288919058029823e+00 1.137745723606311751e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.837692175829854335e+00 1.651483950898535169e-01 6.470194598073072179e+00 -2.148592813333524004e-02 3.337427543454619894e+00 1.139501807671690348e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.821066636524225402e+00 1.653280168852791499e-01 6.469077897052065929e+00 -2.149716377512174773e-02 3.338567920156130686e+00 1.141250339966348552e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.804424567021671422e+00 1.655072836829395155e-01 6.467939800358401214e+00 -2.150835083667257744e-02 3.339710041630328696e+00 1.142991359545742630e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.787766032265583505e+00 1.656861962532101273e-01 6.466780242058326245e+00 -2.151948959484267440e-02 3.340853900383979003e+00 1.144724905352148721e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.771091097282054605e+00 1.658647553644586881e-01 6.465599156425357208e+00 -2.153058032460179044e-02 3.341999488962732023e+00 1.146451016212643968e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.754399827179673466e+00 1.660429617830414262e-01 6.464396477940364427e+00 -2.154162329904296333e-02 3.343146799951006720e+00 1.148169730837141946e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.737692287149313231e+00 1.662208162732999039e-01 6.463172141291645190e+00 -2.155261878939102038e-02 3.344295825971872471e+00 1.149881087816481511e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.720968542463934270e+00 1.663983195975579366e-01 6.461926081375000130e+00 -2.156356706501110637e-02 3.345446559686929167e+00 1.151585125620569264e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.704228658478367464e+00 1.665754725161189276e-01 6.460658233293802510e+00 -2.157446839341727735e-02 3.346598993796185528e+00 1.153281882596574048e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.687472700629108147e+00 1.667522757872635097e-01 6.459368532359063941e+00 -2.158532304028109444e-02 3.347753121037935209e+00 1.154971396967172451e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.670700734434104717e+00 1.669287301672473522e-01 6.458056914089498335e+00 -2.159613126944026629e-02 3.348908934188631559e+00 1.156653706828845822e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.653912825492547256e+00 1.671048364102993289e-01 6.456723314211576970e+00 -2.160689334290731567e-02 3.350066426062760616e+00 1.158328850150226567e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.637109039484656137e+00 1.672805952686199915e-01 6.455367668659588887e+00 -2.161760952087828092e-02 3.351225589512712766e+00 1.159996864770494393e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.620289442171465311e+00 1.674560074923801822e-01 6.453989913575687964e+00 -2.162828006174402629e-02 3.352386417428651733e+00 1.161657788397845933e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.603454099394610921e+00 1.676310738297197844e-01 6.452589985309950649e+00 -2.163890522224927795e-02 3.353548902738384019e+00 1.163311658609480874e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.586603077076105706e+00 1.678057950267456688e-01 6.451167820420444343e+00 -2.164948525765308246e-02 3.354713038407228343e+00 1.164958512851768831e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.569736441218120504e+00 1.679801718275303335e-01 6.449723355673287806e+00 -2.166002042145753759e-02 3.355878817437882411e+00 1.166598388436186455e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.552854257902765767e+00 1.681542049741115985e-01 6.448256528042685787e+00 -2.167051096538253480e-02 3.357046232870287028e+00 1.168231322537611333e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.535956593291874839e+00 1.683278952064926615e-01 6.446767274710968110e+00 -2.168095713937472427e-02 3.358215277781489316e+00 1.169857352192990585e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.519043513626783692e+00 1.685012432626421530e-01 6.445255533068616316e+00 -2.169135919161649037e-02 3.359385945285504160e+00 1.171476514300054048e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.502115085228105329e+00 1.686742498784947475e-01 6.443721240714297416e+00 -2.170171736853493752e-02 3.360558228533172986e+00 1.173088845616071865e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.485171374495516616e+00 1.688469157879516624e-01 6.442164335454884316e+00 -2.171203191481091074e-02 3.361732120712024763e+00 1.174694382756654581e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.468212447907529139e+00 1.690192417228816579e-01 6.440584755305482467e+00 -2.172230307338800931e-02 3.362907615046132559e+00 1.176293162194595732e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.451238372021267153e+00 1.691912284131220912e-01 6.438982438489447624e+00 -2.173253108548162116e-02 3.364084704795969660e+00 1.177885220258756589e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.434249213472241991e+00 1.693628765864802210e-01 6.437357323438404499e+00 -2.174271619058796776e-02 3.365263383258267016e+00 1.179470593132991157e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.417245038974130011e+00 1.695341869687347625e-01 6.435709348792260975e+00 -2.175285862649316282e-02 3.366443643765865357e+00 1.181049316855112274e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.400225915318539904e+00 1.697051602836376072e-01 6.434038453399218760e+00 -2.176295862928227451e-02 3.367625479687570422e+00 1.182621427315896749e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.383191909374790640e+00 1.698757972529157390e-01 6.432344576315783158e+00 -2.177301643334839457e-02 3.368808884428004635e+00 1.184186960258130396e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.366143088089680546e+00 1.700460985962733707e-01 6.430627656806771952e+00 -2.178303227140171092e-02 3.369993851427458775e+00 1.185745951275691060e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.349079518487254603e+00 1.702160650313942758e-01 6.428887634345315405e+00 -2.179300637447860109e-02 3.371180374161742765e+00 1.187298435812669285e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.332001267668578848e+00 1.703856972739442033e-01 6.427124448612863361e+00 -2.180293897195071176e-02 3.372368446142035125e+00 1.188844449162526629e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.314908402811504118e+00 1.705549960375736807e-01 6.425338039499179921e+00 -2.181283029153404524e-02 3.373558060914732870e+00 1.190384026467290052e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.297800991170436902e+00 1.707239620339207620e-01 6.423528347102344327e+00 -2.182268055929805980e-02 3.374749212061297854e+00 1.191917202716782746e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.280679100076106636e+00 1.708925959726141641e-01 6.421695311728742972e+00 -2.183248999967475623e-02 3.375941893198106669e+00 1.193444012747889825e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.263542796935324120e+00 1.710608985612763477e-01 6.419838873893064957e+00 -2.184225883549748698e-02 3.377136097976295215e+00 1.194964491244151356e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.246392149230750590e+00 1.712288705055263482e-01 6.417958974318303866e+00 -2.185198728822846520e-02 3.378331820081607262e+00 1.196478672737303489e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.229227224520652584e+00 1.713965125089821351e-01 6.416055553935769318e+00 -2.186167557782979151e-02 3.379529053234241243e+00 1.197986591605416408e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.212048090438663905e+00 1.715638252732642199e-01 6.414128553885073636e+00 -2.187132392265658462e-02 3.380727791188696596e+00 1.199488282071179204e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.194854814693549372e+00 1.717308094979995148e-01 6.412177915514117643e+00 -2.188093253946444411e-02 3.381928027733617892e+00 1.200983778201309901e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.177647465068963228e+00 1.718974658808253009e-01 6.410203580379070232e+00 -2.189050164341863058e-02 3.383129756691637180e+00 1.202473113906015779e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.160426109423211116e+00 1.720637951173934199e-01 6.408205490244348823e+00 -2.190003144810323890e-02 3.384332971919218558e+00 1.203956322938482849e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.143190815689006712e+00 1.722297979013745761e-01 6.406183587082597164e+00 -2.190952216553036444e-02 3.385537667306500964e+00 1.205433438894398107e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.125941651873233695e+00 1.723954749244627493e-01 6.404137813074661345e+00 -2.191897400614925551e-02 3.386743836777140082e+00 1.206904495211501109e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.108678686056698837e+00 1.725608268763798026e-01 6.402068110609564044e+00 -2.192838717885546226e-02 3.387951474288149800e+00 1.208369525169164863e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.091401986393888635e+00 1.727258544448802002e-01 6.399974422284476105e+00 -2.193776189099997179e-02 3.389160573829744560e+00 1.209828561888006727e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.074111621112729509e+00 1.728905583157557546e-01 6.397856690904687227e+00 -2.194709834839834658e-02 3.390371129425179042e+00 1.211281638329527420e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.056807658514337334e+00 1.730549391728407327e-01 6.395714859483575765e+00 -2.195639675533982149e-02 3.391583135130590509e+00 1.212728787295777946e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.039490166972772300e+00 1.732189976980167967e-01 6.393548871242574982e+00 -2.196565731459642137e-02 3.392796585034838497e+00 1.214170041429054464e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.022159214934792004e+00 1.733827345712183332e-01 6.391358669611140186e+00 -2.197488022743204761e-02 3.394011473259344047e+00 1.215605433211620033e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
9.004814870919602754e+00 1.735461504704376989e-01 6.389144198226710536e+00 -2.198406569361154722e-02 3.395227793957931173e+00 1.217034994965452387e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.987457203518610882e+00 1.737092460717306330e-01 6.386905400934673516e+00 -2.199321391140978896e-02 3.396445541316664762e+00 1.218458758852018591e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.970086281395174055e+00 1.738720220492218915e-01 6.384642221788325855e+00 -2.200232507762069772e-02 3.397664709553691598e+00 1.219876756872074336e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.952702173284345477e+00 1.740344790751107984e-01 6.382354605048833562e+00 -2.201139938756628903e-02 3.398885292919078704e+00 1.221289020865488732e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.935304947992626978e+00 1.741966178196770187e-01 6.380042495185187512e+00 -2.202043703510568953e-02 3.400107285694652148e+00 1.222695582511093212e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.917894674397714994e+00 1.743584389512864430e-01 6.377705836874163481e+00 -2.202943821264412988e-02 3.401330682193836275e+00 1.224096473326555246e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.900471421448248321e+00 1.745199431363970710e-01 6.375344575000276848e+00 -2.203840311114192013e-02 3.402555476761492503e+00 1.225491724668274426e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.883035258163550552e+00 1.746811310395651462e-01 6.372958654655735522e+00 -2.204733192012341830e-02 3.403781663773758126e+00 1.226881367731302505e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.865586253633376046e+00 1.748420033234511506e-01 6.370548021140394646e+00 -2.205622482768600928e-02 3.405009237637885100e+00 1.228265433549285968e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.848124477017654144e+00 1.750025606488260776e-01 6.368112619961707743e+00 -2.206508202056644066e-02 3.406238192792077513e+00 1.229643952994999290e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.830649997546229812e+00 1.751628036745769279e-01 6.365652396834693860e+00 -2.207390368429604233e-02 3.407468523705333485e+00 1.231016956781840962e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.813162884518600748e+00 1.753227330577124543e-01 6.363167297681897594e+00 -2.208269000304632912e-02 3.408700224877283969e+00 1.232384475462321681e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.795663207303656250e+00 1.754823494533695738e-01 6.360657268633338468e+00 -2.209144115959156898e-02 3.409933290838031095e+00 1.233746539427641592e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.778151035339421426e+00 1.756416535148199731e-01 6.358122256026455865e+00 -2.210015733531770291e-02 3.411167716147988749e+00 1.235103178907733662e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.760626438132796068e+00 1.758006458934766592e-01 6.355562206406056625e+00 -2.210883871023123365e-02 3.412403495397719144e+00 1.236454423971327862e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.743089485259293525e+00 1.759593272389007035e-01 6.352977066524258198e+00 -2.211748546296810058e-02 3.413640623207772951e+00 1.237800304526033741e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.725540246362779584e+00 1.761176981988080148e-01 6.350366783340430921e+00 -2.212609777080253373e-02 3.414879094228528089e+00 1.239140850318443468e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.707978791155206011e+00 1.762757594190761390e-01 6.347731304021142051e+00 -2.213467580965586268e-02 3.416118903140028529e+00 1.240476090934252741e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.690405189416352982e+00 1.764335115437511980e-01 6.345070575940094493e+00 -2.214321975410532897e-02 3.417360044651823525e+00 1.241806055798400261e-02 2.208494923874133320e-01 9.199444076410493665e+00 -8.278433848538689688e+00 2.900734584862692422e+00
8.672819510993560854e+00 1.765909552150548290e-01 6.342384546678069945e+00 -2.215172977739284649e-02 3.418602513502806861e+00 1.243130774175225245e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.655222187666321787e+00 1.767406851170565674e-01 6.339673246136586116e+00 -2.215979260881277210e-02 3.419846237593895388e+00 1.244316779361772859e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.637613649498447899e+00 1.768901272676363934e-01 6.336936706900700322e+00 -2.216782293616448990e-02 3.421091145805780886e+00 1.245499017297502925e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.619993963865416831e+00 1.770392821996128185e-01 6.334174880869823276e+00 -2.217582092719513898e-02 3.422337234375817161e+00 1.246677497210386780e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.602363198210632333e+00 1.771881504452405831e-01 6.331387720127558794e+00 -2.218378674833090466e-02 3.423584499550641702e+00 1.247852228440003881e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.584721420045079654e+00 1.773367325362013858e-01 6.328575176941840574e+00 -2.219172056468577195e-02 3.424832937586286707e+00 1.249023220434316607e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.567068696946993356e+00 1.774850290035948630e-01 6.325737203765070760e+00 -2.219962254007026153e-02 3.426082544748284331e+00 1.250190482746497966e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.549405096561518036e+00 1.776330403779297906e-01 6.322873753234252270e+00 -2.220749283700014509e-02 3.427333317311771932e+00 1.251354025031810834e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.531730686600369040e+00 1.777807671891155905e-01 6.319984778171117590e+00 -2.221533161670513276e-02 3.428585251561591551e+00 1.252513857044538874e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.514045534841498508e+00 1.779282099664539762e-01 6.317070231582256667e+00 -2.222313903913756064e-02 3.429838343792388056e+00 1.253669988634968299e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.496349709128757866e+00 1.780753692386308484e-01 6.314130066659236817e+00 -2.223091526298102277e-02 3.431092590308703283e+00 1.254822429746419755e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.478643277371560316e+00 1.782222455337084677e-01 6.311164236778722625e+00 -2.223866044565901701e-02 3.432347987425067526e+00 1.255971190412329304e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.460926307544543334e+00 1.783688393791177385e-01 6.308172695502594074e+00 -2.224637474334353535e-02 3.433604531466087906e+00 1.257116280753379535e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.443198867687232934e+00 1.785151513016508540e-01 6.305155396578057569e+00 -2.225405831096365777e-02 3.434862218766535857e+00 1.258257710974677521e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.425461025903709711e+00 1.786611818274540242e-01 6.302112293937756071e+00 -2.226171130221410097e-02 3.436121045671427954e+00 1.259395491362982032e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.407712850362267787e+00 1.788069314820204259e-01 6.299043341699873899e+00 -2.226933386956374966e-02 3.437381008536107618e+00 1.260529632283977075e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.389954409295086180e+00 1.789524007901834579e-01 6.295948494168243315e+00 -2.227692616426416722e-02 3.438642103726322397e+00 1.261660144179592609e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.372185770997885967e+00 1.790975902761100802e-01 6.292827705832441332e+00 -2.228448833635808188e-02 3.439904327618298563e+00 1.262787037565370543e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.354407003829596334e+00 1.792425004632944296e-01 6.289680931367890970e+00 -2.229202053468782446e-02 3.441167676598813951e+00 1.263910323027877744e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.336618176212024167e+00 1.793871318745516030e-01 6.286508125635952737e+00 -2.229952290690377648e-02 3.442432147065266790e+00 1.265030011222162409e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.318819356629509443e+00 1.795314850320115507e-01 6.283309243684017886e+00 -2.230699559948453106e-02 3.443697735425744533e+00 1.266146112869371947e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.301010613628598378e+00 1.796755604571130538e-01 6.280084240745600788e+00 -2.231443875784491424e-02 3.444964438099087367e+00 1.267258638755304131e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.283192015817697040e+00 1.798193586705974234e-01 6.276833072240436628e+00 -2.232185252628764160e-02 3.446232251514952605e+00 1.268367599727500926e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.265363631866740945e+00 1.799628801925030608e-01 6.273555693774564013e+00 -2.232923704795513470e-02 3.447501172113875079e+00 1.269473006692336918e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.247525530506857550e+00 1.801061255421601004e-01 6.270252061140407562e+00 -2.233659246483680333e-02 3.448771196347324430e+00 1.270574870612679701e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.229677780530032294e+00 1.802490952381852751e-01 6.266922130316853412e+00 -2.234391891777733063e-02 3.450042320677760177e+00 1.271673202505602465e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.211820450788776427e+00 1.803917897984770036e-01 6.263565857469322928e+00 -2.235121654648492343e-02 3.451314541578685002e+00 1.272768013440137187e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.193953610195787718e+00 1.805342097402106161e-01 6.260183198949847316e+00 -2.235848548953953130e-02 3.452587855534695827e+00 1.273859314535069273e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.176077327723621835e+00 1.806763555798337195e-01 6.256774111297135121e+00 -2.236572588440104148e-02 3.453862259041532656e+00 1.274947116956771237e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.158191672404353056e+00 1.808182278330618120e-01 6.253338551236639731e+00 -2.237293786741744242e-02 3.455137748606124326e+00 1.276031431917077144e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.140296713329243872e+00 1.809598270148738974e-01 6.249876475680625099e+00 -2.238012157383294579e-02 3.456414320746633351e+00 1.277112270671195218e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.122392519648407472e+00 1.811011536395084609e-01 6.246387841728226142e+00 -2.238727713779608761e-02 3.457691971992499003e+00 1.278189644515659654e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.104479160570479124e+00 1.812422082204594442e-01 6.242872606665508251e+00 -2.239440469236779821e-02 3.458970698884475947e+00 1.279263564786319897e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.086556705362276887e+00 1.813829912704723879e-01 6.239330727965525902e+00 -2.240150436952943400e-02 3.460250497974673767e+00 1.280334042856368093e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.068625223348471209e+00 1.815235033015408506e-01 6.235762163288375959e+00 -2.240857630019077451e-02 3.461531365826593376e+00 1.281401090134402961e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.050684783911249198e+00 1.816637448249027731e-01 6.232166870481250953e+00 -2.241562061419799523e-02 3.462813299015161217e+00 1.282464718062530616e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.032735456489984216e+00 1.818037163510371756e-01 6.228544807578490605e+00 -2.242263744034160219e-02 3.464096294126761677e+00 1.283524938114501482e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
8.014777310580896597e+00 1.819434183896608825e-01 6.224895932801627119e+00 -2.242962690636433540e-02 3.465380347759268176e+00 1.284581761793882754e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.996810415736728572e+00 1.820828514497254136e-01 6.221220204559432254e+00 -2.243658913896902710e-02 3.466665456522071587e+00 1.285635200632265218e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.978834841566404101e+00 1.822220160394140143e-01 6.217517581447961739e+00 -2.244352426382645316e-02 3.467951617036107326e+00 1.286685266187505977e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.960850657734697577e+00 1.823609126661388247e-01 6.213788022250595233e+00 -2.245043240558311504e-02 3.469238825933881998e+00 1.287731970042004133e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.942857933961902539e+00 1.824995418365381872e-01 6.210031485938077189e+00 -2.245731368786902521e-02 3.470527079859495156e+00 1.288775323801010647e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.924856740023496826e+00 1.826379040564739820e-01 6.206247931668552376e+00 -2.246416823330541629e-02 3.471816375468663285e+00 1.289815339090971853e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.906847145749809513e+00 1.827759998310292955e-01 6.202437318787602294e+00 -2.247099616351245707e-02 3.473106709428738448e+00 1.290852027557904368e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.888829221025689620e+00 1.829138296645060058e-01 6.198599606828278930e+00 -2.247779759911690614e-02 3.474398078418728275e+00 1.291885400865803481e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.870803035790171265e+00 1.830513940604225620e-01 6.194734755511134061e+00 -2.248457265975973077e-02 3.475690479129312838e+00 1.292915470695083120e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.852768660036142379e+00 1.831886935215119305e-01 6.190842724744249459e+00 -2.249132146410371194e-02 3.476983908262859746e+00 1.293942248741046346e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.834726163810010746e+00 1.833257285497195965e-01 6.186923474623264418e+00 -2.249804412984098695e-02 3.478278362533439250e+00 1.294965746712388108e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.816675617211371829e+00 1.834624996462017044e-01 6.182976965431400629e+00 -2.250474077370057807e-02 3.479573838666835783e+00 1.295985976329727153e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.798617090392677476e+00 1.835990073113232535e-01 6.179003157639486155e+00 -2.251141151145587271e-02 3.480870333400560401e+00 1.297002949324169152e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.780550653558901075e+00 1.837352520446565440e-01 6.175002011905976751e+00 -2.251805645793206537e-02 3.482167843483859215e+00 1.298016677435898276e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.762476376967206271e+00 1.838712343449795117e-01 6.170973489076976293e+00 -2.252467572701357876e-02 3.483466365677723164e+00 1.299027172412798962e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.744394330926613890e+00 1.840069547102744230e-01 6.166917550186253649e+00 -2.253126943165143295e-02 3.484765896754893788e+00 1.300034446009105775e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.726304585797671542e+00 1.841424136377264043e-01 6.162834156455260448e+00 -2.253783768387058323e-02 3.486066433499869888e+00 1.301038509984081548e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.708207211992118779e+00 1.842776116237223039e-01 6.158723269293144398e+00 -2.254438059477722675e-02 3.487367972708911523e+00 1.302039376100724323e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.690102279972556687e+00 1.844125491638494707e-01 6.154584850296762610e+00 -2.255089827456606064e-02 3.488670511190042678e+00 1.303037056124500652e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.671989860252113047e+00 1.845472267528948107e-01 6.150418861250692260e+00 -2.255739083252751923e-02 3.489974045763053923e+00 1.304031561822106659e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.653870023394112820e+00 1.846816448848437320e-01 6.146225264127241239e+00 -2.256385837705612157e-02 3.491278573259502860e+00 1.305022904960266746e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.635742840011745081e+00 1.848158040528792290e-01 6.142004021086457044e+00 -2.257030101570502503e-02 3.492584090522712792e+00 1.306011097305020963e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.617608380767725507e+00 1.849497047493807167e-01 6.137755094476140094e+00 -2.257671885522547633e-02 3.493890594407772721e+00 1.306996150620926347e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.599466716373966868e+00 1.850833474659231148e-01 6.133478446831851727e+00 -2.258311200149781470e-02 3.495198081781534682e+00 1.307978076669204064e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.581317917591243294e+00 1.852167326932762648e-01 6.129174040876917751e+00 -2.258948055953154468e-02 3.496506549522609753e+00 1.308956887206558749e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.563162055228861647e+00 1.853498609214044024e-01 6.124841839522430220e+00 -2.259582463347236531e-02 3.497815994521363603e+00 1.309932593984091884e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.544999200144326679e+00 1.854827326394657139e-01 6.120481805867246550e+00 -2.260214432660915401e-02 3.499126413679908953e+00 1.310905208746239101e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.526829423243011519e+00 1.856153483358120304e-01 6.116093903197986847e+00 -2.260843974138093335e-02 3.500437803912099355e+00 1.311874743229730911e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.508652795477823716e+00 1.857477084979885229e-01 6.111678094989033916e+00 -2.261471097938377167e-02 3.501750162143520750e+00 1.312841209162578411e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.490469387848875726e+00 1.858798136127334522e-01 6.107234344902524370e+00 -2.262095814137766656e-02 3.503063485311482594e+00 1.313804618263080676e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.472279271403151846e+00 1.860116641659781411e-01 6.102762616788345973e+00 -2.262718132729339346e-02 3.504377770365007638e+00 1.314764982238856607e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.454082517234176031e+00 1.861432606428468362e-01 6.098262874684129642e+00 -2.263338063623929197e-02 3.505693014264819940e+00 1.315722312785898469e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.435879196481680609e+00 1.862746035276567902e-01 6.093735082815237902e+00 -2.263955616650804512e-02 3.507009213983333318e+00 1.316676621587647630e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.417669380331275875e+00 1.864056933039183184e-01 6.089179205594757782e+00 -2.264570801558340313e-02 3.508326366504638916e+00 1.317627920314092850e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.399453140014115249e+00 1.865365304543349645e-01 6.084595207623488378e+00 -2.265183628014686215e-02 3.509644468824490549e+00 1.318576220620889389e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.381230546806567538e+00 1.866671154608036676e-01 6.079983053689926642e+00 -2.265794105608432904e-02 3.510963517950290047e+00 1.319521534148499625e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.363001672029882094e+00 1.867974488044151227e-01 6.075342708770255840e+00 -2.266402243849272372e-02 3.512283510901071715e+00 1.320463872521354491e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.344766587049859297e+00 1.869275309654540584e-01 6.070674138028326894e+00 -2.267008052168656765e-02 3.513604444707485897e+00 1.321403247347035376e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.326525363276518377e+00 1.870573624233997090e-01 6.065977306815643288e+00 -2.267611539920450989e-02 3.514926316411782103e+00 1.322339670215476500e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.308278072163765238e+00 1.871869436569262024e-01 6.061252180671344192e+00 -2.268212716381583227e-02 3.516249123067790361e+00 1.323273152698186544e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.290024785209062053e+00 1.873162751439031160e-01 6.056498725322182253e+00 -2.268811590752691301e-02 3.517572861740903001e+00 1.324203706347490579e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.271765573953094197e+00 1.874453573613960866e-01 6.051716906682505837e+00 -2.269408172158764517e-02 3.518897529508054234e+00 1.325131342695790373e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.253500509979440736e+00 1.875741907856673940e-01 6.046906690854235045e+00 -2.270002469649782736e-02 3.520223123457700609e+00 1.326056073254844488e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.235229664914241354e+00 1.877027758921766543e-01 6.042068044126842175e+00 -2.270594492201351636e-02 3.521549640689800142e+00 1.326977909515066403e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.216953110425865958e+00 1.878311131555815972e-01 6.037200932977323298e+00 -2.271184248715333448e-02 3.522877078315789667e+00 1.327896862944840696e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.198670918224581605e+00 1.879592030497387600e-01 6.032305324070176056e+00 -2.271771748020473894e-02 3.524205433458563963e+00 1.328812944989858115e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.180383160062224768e+00 1.880870460477044037e-01 6.027381184257373903e+00 -2.272356998873026335e-02 3.525534703252450885e+00 1.329726167072467491e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.162089907731865601e+00 1.882146426217353452e-01 6.022428480578335908e+00 -2.272940009957371416e-02 3.526864884843189607e+00 1.330636540591045337e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.143791233067479318e+00 1.883419932432899568e-01 6.017447180259899220e+00 -2.273520789886633239e-02 3.528195975387905303e+00 1.331544076919382799e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.125487207943614010e+00 1.884690983830290545e-01 6.012437250716291537e+00 -2.274099347203291724e-02 3.529527972055083840e+00 1.332448787406088735e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.107177904275059355e+00 1.885959585108169245e-01 6.007398659549097353e+00 -2.274675690379791143e-02 3.530860872024546904e+00 1.333350683374010144e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.088863394016515329e+00 1.887225740957224618e-01 6.002331374547228648e+00 -2.275249827819144158e-02 3.532194672487426690e+00 1.334249776119668211e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.070543749162260028e+00 1.888489456060201410e-01 5.997235363686890253e+00 -2.275821767855534458e-02 3.533529370646137924e+00 1.335146076912710825e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.052219041745821926e+00 1.889750735091912659e-01 5.992110595131546980e+00 -2.276391518754913162e-02 3.534864963714351216e+00 1.336039596995379844e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.033889343839643260e+00 1.891009582719250515e-01 5.986957037231888101e+00 -2.276959088715592439e-02 3.536201448916965528e+00 1.336930347581995367e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
7.015554727554753178e+00 1.892266003601199009e-01 5.981774658525792709e+00 -2.277524485868835311e-02 3.537538823490080642e+00 1.337818339858453352e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
6.997215265040434673e+00 1.893520002388846546e-01 5.976563427738292411e+00 -2.278087718279442689e-02 3.538877084680966956e+00 1.338703584981739726e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
6.978871028483894179e+00 1.894771583725398112e-01 5.971323313781531361e+00 -2.278648793946335543e-02 3.540216229748037957e+00 1.339586094079457841e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
6.960522090109929394e+00 1.896020752246188878e-01 5.966054285754730735e+00 -2.279207720803132914e-02 3.541556255960819133e+00 1.340465878249371377e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
6.942168522180598877e+00 1.897267512578697801e-01 5.960756312944146984e+00 -2.279764506718728184e-02 3.542897160599919104e+00 1.341342948558960253e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
6.923810396994890759e+00 1.898511869342561220e-01 5.955429364823031868e+00 -2.280319159497859807e-02 3.544238940956998096e+00 1.342217316044991282e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
6.905447786888391448e+00 1.899753827149586460e-01 5.950073411051590710e+00 -2.280871686881679600e-02 3.545581594334738629e+00 1.343088991713102358e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
6.887080764232954344e+00 1.900993390603767375e-01 5.944688421476938878e+00 -2.281422096548316875e-02 3.546925118046812209e+00 1.343957986537399479e-02 2.213717684917702322e-01 9.100691378205690185e+00 -8.283587525081612668e+00 2.877377591432676684e+00
6.868709401436371209e+00 1.902230564301297944e-01 5.939274366133060923e+00 -2.281970396113438410e-02 3.548269509417848688e+00 1.344824311460067479e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.850336251489138384e+00 1.902938205873585809e-01 5.933832123384953583e+00 -2.282211425079943082e-02 3.549614272232720413e+00 1.344702796082144700e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.831963851518785269e+00 1.903644922044117616e-01 5.928362589163858054e+00 -2.282450863397085528e-02 3.550958917936209769e+00 1.344590059579973268e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.813592250231602421e+00 1.904350708213064236e-01 5.922865759968633625e+00 -2.282688726489982139e-02 3.552303455220375383e+00 1.344485928844505775e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.795221496420972507e+00 1.905055559900857010e-01 5.917341632267527629e+00 -2.282925029514436613e-02 3.553647892605732217e+00 1.344390233886128688e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.776851638966019387e+00 1.905759472746060834e-01 5.911790202500785796e+00 -2.283159787361127568e-02 3.554992238444341535e+00 1.344302807780276172e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.758482726830274956e+00 1.906462442503283616e-01 5.906211467083214650e+00 -2.283393014659741704e-02 3.556336500922850252e+00 1.344223486613968163e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.740114809060363754e+00 1.907164465041120416e-01 5.900605422406695055e+00 -2.283624725783053172e-02 3.557680688065476993e+00 1.344152109433258135e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.721747934784699119e+00 1.907865536340132284e-01 5.894972064842649573e+00 -2.283854934850947441e-02 3.559024807736943519e+00 1.344088518191574773e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.703382153212201544e+00 1.908565652490860354e-01 5.889311390744466301e+00 -2.284083655734394161e-02 3.560368867645358204e+00 1.344032557698941754e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.685017513631025032e+00 1.909264809691871845e-01 5.883623396449874754e+00 -2.284310902059364518e-02 3.561712875345046658e+00 1.343984075572062994e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.666654065407303875e+00 1.909963004247840768e-01 5.877908078283279103e+00 -2.284536687210698969e-02 3.563056838239333945e+00 1.343942922185257551e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.648291857983911868e+00 1.910660232567660266e-01 5.872165432558049680e+00 -2.284761024335920862e-02 3.564400763583277953e+00 1.343908950622229974e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.629930940879238399e+00 1.911356491162587712e-01 5.866395455578767404e+00 -2.284983926349000438e-02 3.565744658486355689e+00 1.343882016628663613e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.611571363685976088e+00 1.912051776644420054e-01 5.860598143643432678e+00 -2.285205405934067832e-02 3.567088529915101169e+00 1.343861978565620910e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.593213176069927073e+00 1.912746085723701639e-01 5.854773493045627220e+00 -2.285425475549074728e-02 3.568432384695697568e+00 1.343848697363739415e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.574856427768819067e+00 1.913439415207961458e-01 5.848921500076639468e+00 -2.285644147429407441e-02 3.569776229516525401e+00 1.343842036478209295e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.556501168591140072e+00 1.914131761999980919e-01 5.843042161027549142e+00 -2.285861433591450387e-02 3.571120070930664081e+00 1.343841861844518627e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.538147448414984630e+00 1.914823123096091317e-01 5.837135472191274488e+00 -2.286077345836101671e-02 3.572463915358349951e+00 1.343848041834955556e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.519795317186911632e+00 1.915513495584499348e-01 5.831201429864576902e+00 -2.286291895752238373e-02 3.573807769089393016e+00 1.343860447215852218e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.501444824920820764e+00 1.916202876643642861e-01 5.825240030350033571e+00 -2.286505094720137077e-02 3.575151638285547939e+00 1.343878951105560542e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.483096021696838740e+00 1.916891263540572432e-01 5.819251269957969264e+00 -2.286716953914844433e-02 3.576495528982847727e+00 1.343903428933146404e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.464748957660220618e+00 1.917578653629362917e-01 5.813235145008353477e+00 -2.286927484309504016e-02 3.577839447093892122e+00 1.343933758397789467e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.446403683020263564e+00 1.918265044349550530e-01 5.807191651832662060e+00 -2.287136696678634257e-02 3.579183398410098693e+00 1.343969819428878984e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.428060248049231262e+00 1.918950433224597407e-01 5.801120786775705085e+00 -2.287344601601362312e-02 3.580527388603913508e+00 1.344011494146791705e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.409718703081296987e+00 1.919634817860382259e-01 5.795022546197416524e+00 -2.287551209464613183e-02 3.581871423230981399e+00 1.344058666824342677e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.391379098511492884e+00 1.920318195943716555e-01 5.788896926474614624e+00 -2.287756530466253033e-02 3.583215507732281147e+00 1.344111223848895413e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.373041484794676137e+00 1.921000565240887359e-01 5.782743924002725855e+00 -2.287960574618188789e-02 3.584559647436220686e+00 1.344169053685122413e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.354705912444504001e+00 1.921681923596223196e-01 5.776563535197479560e+00 -2.288163351749425076e-02 3.585903847560695912e+00 1.344232046838404054e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.336372432032423951e+00 1.922362268930686291e-01 5.770355756496567068e+00 -2.288364871509076734e-02 3.587248113215113055e+00 1.344300095818855290e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.318041094186675366e+00 1.923041599240488397e-01 5.764120584361272392e+00 -2.288565143369339708e-02 3.588592449402376872e+00 1.344373095105970417e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.299711949591300986e+00 1.923719912595729664e-01 5.757858015278070951e+00 -2.288764176628419605e-02 3.589936861020840642e+00 1.344450941113874316e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.281385048985172581e+00 1.924397207139062205e-01 5.751568045760198089e+00 -2.288961980413417932e-02 3.591281352866225962e+00 1.344533532157170946e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.263060443161025503e+00 1.925073481084376148e-01 5.745250672349186516e+00 -2.289158563683178424e-02 3.592625929633504800e+00 1.344620768417379396e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.244738182964506557e+00 1.925748732715507616e-01 5.738905891616377097e+00 -2.289353935231091403e-02 3.593970595918750011e+00 1.344712551909946381e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.226418319293233417e+00 1.926422960384969740e-01 5.732533700164399448e+00 -2.289548103687858924e-02 3.595315356220953884e+00 1.344808786451826346e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.208100903095862932e+00 1.927096162512705879e-01 5.726134094628624993e+00 -2.289741077524220375e-02 3.596660214943812495e+00 1.344909377629620144e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.189785985371173638e+00 1.927768337584863101e-01 5.719707071678591603e+00 -2.289932865053637828e-02 3.598005176397481186e+00 1.345014232768261889e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.171473617167155368e+00 1.928439484152588146e-01 5.713252628019399815e+00 -2.290123474434943573e-02 3.599350244800295417e+00 1.345123260900245483e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.153163849580113087e+00 1.929109600830843096e-01 5.706770760393086839e+00 -2.290312913674948450e-02 3.600695424280465406e+00 1.345236372735381450e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.134856733753776048e+00 1.929778686297242696e-01 5.700261465579968601e+00 -2.290501190631013748e-02 3.602040718877736580e+00 1.345353480631075564e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.116552320878425597e+00 1.930446739290910263e-01 5.693724740399961348e+00 -2.290688313013584942e-02 3.603386132545024267e+00 1.345474498563119931e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.098250662190023874e+00 1.931113758611354703e-01 5.687160581713873952e+00 -2.290874288388687618e-02 3.604731669150015527e+00 1.345599342096988511e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.079951808969360272e+00 1.931779743117366666e-01 5.680568986424677114e+00 -2.291059124180388692e-02 3.606077332476747443e+00 1.345727928359627748e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.061655812541203225e+00 1.932444691725933306e-01 5.673949951478747700e+00 -2.291242827673221211e-02 3.607423126227151666e+00 1.345860176011735854e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.043362724273463549e+00 1.933108603411171911e-01 5.667303473867089991e+00 -2.291425406014572022e-02 3.608769054022577638e+00 1.345996005220519674e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.025072595576366652e+00 1.933771477203282685e-01 5.660629550626532058e+00 -2.291606866217036492e-02 3.610115119405282513e+00 1.346135337632923916e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
6.006785477901636305e+00 1.934433312187519016e-01 5.653928178840898155e+00 -2.291787215160737134e-02 3.611461325839900649e+00 1.346278096349323196e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.988501422741685509e+00 1.935094107503176342e-01 5.647199355642164242e+00 -2.291966459595609282e-02 3.612807676714882010e+00 1.346424205897669285e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.970220481628816245e+00 1.935753862342597387e-01 5.640443078211580641e+00 -2.292144606143651370e-02 3.614154175343907482e+00 1.346573592208086083e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.951942706134432548e+00 1.936412575950196002e-01 5.633659343780784923e+00 -2.292321661301142607e-02 3.615500824967279314e+00 1.346726182587905211e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.933668147868258913e+00 1.937070247621497099e-01 5.626848149632882823e+00 -2.292497631440828729e-02 3.616847628753285360e+00 1.346881905697134077e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.915396858477566688e+00 1.937726876702192957e-01 5.620009493103514941e+00 -2.292672522814073396e-02 3.618194589799539340e+00 1.347040691524349458e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.897128889646413796e+00 1.938382462587217581e-01 5.613143371581898577e+00 -2.292846341552978728e-02 3.619541711134298012e+00 1.347202471363009336e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.878864293094889781e+00 1.939037004719835477e-01 5.606249782511851798e+00 -2.293019093672473904e-02 3.620888995717754799e+00 1.347367177788176204e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.860603120578368852e+00 1.939690502590746546e-01 5.599328723392796192e+00 -2.293190785072371854e-02 3.622236446443309443e+00 1.347534744633644387e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.842345423886775357e+00 1.940342955737207609e-01 5.592380191780740084e+00 -2.293361421539396455e-02 3.623584066138814563e+00 1.347705106969465313e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.824091254843851928e+00 1.940994363742168383e-01 5.585404185289241319e+00 -2.293531008749177466e-02 3.624931857567802673e+00 1.347878201079862927e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.805840665306441828e+00 1.941644726233422436e-01 5.578400701590354060e+00 -2.293699552268217007e-02 3.626279823430688332e+00 1.348053964441533678e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.787593707163774859e+00 1.942294042882773131e-01 5.571369738415554274e+00 -2.293867057555825859e-02 3.627627966365949863e+00 1.348232335702324002e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.769350432336763923e+00 1.942942313405214283e-01 5.564311293556646554e+00 -2.294033529966029231e-02 3.628976288951290208e+00 1.348413254660279538e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.751110892777306915e+00 1.943589537558125524e-01 5.557225364866656747e+00 -2.294198974749446160e-02 3.630324793704777342e+00 1.348596662243058304e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.732875140467601049e+00 1.944235715140480159e-01 5.550111950260701477e+00 -2.294363397055137685e-02 3.631673483085962939e+00 1.348782500487703991e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.714643227419459848e+00 1.944880845992068841e-01 5.542971047716845234e+00 -2.294526801932428306e-02 3.633022359496981935e+00 1.348970712520770887e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.696415205673639015e+00 1.945524929992735463e-01 5.535802655276937045e+00 -2.294689194332700730e-02 3.634371425283632995e+00 1.349161242538796275e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.678191127299172969e+00 1.946167967061626369e-01 5.528606771047431145e+00 -2.294850579111160083e-02 3.635720682736437670e+00 1.349354035789113344e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.659971044392714035e+00 1.946809957156453996e-01 5.521383393200193446e+00 -2.295010961028574881e-02 3.637070134091683116e+00 1.349549038550999086e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.641755009077881411e+00 1.947450900272772178e-01 5.514132519973287572e+00 -2.295170344752987812e-02 3.638419781532443054e+00 1.349746198117151956e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.623543073504619905e+00 1.948090796443263661e-01 5.506854149671750243e+00 -2.295328734861402931e-02 3.639769627189584078e+00 1.349945462775493064e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.605335289848559555e+00 1.948729645737042049e-01 5.499548280668346223e+00 -2.295486135841445438e-02 3.641119673142749757e+00 1.350146781791285860e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.587131710310387689e+00 1.949367448258964297e-01 5.492214911404311728e+00 -2.295642552092996141e-02 3.642469921421330969e+00 1.350350105389568761e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.568932387115223648e+00 1.950004204148955700e-01 5.484854040390080065e+00 -2.295797987929801276e-02 3.643820374005416252e+00 1.350555384737894653e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.550737372512005940e+00 1.950639913581346807e-01 5.477465666205993067e+00 -2.295952447581056655e-02 3.645171032826725721e+00 1.350762571929373969e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.532546718772879402e+00 1.951274576764222002e-01 5.470049787503000083e+00 -2.296105935192967185e-02 3.646521899769528563e+00 1.350971619966013539e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.514360478192593007e+00 1.951908193938779457e-01 5.462606403003340105e+00 -2.296258454830282791e-02 3.647872976671543199e+00 1.351182482742348777e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.496178703087905681e+00 1.952540765378701637e-01 5.455135511501211454e+00 -2.296410010477810057e-02 3.649224265324822802e+00 1.351395115029362277e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.478001445796992108e+00 1.953172291389538573e-01 5.447637111863427251e+00 -2.296560606041900959e-02 3.650575767476622602e+00 1.351609472458684992e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.459828758678861860e+00 1.953802772308099733e-01 5.440111203030057574e+00 -2.296710245351916979e-02 3.651927484830253423e+00 1.351825511507074792e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.441660694112781194e+00 1.954432208501858115e-01 5.432557784015057400e+00 -2.296858932161671349e-02 3.653279419045919241e+00 1.352043189481167210e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.423497304497702842e+00 1.955060600368364598e-01 5.424976853906883001e+00 -2.297006670150848404e-02 3.654631571741539187e+00 1.352262464502495404e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.405338642251697578e+00 1.955687948334672022e-01 5.417368411869095901e+00 -2.297153462926401421e-02 3.655983944493555349e+00 1.352483295492772249e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.387184759811397328e+00 1.956314252856769520e-01 5.409732457140949968e+00 -2.297299314023926869e-02 3.657336538837725470e+00 1.352705642159432280e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.369035709631442721e+00 1.956939514419027415e-01 5.402068989037973168e+00 -2.297444226909018186e-02 3.658689356269901438e+00 1.352929464981427604e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.350891544183932425e+00 1.957563733533650985e-01 5.394378006952530669e+00 -2.297588204978597698e-02 3.660042398246794892e+00 1.353154725195274306e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.332752315957883127e+00 1.958186910740144504e-01 5.386659510354381730e+00 -2.297731251562228072e-02 3.661395666186725961e+00 1.353381384781345009e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.314618077458694856e+00 1.958809046604783888e-01 5.378913498791218828e+00 -2.297873369923402603e-02 3.662749161470362225e+00 1.353609406450402217e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.296488881207617183e+00 1.959430141720099883e-01 5.371139971889200559e+00 -2.298014563260814339e-02 3.664102885441441249e+00 1.353838753630369832e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.278364779741226087e+00 1.960050196704369307e-01 5.363338929353471229e+00 -2.298154834709606811e-02 3.665456839407481571e+00 1.354069390453338344e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.260245825610903481e+00 1.960669212201115175e-01 5.355510370968667999e+00 -2.298294187342602574e-02 3.666811024640481254e+00 1.354301281742798825e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.242132071382324732e+00 1.961287188878616805e-01 5.347654296599420043e+00 -2.298432624171514033e-02 3.668165442377601781e+00 1.354534393001102614e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.224023569634946185e+00 1.961904127429426326e-01 5.339770706190835270e+00 -2.298570148148133818e-02 3.669520093821841300e+00 1.354768690397143045e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.205920372961505116e+00 1.962520028569896824e-01 5.331859599768976388e+00 -2.298706762165507109e-02 3.670874980142695421e+00 1.355004140754254363e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.187822533967517913e+00 1.963134893039715501e-01 5.323920977441326308e+00 -2.298842469059083835e-02 3.672230102476804703e+00 1.355240711538325399e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.169730105270788023e+00 1.963748721601447367e-01 5.315954839397245557e+00 -2.298977271607853534e-02 3.673585461928592810e+00 1.355478370846122799e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.151643139500916568e+00 1.964361515040085882e-01 5.307961185908418145e+00 -2.299111172535511435e-02 3.674941059570890012e+00 1.355717087393827104e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.133561689298820063e+00 1.964973274162611916e-01 5.299940017329286768e+00 -2.299244174512051625e-02 3.676296896445548690e+00 1.355956830505815856e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.115485807316249023e+00 1.965583999797559656e-01 5.291891334097483579e+00 -2.299376280154619145e-02 3.677652973564044192e+00 1.356197570103578540e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.097415546215315452e+00 1.966193692794591108e-01 5.283815136734243190e+00 -2.299507492028281253e-02 3.679009291908067691e+00 1.356439276694818181e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.079350958668022109e+00 1.966802354024077826e-01 5.275711425844813007e+00 -2.299637812647065474e-02 3.680365852430107054e+00 1.356681921362773262e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.061292097355797992e+00 1.967409984376689291e-01 5.267580202118853805e+00 -2.299767244474988995e-02 3.681722656054016163e+00 1.356925475755729749e-02 2.253280025358411487e-01 8.357207143868249588e+00 -8.322148393105843311e+00 2.701780373877957331e+00
5.043239014969039147e+00 1.968016584762990462e-01 5.259421466330826966e+00 -2.299895789927068612e-02 3.683079703675576244e+00 1.357169912076719442e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
5.025203382593463886e+00 1.966042183219175732e-01 5.251240952428788411e+00 -2.297799085581964454e-02 3.684433156354192551e+00 1.349751654820523922e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
5.007196758168108275e+00 1.964075602613378491e-01 5.243044497609522736e+00 -2.295701672415912178e-02 3.685779239095161142e+00 1.342429730214490281e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.989219025491818726e+00 1.962116760250830483e-01 5.234832256050444776e+00 -2.293603740595283325e-02 3.687118047318014735e+00 1.335202318542456565e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.971270069445316686e+00 1.960165574827608947e-01 5.226604379915682053e+00 -2.291505475352130505e-02 3.688449674641973708e+00 1.328067638745094800e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.953349775974611013e+00 1.958221966403543290e-01 5.218361019394737177e+00 -2.289407057073303275e-02 3.689774212924156860e+00 1.321023947530841278e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.935458032074805601e+00 1.956285856375790388e-01 5.210102322740025826e+00 -2.287308660852433242e-02 3.691091752296892459e+00 1.314069538454688997e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.917594725774407038e+00 1.954357167453155408e-01 5.201828436303156167e+00 -2.285210456633626763e-02 3.692402381204127337e+00 1.307202741073074104e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.899759746119630499e+00 1.952435823630687961e-01 5.193539504570765963e+00 -2.283112609897113010e-02 3.693706186437048622e+00 1.300421920176208709e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.881952983158831749e+00 1.950521750164663226e-01 5.185235670199749514e+00 -2.281015281783801626e-02 3.695003253168916313e+00 1.293725474987973342e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.864174327927229591e+00 1.948614873548097093e-01 5.176917074051605283e+00 -2.278918628956894815e-02 3.696293664989097838e+00 1.287111838359513913e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.846423672432134566e+00 1.946715121486990163e-01 5.168583855225575618e+00 -2.276822803211930868e-02 3.697577503936279264e+00 1.280579475954106601e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.828700909638365957e+00 1.944822422876997248e-01 5.160236151091114998e+00 -2.274727952200134018e-02 3.698854850530929994e+00 1.274126885560370251e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.811005933453674110e+00 1.942936707780352212e-01 5.151874097319987911e+00 -2.272634219664086686e-02 3.700125783807074686e+00 1.267752596379514117e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.793338638714393696e+00 1.941057907403245242e-01 5.143497827917650866e+00 -2.270541745494177033e-02 3.701390381343348412e+00 1.261455168313144887e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.775698921171470879e+00 1.939185954073780471e-01 5.135107475253703591e+00 -2.268450665303897024e-02 3.702648719293328838e+00 1.255233191219672084e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.758086677476895510e+00 1.937320781220533972e-01 5.126703170091368555e+00 -2.266361110651191058e-02 3.703900872415147205e+00 1.249085284248296727e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.740501805170136862e+00 1.935462323351343217e-01 5.118285041616658759e+00 -2.264273209554651389e-02 3.705146914100474476e+00 1.243010095221494873e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.722944202664710822e+00 1.933610516032441828e-01 5.109853217467037467e+00 -2.262187086586810517e-02 3.706386916402872433e+00 1.237006299993606562e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.705413769234993993e+00 1.931765295868036192e-01 5.101407823759399385e+00 -2.260102862809760041e-02 3.707620950065507959e+00 1.231072601809392840e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.687910405003464120e+00 1.929926600480472987e-01 5.092948985117101479e+00 -2.258020655376750258e-02 3.708849084548208275e+00 1.225207730642485782e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.670434010928165236e+00 1.928094368490818888e-01 5.084476824696366748e+00 -2.255940578084075082e-02 3.710071388053906460e+00 1.219410442641317809e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.652984488790168349e+00 1.926268539499646215e-01 5.075991464212444626e+00 -2.253862741619587148e-02 3.711287927554537180e+00 1.213679519562956693e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.635561741181222217e+00 1.924449054068188281e-01 5.067493023965218946e+00 -2.251787253626025276e-02 3.712498768816357320e+00 1.208013768203254450e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.618165671491665236e+00 1.922635853699923847e-01 5.058981622864170191e+00 -2.249714218506692828e-02 3.713703976424699960e+00 1.202412019814884207e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.600796183898751224e+00 1.920828880822710583e-01 5.050457378452460233e+00 -2.247643737242971396e-02 3.714903613808135052e+00 1.196873129537138862e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.583453183355062244e+00 1.919028078771188861e-01 5.041920406930654686e+00 -2.245575907952566258e-02 3.716097743262115394e+00 1.191395975912582644e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.566136575576971168e+00 1.917233391769419260e-01 5.033370823180157494e+00 -2.243510826009471187e-02 3.717286425972124775e+00 1.185979460375708242e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.548846267033297863e+00 1.915444764913870057e-01 5.024808740786129491e+00 -2.241448584090847268e-02 3.718469722036316760e+00 1.180622506746855857e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.531582164934243373e+00 1.913662144156818568e-01 5.016234272059787891e+00 -2.239389271907144333e-02 3.719647690487640102e+00 1.175324060706224062e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.514344177220675824e+00 1.911885476290230701e-01 5.007647528059955278e+00 -2.237332976210970950e-02 3.720820389315445009e+00 1.170083089304576641e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.497132212553458075e+00 1.910114708929842864e-01 4.999048618614374107e+00 -2.235279781256502285e-02 3.721987875486639563e+00 1.164898580531479287e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.479946180302848191e+00 1.908349790499486442e-01 4.990437652340709462e+00 -2.233229768875239635e-02 3.723150204966399812e+00 1.159769542858656716e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.462785990538089997e+00 1.906590670215733141e-01 4.981814736667102395e+00 -2.231183018511967431e-02 3.724307432738427792e+00 1.154695004790308975e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.445651554017269191e+00 1.904837298072924734e-01 4.973179977852136169e+00 -2.229139606936904675e-02 3.725459612824749467e+00 1.149674014391262669e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.428542782177490089e+00 1.903089624828623316e-01 4.964533481004164805e+00 -2.227099608338459907e-02 3.726606798305055257e+00 1.144705638860739685e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.411459587125057702e+00 1.901347601989230585e-01 4.955875350100458654e+00 -2.225063094704195221e-02 3.727749041335641778e+00 1.139788964146489295e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.394401881625760176e+00 1.899611181795840265e-01 4.947205688006063973e+00 -2.223030135882228184e-02 3.728886393167958335e+00 1.134923094538619823e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.377369579095313767e+00 1.897880317210379475e-01 4.938524596492251284e+00 -2.221000799613773169e-02 3.730018904166749749e+00 1.130107152270160877e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.360362593590057401e+00 1.896154961902094538e-01 4.929832176254460130e+00 -2.218975151276612878e-02 3.731146623827790609e+00 1.125340277097734709e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.343380839797939430e+00 1.894435070234418428e-01 4.921128526929655855e+00 -2.216953253944723215e-02 3.732269600795211861e+00 1.120621625920418217e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.326424233029522171e+00 1.892720597251995873e-01 4.912413747113531848e+00 -2.214935168746932220e-02 3.733387882878473896e+00 1.115950372438594823e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.309492689209064586e+00 1.891011498667913016e-01 4.903687934377463975e+00 -2.212920954922942274e-02 3.734501517068987031e+00 1.111325706792966155e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.292586124865762187e+00 1.889307730851190470e-01 4.894951185285106199e+00 -2.210910669857286959e-02 3.735610549556374949e+00 1.106746835209826071e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.275704457125191205e+00 1.887609250814568373e-01 4.886203595408558975e+00 -2.208904368891586797e-02 3.736715025744377972e+00 1.102212979632257242e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.258847603701043205e+00 1.885916016202652257e-01 4.877445259343990536e+00 -2.206902105268137432e-02 3.737814990266388193e+00 1.097723377370314266e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.242015482886902333e+00 1.884227985280218787e-01 4.868676270727087640e+00 -2.204903930500477435e-02 3.738910487000667526e+00 1.093277280802156491e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.225208013548064301e+00 1.882545116920688877e-01 4.859896722248320700e+00 -2.202909894434604277e-02 3.740001559085257554e+00 1.088873957053874443e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.208425115113506365e+00 1.880867370594836163e-01 4.851106705667894481e+00 -2.200920045284316534e-02 3.741088248932567417e+00 1.084512687684232451e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.191666707568014516e+00 1.879194706359743061e-01 4.842306311830356869e+00 -2.198934429532735726e-02 3.742170598243649504e+00 1.080192768363315813e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.174932711444592215e+00 1.877527084848086281e-01 4.833495630678695143e+00 -2.196953091743215208e-02 3.743248648022142522e+00 1.075913508547615347e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.158223047816957063e+00 1.875864467257606361e-01 4.824674751268213768e+00 -2.194976074913983222e-02 3.744322438587926349e+00 1.071674231215702031e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.141537638292048129e+00 1.874206815340706545e-01 4.815843761780293164e+00 -2.193003420572144785e-02 3.745392009590502003e+00 1.067474272586785115e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.124876405002658508e+00 1.872554091394255937e-01 4.807002749535881136e+00 -2.191035168805741812e-02 3.746457400022094042e+00 1.063312981839885547e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.108239270600201998e+00 1.870906258249605825e-01 4.798151801008700090e+00 -2.189071358251683252e-02 3.747518648230470095e+00 1.059189720835052723e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.091626158247708034e+00 1.869263279262880217e-01 4.789291001838040351e+00 -2.187112025842490384e-02 3.748575791931472612e+00 1.055103863816019526e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.075036991612986270e+00 1.867625118305501486e-01 4.780420436841220422e+00 -2.185157207037289467e-02 3.749628868221277500e+00 1.051054797165612044e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.058471694861776946e+00 1.865991739754808698e-01 4.771540190025993056e+00 -2.183206935996646891e-02 3.750677913588412071e+00 1.047041919163432637e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.041930192650995401e+00 1.864363108484848874e-01 4.762650344602735508e+00 -2.181261245612727689e-02 3.751722963925526955e+00 1.043064639735584616e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.025412410122090279e+00 1.862739189857355593e-01 4.753750982996398200e+00 -2.179320167531805311e-02 3.752764054540920657e+00 1.039122380209317638e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
4.008918272894564261e+00 1.861119949712937149e-01 4.744842186858154953e+00 -2.177383732003578681e-02 3.753801220169812769e+00 1.035214573055802216e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.992447707059719963e+00 1.859505354362526452e-01 4.735924037076651771e+00 -2.175451967828442509e-02 3.754834494985361371e+00 1.031340661646411652e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.976000639174429807e+00 1.857895370578942773e-01 4.726996613789157919e+00 -2.173524902645301154e-02 3.755863912609462396e+00 1.027500100048646739e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.959576996254937864e+00 1.856289965588571456e-01 4.718059996392601541e+00 -2.171602562976305065e-02 3.756889506123334943e+00 1.023692352804486498e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.943176705770771395e+00 1.854689107063211273e-01 4.709114263554389446e+00 -2.169684974251545953e-02 3.757911308077885426e+00 1.019916894711816492e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.926799695638759857e+00 1.853092763112088592e-01 4.700159493223003970e+00 -2.167772160791022959e-02 3.758929350503856792e+00 1.016173210606531596e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.910445894217251528e+00 1.851500902274095528e-01 4.691195762638265876e+00 -2.165864145585519665e-02 3.759943664921747697e+00 1.012460795128666650e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.894115230300466024e+00 1.849913493510211004e-01 4.682223148341343233e+00 -2.163960950503678385e-02 3.760954282351520295e+00 1.008779152534356773e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.877807633112827723e+00 1.848330506195991763e-01 4.673241726184729217e+00 -2.162062596431184314e-02 3.761961233322121956e+00 1.005127796507270486e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.861523032303376457e+00 1.846751910114202422e-01 4.664251571342055591e+00 -2.160169103293728410e-02 3.762964547880816912e+00 1.001506249963423842e-02 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.845261357940275904e+00 1.845177675447590981e-01 4.655252758317717010e+00 -2.158280490076985164e-02 3.763964255602321174e+00 9.979140448600518770e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.829022540505437000e+00 1.843607772771826414e-01 4.646245360956275938e+00 -2.156396774732335930e-02 3.764960385597747372e+00 9.943507219973076947e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.812806510889344302e+00 1.842042173048648313e-01 4.637229452451538947e+00 -2.154517974057229557e-02 3.765952966523344880e+00 9.908158308203051864e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.796613200385923204e+00 1.840480847619122284e-01 4.628205105355521098e+00 -2.152644103953023358e-02 3.766942026589065851e+00 9.873089292626853128e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.780442540687411146e+00 1.838923768196975006e-01 4.619172391587362370e+00 -2.150775179478629437e-02 3.767927593566969158e+00 9.838295835752833632e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.764294463879314989e+00 1.837370906862059450e-01 4.610131382442067327e+00 -2.148911214869560909e-02 3.768909694799452037e+00 9.803773681553254807e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.748168902435454530e+00 1.835822236053950840e-01 4.601082148599091148e+00 -2.147052223548570268e-02 3.769888357207311635e+00 9.769518653785750836e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.732065789213139695e+00 1.834277728565700538e-01 4.592024760130686722e+00 -2.145198217967543217e-02 3.770863607297635589e+00 9.735526654181212228e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.715985057448512041e+00 1.832737357537770062e-01 4.582959286509986185e+00 -2.143349209631994698e-02 3.771835471171514520e+00 9.701793660835641639e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.699926640751881379e+00 1.831201096452027832e-01 4.573885796619048705e+00 -2.141505209301395110e-02 3.772803974531608873e+00 9.668315726819951689e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.683890473103091701e+00 1.829668919125834459e-01 4.564804358756819447e+00 -2.139666227014344266e-02 3.773769142689572309e+00 9.635088978659302889e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.667876488846969263e+00 1.828140799706244879e-01 4.555715040646946434e+00 -2.137832272105138001e-02 3.774731000573321005e+00 9.602109614837558635e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.651884622688846171e+00 1.826616712664326792e-01 4.546617909445442862e+00 -2.136003353199499022e-02 3.775689572734155952e+00 9.569373904313947451e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.635914809690229621e+00 1.825096632789632300e-01 4.537513031748123815e+00 -2.134179478033578978e-02 3.776644883353729387e+00 9.536878184891345658e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.619966985264594150e+00 1.823580535184813056e-01 4.528400473597832487e+00 -2.132360653575116061e-02 3.777596956250860671e+00 9.504618861904536725e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.604041085173149028e+00 1.822068395260278695e-01 4.519280300491663738e+00 -2.130546886159729106e-02 3.778545814888227383e+00 9.472592406966047832e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.588137045520651824e+00 1.820560188728945206e-01 4.510152577388091721e+00 -2.128738181508207580e-02 3.779491482378925848e+00 9.440795356628917459e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.572254802751293479e+00 1.819055891601086272e-01 4.501017368713967848e+00 -2.126934544740917421e-02 3.780433981492900664e+00 9.409224311075773534e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.556394293644656646e+00 1.817555480179288696e-01 4.491874738371382847e+00 -2.125135980357688997e-02 3.781373334663241881e+00 9.377875932802206063e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.540555455311816146e+00 1.816058931053551317e-01 4.482724749744307680e+00 -2.123342492066496168e-02 3.782309563992343637e+00 9.346746945171589827e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.524738225191530905e+00 1.814566221096498289e-01 4.473567465705075463e+00 -2.121554082940627084e-02 3.783242691257932666e+00 9.315834131314603556e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.508942541046408792e+00 1.813077327458627597e-01 4.464402948620875833e+00 -2.119770755517628308e-02 3.784172737918991558e+00 9.285134333010066146e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.493168340959119877e+00 1.811592227563643132e-01 4.455231260360147161e+00 -2.117992511812732959e-02 3.785099725121564340e+00 9.254644449510194062e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.477415563328674963e+00 1.810110899103878346e-01 4.446052462298857755e+00 -2.116219353331378825e-02 3.786023673704445258e+00 9.224361436390304467e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.461684146866769396e+00 1.808633320035812064e-01 4.436866615326667151e+00 -2.114451281039371119e-02 3.786944604204754761e+00 9.194282304381282134e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.445974030594264548e+00 1.807159468575717243e-01 4.427673779852875136e+00 -2.112688295206293157e-02 3.787862536863389806e+00 9.164404118093640028e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.430285153837742129e+00 1.805689323195401597e-01 4.418474015812252631e+00 -2.110930395570014689e-02 3.788777491630362704e+00 9.134723995077290506e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.414617456226027414e+00 1.804222862617980427e-01 4.409267382670881474e+00 -2.109177581415575681e-02 3.789689488170046694e+00 9.105239104831495262e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.398970877686761760e+00 1.802760065813723001e-01 4.400053939431905370e+00 -2.107429851586424194e-02 3.790598545866319835e+00 9.075946667772777712e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.383345358443030637e+00 1.801300911995980247e-01 4.390833744641180481e+00 -2.105687204495284084e-02 3.791504683827605415e+00 9.046843954224540255e-03 2.665552909733853726e-01 6.633234230786730912e-01 -8.718345924577356243e+00 8.876142814301423156e-01
3.367740839010054277e+00 1.799845380617194346e-01 4.381606856392820326e+00 -2.103949638092129926e-02 3.792407920891811557e+00 9.017928283385708704e-03 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.352194324711991413e+00 1.787895045768546354e-01 4.372411274428618100e+00 -2.117785103778152891e-02 3.793323848933528808e+00 9.299618804396907537e-03 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.336742970911549921e+00 1.775946463978014533e-01 4.363284719735643691e+00 -2.131515298229956501e-02 3.794267643414672264e+00 9.575272047727730745e-03 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.321386936337061613e+00 1.763999762749670908e-01 4.354226841498245015e+00 -2.145135689345282343e-02 3.795238705062804030e+00 9.844976752880020554e-03 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.306126370364274702e+00 1.752055074733980256e-01 4.345237301510174177e+00 -2.158642010724442714e-02 3.796236443371597158e+00 1.010881952483378907e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.290961413096583854e+00 1.740112537614670329e-01 4.336315774001319845e+00 -2.172030247730895314e-02 3.797260276393779499e+00 1.036688495880915169e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.275892195447138278e+00 1.728172293997138620e-01 4.327461945459195825e+00 -2.185296623843538746e-02 3.798309630545614546e+00 1.061925574708924569e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.260918839222303856e+00 1.716234491296218800e-01 4.318675514446067787e+00 -2.198437589001570741e-02 3.799383940421422245e+00 1.086601277324738234e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.246041457205972147e+00 1.704299281621815820e-01 4.309956191412588566e+00 -2.211449808980422982e-02 3.800482648616964276e+00 1.110723519565258097e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.231260153244385425e+00 1.692366821661515364e-01 4.301303698508612605e+00 -2.224330155680016852e-02 3.801605205560726564e+00 1.134300052227709375e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.216575022331197520e+00 1.680437272559645867e-01 4.292717769391797056e+00 -2.237075698232247889e-02 3.802751069352318325e+00 1.157338467836465518e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.201986150692590627e+00 1.668510799792576327e-01 4.284198149034454062e+00 -2.249683694775025250e-02 3.803919705607330393e+00 1.179846206808862936e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.187493615872326380e+00 1.656587573040239347e-01 4.275744593529061000e+00 -2.262151584943958293e-02 3.805110587308097703e+00 1.201830563125269244e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.173097486816597534e+00 1.644667766053956315e-01 4.267356869892829252e+00 -2.274476982669972752e-02 3.806323194659902764e+00 1.223298689543404934e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.158797823958734874e+00 1.632751556520860015e-01 4.259034755871491384e+00 -2.286657669213315591e-02 3.807557014952193786e+00 1.244257602413002643e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.144594679303536644e+00 1.620839125925039037e-01 4.250778039742826309e+00 -2.298691587483405602e-02 3.808811542424495933e+00 1.264714186246985832e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.130488096511418572e+00 1.608930659405869434e-01 4.242586520119870030e+00 -2.310576835796697426e-02 3.810086278136666671e+00 1.284675197909507412e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.116478110982153993e+00 1.597026345613691556e-01 4.234460005754326239e+00 -2.322311661803631508e-02 3.811380729843256709e+00 1.304147270529664761e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.102564749938518496e+00 1.585126376563412154e-01 4.226398315339944034e+00 -2.333894458248865836e-02 3.812694411871678568e+00 1.323136917329956717e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.088748032509494479e+00 1.573230947486096154e-01 4.218401277316503162e+00 -2.345323756265563567e-02 3.814026845004017119e+00 1.341650534978573554e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.075027969813441953e+00 1.561340256679191185e-01 4.210468729674050614e+00 -2.356598222304675389e-02 3.815377556362213873e+00 1.359694407078535297e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.061404565040836356e+00 1.549454505355384037e-01 4.202600519758068032e+00 -2.367716651531887387e-02 3.816746079296514438e+00 1.377274707116806982e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.047877813537234193e+00 1.537573897490920050e-01 4.194796504074878030e+00 -2.378677965043997020e-02 3.818131953276902912e+00 1.394397501601183330e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.034447702885470832e+00 1.525698639672871115e-01 4.187056548098698983e+00 -2.389481204415956975e-02 3.819534723787531227e+00 1.411068752774653941e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.021114212988663006e+00 1.513828940946898294e-01 4.179380526078510627e+00 -2.400125527423894664e-02 3.820953942223757505e+00 1.427294321282240701e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
3.007877316152288483e+00 1.501965012664370769e-01 4.171768320847005995e+00 -2.410610205389975350e-02 3.822389165791932886e+00 1.443079968859037505e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.994736977166606362e+00 1.490107068330101259e-01 4.164219823630198825e+00 -2.420934617450477139e-02 3.823839957411622414e+00 1.458431360581216585e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.981693153389524564e+00 1.478255323451036773e-01 4.156734933857647363e+00 -2.431098247603936946e-02 3.825305885620129853e+00 1.473354067259990269e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.968745794828671958e+00 1.466409995385081211e-01 4.149313558974943916e+00 -2.441100681920718024e-02 3.826786524479417029e+00 1.487853567740685980e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.955894844223923013e+00 1.454571303191278808e-01 4.141955614257034846e+00 -2.450941603586257941e-02 3.828281453485128161e+00 1.501935250878098753e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.943140237130469128e+00 1.442739467481645999e-01 4.134661022622339921e+00 -2.460620789595303198e-02 3.829790257477611704e+00 1.515604417567135986e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.930481902001557337e+00 1.430914710274082124e-01 4.127429714448836329e+00 -2.470138108591220238e-02 3.831312526554991216e+00 1.528866282792077161e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.917919760271074470e+00 1.419097254846650724e-01 4.120261627391967885e+00 -2.479493517076269624e-02 3.832847855988178676e+00 1.541725977428264928e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.905453726436838302e+00 1.407287325594128446e-01 4.113156706203402457e+00 -2.488687055750178623e-02 3.834395846137624631e+00 1.554188549967377986e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.893083708144159161e+00 1.395485147886594002e-01 4.106114902551238899e+00 -2.497718846572081347e-02 3.835956102371796295e+00 1.566258968232643253e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.880809606269475243e+00 1.383690947930010517e-01 4.099136174841957470e+00 -2.506589090255493743e-02 3.837528234987350295e+00 1.577942121061711583e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.868631315003842275e+00 1.371904952628714702e-01 4.092220488044441495e+00 -2.515298063790585847e-02 3.839111859130971638e+00 1.589242819923282479e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.856548721936844171e+00 1.360127389450411506e-01 4.085367813515430768e+00 -2.523846116987130475e-02 3.840706594722735012e+00 1.600165800369876892e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.844561708140986411e+00 1.348358486293835812e-01 4.078578128826388927e+00 -2.532233669749094085e-02 3.842312066380917823e+00 1.610715723497359309e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.832670148256323017e+00 1.336598471358945162e-01 4.071851417592118771e+00 -2.540461209509390500e-02 3.843927903348258290e+00 1.620897177360787131e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.820873910575314003e+00 1.324847573019721503e-01 4.065187669301171702e+00 -2.548529288732611156e-02 3.845553739419599992e+00 1.630714678341039364e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.809172857127909317e+00 1.313106019699641080e-01 4.058586879148089466e+00 -2.556438522593271201e-02 3.847189212870885555e+00 1.640172672476029533e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.797566843766725153e+00 1.301374039749753908e-01 4.052049047867662956e+00 -2.564189586857541781e-02 3.848833966389470618e+00 1.649275536762954616e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.786055720252523571e+00 1.289651861329613458e-01 4.045574181570986028e+00 -2.571783215225401098e-02 3.850487647005690572e+00 1.658027580360859829e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.774639330340114896e+00 1.277939712291213947e-01 4.039162291583191511e+00 -2.579220197008579366e-02 3.852149906025617021e+00 1.666433045781079772e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.763317511864524789e+00 1.266237820065832798e-01 4.032813394283066621e+00 -2.586501374967452999e-02 3.853820398964995508e+00 1.674496110051810344e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.752090096827405574e+00 1.254546411553797702e-01 4.026527510944593047e+00 -2.593627643210089442e-02 3.855498785484331670e+00 1.682220885849892641e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.740956911483690916e+00 1.242865713017198143e-01 4.020304667580428593e+00 -2.600599945152517328e-02 3.857184729325092487e+00 1.689611422602011262e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.729917776428485432e+00 1.231195949975563836e-01 4.014144894787342821e+00 -2.607419271539264394e-02 3.858877898246993787e+00 1.696671707557360215e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.718972506684182999e+00 1.219537347104518166e-01 4.008048227593627111e+00 -2.614086658523189985e-02 3.860577963966349113e+00 1.703405666833660709e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.708120911787804008e+00 1.207890128137415336e-01 4.002014705308488907e+00 -2.620603185803599411e-02 3.862284602095450659e+00 1.709817166438239860e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.697362795878544439e+00 1.196254515769961946e-01 3.996044371373451032e+00 -2.626969974821589601e-02 3.863997492082959173e+00 1.715910013265679532e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.686697957785521229e+00 1.184630731567822698e-01 3.990137273215761837e+00 -2.633188187011805542e-02 3.865716317155281079e+00 1.721687956073339118e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.676126191115700159e+00 1.173018995877201653e-01 3.984293462103836170e+00 -2.639259022128104606e-02 3.867440764258910590e+00 1.727154686437588904e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.665647284341980061e+00 1.161419527738382917e-01 3.978512993004752918e+00 -2.645183716615266689e-02 3.869170524003718636e+00 1.732313839688880835e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.655261020891452439e+00 1.149832544802259632e-01 3.972795924443774496e+00 -2.650963541971372919e-02 3.870905290607162819e+00 1.737168995820508391e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.644967179233824073e+00 1.138258263249848773e-01 3.967142318365899367e+00 -2.656599803208598357e-02 3.872644761839398431e+00 1.741723680381488532e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.634765532969965740e+00 1.126696897714778156e-01 3.961552239999476033e+00 -2.662093837369480451e-02 3.874388638969272325e+00 1.745981365348736603e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.624655850920570632e+00 1.115148661208755221e-01 3.956025757721882474e+00 -2.667447012089925462e-02 3.876136626711176092e+00 1.749945469976164208e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.614637897214907358e+00 1.103613765050043827e-01 3.950562942927273280e+00 -2.672660724206554414e-02 3.877888433172739013e+00 1.753619361617909239e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.604711431379653774e+00 1.092092418794990138e-01 3.945163869896393116e+00 -2.677736398405499915e-02 3.879643769803326148e+00 1.757006356521514240e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.594876208427790765e+00 1.080584830172666710e-01 3.939828615668454326e+00 -2.682675485909116059e-02 3.881402351343313573e+00 1.760109720585032941e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.585131978947548870e+00 1.069091205022736496e-01 3.934557259915071104e+00 -2.687479463196188259e-02 3.883163895774099927e+00 1.762932670069603663e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.575478489191386888e+00 1.057611747236688049e-01 3.929349884816236926e+00 -2.692149830750053055e-02 3.884928124268802740e+00 1.765478372255777084e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.565915481164996237e+00 1.046146658702658827e-01 3.924206574938327918e+00 -2.696688111827447165e-02 3.886694761143577370e+00 1.767749946027483490e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.556442692716318632e+00 1.034696139254154962e-01 3.919127417114108169e+00 -2.701095851238724532e-02 3.888463533809472406e+00 1.769750462361546414e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.547059857624573098e+00 1.023260386623099094e-01 3.914112500324697930e+00 -2.705374614127080760e-02 3.890234172724718498e+00 1.771482944692442246e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.537766705689287416e+00 1.011839596397815094e-01 3.909161915583459379e+00 -2.709525984730253717e-02 3.892006411347300521e+00 1.772950369110590230e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.528562962819344673e+00 1.000433961986800652e-01 3.904275755821729366e+00 -2.713551565102296712e-02 3.893779986087622547e+00 1.774155664336460672e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.519448351122058227e+00 9.890436745894851112e-02 3.899454115776308516e+00 -2.717452973758085685e-02 3.895554636261001846e+00 1.775101711389362111e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.510422588992322179e+00 9.776689231756846565e-02 3.894697091878561501e+00 -2.721231844164269040e-02 3.897330104039631760e+00 1.775791342834266706e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.501485391201883957e+00 9.663098944761684683e-02 3.890004782144955264e+00 -2.724889823114541587e-02 3.899106134403520496e+00 1.776227341454774886e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.492636468988784326e+00 9.549667729877946154e-02 3.885377286068827374e+00 -2.728428568846200455e-02 3.900882475089720192e+00 1.776412438113396386e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.483875530147095834e+00 9.436397409983331153e-02 3.880814704513033231e+00 -2.731849748752212398e-02 3.902658876538871890e+00 1.776349308454259340e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.475202279117142190e+00 9.323289786385866029e-02 3.876317139602973860e+00 -2.735155036514205426e-02 3.904435091837671123e+00 1.776040567935589787e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.466616417076477941e+00 9.210346639733894836e-02 3.871884694619297740e+00 -2.738346108364806547e-02 3.906210876655217490e+00 1.775488764403186648e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.458117642032052963e+00 9.097569731495745715e-02 3.867517473889223290e+00 -2.741424638019644699e-02 3.907985989170215557e+00 1.774696366961163452e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.449705648914232370e+00 8.984960806300705538e-02 3.863215582674866422e+00 -2.744392289530197745e-02 3.909760189984399670e+00 1.773665749113432707e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.441380129673755839e+00 8.872521595629802305e-02 3.858979127056049840e+00 -2.747250706787711730e-02 3.911533242014890277e+00 1.772399162740027206e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.433140773383440703e+00 8.760253823714672650e-02 3.854808213803458283e+00 -2.750001497416492205e-02 3.913304910353567312e+00 1.770898696790902324e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.424987266347784054e+00 8.648159217246020880e-02 3.850702950235068922e+00 -2.752646206771840187e-02 3.915074962073037401e+00 1.769166209115340463e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.416919292226321847e+00 8.536239522123409418e-02 3.846663444042960567e+00 -2.755186273251947898e-02 3.916843165941976679e+00 1.767203207683786317e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.408936532182533341e+00 8.424496534495981570e-02 3.842689803064991416e+00 -2.757624327552499893e-02 3.918609291976170361e+00 1.765013278826183321e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.401038651014126390e+00 8.312931696257344627e-02 3.838782149356993134e+00 -2.760010878801197332e-02 3.920373154523670411e+00 1.762706599961917642e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.393225273567118894e+00 8.201545380296605681e-02 3.834940643682248851e+00 -2.762382370001884718e-02 3.922134693856533794e+00 1.760365741684449814e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.385496017667613877e+00 8.090338543728395337e-02 3.831165451976448644e+00 -2.764735106558978764e-02 3.923893871175993642e+00 1.757979273638550152e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.377850509321274064e+00 7.979323194058905722e-02 3.827456723384291770e+00 -2.767032329195162621e-02 3.925650602023346369e+00 1.755446880997873008e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.370288390094256403e+00 7.868503055989461981e-02 3.823814574233154850e+00 -2.769266718001591257e-02 3.927404709878897560e+00 1.752746841232182343e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.362809293767478280e+00 7.757873399013108517e-02 3.820239133011111843e+00 -2.771456175663007324e-02 3.929156055443583373e+00 1.749925202169385144e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.355412849150117616e+00 7.647433374120997385e-02 3.816730535697812510e+00 -2.773605517809535695e-02 3.930904523483168322e+00 1.746992967529406235e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.348098683217184401e+00 7.537182725402002959e-02 3.813288919968243817e+00 -2.775717421341889271e-02 3.932650006297427225e+00 1.743955408020962661e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.340866421819219223e+00 7.427121401587979954e-02 3.809914423954487983e+00 -2.777793773173047043e-02 3.934392400253237554e+00 1.740815667729475949e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.333715690015973898e+00 7.317249448635580744e-02 3.806607185691560424e+00 -2.779836063382191622e-02 3.936131604270416862e+00 1.737575813985223899e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.326646112274730616e+00 7.207566967013635806e-02 3.803367342803956053e+00 -2.781845549460188263e-02 3.937867518992328897e+00 1.734237276192789751e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.319657312605111876e+00 7.098074091375834727e-02 3.800195032302779108e+00 -2.783823339277429962e-02 3.939600046269525091e+00 1.730801066076002523e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.312748914659090271e+00 6.988770979760421109e-02 3.797090390442133145e+00 -2.785770437901304020e-02 3.941329088809553571e+00 1.727267901706516090e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.305920541810187796e+00 6.879657807418608495e-02 3.794053552610385349e+00 -2.787687776152569102e-02 3.943054549924061902e+00 1.723638283201899338e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.299171817219282765e+00 6.770734763110933252e-02 3.791084653243512292e+00 -2.789576229169455149e-02 3.944776333337042917e+00 1.719912541782841336e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.292502363891313344e+00 6.662002046814123613e-02 3.788183825753232536e+00 -2.791436629062405556e-02 3.946494343033608132e+00 1.716090873075046264e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.285911804725520025e+00 6.553459868278976863e-02 3.785351202465482956e+00 -2.793269773867230327e-02 3.948208483136776525e+00 1.712173360568672656e-02 3.604251859904629152e-01 -1.675033576469311214e+01 -9.609504478541555983e+00 -3.212575129072330338e+00
2.279399762561050036e+00 6.445108446125198676e-02 3.782586914566294922e+00 -2.795076433771210428e-02 3.949918657804280642e+00 1.708159992623515741e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.272975445116284021e+00 6.306689752293771767e-02 3.779902856500837682e+00 -2.799215161520299949e-02 3.951627029573964389e+00 1.708552820491371360e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.266648022693192210e+00 6.168486178506365353e-02 3.777310916371503957e+00 -2.803288626036580522e-02 3.953335701863067708e+00 1.708760897520663832e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.260417060996810612e+00 6.030498665907546574e-02 3.774811214587539876e+00 -2.807297279925643346e-02 3.955044489506894134e+00 1.708783383916926205e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.254282124454851211e+00 5.892728177366847453e-02 3.772403870988024543e+00 -2.811241581623433877e-02 3.956753206464621808e+00 1.708619367136810299e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.248242776271159649e+00 5.755175698035056714e-02 3.770089004758764961e+00 -2.815121995371866123e-02 3.958461665746325853e+00 1.708267861463346957e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.242298578479379412e+00 5.617842235884945579e-02 3.767866734349480939e+00 -2.818938991310436862e-02 3.960169679339685445e+00 1.707727807814292398e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.236449091996785654e+00 5.480728822226118430e-02 3.765737177391342616e+00 -2.822693045707334869e-02 3.961877058136645591e+00 1.706998073849335870e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.230693876678241594e+00 5.343836512181802945e-02 3.763700450614955173e+00 -2.826384641356935457e-02 3.963583611860364897e+00 1.706077454451822642e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.225032491370213084e+00 5.207166385113262685e-02 3.761756669768907990e+00 -2.830014268174430372e-02 3.965289148992867219e+00 1.704964672671933218e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.219464493964765861e+00 5.070719544975063608e-02 3.759905949539033010e+00 -2.833582424021997490e-02 3.966993476703911448e+00 1.703658381230954005e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.213989441453474427e+00 4.934497120581891882e-02 3.758148403468542398e+00 -2.837089615703776088e-02 3.968696400781686506e+00 1.702157164690614247e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.208606889981251431e+00 4.798500265765406891e-02 3.756484143879146753e+00 -2.840536360182418021e-02 3.970397725566058966e+00 1.700459542418094813e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.203316394899797803e+00 4.662730159393821405e-02 3.754913281793582858e+00 -2.843923186568461658e-02 3.972097253885269463e+00 1.698563972542104991e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.198117510820424059e+00 4.527188005223928280e-02 3.753435926859949756e+00 -2.847250638369046988e-02 3.973794786997124628e+00 1.696468857009165998e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.193009791666149511e+00 4.391875031552926884e-02 3.752052187278146711e+00 -2.850519276182242323e-02 3.975490124535873360e+00 1.694172547936038595e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.187992790722864456e+00 4.256792490632563958e-02 3.750762169728849127e+00 -2.853729680948365391e-02 3.977183064466170315e+00 1.691673355465224404e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.183066060689297316e+00 4.121941657803940284e-02 3.749565979305546470e+00 -2.856882457832930419e-02 3.978873403045739110e+00 1.688969557344452074e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.178229153725485201e+00 3.987323830307384909e-02 3.748463719450232379e+00 -2.859978240820314557e-02 3.980560934798573314e+00 1.686059410466989386e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.173481621499446348e+00 3.852940325718506170e-02 3.747455491893402435e+00 -2.863017697939459691e-02 3.982245452500758454e+00 1.682941164605934389e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.168823015231917672e+00 3.718792479960506686e-02 3.746541396598902729e+00 -2.866001537099826038e-02 3.983926747181218531e+00 1.679613078587118349e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.164252885738460641e+00 3.584881644837152603e-02 3.745721531714724772e+00 -2.868930513696274151e-02 3.985604608140012495e+00 1.676073439255402336e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.159770783468243138e+00 3.451209185031577087e-02 3.744995993530891631e+00 -2.871805438963109108e-02 3.987278822987044613e+00 1.672320583359383772e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.155376258539202006e+00 3.317776474522843300e-02 3.744364876445257728e+00 -2.874627189296874788e-02 3.988949177704206761e+00 1.668352922566019789e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.151068860769082214e+00 3.184584892377496229e-02 3.743828272938270807e+00 -2.877396716692429829e-02 3.990615456734166067e+00 1.664168971749498474e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.146848139701843294e+00 3.051635817885225629e-02 3.743386273557771204e+00 -2.880115060094622093e-02 3.992277443099093936e+00 1.659767380574866946e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.142713644629264280e+00 2.918930625028393067e-02 3.743038966914601140e+00 -2.882783357286717793e-02 3.993934918552569879e+00 1.655146968251090811e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.138664924606930473e+00 2.786470676295444565e-02 3.742786439690346523e+00 -2.885402858963784581e-02 3.995587663767800723e+00 1.650306761348335760e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.134701528463702314e+00 2.654257315882057808e-02 3.742628776658536438e+00 -2.887974943195488475e-02 3.997235458564919242e+00 1.645246034007912320e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.130823004804698773e+00 2.522291862375687990e-02 3.742566060719695553e+00 -2.890501130050446288e-02 3.998878082179362803e+00 1.639964349738939897e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.127028902007773503e+00 2.390575601073979123e-02 3.742598372950526553e+00 -2.892983095853715950e-02 4.000515313572372555e+00 1.634461603614555461e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.123318768214125019e+00 2.259109776158832461e-02 3.742725792666676821e+00 -2.895422686129813655e-02 4.002146931783207684e+00 1.628738063231940578e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.119692151312974282e+00 2.127895583017865716e-02 3.742948397498834900e+00 -2.897821928862007873e-02 4.003772716320973757e+00 1.622794406594994798e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.116148598920595258e+00 1.996934161089698040e-02 3.743266263481184630e+00 -2.900183044821802100e-02 4.005392447591649585e+00 1.616631754130146495e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.112687658355581810e+00 1.866226587704118006e-02 3.743679465149358343e+00 -2.902508453928653864e-02 4.007005907352954921e+00 1.610251691815585418e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.109308876612936423e+00 1.735773873467916228e-02 3.744188075643845703e+00 -2.904800775734607890e-02 4.008612879186459921e+00 1.603656281955459506e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.106011800339363305e+00 1.605576959800254083e-02 3.744792166814350232e+00 -2.907062825914672258e-02 4.010213148972922248e+00 1.596848058294850214e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.102795975811843299e+00 1.475636719240188376e-02 3.745491809320163235e+00 -2.909297605406668472e-02 4.011806505353343155e+00 1.589830001711621532e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.099660948924010118e+00 1.345953959138517300e-02 3.746287072718899491e+00 -2.911508279968263307e-02 4.013392740154618110e+00 1.582605493248275333e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.096606265185601892e+00 1.216529429257157471e-02 3.747178025534771972e+00 -2.913698149942203081e-02 4.014971648755898848e+00 1.575178242302360115e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.093631469738345352e+00 1.087363833613540914e-02 3.748164735298835648e+00 -2.915870613579398321e-02 4.016543030370494982e+00 1.567552189491690576e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.090736107392001220e+00 9.584578466580487635e-03 3.749247268553243639e+00 -2.918029120283861452e-02 4.018106688218160194e+00 1.559731384886744836e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.087919722686038426e+00 8.298121335596281983e-03 3.750425690810395452e+00 -2.920177114589302125e-02 4.019662429564583306e+00 1.551719845008207518e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.085181859979494234e+00 7.014273739770033114e-03 3.751700066461019833e+00 -2.922317978273478514e-02 4.021210065609876594e+00 1.543521395100585884e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.082522063568785331e+00 5.733042882848150314e-03 3.753070458628749773e+00 -2.924454970292751990e-02 4.022749411215305493e+00 1.535139504828214596e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.079939877834887429e+00 4.454436648877476909e-03 3.754536928968978060e+00 -2.926591166226400961e-02 4.024280284466604130e+00 1.526577127692680183e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.077434847416989250e+00 3.178463869726580113e-03 3.756099537415280576e+00 -2.928729407937762097e-02 4.025802506083694610e+00 1.517836556449144586e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.075006517405989293e+00 1.905134569193158052e-03 3.757758341881871189e+00 -2.930872262982409451e-02 4.027315898698528684e+00 1.508919305653821409e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.072654433553327902e+00 6.344601668636918029e-04 3.759513397930807077e+00 -2.933021996262232672e-02 4.028820286033264253e+00 1.499826031407971126e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.070377434195571631e+00 -6.444193836239362448e-04 3.761365883982105363e+00 -2.938306401614457566e-02 4.030318882146944226e+00 1.499014626547738073e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.068173772065885263e+00 -1.923879627387434406e-03 3.763318059012967343e+00 -2.944012432524117234e-02 4.031818200220260273e+00 1.499564013432475376e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.066043219364354311e+00 -3.201787703695600264e-03 3.765369886166580304e+00 -2.949496134262797470e-02 4.033317895235821737e+00 1.499768588566226073e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.063985545184853887e+00 -4.478100680528912352e-03 3.767521327090696204e+00 -2.954759701992803328e-02 4.034817622628709799e+00 1.499628860059527662e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.062000515561807301e+00 -5.752775075351558229e-03 3.769772341831811868e+00 -2.959805397108184605e-02 4.036317038386385114e+00 1.499145425483130838e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.060087893533522063e+00 -7.025766909917924991e-03 3.772122888710594868e+00 -2.964635547722463058e-02 4.037815799140886064e+00 1.498318977311903152e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.058247439208156226e+00 -8.297031768876635821e-03 3.774572924202277857e+00 -2.969252549006131184e-02 4.039313562266341862e+00 1.497150308079227277e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.056478909832525126e+00 -9.566524861271227809e-03 3.777122402822262526e+00 -2.973658863347160286e-02 4.040809985981447028e+00 1.495640315140939550e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.054782059863925703e+00 -1.083420108401097516e-02 3.779771277017099695e+00 -2.977857020305137506e-02 4.042304729456473567e+00 1.493790004963585147e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.053156641045108977e+00 -1.210001508640590542e-02 3.782519497060909952e+00 -2.981849616296163713e-02 4.043797452924297708e+00 1.491600496866084605e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.051602402482695542e+00 -1.336392133490574806e-02 3.785367010957096934e+00 -2.985639313584397686e-02 4.045287817794862129e+00 1.489073026127721994e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.050119090729117133e+00 -1.462587417728141402e-02 3.788313764345254686e+00 -2.989228839619826120e-02 4.046775486772453689e+00 1.486208946535087609e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.048706449867616186e+00 -1.588582790562794583e-02 3.791359700413529765e+00 -2.992620986289698873e-02 4.048260123975230940e+00 1.483009732310889596e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.047364221600437961e+00 -1.714373681763672538e-02 3.794504759816145878e+00 -2.995818608656077020e-02 4.049741395056349447e+00 1.479476979385743567e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.046092145340246304e+00 -1.839955527570386398e-02 3.797748880595824605e+00 -2.998824623420701455e-02 4.051218967326048137e+00 1.475612406051489064e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.044889958304913602e+00 -1.965323776353812904e-02 3.801091998110701642e+00 -3.001642006505357563e-02 4.052692509874063376e+00 1.471417852962507433e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.043757395615827033e+00 -2.090473894002901206e-02 3.804534044965308670e+00 -3.004273791005071872e-02 4.054161693691777479e+00 1.466895282641837890e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.042694190398724352e+00 -2.215401369029341982e-02 3.808074950946058301e+00 -3.006723065695584424e-02 4.055626191793662016e+00 1.462046778543688030e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.041700073887050770e+00 -2.340101717382237975e-02 3.811714642960889687e+00 -3.008992972753092923e-02 4.057085679337517625e+00 1.456874543583995887e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.040774775528172658e+00 -2.464570486968195237e-02 3.815453044982469955e+00 -3.011086704488154936e-02 4.058539833742988989e+00 1.451380898166311842e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.039918023092758936e+00 -2.588803261876880188e-02 3.819290077994366595e+00 -3.013007500368816358e-02 4.059988334807909105e+00 1.445568277874590378e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.039129542785970362e+00 -2.712795666326491342e-02 3.823225659940902688e+00 -3.014758645377225293e-02 4.061430864822261455e+00 1.439439230971728545e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.038409059360367870e+00 -2.836543368337219456e-02 3.827259705680436941e+00 -3.016343466968253104e-02 4.062867108679434125e+00 1.432996415479800313e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.037756296231585385e+00 -2.960042083135052890e-02 3.831392126940961873e+00 -3.017765330737406590e-02 4.064296753984349309e+00 1.426242595899361240e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.037170975595933964e+00 -3.083287576301604188e-02 3.835622832278354988e+00 -3.019027638706950692e-02 4.065719491158329646e+00 1.419180639982619251e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.036652818548700505e+00 -3.206275666688534337e-02 3.839951727037941520e+00 -3.020133826543828365e-02 4.067135013540635669e+00 1.411813515228701500e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.036201545204732177e+00 -3.329002229096877929e-02 3.844378713317901042e+00 -3.021087358752357413e-02 4.068543017486295987e+00 1.404144285049485630e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.035816874820497446e+00 -3.451463196737122874e-02 3.848903689934870531e+00 -3.021891727132636207e-02 4.069943202460199139e+00 1.396176105146624581e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.035498525916286550e+00 -3.573654563488731783e-02 3.853526552392518401e+00 -3.022550447416736188e-02 4.071335271127480837e+00 1.387912219621471530e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.035246216400564467e+00 -3.695572385955950973e-02 3.858247192851350427e+00 -3.023067054839542397e-02 4.072718929439869129e+00 1.379355956927899238e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.035059663694472221e+00 -3.817212785341921044e-02 3.863065500101034999e+00 -3.023445103065577205e-02 4.074093886718172186e+00 1.370510726107684006e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.034938584857008070e+00 -3.938571949146301571e-02 3.867981359534653052e+00 -3.023688158962282643e-02 4.075459855730783509e+00 1.361380012597869678e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.034882696711318939e+00 -4.059646132691892284e-02 3.872994653124357534e+00 -3.023799801113865454e-02 4.076816552768126378e+00 1.351967374399324490e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.034891715970491788e+00 -4.180431660497841567e-02 3.878105259399460714e+00 -3.023783615724943974e-02 4.078163697713219626e+00 1.342276437990943226e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.034965359364599546e+00 -4.300924927495667488e-02 3.883313053425475392e+00 -3.023643193984098740e-02 4.079501014108146251e+00 1.332310894410661944e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.035103343766930362e+00 -4.421122400107466849e-02 3.888617906785478695e+00 -3.023382128928504137e-02 4.080828229216683312e+00 1.322074495309514749e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.035305386321089927e+00 -4.541020617182180835e-02 3.894019687562396026e+00 -3.023004012405597699e-02 4.082145074082917269e+00 1.311571049057827162e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.035571204567279135e+00 -4.660616190806050885e-02 3.899518260323304286e+00 -3.022512431912931577e-02 4.083451283586073899e+00 1.300804416879102615e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.035900516568982521e+00 -4.779905806985307315e-02 3.905113486104704101e+00 -3.021910968160932895e-02 4.084746596491450887e+00 1.289778509109724101e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.036293041038865770e+00 -4.898886226213462758e-02 3.910805222399508896e+00 -3.021203191173927813e-02 4.086030755497648492e+00 1.278497281369454786e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.036748497464609731e+00 -5.017554283923796044e-02 3.916593323145078909e+00 -3.020392658647704648e-02 4.087303507280054760e+00 1.266964731015931926e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.037266606234134247e+00 -5.135906890834979199e-02 3.922477638712582593e+00 -3.019482911798552355e-02 4.088564602530709635e+00 1.255184893419348038e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.037847088760269099e+00 -5.253941033193990084e-02 3.928458015897517530e+00 -3.018477473252278651e-02 4.089813795994608370e+00 1.243161838505422306e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.038489667604871602e+00 -5.371653772920631509e-02 3.934534297911274514e+00 -3.017379844194632843e-02 4.091050846502494842e+00 1.230899667299245777e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.039194066602213695e+00 -5.489042247658885293e-02 3.940706324373762115e+00 -3.016193501010148298e-02 4.092275517000250495e+00 1.218402508493891465e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.039960010981735294e+00 -5.606103670738607492e-02 3.946973931306915873e+00 -3.014921892760768357e-02 4.093487574574925958e+00 1.205674515178928839e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.040787227489946787e+00 -5.722835331052752994e-02 3.953336951129141852e+00 -3.013568438631323773e-02 4.094686790477526372e+00 1.192719861644335813e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.041675444511558801e+00 -5.839234592853553840e-02 3.959795212650542240e+00 -3.012136524644957666e-02 4.095872940142608165e+00 1.179542740194329184e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.042624392189852589e+00 -5.955298895471396181e-02 3.966348541068814626e+00 -3.010629500952787321e-02 4.097045803204767189e+00 1.166147358100035406e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.043633802546242606e+00 -6.071025752960434313e-02 3.972996757965771675e+00 -3.009050678967918613e-02 4.098205163512113280e+00 1.152537934620803672e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.044703409599034405e+00 -6.186412753674620096e-02 3.979739681304387933e+00 -3.007403328508391829e-02 4.099350809136798723e+00 1.138718698111377062e-02 3.750427136072200240e-01 -1.942210818718391252e+01 -9.744097019708048535e+00 -3.839423013305046872e+00
2.045832949481316998e+00 -6.301457559778153583e-02 3.986577125426335133e+00 -3.005690674947673890e-02 4.100482532382708101e+00 1.124693883215209522e-02 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.047022111281922463e+00 -6.415958280247896495e-02 3.993508813722200568e+00 -3.003896616611521214e-02 4.101600107501628401e+00 1.110423346047406147e-02 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.048270586493129652e+00 -6.530112413201245858e-02 4.000534466109396448e+00 -3.002044351862432833e-02 4.102703313764304305e+00 1.095956875681556100e-02 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.049578118387512138e+00 -6.643917856650291553e-02 4.007653886284678002e+00 -3.000136940796135215e-02 4.103791957351933917e+00 1.081298700352666467e-02 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.050944452833145970e+00 -6.757372579610355923e-02 4.014866874319635848e+00 -2.998177386410425665e-02 4.104865848671872541e+00 1.066453043736234445e-02 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.052369338407785015e+00 -6.870474621323513498e-02 4.022173226658902756e+00 -2.996168631293516516e-02 4.105924802351871961e+00 1.051424122559480034e-02 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.053852526512673027e+00 -6.983222090436491669e-02 4.029572736118063325e+00 -2.994113554132499244e-02 4.106968637231968700e+00 1.036216144286444298e-02 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.055393771486060839e+00 -7.095613164136317652e-02 4.037065191881148429e+00 -2.992014966263135609e-02 4.107997176354103885e+00 1.020833304899017649e-02 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.056992830716507736e+00 -7.207646087246992461e-02 4.044650379497613635e+00 -2.989875607954702724e-02 4.109010246949565293e+00 1.005279786744590897e-02 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.058649464756287184e+00 -7.319319171289440096e-02 4.052328080878527139e+00 -2.987698144624492680e-02 4.110007680424302201e+00 9.895597564716791458e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.060363437435044354e+00 -7.430630793507826681e-02 4.060098074291815351e+00 -2.985485162266466805e-02 4.110989312342202773e+00 9.736773629847742320e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.062134515973847115e+00 -7.541579395865487256e-02 4.067960134356430224e+00 -2.983239163482559811e-02 4.111954982406409442e+00 9.576367355546486909e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.063962471100075469e+00 -7.652163484012350358e-02 4.075914032035083068e+00 -2.980962562759252241e-02 4.112904534438729165e+00 9.414419819551380145e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.065847077163057488e+00 -7.762381626228313791e-02 4.083959534625586585e+00 -2.978657681187195025e-02 4.113837816357240662e+00 9.250971866444824068e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.067788112251471411e+00 -7.872232452342192710e-02 4.092096405750059951e+00 -2.976326741264447018e-02 4.114754680152103106e+00 9.086064090619018832e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.069785358311943657e+00 -7.981714652633037366e-02 4.100324405342365530e+00 -2.973971861295382491e-02 4.115654981859726114e+00 8.919736819865305144e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.071838601269055058e+00 -8.090826976717073460e-02 4.108643289633607587e+00 -2.971595053947894208e-02 4.116538581535396091e+00 8.752030104048708070e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.073947631132453395e+00 -8.199568232482952468e-02 4.117052811145374136e+00 -2.969198253103487797e-02 4.117405343226101522e+00 8.582983731150246876e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.076112242077356118e+00 -8.307937285127685312e-02 4.125552718699979415e+00 -2.966783335994584159e-02 4.118255134945069784e+00 8.412637237244981192e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.078332232513471656e+00 -8.415933056224256248e-02 4.134142757437427207e+00 -2.964352125422172607e-02 4.119087828646152083e+00 8.241029896842402835e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.080607405150614486e+00 -8.523554522786158660e-02 4.142822668833431976e+00 -2.961906390020326713e-02 4.119903300197108820e+00 8.068200711814153825e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.082937567061313278e+00 -8.630800716329019295e-02 4.151592190718266018e+00 -2.959447844565646357e-02 4.120701429351814937e+00 7.894188400871384598e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.085322529740417430e+00 -8.737670721930698714e-02 4.160451057296397970e+00 -2.956978150329540173e-02 4.121482099721440306e+00 7.719031389577342070e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.087762109161700241e+00 -8.844163677291180803e-02 4.169398999166896047e+00 -2.954498915471300349e-02 4.122245198744656669e+00 7.542767800880809288e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.090256125831471579e+00 -8.950278771793482302e-02 4.178435743344562248e+00 -2.952011695469946434e-02 4.122990617656925316e+00 7.365435446156182349e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.092804404839204491e+00 -9.056015245566755023e-02 4.187561013281773548e+00 -2.949517993592859835e-02 4.123718251458910800e+00 7.187071816736043117e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.095406775905193975e+00 -9.161372388552670165e-02 4.196774528890996336e+00 -2.947019261399255741e-02 4.124427998884074853e+00 7.007714075922258021e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.098063073425255887e+00 -9.266349539576111682e-02 4.206076006567947445e+00 -2.944516899276588412e-02 4.125119762365491383e+00 6.827399051461752015e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.100773136512489980e+00 -9.370946085421154315e-02 4.215465159215371571e+00 -2.942012257008014969e-02 4.125793448001934927e+00 6.646163228473290704e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.103536809036120392e+00 -9.475161459913204742e-02 4.224941696267409341e+00 -2.939506634369088919e-02 4.126448965523282553e+00 6.464042742811770131e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.106353939657439778e+00 -9.578995143008156576e-02 4.234505323714524927e+00 -2.937001281751891457e-02 4.127086228255272715e+00 6.281073374856696763e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.109224381862876641e+00 -9.682446659889328011e-02 4.244155744128973673e+00 -2.934497400814854717e-02 4.127705153083664591e+00 6.097290543711728419e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.112147993994215156e+00 -9.785515580072896846e-02 4.253892656690770657e+00 -2.931996145156566536e-02 4.128305660417838752e+00 5.912729301802361129e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.115124639275990148e+00 -9.888201516522499013e-02 4.263715757214146862e+00 -2.929498621011895551e-02 4.128887674153872034e+00 5.727424329859045517e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.118154185840092296e+00 -9.990504124773592898e-02 4.273624738174460091e+00 -2.927005887968813641e-02 4.129451121637134570e+00 5.541409932273234917e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.121236506747607553e+00 -1.009242310206813487e-01 4.283619288735533992e+00 -2.924518959704341253e-02 4.129995933624440063e+00 5.354720032814098973e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.124371480007928970e+00 -1.019395818650007945e-01 4.293699094777408298e+00 -2.922038804738077283e-02 4.130522044245781288e+00 5.167388170693843798e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.127558988595169343e+00 -1.029510915617214556e-01 4.303863838924467444e+00 -2.919566347201826839e-02 4.131029390965694326e+00 4.979447496969835636e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.130798920461915991e+00 -1.039587582836425661e-01 4.314113200573932438e+00 -2.917102467623879092e-02 4.131517914544274639e+00 4.790930771271943549e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.134091168550356965e+00 -1.049625805871402251e-01 4.324446855924685806e+00 -2.914648003726531475e-02 4.131987558997884946e+00 4.601870358843762956e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.137435630800823549e+00 -1.059625574040956447e-01 4.334864478006408284e+00 -2.912203751235502638e-02 4.132438271559581544e+00 4.412298227886626498e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.140832210157781024e+00 -1.069586880339496865e-01 4.345365736709014826e+00 -2.909770464699918194e-02 4.132870002639288387e+00 4.222245947195543692e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.144280814573313876e+00 -1.079509721358860030e-01 4.355950298812352628e+00 -2.907348858321595619e-02 4.133282705783750899e+00 4.031744684076467647e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.147781357008141434e+00 -1.089394097211447421e-01 4.366617828016157610e+00 -2.904939606792401180e-02 4.133676337636294384e+00 3.840825202534527746e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.151333755430207884e+00 -1.099240011454684501e-01 4.377367984970232051e+00 -2.902543346138488495e-02 4.134050857896414577e+00 3.649517861723111829e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.154937932810891521e+00 -1.109047471016814390e-01 4.388200427304843387e+00 -2.900160674570279040e-02 4.134406229279223410e+00 3.457852614643936416e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.158593817118870106e+00 -1.118816486124035170e-01 4.399114809661305081e+00 -2.897792153337075405e-02 4.134742417474780218e+00 3.265859007088484176e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.162301341311694713e+00 -1.128547070228987925e-01 4.410110783722737793e+00 -2.895438307585251544e-02 4.135059391107328786e+00 3.073566176811440287e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.166060443325110274e+00 -1.138239239940598280e-01 4.421187998244985096e+00 -2.893099627218995856e-02 4.135357121694460680e+00 2.881002852926996954e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.169871066060171660e+00 -1.147893014955272545e-01 4.432346099087664193e+00 -2.890776567762625218e-02 4.135635583606227961e+00 2.688197355519146049e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.173733157368200608e+00 -1.157508417989446536e-01 4.443584729245343645e+00 -2.888469551223532897e-02 4.135894754024232789e+00 2.495177595457321804e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.177646670033627441e+00 -1.167085474713482340e-01 4.454903528878826791e+00 -2.886178966954863756e-02 4.136134612900701946e+00 2.301971074408988398e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.181611561754770001e+00 -1.176624213686907477e-01 4.466302135346522206e+00 -2.883905172517054610e-02 4.136355142917577332e+00 2.108604885041014902e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.185627795122589756e+00 -1.186124666294986196e-01 4.477780183235894995e+00 -2.881648494537413993e-02 4.136556329445633118e+00 1.915105711401907714e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.189695337597476588e+00 -1.195586866686614014e-01 4.489337304394975803e+00 -2.879409229566949960e-02 4.136738160503639072e+00 1.721499829477207656e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.193814161484111569e+00 -1.205010851713521347e-01 4.500973127963921350e+00 -2.877187644933694097e-02 4.136900626717589624e+00 1.527813107910584809e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.197984243904449908e+00 -1.214396660870773470e-01 4.512687280406605161e+00 -2.874983979591802866e-02 4.137043721280012853e+00 1.334071008883391460e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.202205566768877798e+00 -1.223744336238549724e-01 4.524479385542235832e+00 -2.872798444965753845e-02 4.137167439909373634e+00 1.140298589145658350e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.206478116745587581e+00 -1.233053922425186022e-01 4.536349064576978840e+00 -2.870631225788985996e-02 4.137271780809590460e+00 9.465205011917328208e-04 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.210801885228220076e+00 -1.242325466511460946e-01 4.548295936135580142e+00 -2.868482480936370566e-02 4.137356744629670402e+00 7.527609945739792679e-04 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.215176868301823365e+00 -1.251559017996106693e-01 4.560319616292974665e+00 -2.866352344249926271e-02 4.137422334423489723e+00 5.590439173481681926e-04 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.219603066707175554e+00 -1.260754628742524197e-01 4.572419718605874372e+00 -2.864240925357227144e-02 4.137468555609719267e+00 3.653927176443898511e-04 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.224080485803517693e+00 -1.269912352926678978e-01 4.584595854144313698e+00 -2.862148310481983648e-02 4.137495415931917719e+00 1.718304453575323059e-04 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.228609135529747043e+00 -1.279032246986157861e-01 4.596847631523161226e+00 -2.860074563246303367e-02 4.137502925418796274e+00 -2.162024604844016689e-05 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.233189030364119088e+00 -1.288114369570360629e-01 4.609174656933569203e+00 -2.858019725464170172e-02 4.137491096344668939e+00 -2.149370976279744495e-04 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.237820189282501815e+00 -1.297158781491803969e-01 4.621576534174363537e+00 -2.855983817925709586e-02 4.137459943190103573e+00 -4.080982429385593196e-04 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.242502635715234227e+00 -1.306165545678514006e-01 4.634052864683365414e+00 -2.853966841171830943e-02 4.137409482602773636e+00 -6.010822059276917442e-04 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.247236397502632599e+00 -1.315134727127479364e-01 4.646603247568628525e+00 -2.851968776258871630e-02 4.137339733358530225e+00 -7.938678987271869303e-04 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.252021506849194665e+00 -1.324066392859143126e-01 4.659227279639592822e+00 -2.849989585512888515e-02 4.137250716322696142e+00 -9.864346193596662104e-04 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.256858000276544818e+00 -1.332960611872904821e-01 4.671924555438144111e+00 -2.848029213273266594e-02 4.137142454411598003e+00 -1.178762049361881852e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.261745918575169156e+00 -1.341817455103608281e-01 4.684694667269568846e+00 -2.846087586625347526e-02 4.137014972554334591e+00 -1.370830251329370475e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.266685306754984364e+00 -1.350636995378988459e-01 4.697537205233405011e+00 -2.844164616121792541e-02 4.136868297654796578e+00 -1.562619666386762945e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.271676213994786586e+00 -1.359419307378051667e-01 4.710451757254179306e+00 -2.842260196492427463e-02 4.136702458553943806e+00 -1.754111111587921016e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.276718693590627840e+00 -1.368164467590362032e-01 4.723437909112021771e+00 -2.840374207342336380e-02 4.136517485992345478e+00 -1.945285777249910423e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.281812802903158133e+00 -1.376872554276208638e-01 4.736495244473154287e+00 -2.838506513837987452e-02 4.136313412572988568e+00 -2.136125224224678758e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.286958603303984816e+00 -1.385543647427626979e-01 4.749623344920253842e+00 -2.836656967381204555e-02 4.136090272724365136e+00 -2.326611381112151083e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.292156160121088693e+00 -1.394177828730248925e-01 4.762821789982673693e+00 -2.834825406270810241e-02 4.135848102663837622e+00 -2.516726541418319845e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.297405542583340399e+00 -1.402775181525955928e-01 4.776090157166530403e+00 -2.833011656351787366e-02 4.135586940361292818e+00 -2.706453360661767102e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.302706823764161026e+00 -1.411335790776307719e-01 4.789428021984641681e+00 -2.831215531651830319e-02 4.135306825503087147e+00 -2.895774853431923486e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.308060080524367397e+00 -1.419859743026724852e-01 4.802834957986318543e+00 -2.829436835005165463e-02 4.135007799456289490e+00 -3.084674390402236937e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.313465393454246843e+00 -1.428347126371396492e-01 4.816310536787006491e+00 -2.827675358663546065e-02 4.134689905233223328e+00 -3.273135695301304746e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.318922846814898797e+00 -1.436798030418891814e-01 4.829854328097766825e+00 -2.825930884894340897e-02 4.134353187456312639e+00 -3.461142841844894527e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.324432528478886262e+00 -1.445212546258449193e-01 4.843465899754602511e+00 -2.824203186565649171e-02 4.133997692323241324e+00 -3.648680250631667395e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.329994529870235809e+00 -1.453590766426919589e-01 4.857144817747622412e+00 -2.822492027718393262e-02 4.133623467572419052e+00 -3.835732686005303028e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.335608945903827838e+00 -1.461932784876341374e-01 4.870890646250037648e+00 -2.820797164125356249e-02 4.133230562448766854e+00 -4.022285252885615670e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.341275874924211742e+00 -1.470238696942123835e-01 4.884702947646994531e+00 -2.819118343837139634e-02 4.132819027669816236e+00 -4.208323393571141748e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.346995418643887721e+00 -1.478508599311816885e-01 4.898581282564236083e+00 -2.817455307715038132e-02 4.132388915392135154e+00 -4.393832884515586935e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.352767682081093437e+00 -1.486742589994444197e-01 4.912525209896591250e+00 -2.815807789950833945e-02 4.131940279178074604e+00 -4.578799833080413398e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.358592773497127926e+00 -1.494940768290380917e-01 4.926534286836291798e+00 -2.814175518573533430e-02 4.131473173962838530e+00 -4.763210674265753834e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.364470804333253628e+00 -1.503103234761753448e-01 4.940608068901114258e+00 -2.812558215943070788e-02 4.130987656021886778e+00 -4.947052167421752203e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.370401889147210728e+00 -1.511230091203341064e-01 4.954746109962344214e+00 -2.810955599231024921e-02 4.130483782938664028e+00 -5.130311392942343840e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.376386145549377549e+00 -1.519321440613961849e-01 4.968947962272558527e+00 -2.809367380888400448e-02 4.129961613572661783e+00 -5.312975748943394444e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.382423694138614323e+00 -1.527377387168321610e-01 4.983213176493237029e+00 -2.807793269100534658e-02 4.129421208027813428e+00 -5.495032947927042805e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.388514658437821403e+00 -1.535398036189309090e-01 4.997541301722182361e+00 -2.806232968229204275e-02 4.128862627621221471e+00 -5.676471013434014959e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.394659164829246567e+00 -1.543383494120719179e-01 5.011931885520766627e+00 -2.804686179242013230e-02 4.128285934852222283e+00 -5.857278276685595059e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.400857342489572499e+00 -1.551333868500388291e-01 5.026384473940992414e+00 -2.803152600129152697e-02 4.127691193371786582e+00 -6.037443373216873181e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.407109323324819083e+00 -1.559249267933723038e-01 5.040898611552369069e+00 -2.801631926307631207e-02 4.127078467952256524e+00 -6.216955239502813119e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.413415241905087161e+00 -1.567129802067608602e-01 5.055473841468606899e+00 -2.800123851013083462e-02 4.126447824457420310e+00 -6.395803109578626806e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.419775235399179714e+00 -1.574975581564680982e-01 5.070109705374126641e+00 -2.798628065679270582e-02 4.125799329812926075e+00 -6.573976511655863983e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.426189443509124910e+00 -1.582786718077947574e-01 5.084805743550385060e+00 -2.797144260305394273e-02 4.125133051977032395e+00 -6.751465264735577974e-03 3.748559594096157466e-01 -1.940447977835625437e+01 -9.744088652811075946e+00 -3.836214949005690489e+00
2.432658008404634753e+00 -1.590563324225744424e-01 5.099561494902012271e+00 -2.795672123811352924e-02 4.124449059911700743e+00 -6.928259475219854767e-03 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.439169676138292164e+00 -1.593408190319049733e-01 5.114354665476066764e+00 -2.789019014764609894e-02 4.123742142568485036e+00 -7.209427718478436491e-03 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.445713203658021584e+00 -1.596224829220628250e-01 5.129163019504710874e+00 -2.782511328694012645e-02 4.123007305281532808e+00 -7.486668461867684865e-03 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.452288752807287864e+00 -1.599013691708757734e-01 5.143986183125341505e+00 -2.776143813212214248e-02 4.122244937788702046e+00 -7.760041736094755969e-03 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.458896487305858081e+00 -1.601775218589177319e-01 5.158823783782246153e+00 -2.769911397622055321e-02 4.121455423887685932e+00 -8.029606320213187459e-03 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.465536572568704177e+00 -1.604509841068920140e-01 5.173675450241918661e+00 -2.763809186859109146e-02 4.120639141559261809e+00 -8.295419779734015259e-03 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.472209175530205361e+00 -1.607217981111317417e-01 5.188540812608710695e+00 -2.757832468464473455e-02 4.119796463087001648e+00 -8.557538490984735458e-03 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.478914464418269681e+00 -1.609900051759514672e-01 5.203419502377960804e+00 -2.751976848015920754e-02 4.118927755179838002e+00 -8.816017545643492839e-03 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.485652608401728081e+00 -1.612556457406167931e-01 5.218311152578277934e+00 -2.746238366304869227e-02 4.118033379105357383e+00 -9.070910687309032341e-03 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.492423777218398584e+00 -1.615187594029879603e-01 5.233215397930876200e+00 -2.740613454320658948e-02 4.117113690820283445e+00 -9.322270407564031691e-03 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.499228140851605051e+00 -1.617793849416548913e-01 5.248131874980145994e+00 -2.735098878414942911e-02 4.116169041090593339e+00 -9.570148045011517626e-03 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.506065869250398759e+00 -1.620375603368379158e-01 5.263060222198380878e+00 -2.729691693571864239e-02 4.115199775602439658e+00 -9.814593870530402900e-03 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.512937132086441760e+00 -1.622933227902079723e-01 5.278000080069142896e+00 -2.724389205440181511e-02 4.114206235065244854e+00 -1.005565715908037817e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.519842098542099507e+00 -1.625467087437617031e-01 5.292951091152723109e+00 -2.719188936804536189e-02 4.113188755308052613e+00 -1.029338625303051133e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.526780937125454152e+00 -1.627977538978706007e-01 5.307912900136391166e+00 -2.714088599836156010e-02 4.112147667370012805e+00 -1.052782861630431090e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.533753815508098750e+00 -1.630464932285869972e-01 5.322885153872059405e+00 -2.709086072322151525e-02 4.111083297585808261e+00 -1.075903088166379855e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.540760900382634357e+00 -1.632929610042868074e-01 5.337867501403288806e+00 -2.704179377362701461e-02 4.109995967666658423e+00 -1.098703889205712020e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.547802357337132673e+00 -1.635371908017111131e-01 5.352859593983342101e+00 -2.699366665862146936e-02 4.108885994777446982e+00 -1.121189773706252404e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.554878350744882010e+00 -1.637792155214806145e-01 5.367861085085297468e+00 -2.694646200600393088e-02 4.107753691610371405e+00 -1.143365178585496050e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.561989043666922594e+00 -1.640190674031112572e-01 5.382871630405802854e+00 -2.690016344378223095e-02 4.106599366455580657e+00 -1.165234471459367094e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.569134597765793782e+00 -1.642567780395714216e-01 5.397890887863430187e+00 -2.685475547352777353e-02 4.105423323269129732e+00 -1.186801953320817428e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.576315173229603239e+00 -1.644923783914323534e-01 5.412918517592136602e+00 -2.681022338268963801e-02 4.104225861738482806e+00 -1.208071860712440528e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.583530928704734553e+00 -1.647258988006244096e-01 5.427954181930888744e+00 -2.676655314877271138e-02 4.103007277345869674e+00 -1.229048367874115665e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.590782021236505805e+00 -1.649573690038367013e-01 5.442997545409833826e+00 -2.672373136704590119e-02 4.101767861429674866e+00 -1.249735588566702749e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.598068606216712428e+00 -1.651868181455755369e-01 5.458048274733661387e+00 -2.668174518713913035e-02 4.100507901244065501e+00 -1.270137577728473743e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.605390837337284271e+00 -1.654142747909009836e-01 5.473106038762618475e+00 -2.664058225107985428e-02 4.099227680017017761e+00 -1.290258333046991404e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.612748866549590154e+00 -1.656397669378662230e-01 5.488170508491412747e+00 -2.660023064267393392e-02 4.097927477006856556e+00 -1.310101796356302924e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.620142844028637175e+00 -1.658633220296683031e-01 5.503241357026466218e+00 -2.656067884280760225e-02 4.096607567557462026e+00 -1.329671854921832784e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.627572918141679814e+00 -1.660849669665243611e-01 5.518318259561782568e+00 -2.652191568962378176e-02 4.095268223152233489e+00 -1.348972342629419126e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.635039235420808090e+00 -1.663047281172856384e-01 5.533400893353668692e+00 -2.648393034327072015e-02 4.093909711466912960e+00 -1.368007041086882064e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.642541940539112399e+00 -1.665226313307995587e-01 5.548488937694528111e+00 -2.644671225493567743e-02 4.092532296421343752e+00 -1.386779680645940788e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.650081176290046692e+00 -1.667387019470278897e-01 5.563582073885939394e+00 -2.641025113989064338e-02 4.091136238230249411e+00 -1.405293941351766496e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.657657083569679557e+00 -1.669529648079289275e-01 5.578679985211174142e+00 -2.637453695322548863e-02 4.089721793453083620e+00 -1.423553453836846547e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.665269801361717761e+00 -1.671654442681192176e-01 5.593782356907191833e+00 -2.633955986471303579e-02 4.088289215043005242e+00 -1.441561800195234784e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.672919466724884341e+00 -1.673761642053132881e-01 5.608888876136350454e+00 -2.630531024309938279e-02 4.086838752395033580e+00 -1.459322514741759856e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.680606214782296881e+00 -1.675851480305419194e-01 5.623999231958043410e+00 -2.627177863968638283e-02 4.085370651393458452e+00 -1.476839084758943717e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.688330178712913909e+00 -1.677924186981661347e-01 5.639113115300158796e+00 -2.623895577463224854e-02 4.083885154458498867e+00 -1.494114951197448790e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.696091489744832259e+00 -1.679979987156910159e-01 5.654230218930476504e+00 -2.620683251510442027e-02 4.082382500592261820e+00 -1.511153509438386937e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.703890277150131638e+00 -1.682019101533768768e-01 5.669350237428180783e+00 -2.617539987183810368e-02 4.080862925424044718e+00 -1.527958109861990085e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.711726668241228655e+00 -1.684041746536577566e-01 5.684472867155469622e+00 -2.614464899076087215e-02 4.079326661254997433e+00 -1.544532058450423517e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.719600788368578215e+00 -1.686048134403696774e-01 5.699597806229336427e+00 -2.611457113013578024e-02 4.077773937102170621e+00 -1.560878617519608803e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.727512760919514001e+00 -1.688038473277877205e-01 5.714724754493648362e+00 -2.608515766939889860e-02 4.076204978741990281e+00 -1.577001006131965866e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.735462707318510933e+00 -1.690012967294963475e-01 5.729853413491258429e+00 -2.605640008917457090e-02 4.074620008753124800e+00 -1.592902400776721045e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.743450747027965875e+00 -1.691971816670539974e-01 5.744983486436796127e+00 -2.602828996889864493e-02 4.073019246558862605e+00 -1.608585935875222334e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.751476997550550863e+00 -1.693915217785155469e-01 5.760114678189315107e+00 -2.600081898660519183e-02 4.071402908468883197e+00 -1.624054704249551853e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.759541574431681799e+00 -1.695843363267429682e-01 5.775246695225843219e+00 -2.597397890058202388e-02 4.069771207720592088e+00 -1.639311757768789971e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.767644591263616061e+00 -1.697756442075920302e-01 5.790379245614683867e+00 -2.594776156273650297e-02 4.068124354519853547e+00 -1.654360107669382990e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.775786159689312971e+00 -1.699654639578808413e-01 5.805512038989818713e+00 -2.592215889534586065e-02 4.066462556081342328e+00 -1.669202725237016460e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.783966389408027098e+00 -1.701538137632545855e-01 5.820644786524916903e+00 -2.589716290586461384e-02 4.064786016668281654e+00 -1.683842542099039594e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.792185388180211003e+00 -1.703407114658174182e-01 5.835777200908732532e+00 -2.587276567035817765e-02 4.063094937631868575e+00 -1.698282450832037244e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.800443261834489661e+00 -1.705261745716930011e-01 5.850908996319790667e+00 -2.584895933535533499e-02 4.061389517450045616e+00 -1.712525305367139025e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.808740114273465593e+00 -1.707101304615381010e-01 5.866039888402772462e+00 -2.582543940365540289e-02 4.059669951766027296e+00 -1.726653524030348150e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.817076120937556993e+00 -1.708922140925059896e-01 5.881169492046633529e+00 -2.580101653664091527e-02 4.057936115757785345e+00 -1.740986755039299061e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.825451422061818540e+00 -1.710728777238419429e-01 5.896297469070754360e+00 -2.577716224961138641e-02 4.056188041289803259e+00 -1.755130881006937427e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.833866120197161553e+00 -1.712521380017835992e-01 5.911423532192885411e+00 -2.575386943744050958e-02 4.054425916160265153e+00 -1.769088510039226389e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.842320315954272925e+00 -1.714300112693918632e-01 5.926547395522689499e+00 -2.573113105411012347e-02 4.052649925576100820e+00 -1.782862216537922997e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.850814108010124137e+00 -1.716065135729723801e-01 5.941668774540636022e+00 -2.570894010548089095e-02 4.050860252186538446e+00 -1.796454541628988988e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.859347593116612352e+00 -1.717816606684764158e-01 5.956787386075936830e+00 -2.568728963187615760e-02 4.049057076116078235e+00 -1.809867993667691258e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.867920866108484290e+00 -1.719554680277131375e-01 5.971902948285722879e+00 -2.566617273817559455e-02 4.047240574997246654e+00 -1.823105048289651309e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.876534019911049178e+00 -1.721279508444050754e-01 5.987015180635035350e+00 -2.564558256917879447e-02 4.045410924003054021e+00 -1.836168148998717012e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.885187145549811039e+00 -1.722991240402247382e-01 6.002123803875953456e+00 -2.562551230735488419e-02 4.043568295878903207e+00 -1.849059707515714190e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.893880332158834889e+00 -1.724690022706165116e-01 6.017228540028335182e+00 -2.560595519822021077e-02 4.041712860974351784e+00 -1.861782103872515123e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.902613666989271923e+00 -1.726375999304941289e-01 6.032329112361026979e+00 -2.558690452597346329e-02 4.039844787274526006e+00 -1.874337686989566154e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.911387235419523822e+00 -1.728049311599144933e-01 6.047425245372359370e+00 -2.556835361093938094e-02 4.037964240431028529e+00 -1.886728775022451440e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.920201120964410091e+00 -1.729710098495609583e-01 6.062516664771995245e+00 -2.555029583428376425e-02 4.036071383792660505e+00 -1.898957655453714991e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.929055405283933045e+00 -1.731358496460750906e-01 6.077603097463641468e+00 -2.553272462142784291e-02 4.034166378435876332e+00 -1.911026585591594357e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.937950168193631306e+00 -1.732994639573717244e-01 6.092684271527018858e+00 -2.551563343279333526e-02 4.032249383194728587e+00 -1.922937792978951163e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.946885487674788973e+00 -1.734618659578279487e-01 6.107759916200460992e+00 -2.549901577878917192e-02 4.030320554690529633e+00 -1.934693475566971396e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.955861439883447961e+00 -1.736230685932753370e-01 6.122829761864969633e+00 -2.548286522711603816e-02 4.028380047361348026e+00 -1.946295801976447720e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.964878099160360936e+00 -1.737830845859412165e-01 6.137893540027992145e+00 -2.546717538378420395e-02 4.026428013491075930e+00 -1.957746912003879153e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.973935538041743598e+00 -1.739419264393353981e-01 6.152950983307010624e+00 -2.545193989367297224e-02 4.024464603238088856e+00 -1.969048916926982931e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.983033827269475857e+00 -1.740996064429920498e-01 6.168001825414033412e+00 -2.543715245675624848e-02 4.022489964663677142e+00 -1.980203899662590084e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
2.992173035800453018e+00 -1.742561366770455922e-01 6.183045801141217268e+00 -2.542280682686072490e-02 4.020504243760267826e+00 -1.991213915103159579e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.001353230816930839e+00 -1.744115290167723986e-01 6.198082646346094293e+00 -2.540889679847596963e-02 4.018507584479216632e+00 -2.002080990557051493e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.010574477737331556e+00 -1.745657951370649941e-01 6.213112097936830835e+00 -2.539541620745210809e-02 4.016500128758236698e+00 -2.012807126046732564e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.019836840226787444e+00 -1.747189465167905409e-01 6.228133893858089465e+00 -2.538235894040801952e-02 4.014482016548564403e+00 -2.023394294523430878e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.029140380206764238e+00 -1.748709944429862051e-01 6.243147773078048246e+00 -2.536971894278067241e-02 4.012453385841939557e+00 -2.033844442103727862e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.038485157865189024e+00 -1.750219500149958474e-01 6.258153475575365832e+00 -2.535749020451013788e-02 4.010414372697208130e+00 -2.044159488516592363e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.047871231667198977e+00 -1.751718241485604732e-01 6.273150742325984019e+00 -2.534566675929762064e-02 4.008365111266551928e+00 -2.054341327409078821e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.057298658365863453e+00 -1.753206275798182556e-01 6.288139315290298903e+00 -2.533424268594486328e-02 4.006305733821427850e+00 -2.064391826630086746e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.066767493012516610e+00 -1.754683708691884281e-01 6.303118937400993715e+00 -2.532321211913196243e-02 4.004236370778259335e+00 -2.074312828424474883e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.076277788966436333e+00 -1.756150644051205356e-01 6.318089352551751858e+00 -2.531256924962261082e-02 4.002157150723911094e+00 -2.084106149735446764e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.085829597905145771e+00 -1.757607184078154028e-01 6.333050305585757656e+00 -2.530230831473107705e-02 4.000068200440914268e+00 -2.093773582087660873e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.095422969834971116e+00 -1.759053429329836549e-01 6.348001542284278820e+00 -2.529242359922794295e-02 3.997969644933606403e+00 -2.103316890409380469e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.105057953101528323e+00 -1.760489478755303538e-01 6.362942809355617513e+00 -2.528290943562483059e-02 3.995861607454115116e+00 -2.112737814052754320e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.114734594400028644e+00 -1.761915429732231475e-01 6.377873854424509048e+00 -2.527376020953944064e-02 3.993744209529005662e+00 -2.122038064827408074e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.124452938784928691e+00 -1.763331378102276636e-01 6.392794426022388343e+00 -2.526497036672515489e-02 3.991617570985624752e+00 -2.131219329588495900e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.134213029679684404e+00 -1.764737418205296615e-01 6.407704273577841114e+00 -2.525653440433432706e-02 3.989481809977549531e+00 -2.140283268900668862e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.144014908886957560e+00 -1.766133642913425839e-01 6.422603147406935165e+00 -2.524844686805964578e-02 3.987337043009955728e+00 -2.149231519422454065e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.153858616598833375e+00 -1.767520143663594001e-01 6.437490798703795036e+00 -2.524070235316073010e-02 3.985183384963599362e+00 -2.158065692994205406e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.163744191406928863e+00 -1.768897010490016186e-01 6.452366979531524827e+00 -2.523329550438773924e-02 3.983020949119456144e+00 -2.166787377884663024e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.173671670312466997e+00 -1.770264332054739820e-01 6.467231442813400122e+00 -2.522622101774477099e-02 3.980849847181503254e+00 -2.175398139449404716e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.183641088735855273e+00 -1.771622195678037581e-01 6.482083942324726067e+00 -2.521947364876401393e-02 3.978670189300419047e+00 -2.183899519306210096e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.193652480526135928e+00 -1.772970687367222409e-01 6.496924232685040934e+00 -2.521304820544907968e-02 3.976482084095959380e+00 -2.192293037717572834e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.203705877970862925e+00 -1.774309891845163856e-01 6.511752069350142058e+00 -2.520693954610956494e-02 3.974285638678982213e+00 -2.200580192057798035e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.213801311805959404e+00 -1.775639892578657897e-01 6.526567208604340919e+00 -2.520114257892012988e-02 3.972080958673792406e+00 -2.208762458506120102e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.223938811225558698e+00 -1.776960771805031203e-01 6.541369407552921622e+00 -2.519565226210958644e-02 3.969868148238745231e+00 -2.216841292484251352e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.234118403891742766e+00 -1.778272610559013256e-01 6.556158424114880923e+00 -2.519046360478065585e-02 3.967647310087772272e+00 -2.224818127635357426e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.244340115944225555e+00 -1.779575488698567076e-01 6.570934017015900963e+00 -2.518557166661667540e-02 3.965418545511088855e+00 -2.232694377950029951e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.254603972009791679e+00 -1.780869484929351043e-01 6.585695945781718130e+00 -2.518097156399135006e-02 3.963181954394899620e+00 -2.240471437159036877e-02 3.443605343376410777e-01 -1.395825824657374525e+01 -9.473737718864112978e+00 -2.563435940839531746e+00
3.264909995211408233e+00 -1.782154676829329487e-01 6.600443970731958210e+00 -2.517665846809767280e-02 3.960937635242100185e+00 -2.248150678476502212e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.275232431028074043e+00 -1.775741691479080786e-01 6.615149293152791543e+00 -2.515779067331676624e-02 3.958688771383385152e+00 -2.249574617159293480e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.285545390180800052e+00 -1.769338167170377285e-01 6.629783386149988189e+00 -2.513888639068464353e-02 3.956438490831450494e+00 -2.250984084635350435e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.295848692735725116e+00 -1.762944082676041468e-01 6.644346418681726263e+00 -2.511994559593935111e-02 3.954186807998862019e+00 -2.252379197666102076e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.306142159033001349e+00 -1.756559416795761275e-01 6.658838560128976347e+00 -2.510096827682805481e-02 3.951933737182955042e+00 -2.253760069999657598e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.316425609692322141e+00 -1.750184148357206704e-01 6.673259980294092841e+00 -2.508195443265752791e-02 3.949679292568694322e+00 -2.255126812655061999e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.326698865618390233e+00 -1.743818256217024854e-01 6.687610849399404422e+00 -2.506290407395531106e-02 3.947423488231354582e+00 -2.256479534002160670e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.336961748006325390e+00 -1.737461719261798043e-01 6.701891338085805394e+00 -2.504381722214811187e-02 3.945166338139139306e+00 -2.257818339824561177e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.347214078347012567e+00 -1.731114516408969184e-01 6.716101617411341707e+00 -2.502469390924997455e-02 3.942907856155736468e+00 -2.259143333380692412e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.357455678432390567e+00 -1.724776626607731900e-01 6.730241858849797865e+00 -2.500553417755989674e-02 3.940648056042812541e+00 -2.260454615463022496e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.367686370360683412e+00 -1.718448028839889841e-01 6.744312234289280283e+00 -2.498633807937038209e-02 3.938386951462451435e+00 -2.261752284451768943e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.377905976541573985e+00 -1.712128702120724322e-01 6.758312916030799755e+00 -2.496710567674652673e-02 3.936124555979585438e+00 -2.263036436235296711e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.388114319701314159e+00 -1.705818625499954388e-01 6.772244076786860134e+00 -2.494783704128082300e-02 3.933860883064537184e+00 -2.264307164188497298e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.398311222887784311e+00 -1.699517778062582807e-01 6.786105889680039027e+00 -2.492853225372429829e-02 3.931595946095392424e+00 -2.265564559431901964e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.408496509475502201e+00 -1.693226138929630198e-01 6.799898528241564932e+00 -2.490919140371978396e-02 3.929329758360213809e+00 -2.266808710899306453e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.418670003170578120e+00 -1.686943687258841140e-01 6.813622166409887271e+00 -2.488981458955118881e-02 3.927062333059203159e+00 -2.268039705386881710e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.428831528015616747e+00 -1.680670402245360018e-01 6.827276978529247309e+00 -2.487040191811910189e-02 3.924793683306815328e+00 -2.269257627598736046e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.438980908394527081e+00 -1.674406263122348304e-01 6.840863139348283717e+00 -2.485095350535320921e-02 3.922523822133830773e+00 -2.270462560187306439e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.449117969037285292e+00 -1.668151249161576033e-01 6.854380824018628360e+00 -2.483146947531218729e-02 3.920252762489382370e+00 -2.271654583805224684e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.459242535024685150e+00 -1.661905339674036863e-01 6.867830208093463895e+00 -2.481194995976863243e-02 3.917980517242944494e+00 -2.272833777092969285e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.469354431793039595e+00 -1.655668514010652792e-01 6.881211467526071601e+00 -2.479239509807385985e-02 3.915707099186427342e+00 -2.274000216546927591e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.479453485138833901e+00 -1.649440751562954444e-01 6.894524778668379206e+00 -2.477280503685961449e-02 3.913432521036224632e+00 -2.275153976740624390e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.489539521223334884e+00 -1.643222031763626467e-01 6.907770318269498944e+00 -2.475317992980761647e-02 3.911156795435070777e+00 -2.276295130424437624e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.499612366577154798e+00 -1.637012334087019905e-01 6.920948263474257622e+00 -2.473351993745434921e-02 3.908879934953845670e+00 -2.277423748564031541e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.509671848104771730e+00 -1.630811638049646239e-01 6.934058791821718692e+00 -2.471382522700171086e-02 3.906601952093340380e+00 -2.278539900377676841e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.519717793089002456e+00 -1.624619923210649797e-01 6.947102081243697214e+00 -2.469409597213332794e-02 3.904322859285986436e+00 -2.279643653372495637e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.529750029195431349e+00 -1.618437169172264045e-01 6.960078310063272156e+00 -2.467433235283639573e-02 3.902042668897548250e+00 -2.280735073379664898e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.539768384476797980e+00 -1.612263355580247082e-01 6.972987656993284489e+00 -2.465453455523036394e-02 3.899761393228784012e+00 -2.281814224585422199e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.549772687377338087e+00 -1.606098462124335435e-01 6.985830301134835274e+00 -2.463470277145397846e-02 3.897479044517113245e+00 -2.282881169447941588e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.559762766737077033e+00 -1.599942468538783913e-01 6.998606421975777536e+00 -2.461483719952995905e-02 3.895195634938395823e+00 -2.283935968663834692e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.569738451796085066e+00 -1.593795354602817183e-01 7.011316199389203696e+00 -2.459493804312018472e-02 3.892911176608579105e+00 -2.284978681377420814e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.579699572198693946e+00 -1.587657100140994482e-01 7.023959813631918792e+00 -2.457500551136615474e-02 3.890625681585222484e+00 -2.286009365225738499e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.589645957997672276e+00 -1.581527685023556562e-01 7.036537445342903929e+00 -2.455503981874105485e-02 3.888339161868989535e+00 -2.287028076367998014e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.599577439658361744e+00 -1.575407089166759589e-01 7.049049275541776183e+00 -2.453504118490626440e-02 3.886051629405112173e+00 -2.288034869514216085e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.609493848062774735e+00 -1.569295292533193220e-01 7.061495485627235169e+00 -2.451500983457211361e-02 3.883763096084824618e+00 -2.289029797953054390e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.619395014513650199e+00 -1.563192275132084252e-01 7.073876257375500742e+00 -2.449494599736279019e-02 3.881473573746772043e+00 -2.290012913578892001e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.629280770738474882e+00 -1.557098017019587777e-01 7.086191772938746247e+00 -2.447484990768694635e-02 3.879183074178390811e+00 -2.290984266914667528e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.639150948893461912e+00 -1.551012498299098319e-01 7.098442214843519338e+00 -2.445472180466392101e-02 3.876891609117310455e+00 -2.291943907024047294e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.649005381567489437e+00 -1.544935699121642025e-01 7.110627765989160132e+00 -2.443456193202083251e-02 3.874599190252854264e+00 -2.292891881486080335e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.658843901786002828e+00 -1.538867599686186693e-01 7.122748609646213147e+00 -2.441437053789381750e-02 3.872305829227423501e+00 -2.293828236581456001e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.668666343014882703e+00 -1.532808180239873808e-01 7.134804929454820588e+00 -2.439414787482034261e-02 3.870011537637771504e+00 -2.294753017326678704e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.678472539164251209e+00 -1.526757421078214494e-01 7.146796909423144939e+00 -2.437389420022686645e-02 3.867716327036260893e+00 -2.295666267491333623e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.688262324592229913e+00 -1.520715302545263548e-01 7.158724733925784456e+00 -2.435360977585858053e-02 3.865420208932096369e+00 -2.296568029625185511e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.698035534108701228e+00 -1.514681805033814554e-01 7.170588587702145134e+00 -2.433329486740332809e-02 3.863123194792533521e+00 -2.297458345082476969e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.707792002979035662e+00 -1.508656908985589462e-01 7.182388655854796689e+00 -2.431294974438736461e-02 3.860825296044061439e+00 -2.298337254042988678e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.717531566927787967e+00 -1.502640594891417880e-01 7.194125123847816106e+00 -2.429257468007615245e-02 3.858526524073569330e+00 -2.299204795532412693e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.727254062142356439e+00 -1.496632843291417214e-01 7.205798177505122304e+00 -2.427216995140525288e-02 3.856226890229503823e+00 -2.300061007384836959e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.736959325276606680e+00 -1.490633634775253569e-01 7.217408003008808137e+00 -2.425173583894482676e-02 3.853926405823132395e+00 -2.300905926135653201e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.746647193454461622e+00 -1.484642949982376003e-01 7.228954786897458185e+00 -2.423127262673366311e-02 3.851625082129762401e+00 -2.301739587193223080e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.756317504273460006e+00 -1.478660769602156144e-01 7.240438716064455882e+00 -2.421078060217329506e-02 3.849322930389830422e+00 -2.302562024894870898e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.765970095808285567e+00 -1.472687074374014748e-01 7.251859977756281772e+00 -2.419026005594286655e-02 3.847019961809962751e+00 -2.303373272524818910e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.775604806614262454e+00 -1.466721845087538001e-01 7.263218759570793104e+00 -2.416971128191648319e-02 3.844716187564021226e+00 -2.304173362331689637e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.785221475730819574e+00 -1.460765062582584928e-01 7.274515249455499877e+00 -2.414913457708293618e-02 3.842411618794129957e+00 -2.304962325545590815e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.794819942684922953e+00 -1.454816707749387317e-01 7.285749635705828453e+00 -2.412853024146776118e-02 3.840106266611684749e+00 -2.305740192394795454e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.804400047494477466e+00 -1.448876761528639923e-01 7.296922106963369181e+00 -2.410789857805753500e-02 3.837800142098347855e+00 -2.306506992122033667e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.813961630671697023e+00 -1.442945204911584567e-01 7.308032852214119579e+00 -2.408723989272833904e-02 3.835493256307024090e+00 -2.307262752996276992e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.823504533226444124e+00 -1.437022018940117829e-01 7.319082060786713306e+00 -2.406655449422528265e-02 3.833185620262870241e+00 -2.308007502220309204e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.833028596669533883e+00 -1.431107184706968960e-01 7.330069922350644696e+00 -2.404584269410069142e-02 3.830877244964390638e+00 -2.308741265924937197e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.842533663016011847e+00 -1.425200683355800912e-01 7.340996626914479961e+00 -2.402510480658297254e-02 3.828568141384426138e+00 -2.309464069315180293e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.852019574788403844e+00 -1.419302496081258358e-01 7.351862364824053309e+00 -2.400434114850799952e-02 3.826258320471065844e+00 -2.310175936692043103e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.861486175019935185e+00 -1.413412604129008487e-01 7.362667326760654163e+00 -2.398355203925585377e-02 3.823947793148544161e+00 -2.310876891466642769e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.870933307257723222e+00 -1.407530988795773763e-01 7.373411703739201961e+00 -2.396273780068932172e-02 3.821636570318123205e+00 -2.311566956174036444e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.880360815565939259e+00 -1.401657631429358564e-01 7.384095687106404959e+00 -2.394189875709413010e-02 3.819324662858962771e+00 -2.312246152486766709e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.889768544528942051e+00 -1.395792513428669168e-01 7.394719468538912821e+00 -2.392103523512082927e-02 3.817012081628975650e+00 -2.312914501228129430e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.899156339254383763e+00 -1.389935616243726246e-01 7.405283240041454995e+00 -2.390014756372830021e-02 3.814698837465670067e+00 -2.313572022385178978e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.908524045376287059e+00 -1.384086921375672352e-01 7.415787193944965772e+00 -2.387923607413063032e-02 3.812384941186981013e+00 -2.314218735117661713e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.917871509058094226e+00 -1.378246410376802178e-01 7.426231522904701343e+00 -2.385830109979405686e-02 3.810070403592128230e+00 -2.314854657670813859e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.927198576995678092e+00 -1.372414064850651927e-01 7.436616419898355979e+00 -2.383734297664619542e-02 3.807755235462561227e+00 -2.315479807365902407e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.936505096420305883e+00 -1.366589866451993485e-01 7.446942078224192407e+00 -2.381636204328514000e-02 3.805439447562809274e+00 -2.316094200730592009e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.945790915101584417e+00 -1.360773796886791120e-01 7.457208691499150000e+00 -2.379535864041024823e-02 3.803123050641260328e+00 -2.316697853522657266e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.955055881350402203e+00 -1.354965837912173177e-01 7.467416453656912090e+00 -2.377433311069932637e-02 3.800806055430924424e+00 -2.317290780742220849e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.964299844021842656e+00 -1.349165971336397651e-01 7.477565558945960866e+00 -2.375328579876252733e-02 3.798488472650185077e+00 -2.317872996643054184e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.973522652518072018e+00 -1.343374179018813896e-01 7.487656201927619826e+00 -2.373221705109744908e-02 3.796170313003541352e+00 -2.318444514743687318e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.982724156791201509e+00 -1.337590442869817375e-01 7.497688577474081129e+00 -2.371112721604542312e-02 3.793851587182336171e+00 -2.319005347838339406e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
3.991904207346122391e+00 -1.331814744850799426e-01 7.507662880766426738e+00 -2.369001664374890959e-02 3.791532305865476182e+00 -2.319555508007676084e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.001062655243314836e+00 -1.326047066974091748e-01 7.517579307292630020e+00 -2.366888568611001317e-02 3.789212479720140081e+00 -2.320095006629360052e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.010199352101630588e+00 -1.320287391302912561e-01 7.527438052845549343e+00 -2.364773469677002027e-02 3.786892119402486045e+00 -2.320623854346477027e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.019314150101048533e+00 -1.314535699951377146e-01 7.537239313520911921e+00 -2.362656403111801709e-02 3.784571235558446656e+00 -2.321142060974708266e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.028406901985404076e+00 -1.308791975084492853e-01 7.546983285715285206e+00 -2.360537404619496293e-02 3.782249838824497612e+00 -2.321649635630136654e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.037477461065095419e+00 -1.303056198918083330e-01 7.556670166124034971e+00 -2.358416510064094418e-02 3.779927939828328309e+00 -2.322146586771381763e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.046525681219764081e+00 -1.297328353718703864e-01 7.566300151739266511e+00 -2.356293755465886305e-02 3.777605549189493317e+00 -2.322632922209375353e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.055551416900952333e+00 -1.291608421803550066e-01 7.575873439847756075e+00 -2.354169176997902846e-02 3.775282677520056751e+00 -2.323108649117010260e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.064554523134733977e+00 -1.285896385540362674e-01 7.585390228028869863e+00 -2.352042810982456905e-02 3.772959335425225103e+00 -2.323573774038668535e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.073534855524322040e+00 -1.280192227347327905e-01 7.594850714152464377e+00 -2.349914693887766512e-02 3.770635533503970294e+00 -2.324028302899634399e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.082492270252652489e+00 -1.274495929692971985e-01 7.604255096376782319e+00 -2.347784862324657496e-02 3.768311282349645186e+00 -2.324472241015394791e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.091426624084940400e+00 -1.268807475096051240e-01 7.613603573146326298e+00 -2.345653353043341757e-02 3.765986592550587542e+00 -2.324905593100835485e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.100337774371213939e+00 -1.263126846125438296e-01 7.622896343189726309e+00 -2.343520202930311422e-02 3.763661474690716879e+00 -2.325328363278438004e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.109225579048823462e+00 -1.257454025400017439e-01 7.632133605517592123e+00 -2.341385449008043934e-02 3.761335939350141544e+00 -2.325740555028744244e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.118089896644925751e+00 -1.251788995588639375e-01 7.641315559420355008e+00 -2.339249128434984365e-02 3.759009997105845269e+00 -2.326142171134398806e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.126930586278939828e+00 -1.246131739410040185e-01 7.650442404466101465e+00 -2.337111278497094879e-02 3.756683658532323111e+00 -2.326533213802638167e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.135747507664988554e+00 -1.240482239632706984e-01 7.659514340498382978e+00 -2.334971936604278778e-02 3.754356934202138785e+00 -2.326913684688936002e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.144540521114308262e+00 -1.234840479074738179e-01 7.668531567634019552e+00 -2.332831140287585855e-02 3.752029834686473109e+00 -2.327283584905576880e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.153309487537642397e+00 -1.229206440603698991e-01 7.677494286260886369e+00 -2.330688927196477092e-02 3.749702370555663133e+00 -2.327642915030152596e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.162054268447606731e+00 -1.223580107136473250e-01 7.686402697035687126e+00 -2.328545335096146238e-02 3.747374552379731494e+00 -2.327991675113985637e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.170774725961032381e+00 -1.217961461639110454e-01 7.695257000881714937e+00 -2.326400401864894135e-02 3.745046390728909547e+00 -2.328329864690479797e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.179470722801286620e+00 -1.212350487126669096e-01 7.704057398986599026e+00 -2.324254165491558555e-02 3.742717896174150294e+00 -2.328657482783403829e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.188142122300569703e+00 -1.206747166663055815e-01 7.712804092800036315e+00 -2.322106664075087798e-02 3.740389079287635088e+00 -2.328974527914904474e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.196788788402177950e+00 -1.201151483360849009e-01 7.721497284031529240e+00 -2.319957935858727588e-02 3.738059950643271012e+00 -2.329280998110170794e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.205410585662730405e+00 -1.195563420381106357e-01 7.730137174648122667e+00 -2.317808019220830504e-02 3.735730520817191813e+00 -2.329576890881507323e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.214007379254388397e+00 -1.189982960933239214e-01 7.738723966872113280e+00 -2.315656952645892691e-02 3.733400800388316121e+00 -2.329862203144343960e-02 2.255912057542828197e-01 8.205674183125275079e+00 -8.263836173415638697e+00 2.715862208738590855e+00
4.222579034967058220e+00 -1.184410088274897993e-01 7.747257863178731441e+00 -2.313504774716819423e-02 3.731070799938907001e+00 -2.330136931312627377e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.231122176803956414e+00 -1.178058560796797910e-01 7.755736839535890326e+00 -2.311239260018066108e-02 3.728740924756979602e+00 -2.329612016622902362e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.239633422060805401e+00 -1.171716497334714530e-01 7.764158903420550928e+00 -2.308971988781110055e-02 3.726411578757038878e+00 -2.329078547792677936e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.248112627555552301e+00 -1.165383871449625075e-01 7.772524304841963882e+00 -2.306703057764658560e-02 3.724082770551568888e+00 -2.328536408428139026e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.256559650939574446e+00 -1.159060656832187064e-01 7.780833293917267746e+00 -2.304432562859104125e-02 3.721754508868571953e+00 -2.327985483881580067e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.264974350698349070e+00 -1.152746827301055488e-01 7.789086120869412433e+00 -2.302160599108616160e-02 3.719426802549842481e+00 -2.327425661208868887e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.273356586152125658e+00 -1.146442356801228024e-01 7.797283036025037362e+00 -2.299887260732650512e-02 3.717099660549284312e+00 -2.326856829128130105e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.281706217456594743e+00 -1.140147219402416340e-01 7.805424289812308736e+00 -2.297612641146894868e-02 3.714773091931268922e+00 -2.326278877979605364e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.290023105603553155e+00 -1.133861389297443067e-01 7.813510132758719529e+00 -2.295336832983667710e-02 3.712447105869032704e+00 -2.325691699686656053e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.298307112421568377e+00 -1.127584840800664595e-01 7.821540815488842391e+00 -2.293059928111787493e-02 3.710121711643112885e+00 -2.325095187717871048e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.306558100576640236e+00 -1.121317548346418697e-01 7.829516588722052362e+00 -2.290782017655932160e-02 3.707796918639821193e+00 -2.324489237050242352e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.314775933572856381e+00 -1.115059486487496587e-01 7.837437703270200728e+00 -2.288503192015500440e-02 3.705472736349752605e+00 -2.323873744133373581e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.322960475753044207e+00 -1.108810629893638294e-01 7.845304410035260467e+00 -2.286223540882996105e-02 3.703149174366331398e+00 -2.323248606854690784e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.331111592299414781e+00 -1.102570953350052035e-01 7.853116960006925495e+00 -2.283943153262087133e-02 3.700826242384389175e+00 -2.322613724502700303e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.339229149234203220e+00 -1.096340431755971345e-01 7.860875604260178839e+00 -2.281662117487098795e-02 3.698503950198800627e+00 -2.321968997691618158e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.347313013420300187e+00 -1.090119040123251615e-01 7.868580593952822611e+00 -2.279380521239349894e-02 3.696182307703173020e+00 -2.321314328343496158e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.355363052561877169e+00 -1.083906753574964132e-01 7.876232180322974230e+00 -2.277098451562215020e-02 3.693861324888536135e+00 -2.320649619689554508e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.363379135205001980e+00 -1.077703547344002061e-01 7.883830614686520022e+00 -2.274815994877294606e-02 3.691541011842045528e+00 -2.319974776240952413e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.371361130738248946e+00 -1.071509396771707229e-01 7.891376148434542159e+00 -2.272533237000243234e-02 3.689221378745718205e+00 -2.319289703759322419e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.379308909393298421e+00 -1.065324277306518713e-01 7.898869033030703868e+00 -2.270250263156219431e-02 3.686902435875195838e+00 -2.318594309228087791e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.387222342245523876e+00 -1.059148164502640849e-01 7.906309520008603542e+00 -2.267967157994968397e-02 3.684584193598538171e+00 -2.317888500824539372e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.395101301214572764e+00 -1.052981034018731638e-01 7.913697860969094222e+00 -2.265684005605551540e-02 3.682266662375041300e+00 -2.317172187892641011e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.402945659064935846e+00 -1.046822861616610589e-01 7.921034307577571987e+00 -2.263400889530734622e-02 3.679949852754085260e+00 -2.316445280916540686e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.410755289406501412e+00 -1.040673623159986128e-01 7.928319111561227039e+00 -2.261117892781046648e-02 3.677633775374007374e+00 -2.315707691494760592e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.418530066695102398e+00 -1.034533294613201870e-01 7.935552524706269040e+00 -2.258835097848519227e-02 3.675318440960998689e+00 -2.314959332315040530e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.426269866233048411e+00 -1.028401852040001646e-01 7.942734798855114242e+00 -2.256552586720119921e-02 3.673003860328028836e+00 -2.314200117129814466e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.433974564169643529e+00 -1.022279271602312412e-01 7.949866185903546878e+00 -2.254270440890889654e-02 3.670690044373792649e+00 -2.313429960732291818e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.441644037501694342e+00 -1.016165529559046182e-01 7.956946937797845898e+00 -2.251988741376794931e-02 3.668377004081680770e+00 -2.312648778933125079e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.449278164074001118e+00 -1.010060602264918617e-01 7.963977306531883293e+00 -2.249707568727302848e-02 3.666064750518773785e+00 -2.311856488537638796e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.456876822579836528e+00 -1.003964466169286057e-01 7.970957544144193108e+00 -2.247427003037693466e-02 3.663753294834859897e+00 -2.311053007323601860e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.464439892561406609e+00 -9.978770978149992255e-02 7.977887902715010249e+00 -2.245147123961114752e-02 3.661442648261471255e+00 -2.310238254019517448e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.471967254410299297e+00 -9.917984738372746800e-02 7.984768634363278217e+00 -2.242868010720569863e-02 3.659132822110946037e+00 -2.309412148279703716e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.479458789367916971e+00 -9.857285709625959735e-02 7.991599991243635515e+00 -2.240589742122167660e-02 3.656823827775529168e+00 -2.308574610628457563e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.486914379525890340e+00 -9.796673660076422874e-02 7.998382225543369195e+00 -2.238312396565546661e-02 3.654515676726508566e+00 -2.307725562458867036e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.494333907826477237e+00 -9.736148358782123480e-02 8.005115589479341764e+00 -2.236036052053973905e-02 3.652208380513342956e+00 -2.306864926034473198e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.501717258062945426e+00 -9.675709575681594454e-02 8.011800335294894992e+00 -2.233760786205243876e-02 3.649901950762799441e+00 -2.305992624470309948e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.509064314879935864e+00 -9.615357081583422727e-02 8.018436715256717306e+00 -2.231486676262394928e-02 3.647596399178112403e+00 -2.305108581713899776e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.516374963773811757e+00 -9.555090648155908917e-02 8.025024981651698752e+00 -2.229213799104232119e-02 3.645291737538160604e+00 -2.304212722526637405e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.523649091092988073e+00 -9.494910047916894913e-02 8.031565386783745097e+00 -2.226942231255662347e-02 3.642987977696662050e+00 -2.303304972465551603e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.530886584038238851e+00 -9.434815054223733011e-02 8.038058182970580390e+00 -2.224672048897848378e-02 3.640685131581387513e+00 -2.302385257865422266e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.538087330662991192e+00 -9.374805441263411865e-02 8.044503622540519316e+00 -2.222403327878191490e-02 3.638383211193390920e+00 -2.301453505821243750e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.545251219873597037e+00 -9.314880984042829548e-02 8.050901957829207589e+00 -2.220136143720147573e-02 3.636082228606258404e+00 -2.300509644171015375e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.552378141429585412e+00 -9.255041458379217878e-02 8.057253441176357001e+00 -2.217870571632885729e-02 3.633782195965373774e+00 -2.299553601478847992e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.559467985943896906e+00 -9.195286640890711072e-02 8.063558324922437848e+00 -2.215606686523027141e-02 3.631483125487200869e+00 -2.298585307018152432e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.566520644883088842e+00 -9.135616308987004608e-02 8.069816861405367803e+00 -2.213344563015642863e-02 3.629185029458582346e+00 -2.297604690754225659e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.573536010567525345e+00 -9.076030240860141762e-02 8.076029302957177691e+00 -2.211084275454160489e-02 3.626887920236056218e+00 -2.296611683329159714e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.580513976171546986e+00 -9.016528215475513863e-02 8.082195901900643520e+00 -2.208825897904111504e-02 3.624591810245186618e+00 -2.295606216046591763e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.587454435723619994e+00 -8.957110012563003487e-02 8.088316910545898963e+00 -2.206569504162060255e-02 3.622296711979908768e+00 -2.294588220856179361e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.594357284106466821e+00 -8.897775412608274759e-02 8.094392581187024760e+00 -2.204315167764446526e-02 3.620002638001893036e+00 -2.293557630338311989e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.601222417057170944e+00 -8.838524196844195491e-02 8.100423166098618566e+00 -2.202062961996313281e-02 3.617709600939918779e+00 -2.292514377689048102e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.608049731167264795e+00 -8.779356147242402264e-02 8.106408917532347047e+00 -2.199812959899922343e-02 3.615417613489269044e+00 -2.291458396705270059e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.614839123882788385e+00 -8.720271046504998735e-02 8.112350087713469549e+00 -2.197565234283266333e-02 3.613126688411134602e+00 -2.290389621770036466e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.621590493504332819e+00 -8.661268678056403825e-02 8.118246928837356435e+00 -2.195319857728866494e-02 3.610836838532038851e+00 -2.289307987830034585e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.628303739187054511e+00 -8.602348826035458029e-02 8.124099693065971906e+00 -2.193076902603043055e-02 3.608548076743292921e+00 -2.288213430361443063e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.634978760940668963e+00 -8.543511275287637985e-02 8.129908632524358580e+00 -2.190836441063017531e-02 3.606260416000462321e+00 -2.287105885379341758e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.641615459629421458e+00 -8.484755811357289068e-02 8.135673999297083014e+00 -2.188598545064742926e-02 3.603973869322831369e+00 -2.285985289430231271e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.648213736972034660e+00 -8.426082220479973184e-02 8.141396045424681205e+00 -2.186363286370961168e-02 3.601688449792877389e+00 -2.284851579578254036e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.654773495541630446e+00 -8.367490289574951168e-02 8.147075022900073904e+00 -2.184130736559182148e-02 3.599404170555760896e+00 -2.283704693391565288e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.661294638765629550e+00 -8.308979806237794252e-02 8.152711183664971273e+00 -2.181900967029589897e-02 3.597121044818827329e+00 -2.282544568928848022e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.667777070925625438e+00 -8.250550558733121820e-02 8.158304779606265100e+00 -2.179674049012876938e-02 3.594839085851124327e+00 -2.281371144725962211e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.674220697157235094e+00 -8.192202335987470996e-02 8.163856062552392601e+00 -2.177450053578012384e-02 3.592558306982930105e+00 -2.280184359782722395e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.680625423449924050e+00 -8.133934927582293917e-02 8.169365284269698435e+00 -2.175229051639948966e-02 3.590278721605296486e+00 -2.278984153549796360e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.686991156646806544e+00 -8.075748123747074347e-02 8.174832696458775416e+00 -2.173011113967270383e-02 3.588000343169604811e+00 -2.277770465915716913e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.693317804444421704e+00 -8.017641715352581688e-02 8.180258550750785673e+00 -2.170796311189781766e-02 3.585723185187134732e+00 -2.276543237194003297e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.699605275392483072e+00 -7.959615493904241557e-02 8.185643098703780041e+00 -2.168584713806050168e-02 3.583447261228644543e+00 -2.275302408110382174e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.705853478893603281e+00 -7.901669251535636818e-02 8.190986591798992578e+00 -2.166376392190894409e-02 3.581172584923966618e+00 -2.274047919790106106e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.712062325202992064e+00 -7.843802781002127966e-02 8.196289281437127983e+00 -2.164171416602830161e-02 3.578899169961613058e+00 -2.272779713745362584e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.718231725428130297e+00 -7.786015875674602571e-02 8.201551418934627691e+00 -2.161969857191472361e-02 3.576627030088395554e+00 -2.271497731862765976e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.724361591528417392e+00 -7.728308329533344068e-02 8.206773255519939525e+00 -2.159771784004897027e-02 3.574356179109057230e+00 -2.270201916390931357e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.730451836314792935e+00 -7.670679937162022677e-02 8.211955042329757148e+00 -2.157577266996966309e-02 3.572086630885916936e+00 -2.268892209928122586e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.736502373449329006e+00 -7.613130493741816773e-02 8.217097030405259517e+00 -2.155386376034620216e-02 3.569818399338525516e+00 -2.267568555409969766e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.742513117444801196e+00 -7.555659795045642502e-02 8.222199470688336120e+00 -2.153199180905135401e-02 3.567551498443334523e+00 -2.266230896097255060e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.748483983664228525e+00 -7.498267637432519395e-02 8.227262614017796238e+00 -2.151015751323356179e-02 3.565285942233377359e+00 -2.264879175563758520e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.754414888320392052e+00 -7.440953817842048401e-02 8.232286711125578194e+00 -2.148836156938898484e-02 3.563021744797961965e+00 -2.263513337684161866e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.760305748475318843e+00 -7.383718133789009264e-02 8.237272012632939067e+00 -2.146660467343328854e-02 3.560758920282375950e+00 -2.262133326622007418e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.766156482039748177e+00 -7.326560383358089734e-02 8.242218769046637306e+00 -2.144488752077322938e-02 3.558497482887604590e+00 -2.260739086817706647e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.771967007772562219e+00 -7.269480365198721650e-02 8.247127230755108229e+00 -2.142321080637804229e-02 3.556237446870058605e+00 -2.259330562976595569e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.777737245280196277e+00 -7.212477878520047458e-02 8.251997648024630649e+00 -2.140157522485064065e-02 3.553978826541316582e+00 -2.257907700057035574e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.783467115016019733e+00 -7.155552723086000544e-02 8.256830270995481058e+00 -2.137998147049867750e-02 3.551721636267876736e+00 -2.256470443258553477e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.789156538279686792e+00 -7.098704699210510449e-02 8.261625349678082486e+00 -2.135843023740571778e-02 3.549465890470921980e+00 -2.255018738009501381e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.794805437216465904e+00 -7.041933607752851043e-02 8.266383133949146256e+00 -2.133692221950619916e-02 3.547211603626100995e+00 -2.253552529946655641e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.800413734816534550e+00 -6.985239250113146892e-02 8.271103873547806629e+00 -2.131545811065491472e-02 3.544958790263326609e+00 -2.252071764906187629e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.805981354914252712e+00 -6.928621428227944856e-02 8.275787818071746571e+00 -2.129403860469408771e-02 3.542707464966575959e+00 -2.250576388919410531e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.811508222187406147e+00 -6.872079944565889775e-02 8.280435216973314638e+00 -2.127266439552383953e-02 3.540457642373703084e+00 -2.249066348201323243e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.816994262156423900e+00 -6.815614602123513943e-02 8.285046319555645411e+00 -2.125133617717274784e-02 3.538209337176259961e+00 -2.247541589138908960e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.822439401183562957e+00 -6.759225204421154265e-02 8.289621374968758616e+00 -2.123005464386837696e-02 3.535962564119329521e+00 -2.246002058279458063e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.827843566472074244e+00 -6.702911555498983209e-02 8.294160632205670680e+00 -2.120882049010780479e-02 3.533717338001372887e+00 -2.244447702318911469e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.833206686065332214e+00 -6.646673459913166049e-02 8.298664340098481418e+00 -2.118763441072814974e-02 3.531473673674085934e+00 -2.242878468090225494e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.838528688845942227e+00 -6.590510722732134674e-02 8.303132747314476703e+00 -2.116649710097712189e-02 3.529231586042267388e+00 -2.241294302551753020e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.843809504534817734e+00 -6.534423149532984920e-02 8.307566102352208048e+00 -2.114540925658362977e-02 3.526991090063699819e+00 -2.239695152775642364e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.849049063690230810e+00 -6.478410546397994629e-02 8.311964653537579295e+00 -2.112437157382841477e-02 3.524752200749041720e+00 -2.238080965936249667e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.854247297706834274e+00 -6.422472719911265227e-02 8.316328649019927965e+00 -2.110338474961477237e-02 3.522514933161731143e+00 -2.236451689298566553e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.859404138814656271e+00 -6.366609477155484031e-02 8.320658336768099517e+00 -2.108244948153934969e-02 3.520279302417900436e+00 -2.234807270206658203e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.864519520078067316e+00 -6.310820625708812859e-02 8.324953964566519815e+00 -2.106156646796303322e-02 3.518045323686302961e+00 -2.233147656072112866e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.869593375394718926e+00 -6.255105973641894579e-02 8.329215780011269388e+00 -2.104073640808195450e-02 3.515813012188252262e+00 -2.231472794362501094e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.874625639494457374e+00 -6.199465329514991518e-02 8.333444030506148792e+00 -2.101996000199862075e-02 3.513582383197570103e+00 -2.229782632589843300e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.879616247938203699e+00 -6.143898502375243209e-02 8.337638963258745761e+00 -2.099923795079316341e-02 3.511353452040549605e+00 -2.228077118299084947e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.884565137116813283e+00 -6.088405301754054588e-02 8.341800825276502351e+00 -2.097857095659475327e-02 3.509126234095926833e+00 -2.226356199056577292e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.889472244249900790e+00 -6.032985537664609099e-02 8.345929863362771428e+00 -2.095795972265317164e-02 3.506900744794865687e+00 -2.224619822438565070e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.894337507384645569e+00 -5.977639020599509467e-02 8.350026324112885590e+00 -2.093740495341054816e-02 3.504676999620953914e+00 -2.222867936019676249e-02 2.209640814828302269e-01 9.157831154319694633e+00 -8.217764436599361844e+00 2.939368076877633129e+00
4.899160865394560638e+00 -5.922365561528551009e-02 8.354090453910215430e+00 -2.091690735457328934e-02 3.502455014110210207e+00 -2.221100487361418394e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.903942057242700159e+00 -5.866746632079011120e-02 8.358122438362860507e+00 -2.089674522565334799e-02 3.500234810917853601e+00 -2.219303252849287936e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.908680822622656592e+00 -5.811200804918702917e-02 8.362122464086375828e+00 -2.087664003183441544e-02 3.498016412902654526e+00 -2.217490123821264439e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.913377102743359259e+00 -5.755727892044926186e-02 8.366090778645078885e+00 -2.085659252182968035e-02 3.495799835986807658e+00 -2.215661044916053188e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.918030839640151086e+00 -5.700327705924016636e-02 8.370027629374860112e+00 -2.083660344573754625e-02 3.493585096147881597e+00 -2.213815960744565381e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.922641976173436795e+00 -5.645000059489720806e-02 8.373933263379178982e+00 -2.081667355512087370e-02 3.491372209418853956e+00 -2.211954815877229322e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.927210456027305341e+00 -5.589744766141716698e-02 8.377807927525045883e+00 -2.079680360308639245e-02 3.489161191888157099e+00 -2.210077554831322080e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.931736223708121258e+00 -5.534561639744286360e-02 8.381651868439012887e+00 -2.077699434436431139e-02 3.486952059699737205e+00 -2.208184122058316073e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.936219224543092920e+00 -5.479450494625140444e-02 8.385465332503160951e+00 -2.075724653538816439e-02 3.484744829053128434e+00 -2.206274461931244033e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.940659404678810596e+00 -5.424411145574396798e-02 8.389248565851096018e+00 -2.073756093437485390e-02 3.482539516203535523e+00 -2.204348518732077503e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.945056711079754308e+00 -5.369443407843717264e-02 8.393001814363936219e+00 -2.071793830140495132e-02 3.480336137461932378e+00 -2.202406236639119913e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.949411091526782158e+00 -5.314547097145603388e-02 8.396725323666311525e+00 -2.069837939850324715e-02 3.478134709195171315e+00 -2.200447559714412832e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.953722494615582228e+00 -5.259722029652855874e-02 8.400419339122361606e+00 -2.067888498971955785e-02 3.475935247826106078e+00 -2.198472431891154016e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.957990869755104946e+00 -5.204968021998201966e-02 8.404084105831731932e+00 -2.065945584120983114e-02 3.473737769833727285e+00 -2.196480796961126220e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.962216167165964364e+00 -5.150284891274088672e-02 8.407719868625584070e+00 -2.064009272131752531e-02 3.471542291753309417e+00 -2.194472598562135709e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.966398337878813685e+00 -5.095672455032654313e-02 8.411326872062595328e+00 -2.062079640065531128e-02 3.469348830176571585e+00 -2.192447780165461199e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.970537333732695018e+00 -5.041130531285874933e-02 8.414905360424972613e+00 -2.060156765218707289e-02 3.467157401751849832e+00 -2.190406285063308672e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.974633107373360730e+00 -4.986658938505893202e-02 8.418455577714468063e+00 -2.058240725131026821e-02 3.464968023184282764e+00 -2.188348056356274537e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.978685612251569914e+00 -4.932257495625534671e-02 8.421977767648396451e+00 -2.056331597593861332e-02 3.462780711236009612e+00 -2.186273036940814679e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.982694802621359997e+00 -4.877926022039014847e-02 8.425472173655656150e+00 -2.054429460658514089e-02 3.460595482726380290e+00 -2.184181169496719407e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.986660633538289922e+00 -4.823664337602844021e-02 8.428939038872758971e+00 -2.052534392644562306e-02 3.458412354532178323e+00 -2.182072396474590142e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.990583060857657571e+00 -4.769472262636936105e-02 8.432378606139858235e+00 -2.050646472148237934e-02 3.456231343587856664e+00 -2.179946660083322690e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.994462041232694993e+00 -4.715349617925922859e-02 8.435791117996792821e+00 -2.048765778050849751e-02 3.454052466885785488e+00 -2.177803902277589479e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
4.998297532112735198e+00 -4.661296224720686693e-02 8.439176816679122339e+00 -2.046892389527244990e-02 3.451875741476512882e+00 -2.175644064745325609e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.002089491741353200e+00 -4.607311904740115510e-02 8.442535944114180069e+00 -2.045026386054315734e-02 3.449701184469036619e+00 -2.173467088895213867e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.005837879154485748e+00 -4.553396480173086541e-02 8.445868741917124112e+00 -2.043167847419546934e-02 3.447528813031091488e+00 -2.171272915844169732e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.009542654178524401e+00 -4.499549773680690257e-02 8.449175451387002767e+00 -2.041316853729611969e-02 3.445358644389446390e+00 -2.169061486404825004e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.013203777428383745e+00 -4.445771608398697838e-02 8.452456313502814567e+00 -2.039473485419013993e-02 3.443190695830214754e+00 -2.166832741073007607e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.016821210305545620e+00 -4.392061807940288859e-02 8.455711568919584309e+00 -2.037637823258776210e-02 3.441024984699177836e+00 -2.164586620015219315e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.020394914996082036e+00 -4.338420196399041945e-02 8.458941457964440858e+00 -2.035809948365180366e-02 3.438861528402120005e+00 -2.162323063056108274e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.023924854468649670e+00 -4.284846598352203689e-02 8.462146220632709159e+00 -2.033989942208558332e-02 3.436700344405177798e+00 -2.160042009665935972e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.027410992472468365e+00 -4.231340838864244142e-02 8.465326096583995152e+00 -2.032177886622133986e-02 3.434541450235199189e+00 -2.157743398948037267e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.030853293535269444e+00 -4.177902743490713444e-02 8.468481325138295546e+00 -2.030373863810920956e-02 3.432384863480117954e+00 -2.155427169626274175e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.034251722961225362e+00 -4.124532138282412108e-02 8.471612145272100491e+00 -2.028577956360674492e-02 3.430230601789339140e+00 -2.153093260032479944e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.037606246828857159e+00 -4.071228849789886028e-02 8.474718795614512246e+00 -2.026790247246900920e-02 3.428078682874136529e+00 -2.150741608093893406e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.040916831988918823e+00 -4.017992705068266363e-02 8.477801514443370934e+00 -2.025010819843923657e-02 3.425929124508064749e+00 -2.148372151320583623e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.044183446062262988e+00 -3.964823531682464680e-02 8.480860539681385646e+00 -2.023239757934012367e-02 3.423781944527382048e+00 -2.145984826792861691e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.047406057437680893e+00 -3.911721157712745589e-02 8.483896108892272636e+00 -2.021477145716570403e-02 3.421637160831486391e+00 -2.143579571148681098e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.050584635269727229e+00 -3.858685411760692102e-02 8.486908459276913064e+00 -2.019723067817385392e-02 3.419494791383363985e+00 -2.141156320571022814e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.053719149476520123e+00 -3.805716122955580399e-02 8.489897827669501851e+00 -2.017977609297946784e-02 3.417354854210051585e+00 -2.138715010775266503e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.056809570737525128e+00 -3.752813120961195209e-02 8.492864450533719634e+00 -2.016240855664826193e-02 3.415217367403108994e+00 -2.136255576996545433e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.059855870491317908e+00 -3.699976235983094830e-02 8.495808563958910042e+00 -2.014512892879127132e-02 3.413082349119106684e+00 -2.133777953977084724e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.062858020933329151e+00 -3.647205298776361182e-02 8.498730403656264087e+00 -2.012793807366002746e-02 3.410949817580124055e+00 -2.131282075953520871e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.065815995013570827e+00 -3.594500140653853620e-02 8.501630204955011649e+00 -2.011083686024245712e-02 3.408819791074262806e+00 -2.128767876644201834e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.068729766434348250e+00 -3.541860593494997045e-02 8.504508202798632510e+00 -2.009382616235948563e-02 3.406692287956169629e+00 -2.126235289236468387e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.071599309647948139e+00 -3.489286489755134835e-02 8.507364631741065608e+00 -2.007690685876239653e-02 3.404567326647575776e+00 -2.123684246373912232e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.074424599854316931e+00 -3.436777662475472978e-02 8.510199725942936055e+00 -2.006007983323094407e-02 3.402444925637845508e+00 -2.121114680143612596e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.077205612998723971e+00 -3.384333945293657026e-02 8.513013719167791038e+00 -2.004334597467222895e-02 3.400325103484539646e+00 -2.118526522063349585e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.079942325769402522e+00 -3.331955172455011716e-02 8.515806844778339268e+00 -2.002670617722037555e-02 3.398207878813991112e+00 -2.115919703068791860e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.082634715595184538e+00 -3.279641178824486275e-02 8.518579335732709978e+00 -2.001016134033701058e-02 3.396093270321893787e+00 -2.113294153500659689e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.085282760643118571e+00 -3.227391799899340802e-02 8.521331424580720793e+00 -1.999371236891256745e-02 3.393981296773903811e+00 -2.110649803091860233e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.087886439816076134e+00 -3.175206871822625759e-02 8.524063343460150932e+00 -1.997736017336741027e-02 3.391871977006252870e+00 -2.107986580956730180e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.090445732750344732e+00 -3.123086231397443138e-02 8.526775324093028630e+00 -1.996110566974836423e-02 3.389765329926367698e+00 -2.105304415591264383e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.092960619813212908e+00 -3.071029716102072205e-02 8.529467597781929200e+00 -1.994494977983597706e-02 3.387661374513495360e+00 -2.102603234852621142e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.095431082100544629e+00 -3.019037164106092713e-02 8.532140395406285549e+00 -1.992889343125187757e-02 3.385560129819354280e+00 -2.099882965940568988e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.097857101434343896e+00 -2.967108414287519813e-02 8.534793947418709337e+00 -1.991293755756440645e-02 3.383461614968796383e+00 -2.097143535384492913e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.100238660360311371e+00 -2.915243306251000255e-02 8.537428483841321025e+00 -1.989708309839514910e-02 3.381365849160485215e+00 -2.094384869030425575e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.102575742145399218e+00 -2.863441680347137558e-02 8.540044234262095912e+00 -1.988133099952641911e-02 3.379272851667585176e+00 -2.091606892028046588e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.104868330775355290e+00 -2.811703377693015177e-02 8.542641427831219048e+00 -1.986568221300969231e-02 3.377182641838465393e+00 -2.088809528817649544e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.107116410952264651e+00 -2.760028240193992261e-02 8.545220293257454358e+00 -1.985013769727504360e-02 3.375095239097413824e+00 -2.085992703117072258e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.109319968092092878e+00 -2.708416110566855273e-02 8.547781058804524434e+00 -1.983469841724157939e-02 3.373010662945367333e+00 -2.083156337908596833e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.111478988322222250e+00 -2.656866832364406308e-02 8.550323952287497420e+00 -1.981936534442889017e-02 3.370928932960654656e+00 -2.080300355425810863e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.113593458478994158e+00 -2.605380250001580744e-02 8.552849201069198770e+00 -1.980413945706954726e-02 3.368850068799750019e+00 -2.077424677140435327e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.115663366105248855e+00 -2.553956208783191364e-02 8.555357032056624789e+00 -1.978902174022265786e-02 3.366774090198042302e+00 -2.074529223749114679e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.117688699447874079e+00 -2.502594554933398538e-02 8.557847671697370373e+00 -1.977401318588850598e-02 3.364701016970617520e+00 -2.071613915160172223e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.119669447455354572e+00 -2.451295135627013996e-02 8.560321345976072749e+00 -1.975911479312428970e-02 3.362630869013052415e+00 -2.068678670480325957e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.121605599775334028e+00 -2.400057799022753402e-02 8.562778280410869414e+00 -1.974432756816097215e-02 3.360563666302223140e+00 -2.065723408001369360e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.123497146752184150e+00 -2.348882394298556012e-02 8.565218700049861411e+00 -1.972965252452128088e-02 3.358499428897127714e+00 -2.062748045186812984e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.125344079424587029e+00 -2.297768771689098419e-02 8.567642829467596144e+00 -1.971509068313885907e-02 3.356438176939720464e+00 -2.059752498658490305e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.127146389523130843e+00 -2.246716782525633171e-02 8.570050892761564398e+00 -1.970064307247859983e-02 3.354379930655759345e+00 -2.056736684183124372e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.128904069467924209e+00 -2.195726279278290352e-02 8.572443113548704474e+00 -1.968631072865817400e-02 3.352324710355669701e+00 -2.053700516658858027e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.130617112366230081e+00 -2.144797115600987139e-02 8.574819714961925854e+00 -1.967209469557077220e-02 3.350272536435418669e+00 -2.050643910101746653e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.132285512010119177e+00 -2.093929146379087947e-02 8.577180919646641755e+00 -1.965799602500672982e-02 3.348223429377402471e+00 -2.047566777637120986e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.133909262874151835e+00 -2.043122227779837694e-02 8.579526949757321219e+00 -1.964401577675920982e-02 3.346177409751326159e+00 -2.044469031525711702e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.135488360113089179e+00 -1.992376217305762490e-02 8.581858026954044760e+00 -1.963015501875937582e-02 3.344134498215078466e+00 -2.041350583130072116e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.137022799559631814e+00 -1.941690973851482177e-02 8.584174372399079544e+00 -1.961641482721364002e-02 3.342094715515649739e+00 -2.038211342880684451e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.138512577722194941e+00 -1.891066357763954847e-02 8.586476206753474116e+00 -1.960279628673275779e-02 3.340058082490072522e+00 -2.035051220262049446e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.139957691782723437e+00 -1.840502230906283440e-02 8.588763750173656675e+00 -1.958930049046209848e-02 3.338024620066372794e+00 -2.031870123799084035e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.141358139594548682e+00 -1.789998456725244366e-02 8.591037222308056442e+00 -1.957592854019653966e-02 3.335994349264537639e+00 -2.028667961043655737e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.142713919680292456e+00 -1.739554900322763664e-02 8.593296842293721483e+00 -1.956268154630869116e-02 3.333967291197493132e+00 -2.025444638562930513e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.144025031229824130e+00 -1.689171428531500291e-02 8.595542828752943620e+00 -1.954956062795075444e-02 3.331943467072096432e+00 -2.022200061925051584e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.145291474098269369e+00 -1.638847909994532379e-02 8.597775399789913564e+00 -1.953656691332061185e-02 3.329922898190142533e+00 -2.018934135684172931e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.146513248804075680e+00 -1.588584215249341097e-02 8.599994772987390235e+00 -1.952370153980209980e-02 3.327905605949385226e+00 -2.015646763366710573e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.147690356527142796e+00 -1.538380216816250499e-02 8.602201165403386085e+00 -1.951096565410308931e-02 3.325891611844571383e+00 -2.012337847457611878e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.148822799107019677e+00 -1.488235789291425179e-02 8.604394793567870181e+00 -1.949836041239499940e-02 3.323880937468489005e+00 -2.009007289386608927e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.149910579041175218e+00 -1.438150809444508141e-02 8.606575873479476613e+00 -1.948588698045378154e-02 3.321873604513030376e+00 -2.005654989514460765e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.150953699483345360e+00 -1.388125156320932016e-02 8.608744620602235997e+00 -1.947354653379484990e-02 3.319869634770262756e+00 -2.002280847134674593e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.151952164241961896e+00 -1.338158711348659026e-02 8.610901249862305207e+00 -1.946134025778298304e-02 3.317869050133468001e+00 -1.998884760528136725e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.152905977778671875e+00 -1.288251358449533403e-02 8.613045975644725516e+00 -1.944926934780106392e-02 3.315871872598179504e+00 -1.995466626897310011e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.153815145206944059e+00 -1.238402984155571006e-02 8.615179011790177199e+00 -1.943733500940906037e-02 3.313878124263284874e+00 -1.992026342326566613e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.154679672290773063e+00 -1.188613477729794261e-02 8.617300571591762548e+00 -1.942553845849223290e-02 3.311887827332153478e+00 -1.988563801768478481e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.155499565443485643e+00 -1.138882731291388992e-02 8.619410867791788888e+00 -1.941388092141084834e-02 3.309901004113772860e+00 -1.985078899030202557e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.156274831726650909e+00 -1.089210639944931773e-02 8.621510112578569363e+00 -1.940236363515143378e-02 3.307917677023901604e+00 -1.981571526759881574e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.157005478849100655e+00 -1.039597101913364643e-02 8.623598517583229039e+00 -1.939098784747955717e-02 3.305937868586236394e+00 -1.978041576433058751e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.157691515166061613e+00 -9.900420186743110612e-03 8.625676293876521683e+00 -1.937975481709419343e-02 3.303961601433589301e+00 -1.974488938339115374e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.158332949678405832e+00 -9.405452950992413200e-03 8.627743651965658955e+00 -1.936866581378363789e-02 3.301988898309081932e+00 -1.970913501567728848e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.158929792032017403e+00 -8.911068395949019519e-03 8.629800801791137843e+00 -1.935772211858285616e-02 3.300019782067352025e+00 -1.967315153995677704e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.159482052517283535e+00 -8.417265642462517378e-03 8.631847952723582296e+00 -1.934692502391069727e-02 3.298054275675759150e+00 -1.963693782318267148e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.159989742068705532e+00 -7.924043849597151717e-03 8.633885313560583086e+00 -1.933627583369048469e-02 3.296092402215522021e+00 -1.960049272114250743e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.160452872264633228e+00 -7.431402216064948198e-03 8.635913092523534118e+00 -1.932577586355689950e-02 3.294134184882886451e+00 -1.956381507735058950e-02 2.207622563029596752e-01 9.207906186666271253e+00 -8.242394971676382909e+00 2.930242797437099700e+00
5.160871455327121105e+00 -6.939339981652355854e-03 8.637931497254482949e+00 -1.931542644102835285e-02 3.292179646990376796e+00 -1.952690372272882641e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.161245518990107861e+00 -6.448150715335920422e-03 8.639940734875937167e+00 -1.930518595551223085e-02 3.290228813313987200e+00 -1.948973063889161347e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.161575091635763890e+00 -5.957539606633596198e-03 8.641941011864529898e+00 -1.929509893578357227e-02 3.288281708715742102e+00 -1.945232195966456121e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.161860187423927826e+00 -5.467506021850100303e-03 8.643932534014551194e+00 -1.928516674171319029e-02 3.286338356815448059e+00 -1.941467647752936204e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.162100821158279729e+00 -4.978049373701461285e-03 8.645915506527723338e+00 -1.927539074572238650e-02 3.284398781354317176e+00 -1.937679297187693689e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.162297008286751421e+00 -4.489169122515230918e-03 8.647890134010037144e+00 -1.926577233295372060e-02 3.282463006196281619e+00 -1.933867020888550489e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.162448764902036302e+00 -4.000864777347193368e-03 8.649856620468581170e+00 -1.925631290140993046e-02 3.280531055329301005e+00 -1.930030694208155137e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.162556107742186207e+00 -3.513135896996754780e-03 8.651815169308346043e+00 -1.924701386188169480e-02 3.278602952866566334e+00 -1.926170191316708968e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.162619054191289969e+00 -3.025982090919924344e-03 8.653765983328977285e+00 -1.923787663767840758e-02 3.276678723047753206e+00 -1.922285385059872148e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.162637622280217720e+00 -2.539403020028117158e-03 8.655709264721501484e+00 -1.922890266533406819e-02 3.274758390240370964e+00 -1.918376146920677469e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.162611830687414027e+00 -2.053398397355433828e-03 8.657645215065087996e+00 -1.922009339493249008e-02 3.272841978941134045e+00 -1.914442347005291048e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.162541698739729235e+00 -1.567967988586843652e-03 8.659574035323782226e+00 -1.921145029028719850e-02 3.270929513777343534e+00 -1.910483854030172249e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.162427246413275661e+00 -1.083111612439604556e-03 8.661495925843221144e+00 -1.920297482912306300e-02 3.269021019508285164e+00 -1.906500535309194055e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.162268494334296243e+00 -5.988291408917983862e-04 8.663411086347309720e+00 -1.919466850325649010e-02 3.267116521026637077e+00 -1.902492256747399801e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.162065463780029617e+00 -1.151204992499068464e-04 8.665319715934879596e+00 -1.918653281870751418e-02 3.265216043359825182e+00 -1.898458882976592974e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.161818105015465008e+00 3.680789048191955158e-04 8.667222583414785575e+00 -1.919289152754060160e-02 3.263319431844003748e+00 -1.894841201898436051e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.161526293772282337e+00 8.508973565066145755e-04 8.669120999363171265e+00 -1.920180763086651657e-02 3.261426402925872825e+00 -1.891195736198863706e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.161190047764415922e+00 1.333328741479659300e-03 8.671015107226656582e+00 -1.921037254836214375e-02 3.259537081990706131e+00 -1.887425414667551204e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.160809385627978862e+00 1.815364591736111366e-03 8.672905050437766050e+00 -1.921859236812535274e-02 3.257651593352233643e+00 -1.883531327482547424e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.160384326903918684e+00 2.296996661117038652e-03 8.674790972376905884e+00 -1.922647309724750606e-02 3.255770060216193862e+00 -1.879514600364142266e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.159914892022179345e+00 2.778216924192107411e-03 8.676673016334492061e+00 -1.923402066113686151e-02 3.253892604645054920e+00 -1.875376393944745007e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.159401102285753105e+00 3.259017574232347340e-03 8.678551325473600642e+00 -1.924124090381986937e-02 3.252019347523827708e+00 -1.871117902248689568e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.158842979854699529e+00 3.739391020294582750e-03 8.680426042793214947e+00 -1.924813958872688413e-02 3.250150408527391566e+00 -1.866740351285705452e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.158240547730224002e+00 4.219329883485068051e-03 8.682297311092119330e+00 -1.925472239929554991e-02 3.248285906089215302e+00 -1.862244997640177466e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.157593829738904567e+00 4.698826992474651638e-03 8.684165272933379143e+00 -1.926099493897089066e-02 3.246425957371359416e+00 -1.857633127366586576e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.156902850517112391e+00 5.177875378357148749e-03 8.686030070609596976e+00 -1.926696273525037306e-02 3.244570678235773276e+00 -1.852906054249182574e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.156167635495678248e+00 5.656468268903993256e-03 8.687891846109179639e+00 -1.927263124304547451e-02 3.242720183217670638e+00 -1.848065117656305309e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.155388210884877864e+00 6.134599082310976739e-03 8.689750741083505758e+00 -1.927800584779660112e-02 3.240874585500880922e+00 -1.843111680695691881e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.154564603659776978e+00 6.612261420552855914e-03 8.691606896815029515e+00 -1.928309186866809105e-02 3.239033996894874701e+00 -1.838047128769190047e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.153696841545983176e+00 7.089449062455945201e-03 8.693460454186316966e+00 -1.928789456215207129e-02 3.237198527813291093e+00 -1.832872867710421891e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.152784953005827617e+00 7.566155956540612966e-03 8.695311553650087788e+00 -1.929241912613860813e-02 3.235368287254775321e+00 -1.827590321318348782e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.151828967224994393e+00 8.042376213734641482e-03 8.697160335200264214e+00 -1.929667070385026814e-02 3.233543382786019382e+00 -1.822200929421348425e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.150828914099625067e+00 8.518104100079750343e-03 8.699006938344000517e+00 -1.930065438751549234e-02 3.231723920526405003e+00 -1.816706146587314732e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.149784824223885948e+00 8.993334029511882918e-03 8.700851502074703703e+00 -1.930437522238079642e-02 3.229910005134253748e+00 -1.811107439918980752e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.148696728878017659e+00 9.468060556736100294e-03 8.702694164845954816e+00 -1.930783820858621158e-02 3.228101739795495195e+00 -1.805406286785577949e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.147564660016858085e+00 9.942278370284376651e-03 8.704535064546220724e+00 -1.931104830467903280e-02 3.226299226214217164e+00 -1.799604173344277261e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.146388650258796993e+00 1.041598228586950239e-02 8.706374338474661911e+00 -1.931401043327254929e-02 3.224502564604399879e+00 -1.793702593295113529e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.145168732875147199e+00 1.088916724003125176e-02 8.708212123317981224e+00 -1.931672948501810677e-02 3.222711853683595695e+00 -1.787703045443020389e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.143904941779913642e+00 1.136182828409388300e-02 8.710048555128192760e+00 -1.931921032189768545e-02 3.220927190668697371e+00 -1.781607032143783451e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.142597311519939929e+00 1.183396057851943649e-02 8.711883769301227431e+00 -1.932145777989174168e-02 3.219148671272706874e+00 -1.775416058631146959e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.141245877265405717e+00 1.230555938765469891e-02 8.713717900556375184e+00 -1.932347667211536252e-02 3.217376389702803152e+00 -1.769131630938435354e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.139850674800628738e+00 1.277662007483742167e-02 8.715551082916549674e+00 -1.932527179150861363e-02 3.215610438660439385e+00 -1.762755254355461570e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.138411740515159032e+00 1.324713809792923969e-02 8.717383449689288355e+00 -1.932684791229285354e-02 3.213850909342245377e+00 -1.756288433146529007e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.136929111395134306e+00 1.371710900525465772e-02 8.719215133448265931e+00 -1.932820978871039458e-02 3.212097891441767050e+00 -1.749732668855821099e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.135402825014865336e+00 1.418652843188289263e-02 8.721046266015376247e+00 -1.932936215874138039e-02 3.210351473153008506e+00 -1.743089458956194326e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.133832919528590111e+00 1.465539209633263083e-02 8.722876978443714791e+00 -1.933030974713604785e-02 3.208611741174475895e+00 -1.736360296899667685e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.132219433662376318e+00 1.512369579765793400e-02 8.724707401001262852e+00 -1.933105726709388739e-02 3.206878780713882993e+00 -1.729546670490919938e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.130562406706151712e+00 1.559143541283890093e-02 8.726537663155173874e+00 -1.933160942135084964e-02 3.205152675494411074e+00 -1.722650061054762163e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.128861878505839300e+00 1.605860689453795717e-02 8.728367893556603363e+00 -1.933197090254097292e-02 3.203433507760957699e+00 -1.715671943679096187e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.127117889455562683e+00 1.652520626915070234e-02 8.730198220026061051e+00 -1.933214639429050447e-02 3.201721358287182184e+00 -1.708613785535487845e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.125330480489911800e+00 1.699122963510808770e-02 8.732028769539232016e+00 -1.933214056933607594e-02 3.200016306383580034e+00 -1.701477045944997657e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.123499693076254857e+00 1.745667316146244652e-02 8.733859668212872407e+00 -1.933195808644350491e-02 3.198318429905190108e+00 -1.694263176210012226e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.121625569207060025e+00 1.792153308667433081e-02 8.735691041291300252e+00 -1.933160359518128549e-02 3.196627805260441324e+00 -1.686973618260478869e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.119708151392188711e+00 1.838580571763899496e-02 8.737523013133577265e+00 -1.933108173598574106e-02 3.194944507420110380e+00 -1.679609805509562140e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.117747482651171964e+00 1.884948742891551232e-02 8.739355707201108103e+00 -1.933039714038432139e-02 3.193268609926330548e+00 -1.672173161577978837e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.115743606505446905e+00 1.931257466208584697e-02 8.741189246045651728e+00 -1.932955443042971844e-02 3.191600184902525061e+00 -1.664665100499420833e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.113696566970551416e+00 1.977506392530496010e-02 8.743023751297673840e+00 -1.932855821792339029e-02 3.189939303062716114e+00 -1.657087026759480192e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.111606408548270863e+00 2.023695179292776813e-02 8.744859343654905359e+00 -1.932741310008254457e-02 3.188286033721736690e+00 -1.649440334423854862e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.109473176218740420e+00 2.069823490525544984e-02 8.746696142870851176e+00 -1.932612365785819214e-02 3.186640444805005856e+00 -1.641726408151023692e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.107296915432459450e+00 2.115890996837809304e-02 8.748534267743973913e+00 -1.932469446019713724e-02 3.185002602858648668e+00 -1.633946621821830147e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.105077672102221520e+00 2.161897375409969901e-02 8.750373836107396386e+00 -1.932313006288479199e-02 3.183372573059784383e+00 -1.626102339700565697e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.102815492594969804e+00 2.207842309994371977e-02 8.752214964818911369e+00 -1.932143500819057461e-02 3.181750419226508253e+00 -1.618194915362015929e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.100510423723569886e+00 2.253725490918159421e-02 8.754057769751307561e+00 -1.931961382339227040e-02 3.180136203828385799e+00 -1.610225692544518805e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.098162512738509733e+00 2.299546615092203788e-02 8.755902365782763042e+00 -1.931767101553438781e-02 3.178529987996315587e+00 -1.602196004587823353e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.095771807319536606e+00 2.345305386017413132e-02 8.757748866787128605e+00 -1.931561106941284342e-02 3.176931831532951112e+00 -1.594107174925958603e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.093338355567198050e+00 2.391001513798179240e-02 8.759597385624815047e+00 -1.931343845194493161e-02 3.175341792922462769e+00 -1.585960516770192064e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.090862205994292289e+00 2.436634715152738093e-02 8.761448034134270202e+00 -1.931115761178349433e-02 3.173759929341267494e+00 -1.577757332540751997e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.088343407517245787e+00 2.482204713423703107e-02 8.763300923123711783e+00 -1.930877297843877974e-02 3.172186296668724204e+00 -1.569498913747452082e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.085782009447424201e+00 2.527711238584149853e-02 8.765156162363135550e+00 -1.930628895988026339e-02 3.170620949498498931e+00 -1.561186540245056674e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.083178061482389154e+00 2.573154027238426858e-02 8.767013860576096107e+00 -1.930370993536115534e-02 3.169063941150211949e+00 -1.552821480274933601e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.080531613697099935e+00 2.618532822621209150e-02 8.768874125431722177e+00 -1.930104026034147602e-02 3.167515323681064032e+00 -1.544404990428083040e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.077842716535043266e+00 2.663847374596976098e-02 8.770737063537499267e+00 -1.929828426781052264e-02 3.165975147897490238e+00 -1.535938315648318307e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.075111420799309769e+00 2.709097439657423903e-02 8.772602780432375624e+00 -1.929544626743230629e-02 3.164443463366793718e+00 -1.527422689261557012e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.072337777643631362e+00 2.754282780916087608e-02 8.774471380580068924e+00 -1.929253054284266536e-02 3.162920318428742661e+00 -1.518859333027345986e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.069521838563386673e+00 2.799403168097729100e-02 8.776342967362104730e+00 -1.928954134365484102e-02 3.161405760207080196e+00 -1.510249457246356890e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.066663655386574483e+00 2.844458377524428441e-02 8.778217643071005938e+00 -1.928648289088753104e-02 3.159899834620985004e+00 -1.501594260739873288e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.063763280264748090e+00 2.889448192101274140e-02 8.780095508904322443e+00 -1.928335937886210480e-02 3.158402586396550582e+00 -1.492894930864851685e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.060820765663919474e+00 2.934372401299198407e-02 8.781976664958978773e+00 -1.928017497435809829e-02 3.156914059078228085e+00 -1.484152643557289791e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.057836164355454578e+00 2.979230801133803119e-02 8.783861210225692773e+00 -1.927693381106238002e-02 3.155434295040209225e+00 -1.475368563423101395e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.054809529406964153e+00 3.024023194138008436e-02 8.785749242582975072e+00 -1.927363998469063672e-02 3.153963335497700360e+00 -1.466543843824587648e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.051740914173181274e+00 3.068749389333109978e-02 8.787640858791725407e+00 -1.927029756043911052e-02 3.152501220518184599e+00 -1.457679626846640833e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.048630372286834422e+00 3.113409202198641826e-02 8.789536154490532383e+00 -1.926691057320505454e-02 3.151047989032684793e+00 -1.448777043333038771e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.045477957649523226e+00 3.158002454638834944e-02 8.791435224191159747e+00 -1.926348302457930872e-02 3.149603678846975896e+00 -1.439837212954495245e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.042283724422611080e+00 3.202528974943091855e-02 8.793338161273618780e+00 -1.926001887376898800e-02 3.148168326652689863e+00 -1.430861244337153053e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.039047727018134637e+00 3.246988597743165339e-02 8.795245057981396997e+00 -1.925652204475929857e-02 3.146741968038366366e+00 -1.421850235032724730e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.035770020089727517e+00 3.291381163970387436e-02 8.797156005417622993e+00 -1.925299642883062518e-02 3.145324637500526599e+00 -1.412805271532448226e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.032450658523570652e+00 3.335706520810113179e-02 8.799071093541488864e+00 -1.924944588179805516e-02 3.143916368454708454e+00 -1.403727429332176160e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.029089697429374617e+00 3.379964521650464376e-02 8.800990411164212546e+00 -1.924587421407771004e-02 3.142517193246389340e+00 -1.394617773068370335e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.025687192131397474e+00 3.424155026027839166e-02 8.802914045945090749e+00 -1.924228519815524008e-02 3.141127143161852153e+00 -1.385477356484269770e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.022243198159503486e+00 3.468277899573132816e-02 8.804842084388537771e+00 -1.923868257183132882e-02 3.139746248439084120e+00 -1.376307222435415971e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.018757771240266230e+00 3.512333013955359212e-02 8.806774611841333922e+00 -1.923507003341883709e-02 3.138374538278631221e+00 -1.367108402973326448e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.015230967288116126e+00 3.556320246819422853e-02 8.808711712489232681e+00 -1.923145123331086379e-02 3.137012040854330053e+00 -1.357881919465771074e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.011662842396548356e+00 3.600239481722641854e-02 8.810653469354019052e+00 -1.922782978395660980e-02 3.135658783324018817e+00 -1.348628782536722727e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.008053452829384966e+00 3.644090608072078630e-02 8.812599964291486287e+00 -1.922420926109401351e-02 3.134314791840277170e+00 -1.339349992089900257e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.004402855012100026e+00 3.687873521058079168e-02 8.814551277989181699e+00 -1.922059319339459310e-02 3.132980091561086589e+00 -1.330046537445836105e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
5.000711105523202527e+00 3.731588121583135492e-02 8.816507489963676392e+00 -1.921698506382939556e-02 3.131654706660379706e+00 -1.320719397365679310e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
4.996978261085696538e+00 3.775234316192344758e-02 8.818468678558840423e+00 -1.921338831792683902e-02 3.130338660338631840e+00 -1.311369540005981847e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
4.993204378558616874e+00 3.818812017002951031e-02 8.820434920944528301e+00 -1.920980635806968442e-02 3.129031974833433871e+00 -1.301997923009093339e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
4.989389514928626035e+00 3.862321141628500404e-02 8.822406293114475773e+00 -1.920624253520398020e-02 3.127734671429929669e+00 -1.292605493620514225e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
4.985533727301698192e+00 3.905761613103128638e-02 8.824382869884770386e+00 -1.920270016066999083e-02 3.126446770471253522e+00 -1.283193188609169262e-02 2.207847612646632041e-01 9.204273424143160298e+00 -8.238601795732510169e+00 2.932483000381526761e+00
4.981637083368287477e+00 3.949108897965407372e-02 8.826364775356447367e+00 -1.920045067206887709e-02 3.125168427099869195e+00 -1.273423492080985944e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.977700269367375974e+00 3.991162637461927870e-02 8.828352071924390643e+00 -1.919649696978811826e-02 3.123899936312997561e+00 -1.263557126078880197e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.973723950823514706e+00 4.033146079295018421e-02 8.830344717681665401e+00 -1.919258123951289238e-02 3.122641314622445208e+00 -1.253685435432763152e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.969708185663417765e+00 4.075059243699174355e-02 8.832342778544019168e+00 -1.918870613555144489e-02 3.121392566946785685e+00 -1.243809230400344176e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.965653031831234188e+00 4.116901491730483309e-02 8.834346319229481992e+00 -1.918487824479869763e-02 3.120153697399957071e+00 -1.233928240890448495e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.961558552134428979e+00 4.158663769089047946e-02 8.836355406023701065e+00 -1.918115470562218108e-02 3.118924716993435542e+00 -1.224028733789702707e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.957424816748116747e+00 4.200342898436217054e-02 8.838370108146976989e+00 -1.917755730784226689e-02 3.117705647468870911e+00 -1.214106616983891794e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.953251896798126275e+00 4.241938757737302029e-02 8.840390494046955538e+00 -1.917408945236105319e-02 3.116496511016844995e+00 -1.204162727808384681e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.949039863544108186e+00 4.283451231667283893e-02 8.842416630932989463e+00 -1.917075448435610896e-02 3.115297328993376080e+00 -1.194197898036082964e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.944788788369547383e+00 4.324880211466056168e-02 8.844448584774099231e+00 -1.916755567876993541e-02 3.114108121925477146e+00 -1.184212953909799006e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.940498742771915808e+00 4.366225594793736453e-02 8.846486420296438169e+00 -1.916449624807519889e-02 3.112928909516747833e+00 -1.174208715964901971e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.936169798353015281e+00 4.407487285590738768e-02 8.848530200982022365e+00 -1.916157934406865701e-02 3.111759710653171584e+00 -1.164185998911729594e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.931802026809450012e+00 4.448665193937111767e-02 8.850579989066655884e+00 -1.915880804687654371e-02 3.110600543408910568e+00 -1.154145611650907351e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.927395499923273192e+00 4.489759235915159741e-02 8.852635845538571857e+00 -1.915618537979164870e-02 3.109451425052240481e+00 -1.144088357039689009e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.922950289552789904e+00 4.530769333473869120e-02 8.854697830137247649e+00 -1.915371429397315362e-02 3.108312372051571515e+00 -1.134015031956878486e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.918466467623502147e+00 4.571695414293977522e-02 8.856766001351900286e+00 -1.915139768005096749e-02 3.107183400081499514e+00 -1.123926427111363036e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.913944106119235933e+00 4.612537411656765507e-02 8.858840416420923347e+00 -1.914923836074549149e-02 3.106064524029009455e+00 -1.113823327037635411e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.909383277073396279e+00 4.653295264312411195e-02 8.860921131330556477e+00 -1.914723909244516256e-02 3.104955757999658505e+00 -1.103706510011146294e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.904784052560401619e+00 4.693968916352319470e-02 8.863008200814610049e+00 -1.914540256748826705e-02 3.103857115323914950e+00 -1.093576747957933186e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.900146504687251436e+00 4.734558317081220824e-02 8.865101678353489945e+00 -1.914373140765189552e-02 3.102768608563474473e+00 -1.083434806456752553e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.895470705585265314e+00 4.775063420892725757e-02 8.867201616174060774e+00 -1.914222817188081238e-02 3.101690249517704778e+00 -1.073281444603862468e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.890756727401957882e+00 4.815484187145188666e-02 8.869308065249011719e+00 -1.914089534672503562e-02 3.100622049230081778e+00 -1.063117415052295713e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.886004642293083400e+00 4.855820580040567935e-02 8.871421075296881398e+00 -1.913973535511059171e-02 3.099564017994728360e+00 -1.052943463874223343e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.881214522414810908e+00 4.896072568503904293e-02 8.873540694781686611e+00 -1.913875054705267698e-02 3.098516165362946939e+00 -1.042760330604705285e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.876386439916069904e+00 4.936240126065588596e-02 8.875666970913114184e+00 -1.913794320670244437e-02 3.097478500149840386e+00 -1.032568748128093530e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.871520466931023030e+00 4.976323230744377629e-02 8.877799949646357547e+00 -1.913731554608640723e-02 3.096451030440926289e+00 -1.022369442699166964e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.866616675571709294e+00 5.016321864933064034e-02 8.879939675682443578e+00 -1.913686970716941757e-02 3.095433763598821830e+00 -1.012163133885052996e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.861675137920810741e+00 5.056236015285051760e-02 8.882086192468248598e+00 -1.913660776203522304e-02 3.094426706269923777e+00 -1.001950534530083453e-02 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.856695926024583443e+00 5.096065672603394131e-02 8.884239542196915806e+00 -1.913653170767712700e-02 3.093429864391144868e+00 -9.917323507753199319e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.851679111885917273e+00 5.135810831731044135e-02 8.886399765808072004e+00 -1.913664347245461195e-02 3.092443243196646652e+00 -9.815092819682791347e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.846624767457547556e+00 5.175471491443127403e-02 8.888566902988218388e+00 -1.913694490704577478e-02 3.091466847224605186e+00 -9.712820207265472627e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.841532964635402614e+00 5.215047654340976280e-02 8.890740992171163981e+00 -1.913743779042338666e-02 3.090500680323990501e+00 -9.610512528578526309e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.836403775252091641e+00 5.254539326747736244e-02 8.892922070538395118e+00 -1.913812382571583592e-02 3.089544745661348735e+00 -9.508176573820907584e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.831237271070530248e+00 5.293946518605933266e-02 8.895110174019551508e+00 -1.913900463737005023e-02 3.088599045727599801e+00 -9.405819065432407047e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.826033523777701895e+00 5.333269243376694002e-02 8.897305337292857885e+00 -1.914008177525352086e-02 3.087663582344835511e+00 -9.303446657566646905e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.820792604978552554e+00 5.372507517940797866e-02 8.899507593785568105e+00 -1.914135670926394792e-02 3.086738356673118133e+00 -9.201065936517293861e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.815514586190015045e+00 5.411661362501505451e-02 8.901716975674400345e+00 -1.914283082798831984e-02 3.085823369217276735e+00 -9.098683420777348499e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.810199538835168376e+00 5.450730800489160532e-02 8.903933513885919027e+00 -1.914450544086835140e-02 3.084918619833695974e+00 -8.996305560784203376e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.804847534237523199e+00 5.489715858467689863e-02 8.906157238096936268e+00 -1.914638177421900539e-02 3.084024107737097786e+00 -8.893938739289678624e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.799458643615429843e+00 5.528616566042831443e-02 8.908388176734813868e+00 -1.914846096944892648e-02 3.083139831507306639e+00 -8.791589271543590392e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.794032938076613348e+00 5.567432955772164127e-02 8.910626356977683571e+00 -1.915074408190693342e-02 3.082265789095993025e+00 -8.689263405443370739e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.788570488612825748e+00 5.606165063077089145e-02 8.912871804754644245e+00 -1.915323208103197547e-02 3.081401977833405414e+00 -8.586967321580532206e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.783071366094625354e+00 5.644812926156691363e-02 8.915124544745902213e+00 -1.915592584645757490e-02 3.080548394435075554e+00 -8.484707133707114143e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.777535641266262623e+00 5.683376585903338052e-02 8.917384600382705528e+00 -1.915882616650928238e-02 3.079705035008490910e+00 -8.382488888997221763e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.771963384740684155e+00 5.721856085820273968e-02 8.919651993847242721e+00 -1.916193373634845001e-02 3.078871895059739128e+00 -8.280318568366348830e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.766354666994643274e+00 5.760251471941046225e-02 8.921926746072344372e+00 -1.916524915564899595e-02 3.078048969500112531e+00 -8.178202086863357520e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.760709558363924288e+00 5.798562792750908829e-02 8.924208876741072771e+00 -1.916877292668229746e-02 3.077236252652677084e+00 -8.076145294046882181e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.755028129038665341e+00 5.836790099110214514e-02 8.926498404286164146e+00 -1.917250545200344797e-02 3.076433738258798734e+00 -7.974153974424880512e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.749310449058790518e+00 5.874933444179751552e-02 8.928795345889282586e+00 -1.917644703132136141e-02 3.075641419484622663e+00 -7.872233847999600409e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.743556588309529864e+00 5.912992883348036632e-02 8.931099717480030620e+00 -1.918059785878624066e-02 3.074859288927496603e+00 -7.770390570797810342e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.737766616517040674e+00 5.950968474160645005e-02 8.933411533734753718e+00 -1.918495802006190895e-02 3.074087338622341292e+00 -7.668629735447098777e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.731940603244115806e+00 5.988860276251585513e-02 8.935730808075096121e+00 -1.918952748916845016e-02 3.073325560047958316e+00 -7.566956871799901049e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.726078617885981714e+00 6.026668351276761454e-02 8.938057552666288430e+00 -1.919430612510149292e-02 3.072573944133275781e+00 -7.465377447604877245e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.720180729666176411e+00 6.064392762849535323e-02 8.940391778415147428e+00 -1.919929366823453984e-02 3.071832481263521597e+00 -7.363896869225244717e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.714247007632509145e+00 6.102033576478443910e-02 8.942733494967756158e+00 -1.920448973651091643e-02 3.071101161286325709e+00 -7.262520482403624598e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.708277520653091130e+00 6.139590859507088744e-02 8.945082710706797613e+00 -1.920989382125753639e-02 3.070379973517739725e+00 -7.161253573090253441e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.702272337412435554e+00 6.177064681056215062e-02 8.947439432748485189e+00 -1.921550528225697552e-02 3.069668906748171278e+00 -7.060101368371393335e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.696231526407622425e+00 6.214455111968052864e-02 8.949803666939089908e+00 -1.922132334356065064e-02 3.068967949248226024e+00 -6.959069037352751987e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.690155155944523813e+00 6.251762224753028285e-02 8.952175417851062633e+00 -1.922734708841453838e-02 3.068277088774458594e+00 -6.858161692155885329e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.684043294134079716e+00 6.288986093538784239e-02 8.954554688778657123e+00 -1.923357545406046559e-02 3.067596312575016970e+00 -6.757384388956529271e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.677896008888626334e+00 6.326126794021640076e-02 8.956941481733041499e+00 -1.924000722567209901e-02 3.066925607395179387e+00 -6.656742129135963422e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.671713367918258974e+00 6.363184403420484025e-02 8.959335797436827065e+00 -1.924664102900837045e-02 3.066264959482771779e+00 -6.556239860589060248e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.665495438727234045e+00 6.400159000433240652e-02 8.961737635318019812e+00 -1.925347532586871649e-02 3.065614354593464874e+00 -6.455882478788759968e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.659242288610395022e+00 6.437050665195910570e-02 8.964146993503288030e+00 -1.926050840554950974e-02 3.064973777995935400e+00 -6.355674828274260335e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.652953984649625063e+00 6.473859479244355175e-02 8.966563868810590421e+00 -1.926773837659455715e-02 3.064343214476895838e+00 -6.255621704141528343e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.646630593710301405e+00 6.510585525478748692e-02 8.968988256740937359e+00 -1.927516316066100674e-02 3.063722648345964306e+00 -6.155727853365951414e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.640272182437767512e+00 6.547228888131019497e-02 8.971420151469471804e+00 -1.928278048065686784e-02 3.063112063440389221e+00 -6.055997976714911669e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.633878817253778593e+00 6.583789652735075326e-02 8.973859545835468410e+00 -1.929058785368418030e-02 3.062511443129589228e+00 -5.956436730236185605e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.627450564352957763e+00 6.620267906100310573e-02 8.976306431331627422e+00 -1.929858257970342578e-02 3.061920770319537244e+00 -5.857048727194765457e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.620987489699203365e+00 6.656663736288070954e-02 8.978760798092064732e+00 -1.930676173021400252e-02 3.061340027456928237e+00 -5.757838540058631861e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.614489659022207313e+00 6.692977232592815795e-02 8.981222634881033784e+00 -1.931512218821863566e-02 3.060769196533327463e+00 -5.658810697463833445e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.607957137814773674e+00 6.729208485533838546e-02 8.983691929090891648e+00 -1.932366077869418150e-02 3.060208259090145155e+00 -5.559969672044529077e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.601389991331045870e+00 6.765357586856371452e-02 8.986168666750364409e+00 -1.933237432439541270e-02 3.059657196224581988e+00 -5.461319875204924228e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.594788284584994997e+00 6.801424629534659483e-02 8.988652832534949511e+00 -1.934125964847476301e-02 3.059115988595765945e+00 -5.362865657015855429e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.588152082349004957e+00 6.837409707775302103e-02 8.991144409777426461e+00 -1.935031357542961808e-02 3.058584616430881198e+00 -5.264611306280695020e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.581481449152557950e+00 6.873312917020832358e-02 8.993643380478470561e+00 -1.935953293203258180e-02 3.058063059531292094e+00 -5.166561050609095977e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.574776449281014123e+00 6.909134353953508279e-02 8.996149725317357237e+00 -1.936891454824470060e-02 3.057551297278658708e+00 -5.068719056498510907e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.568037146774488022e+00 6.944874116499277772e-02 8.998663423662772942e+00 -1.937845525811158001e-02 3.057049308641043517e+00 -4.971089429423440099e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.561263605426816525e+00 6.980532303831896157e-02 9.001184453583706002e+00 -1.938815190064241759e-02 3.056557072179007850e+00 -4.873676213932351398e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.554455888784620043e+00 7.016109016377168606e-02 9.003712791860435161e+00 -1.939800132067188293e-02 3.056074566051700359e+00 -4.776483393752221571e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.547614060146453419e+00 7.051604355817282788e-02 9.006248413995596280e+00 -1.940800036970487252e-02 3.055601768022933928e+00 -4.679514891900638483e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.540738182562045644e+00 7.087018425095220620e-02 9.008791294225325430e+00 -1.941814590674411506e-02 3.055138655467249720e+00 -4.582774570805418085e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.533828318831629289e+00 7.122351328419203320e-02 9.011341405530492565e+00 -1.942843479910063079e-02 3.054685205375970991e+00 -4.486266232431673773e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.526884531505352527e+00 7.157603171267168385e-02 9.013898719647995605e+00 -1.943886392318706219e-02 3.054241394363240936e+00 -4.389993618416288684e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.519906882882779975e+00 7.192774060391235458e-02 9.016463207082132669e+00 -1.944943016529388641e-02 3.053807198672050749e+00 -4.293960410209729343e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.512895435012474366e+00 7.227864103822151387e-02 9.019034837116036485e+00 -1.946013042234853371e-02 3.053382594180249043e+00 -4.198170229225146877e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.505850249691662590e+00 7.262873410873681157e-02 9.021613577823172747e+00 -1.947096160265743628e-02 3.052967556406538829e+00 -4.102626636994705089e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.498771388465977239e+00 7.297802092146934982e-02 9.024199396078905977e+00 -1.948192062663104199e-02 3.052562060516456732e+00 -4.007333135333078153e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.491658912629283407e+00 7.332650259534605197e-02 9.026792257572109790e+00 -1.949300442749183140e-02 3.052166081328337111e+00 -3.912293166508057189e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.484512883223580104e+00 7.367418026225085181e-02 9.029392126816839337e+00 -1.950420995196540039e-02 3.051779593319257522e+00 -3.817510113418200266e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.477333361038976278e+00 7.402105506706473104e-02 9.031998967164055259e+00 -1.951553416095464302e-02 3.051402570630965982e+00 -3.722987299777472461e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.470120406613744990e+00 7.436712816770414680e-02 9.034612740813384946e+00 -1.952697403019709038e-02 3.051034987075791349e+00 -3.628727990306800100e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.462874080234448648e+00 7.471240073515787727e-02 9.037233408824940639e+00 -1.953852655090549534e-02 3.050676816142530612e+00 -3.534735390932481919e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.455594441936138850e+00 7.505687395352207691e-02 9.039860931131165955e+00 -1.955018873039169117e-02 3.050328031002320195e+00 -3.441012648991388211e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.448281551502621944e+00 7.540054902003330561e-02 9.042495266548732147e+00 -1.956195759267384537e-02 3.049988604514483281e+00 -3.347562853442878541e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.440935468466798319e+00 7.574342714509939289e-02 9.045136372790457457e+00 -1.957383017906715386e-02 3.049658509232356707e+00 -3.254389035087369535e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.433556252111067408e+00 7.608550955232815105e-02 9.047784206477265556e+00 -1.958580354875806909e-02 3.049337717409095649e+00 -3.161494166791481170e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.426143961467798427e+00 7.642679747855352090e-02 9.050438723150168840e+00 -1.959787477936217326e-02 3.049026201003456560e+00 -3.068881163719690015e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.418698655319867719e+00 7.676729217385924731e-02 9.053099877282280161e+00 -1.961004096746575900e-02 3.048723931685554334e+00 -2.976552883572411781e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.411220392201256502e+00 7.710699490159989011e-02 9.055767622290845864e+00 -1.962229922915123895e-02 3.048430880842596391e+00 -2.884512126830443817e-03 2.214954999652026524e-01 9.050089505681814472e+00 -8.120229327147947984e+00 2.993827497586493358e+00
4.403709230397716112e+00 7.744590693841899021e-02 9.058441910549296594e+00 -1.963464670050648828e-02 3.048147019584592776e+00 -2.792761637005682519e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.396174575123844797e+00 7.759329094532448068e-02 9.061120217749827788e+00 -1.961530928140770708e-02 3.047872454137070530e+00 -2.698666406293397536e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.388625823766012068e+00 7.773999118226497529e-02 9.063800027059956577e+00 -1.959629305671582722e-02 3.047607262560655172e+00 -2.605283459824849109e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.381063022303729682e+00 7.788601382612794777e-02 9.066481300926271913e+00 -1.957759175413307032e-02 3.047351373853077749e+00 -2.512608278044993655e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.373486216218380740e+00 7.803136497687553075e-02 9.069164001321503576e+00 -1.955919921014823495e-02 3.047104717462962409e+00 -2.420636362609231151e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.365895450500592467e+00 7.817605065902313854e-02 9.071848089759004807e+00 -1.954110936842611002e-02 3.046867223287713866e+00 -2.329363236229856950e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.358290769657505059e+00 7.832007682308210483e-02 9.074533527306966718e+00 -1.952331627821727103e-02 3.046638821671419528e+00 -2.238784442527765473e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.350672217719946389e+00 7.846344934696720952e-02 9.077220274602376904e+00 -1.950581409278796807e-02 3.046419443402764493e+00 -2.148895545889268743e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.343039838249509899e+00 7.860617403736991360e-02 9.079908291864724035e+00 -1.948859706786993176e-02 3.046209019712962984e+00 -2.059692131327896161e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.335393674345536574e+00 7.874825663109821794e-02 9.082597538909439550e+00 -1.947165956012980245e-02 3.046007482273702216e+00 -1.971169804351041548e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.327733768652005431e+00 7.888970279638382599e-02 9.085287975161108420e+00 -1.945499602565798486e-02 3.045814763195099584e+00 -1.883324190831326675e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.320060163364327188e+00 7.903051813415755411e-02 9.087979559666418794e+00 -1.943860101847671301e-02 3.045630795023671844e+00 -1.796150936882548585e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.312372900236046469e+00 7.917070817929360016e-02 9.090672251106882484e+00 -1.942246918906705838e-02 3.045455510740317173e+00 -1.709645708740081685e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.304672020585456949e+00 7.931027840182355848e-02 9.093366007811315654e+00 -1.940659528291470773e-02 3.045288843758308772e+00 -1.623804192645608409e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.296957565302120585e+00 7.944923420812091686e-02 9.096060787768083244e+00 -1.939097413907427819e-02 3.045130727921300906e+00 -1.538622094736049207e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.289229574853302474e+00 7.958758094205660438e-02 9.098756548637119579e+00 -1.937560068875193720e-02 3.044981097501342937e+00 -1.454095140936568055e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.281488089290315102e+00 7.972532388612654786e-02 9.101453247761721599e+00 -1.936046995390615713e-02 3.044839887196907124e+00 -1.370219076857529016e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.273733148254776459e+00 7.986246826255169462e-02 9.104150842180120051e+00 -1.934557704586636895e-02 3.044707032130924418e+00 -1.286989667695282846e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.265964790984782873e+00 7.999901923435133455e-02 9.106849288636825079e+00 -1.933091716396931684e-02 3.044582467848830909e+00 -1.204402698136662663e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.258183056320993032e+00 8.013498190639030405e-02 9.109548543593771086e+00 -1.931648559421293015e-02 3.044466130316622721e+00 -1.122453972267069841e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.250387982712632962e+00 8.027036132640076593e-02 9.112248563241234223e+00 -1.930227770792749403e-02 3.044357955918922443e+00 -1.041139313482032820e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.242579608223415732e+00 8.040516248597916193e-02 9.114949303508552703e+00 -1.928828896046393820e-02 3.044257881457050008e+00 -9.604545644021241207e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.234757970537377680e+00 8.053939032155899014e-02 9.117650720074633952e+00 -1.927451488989904982e-02 3.044165844147106004e+00 -8.803955867911218399e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.226923106964635579e+00 8.067304971535994851e-02 9.120352768378262809e+00 -1.926095111575741939e-02 3.044081781618060756e+00 -8.009582614773036197e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.219075054447060324e+00 8.080614549631413845e-02 9.123055403628210769e+00 -1.924759333774993600e-02 3.044005631909851850e+00 -7.221384882777632640e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.211213849563876899e+00 8.093868244096978637e-02 9.125758580813151610e+00 -1.923443733452864790e-02 3.043937333471488316e+00 -6.439321859256421244e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.203339528537179959e+00 8.107066527437316317e-02 9.128462254711376289e+00 -1.922147896245781154e-02 3.043876825159163246e+00 -5.663352920001681360e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.195452127237374818e+00 8.120209867092915978e-02 9.131166379900324870e+00 -1.920871415440093127e-02 3.043824046234372194e+00 -4.893437628593991793e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.187551681188542929e+00 8.133298725524114314e-02 9.133870910765930162e+00 -1.919613891852365098e-02 3.043778936362038667e+00 -4.129535735755674418e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.179638225573729216e+00 8.146333560293048115e-02 9.136575801511774841e+00 -1.918374933711227900e-02 3.043741435608646295e+00 -3.371607178729242767e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.171711795240156562e+00 8.159314824143644451e-02 9.139281006168069155e+00 -1.917154156540780419e-02 3.043711484440375425e+00 -2.619612080679872184e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.163772424704366593e+00 8.172242965079679067e-02 9.141986478600450994e+00 -1.915951183045522949e-02 3.043689023721248166e+00 -1.873510750120914979e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.155820148157284066e+00 8.185118426440969597e-02 9.144692172518608331e+00 -1.914765642996804282e-02 3.043673994711276976e+00 -1.133263680361518123e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.147854999469215542e+00 8.197941646977739694e-02 9.147398041484725795e+00 -1.913597173120767589e-02 3.043666339064619031e+00 -3.988315489754087689e-05 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.139877012194771666e+00 8.210713060923198470e-02 9.150104038921771377e+00 -1.912445416987777064e-02 3.043665998827737251e+00 3.298247827100628520e-05 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.131886219577720176e+00 8.223433098064400482e-02 9.152810118121603722e+00 -1.911310024903310409e-02 3.043672916437563991e+00 1.052744270105514522e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.123882654555771410e+00 8.236102183811402910e-02 9.155516232252923103e+00 -1.910190653800300856e-02 3.043687034719671392e+00 1.769965685832634091e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.115866349765294530e+00 8.248720739264787938e-02 9.158222334369053641e+00 -1.909086967132911719e-02 3.043708296886446174e+00 2.481527620179641014e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.107837337545963585e+00 8.261289181281579463e-02 9.160928377415569202e+00 -1.907998634771731344e-02 3.043736646535267987e+00 3.187468481539949675e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.099795649945341403e+00 8.273807922539597182e-02 9.163634314237764755e+00 -1.906925332900366934e-02 3.043772027646692635e+00 3.887826496834844792e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.091741318723392418e+00 8.286277371600293817e-02 9.166340097587966085e+00 -1.905866743913429279e-02 3.043814384582639310e+00 4.582639711920971073e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.083674375356934227e+00 8.298697932970110214e-02 9.169045680132690279e+00 -1.904822556315886178e-02 3.043863662084582256e+00 5.271945991983415869e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.075594851044023414e+00 8.311070007160389905e-02 9.171751014459660567e+00 -1.903792464623776243e-02 3.043919805271745993e+00 5.955783021915143612e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.067502776708276535e+00 8.323393990745883708e-02 9.174456053084664831e+00 -1.902776169266261544e-02 3.043982759639303648e+00 6.634188306683523910e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.059398183003131599e+00 8.335670276421898450e-02 9.177160748458275563e+00 -1.901773376489010459e-02 3.044052471056580167e+00 7.307199171684678092e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.051281100316042938e+00 8.347899253060103719e-02 9.179865052972427719e+00 -1.900783798258892307e-02 3.044128885765257753e+00 7.974852763086350558e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.043151558772619225e+00 8.360081305763045201e-02 9.182568918966849125e+00 -1.899807152169970953e-02 3.044211950377585740e+00 8.637186048159992309e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.035009588240700218e+00 8.372216815917400690e-02 9.185272298735355889e+00 -1.898843161350783140e-02 3.044301611874593139e+00 9.294235815602722378e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.026855218334371322e+00 8.384306161245998201e-02 9.187975144532016358e+00 -1.897891554372885953e-02 3.044397817604304279e+00 9.946038675849827419e-04 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.018688478417923093e+00 8.396349715858647533e-02 9.190677408577171192e+00 -1.896952065160662990e-02 3.044500515279957575e+00 1.059263106137842180e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.010509397609749449e+00 8.408347850301801929e-02 9.193379043063332645e+00 -1.896024432902370868e-02 3.044609652978228276e+00 1.123404922700289377e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
4.002318004786190819e+00 8.420300931607087314e-02 9.196080000160943513e+00 -1.895108401962415298e-02 3.044725179137452109e+00 1.187032925016274056e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.994114328585320450e+00 8.432209323338728246e-02 9.198780232024017067e+00 -1.894203721794843545e-02 3.044847042555853367e+00 1.250150703120336045e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.985898397410673422e+00 8.444073385639901119e-02 9.201479690795645539e+00 -1.893310146858036974e-02 3.044975192389775653e+00 1.312761829365038848e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.977670239434921928e+00 8.455893475278040972e-02 9.204178328613384252e+00 -1.892427436530593615e-02 3.045109578151915297e+00 1.374869858447810367e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.969429882603495940e+00 8.467669945689133837e-02 9.206876097614522081e+00 -1.891555355028385482e-02 3.045250149709556098e+00 1.436478327437245650e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.961177354638151460e+00 8.479403147021016829e-02 9.209572949941223996e+00 -1.890693671322778158e-02 3.045396857282808512e+00 1.497590755798922611e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.952912683040482378e+00 8.491093426175716496e-02 9.212268837745558159e+00 -1.889842159060000151e-02 3.045549651442850614e+00 1.558210645420781033e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.944635895095384814e+00 8.502741126850849041e-02 9.214963713194409323e+00 -1.889000596481648503e-02 3.045708483110171283e+00 1.618341480638113648e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.936347017874465948e+00 8.514346589580114311e-02 9.217657528474278550e+00 -1.888168766346317445e-02 3.045873303552816491e+00 1.677986728258215468e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.928046078239404881e+00 8.525910151772894685e-02 9.220350235795963911e+00 -1.887346455852339372e-02 3.046044064384637373e+00 1.737149837584737143e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.919733102845261996e+00 8.537432147752994915e-02 9.223041787399143487e+00 -1.886533456561624231e-02 3.046220717563541847e+00 1.795834240441787416e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.911408118143738566e+00 8.548912908796546528e-02 9.225732135556835800e+00 -1.885729564324584509e-02 3.046403215389746233e+00 1.854043351197825259e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.903071150386388855e+00 8.560352763169086499e-02 9.228421232579767874e+00 -1.884934579206134705e-02 3.046591510504032652e+00 1.911780566789383516e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.894722225627783363e+00 8.571752036161851829e-02 9.231109030820624284e+00 -1.884148305412752800e-02 3.046785555886005525e+00 1.969049266744664611e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.886361369728624116e+00 8.583111050127294195e-02 9.233795482678207378e+00 -1.883370551220590536e-02 3.046985304852353860e+00 2.025852813207044533e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.877988608358815092e+00 8.594430124513846581e-02 9.236480540601482048e+00 -1.882601128904621765e-02 3.047190711055111745e+00 2.082194550958523915e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.869603967000484257e+00 8.605709575899957164e-02 9.239164157093533447e+00 -1.881839854668817397e-02 3.047401728479924632e+00 2.138077807443160023e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.861207470950960730e+00 8.616949718027412664e-02 9.241846284715418136e+00 -1.881086548577333428e-02 3.047618311444316497e+00 2.193505892790513934e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.852799145325708441e+00 8.628150861833973340e-02 9.244526876089922851e+00 -1.880341034486701646e-02 3.047840414595959668e+00 2.248482099839147798e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.844379015061214044e+00 8.639313315485330769e-02 9.247205883905227353e+00 -1.879603139979010504e-02 3.048067992910946433e+00 2.303009704160200594e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.835947104917831307e+00 8.650437384406414743e-02 9.249883260918474903e+00 -1.878872696296066819e-02 3.048301001692064194e+00 2.357091964081074915e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.827503439482582870e+00 8.661523371312065955e-02 9.252558959959250373e+00 -1.878149538274524050e-02 3.048539396567071957e+00 2.410732120709261662e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.819048043171919815e+00 8.672571576237085578e-02 9.255232933932969530e+00 -1.877433504281966758e-02 3.048783133486978603e+00 2.463933397956333000e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.810580940234439051e+00 8.683582296565686698e-02 9.257905135824177734e+00 -1.876724436153942230e-02 3.049032168724326475e+00 2.516699002562129608e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.802102154753559393e+00 8.694555827060365671e-02 9.260575518699765141e+00 -1.876022179131924678e-02 3.049286458871473648e+00 2.569032124119164772e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.793611710650157232e+00 8.705492459890193380e-02 9.263244035712094870e+00 -1.875326581802203019e-02 3.049545960838881520e+00 2.620935935097273937e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.785109631685161347e+00 8.716392484658566642e-02 9.265910640102042350e+00 -1.874637496035681805e-02 3.049810631853402842e+00 2.672413590868529237e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.776595941462109529e+00 8.727256188430414230e-02 9.268575285201963609e+00 -1.873954776928582824e-02 3.050080429456574649e+00 2.723468229732444162e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.768070663429665235e+00 8.738083855758883856e-02 9.271237924438571198e+00 -1.873278282744037654e-02 3.050355311502910283e+00 2.774102972941487871e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.759533820884096045e+00 8.748875768711521228e-02 9.273898511335737282e+00 -1.872607874854560414e-02 3.050635236158197650e+00 2.824320924726927366e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.750985436971714826e+00 8.759632206895952289e-02 9.276556999517213242e+00 -1.871943417685389618e-02 3.050920161897797911e+00 2.874125172325021817e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.742425534691282696e+00 8.770353447485090825e-02 9.279213342709279999e+00 -1.871284778658689751e-02 3.051210047504946843e+00 2.923518786003580748e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.733854136896375575e+00 8.781039765241874240e-02 9.281867494743316627e+00 -1.870631828138600780e-02 3.051504852069059748e+00 2.972504819088907322e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.725271266297715211e+00 8.791691432543551066e-02 9.284519409558292580e+00 -1.869984439377126231e-02 3.051804534984039030e+00 3.021086307993141925e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.716676945465463344e+00 8.802308719405518844e-02 9.287169041203199527e+00 -1.869342488460849425e-02 3.052109055946583105e+00 3.069266272242019908e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.708071196831480787e+00 8.812891893504742891e-02 9.289816343839394364e+00 -1.868705854258467802e-02 3.052418374954500635e+00 3.117047714503059543e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.699454042691552758e+00 8.823441220202754565e-02 9.292461271742885387e+00 -1.868074418369134945e-02 3.052732452305024768e+00 3.164433620614192331e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.690825505207579571e+00 8.833956962568240145e-02 9.295103779306547409e+00 -1.867448065071600563e-02 3.053051248593131817e+00 3.211426959612849116e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.682185606409733580e+00 8.844439381399242517e-02 9.297743821042260493e+00 -1.866826681274138394e-02 3.053374724709863930e+00 3.258030683765512393e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.673534368198582367e+00 8.854888735244974274e-02 9.300381351582995393e+00 -1.866210156465253345e-02 3.053702841840652216e+00 3.304247728597748280e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.664871812347179958e+00 8.865305280427264456e-02 9.303016325684819066e+00 -1.865598382665156069e-02 3.054035561463644299e+00 3.350081012924723770e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.656197960503126509e+00 8.875689271061636132e-02 9.305648698228850435e+00 -1.864991254377997010e-02 3.054372845348035437e+00 3.395533438882224024e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.647512834190593800e+00 8.886040959078037038e-02 9.308278424223145109e+00 -1.864388668544849498e-02 3.054714655552401403e+00 3.440607891958174895e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.638816454812321854e+00 8.896360594241226050e-02 9.310905458804514367e+00 -1.863790524497433224e-02 3.055060954423036268e+00 3.485307241024678503e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.630108843651584927e+00 8.906648424170830747e-02 9.313529757240297968e+00 -1.863196723912569075e-02 3.055411704592291500e+00 3.529634338370570088e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.621390021874123732e+00 8.916904694361073302e-02 9.316151274930062343e+00 -1.862607170767353187e-02 3.055766868976919515e+00 3.573592019734504396e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.612660010530052812e+00 8.927129648200191059e-02 9.318769967407249055e+00 -1.862021771295045008e-02 3.056126410776421221e+00 3.617183104338572014e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.603918830555733255e+00 8.937323526989546241e-02 9.321385790340761091e+00 -1.861440433941657230e-02 3.056490293471394448e+00 3.660410394922456508e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.595166502775621442e+00 8.947486569962437297e-02 9.323998699536497625e+00 -1.860863069323240304e-02 3.056858480821889046e+00 3.703276677778134535e-03 2.352228373092383751e-01 6.065204148077603996e+00 -5.832383972729025423e+00 4.178408850456258428e+00
3.586403047904084485e+00 8.957619014302624361e-02 9.326608650938831957e+00 -1.860289590183851136e-02 3.057230936865762416e+00 3.745784722785122384e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.577669239027674752e+00 8.885641163124377573e-02 9.329210530842004800e+00 -1.856520574650410635e-02 3.057617091342607729e+00 3.976665359575743200e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.569005819837671289e+00 8.813637204276662807e-02 9.331799161541173504e+00 -1.852757638093858669e-02 3.058026142897776634e+00 4.203734749130392037e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.560412766050506939e+00 8.741609729947014129e-02 9.334374406176527472e+00 -1.848996560584043394e-02 3.058457712925492622e+00 4.427043082154865673e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.551890052312967949e+00 8.669561290256889985e-02 9.336936132012695566e+00 -1.845233283040331046e-02 3.058911427783281400e+00 4.646639440958779191e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.543437652235134294e+00 8.597494395104628151e-02 9.339484210441270307e+00 -1.841463902298056884e-02 3.059386918683199674e+00 4.862571840582639512e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.535055538421243426e+00 8.525411515879027791e-02 9.342018516980964193e+00 -1.837684666358725682e-02 3.059883821587111363e+00 5.074887268707054151e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.526743682498584942e+00 8.453315087050916610e-02 9.344538931275502947e+00 -1.833891969814189712e-02 3.060401777105898891e+00 5.283631724345452113e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.518502055144540286e+00 8.381207507649757193e-02 9.347045337089351591e+00 -1.830082349435371500e-02 3.060940430402478540e+00 5.488850255318743557e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.510330626111970442e+00 8.309091142628950710e-02 9.349537622302664275e+00 -1.826252487879912595e-02 3.061499431098630097e+00 5.690587002318729833e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.502229364256495447e+00 8.236968324020232934e-02 9.352015678948291111e+00 -1.822399301557753315e-02 3.062078433189753923e+00 5.888885325154706064e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.494198237570659504e+00 8.164841351713475470e-02 9.354479403352078393e+00 -1.818520017295924274e-02 3.062677094973687453e+00 6.083787919993132245e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.486237213218024156e+00 8.092712494055061268e-02 9.356928696289589453e+00 -1.814612139106023397e-02 3.063295078985153186e+00 6.275336828074466050e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.478346257562895616e+00 8.020583988410084908e-02 9.359363463104775960e+00 -1.810673409606867665e-02 3.063932051930252420e+00 6.463573436090875451e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.470525336196197852e+00 7.948458041696095100e-02 9.361783613795601866e+00 -1.806701778301742292e-02 3.064587684621192576e+00 6.648538480447077799e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.462774413958078945e+00 7.876336830890035001e-02 9.364189063072712926e+00 -1.802695375342561884e-02 3.065261651911591834e+00 6.830272054400018424e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.455093454957743671e+00 7.804222503509351816e-02 9.366579730396232151e+00 -1.798652489717020991e-02 3.065953632632619108e+00 7.008813617310624515e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.447482422590873785e+00 7.732117178069840280e-02 9.368955539994233916e+00 -1.794571550809999361e-02 3.066663309530116788e+00 7.184202005187005982e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.439941279554981080e+00 7.660022944520981925e-02 9.371316420866337538e+00 -1.790451113108184819e-02 3.067390369202850131e+00 7.356475442477750093e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.432469987862955652e+00 7.587941864660506519e-02 9.373662306774901865e+00 -1.786289843010960970e-02 3.068134502041957035e+00 7.525671554246749460e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.425068508855023008e+00 7.515875972530003390e-02 9.375993136225789115e+00 -1.782086507562179872e-02 3.068895402171631481e+00 7.691827378668402229e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.417736803209307617e+00 7.443827274792709503e-02 9.378308852440508048e+00 -1.777839964950870752e-02 3.069672767391072643e+00 7.854979379803920733e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.410474830951174319e+00 7.371797751094406881e-02 9.380609403321289008e+00 -1.773549156205768418e-02 3.070466299117709852e+00 8.015163460194115949e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.403282551461446648e+00 7.299789354410281261e-02 9.382894741409719686e+00 -1.769213097551896804e-02 3.071275702331641710e+00 8.172414972819527432e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.396159923483668130e+00 7.227804011377014781e-02 9.385164823840575821e+00 -1.764830874701389316e-02 3.072100685521325758e+00 8.326768733760930505e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.389106905130478520e+00 7.155843622612567678e-02 9.387419612291198590e+00 -1.760401636780745821e-02 3.072940960630440532e+00 8.478259033377198717e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.382123453889209763e+00 7.083910063024026482e-02 9.389659072927324601e+00 -1.755924591623157782e-02 3.073796243005899598e+00 8.626919647756869231e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.375209526647062752e+00 7.012005181167031698e-02 9.391883176644137521e+00 -1.751403728464777376e-02 3.074666251366283465e+00 8.772874190543360554e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.368365081353174695e+00 6.940130448138658037e-02 9.394091922653778681e+00 -1.746877415860952423e-02 3.075550761553093704e+00 8.917050206458181430e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.361590077180661940e+00 6.868286964067242539e-02 9.396285336829050649e+00 -1.742348545440617139e-02 3.076449605959195477e+00 9.059562751678826992e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.354884473011709556e+00 6.796475809780649913e-02 9.398463448255753860e+00 -1.737816209941100976e-02 3.077362619482669093e+00 9.200436655176755935e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.348248227439523994e+00 6.724698047319503658e-02 9.400626289193201757e+00 -1.733279532059429570e-02 3.078289639482422846e+00 9.339696305891131631e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.341681298769804354e+00 6.652954720439357983e-02 9.402773895033950780e+00 -1.728737662490626922e-02 3.079230505734590118e+00 9.477365660685009921e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.335183645021735366e+00 6.581246855101764714e-02 9.404906304262837580e+00 -1.724189778134794029e-02 3.080185060389704077e+00 9.613468251930799152e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.328755223928525631e+00 6.509575459954783372e-02 9.407023558415483322e+00 -1.719635080459710336e-02 3.081153147930613123e+00 9.748027194735109369e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.322395992937520415e+00 6.437941526803415970e-02 9.409125702036378769e+00 -1.715072793979969049e-02 3.082134615131101096e+00 9.881065193786250575e-03 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.316105909209907221e+00 6.366346031070643785e-02 9.411212782636608765e+00 -1.710502164874200606e-02 3.083129311015171847e+00 1.001260454986423708e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.309884929620042548e+00 6.294789932249249265e-02 9.413284850651399083e+00 -1.705922459763153237e-02 3.084137086816971962e+00 1.014266716605474565e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.303733010754414501e+00 6.223274174345098247e-02 9.415341959397496296e+00 -1.701332964439617942e-02 3.085157795941310788e+00 1.027127455347849952e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.297650108910255895e+00 6.151799686312691556e-02 9.417384165030362908e+00 -1.696732982638525858e-02 3.086191293924734236e+00 1.039844783663569465e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.291636180093835407e+00 6.080367382482714661e-02 9.419411526501438203e+00 -1.692121835199443883e-02 3.087237438397136380e+00 1.052420775872534540e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.285691180018435187e+00 6.008978162982409055e-02 9.421424105515409764e+00 -1.687498859169355922e-02 3.088296089043867987e+00 1.064857468650875875e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.279815064102033162e+00 5.937632914149205271e-02 9.423421966487532941e+00 -1.682863406656544616e-02 3.089367107568306015e+00 1.077156861454315294e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.274007787464695340e+00 5.866332508938212897e-02 9.425405176501008953e+00 -1.678214843908623632e-02 3.090450357654848546e+00 1.089320916925543177e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.268269304925703000e+00 5.795077807323502361e-02 9.427373805264553042e+00 -1.673552550959453780e-02 3.091545704932314287e+00 1.101351561320177905e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.262599571000414755e+00 5.723869656694233199e-02 9.429327925070033700e+00 -1.668875920394773116e-02 3.092653016937698229e+00 1.113250684810339342e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.256998539896884814e+00 5.652708892245279088e-02 9.431267610750390773e+00 -1.664184356632722461e-02 3.093772163080271920e+00 1.125020141802760172e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.251466165512235218e+00 5.581596337363635418e-02 9.433192939637629948e+00 -1.659477275805115379e-02 3.094903014605971947e+00 1.136661751279986234e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.246002401428802475e+00 5.510532804010352670e-02 9.435103991521085476e+00 -1.654754104103597565e-02 3.096045444562061988e+00 1.148177296956856552e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.240607200910063934e+00 5.439519093098255098e-02 9.437000848605970660e+00 -1.650014278198957268e-02 3.097199327762041765e+00 1.159568527604360952e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.235280516896340774e+00 5.368555994867341835e-02 9.438883595471889265e+00 -1.645257243729792915e-02 3.098364540750730978e+00 1.170837157150195554e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.230022302000309153e+00 5.297644289255393907e-02 9.440752319032004181e+00 -1.640482455299295192e-02 3.099540961769568170e+00 1.181984864891932017e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.224832508502291528e+00 5.226784746268135773e-02 9.442607108491907653e+00 -1.635689375639852103e-02 3.100728470721994867e+00 1.193013295593716057e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.219711088345377448e+00 5.155978126344614582e-02 9.444448055309338841e+00 -1.630877475028963408e-02 3.101926949139007128e+00 1.203924059572750518e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.214657993130327185e+00 5.085225180723738914e-02 9.446275253153432416e+00 -1.626046230914203819e-02 3.103136280144707104e+00 1.214718732770290500e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.209673174110322602e+00 5.014526651806060220e-02 9.448088797864995669e+00 -1.621195127200474387e-02 3.104356348421970946e+00 1.225398856754293664e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.204756582185502189e+00 4.943883273518369370e-02 9.449888787416117708e+00 -1.616323653747084657e-02 3.105587040178032776e+00 1.235965938705777152e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.199908167897358435e+00 4.873295771673594873e-02 9.451675321870965263e+00 -1.611431306130593419e-02 3.106828243110127286e+00 1.246421451394613168e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.195127881422924254e+00 4.802764864334892192e-02 9.453448503345791565e+00 -1.606517584446038108e-02 3.108079846370966237e+00 1.256766833023645509e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.190415672568823080e+00 4.732291262175877811e-02 9.455208435970110514e+00 -1.601581993967642406e-02 3.109341740534200760e+00 1.267003487216216730e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.185771490765126668e+00 4.661875668844903120e-02 9.456955225847291757e+00 -1.596624043068695792e-02 3.110613817559664707e+00 1.277132782697174181e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.181195285059057465e+00 4.591518781328766952e-02 9.458688981015743735e+00 -1.591643244556734810e-02 3.111895970758471019e+00 1.287156053267240856e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.176687004108534662e+00 4.521221290317355146e-02 9.460409811410400494e+00 -1.586639113463737469e-02 3.113188094757898483e+00 1.297074597390916566e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.172246596175532396e+00 4.450983880573552293e-02 9.462117828823645382e+00 -1.581611167701917064e-02 3.114490085465943192e+00 1.306889677972409083e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.167874009119309608e+00 4.380807231303796012e-02 9.463813146867508408e+00 -1.576558927309217040e-02 3.115801840034956083e+00 1.316602520003696923e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.163569190389429853e+00 4.310692016555660311e-02 9.465495880934582829e+00 -1.571481912767182590e-02 3.117123256820906185e+00 1.326214304868200168e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.159332087018618118e+00 4.240638905635742834e-02 9.467166148159668282e+00 -1.566379646117620553e-02 3.118454235337907665e+00 1.335726167344053125e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.155162645615428474e+00 4.170648563533516096e-02 9.468824067381643061e+00 -1.561251648931621765e-02 3.119794676211512741e+00 1.345139195554003603e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.151060812356699881e+00 4.100721651349260172e-02 9.470469759104487295e+00 -1.556097442337144553e-02 3.121144481132180459e+00 1.354454431252542779e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.147026532979857016e+00 4.030858826715992549e-02 9.472103345459753854e+00 -1.550916547521763444e-02 3.122503552809057670e+00 1.363672870053336990e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.143059752775010818e+00 3.961060744225365637e-02 9.473724950168442405e+00 -1.545708483635907515e-02 3.123871794923776424e+00 1.372795461301448347e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.139160416576866286e+00 3.891328055856943524e-02 9.475334698502514641e+00 -1.540472768387562974e-02 3.125249112084192316e+00 1.381823108110198303e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.135328468756467757e+00 3.821661411403629721e-02 9.476932717247693816e+00 -1.535208917947023660e-02 3.126635409778125929e+00 1.390756667235758769e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.131563853212746107e+00 3.752061458903876989e-02 9.478519134665337020e+00 -1.529916445064296443e-02 3.128030594326807634e+00 1.399596948687574678e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.127866513363878109e+00 3.682528845077803065e-02 9.480094080454076533e+00 -1.524594859630881358e-02 3.129434572838002193e+00 1.408344715505321400e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.124236392138479257e+00 3.613064215760620340e-02 9.481657685712596262e+00 -1.519243668591508875e-02 3.130847253158895782e+00 1.417000683396035451e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.120673431966601630e+00 3.543668216343290323e-02 9.483210082901498694e+00 -1.513862374089100862e-02 3.132268543828450547e+00 1.425565520099845301e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.117177574770544801e+00 3.474341492218507854e-02 9.484751405804663804e+00 -1.508450473648405114e-02 3.133698354029167188e+00 1.434039844881064563e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.113748761955496214e+00 3.405084689223715488e-02 9.486281789491689764e+00 -1.503007460581110531e-02 3.135136593538425664e+00 1.442424228109189660e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.110386934399986814e+00 3.335898454088799536e-02 9.487801370279720814e+00 -1.497532822092357760e-02 3.136583172679177967e+00 1.450719190428978109e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.107092032446161056e+00 3.266783434889745930e-02 9.489310285694353198e+00 -1.492026038873614339e-02 3.138038002269818882e+00 1.458925202005607706e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.103863995889876826e+00 3.197740281498900189e-02 9.490808674431251646e+00 -1.486486585949822574e-02 3.139500993573430154e+00 1.467042681941688013e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.100702763970636600e+00 3.128769646033117274e-02 9.492296676317922177e+00 -1.480913931236156784e-02 3.140972058246314536e+00 1.475071997389324624e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.097608275361345420e+00 3.059872183304740423e-02 9.493774432274260988e+00 -1.475307534561866654e-02 3.142451108285703398e+00 1.483013462927241025e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.094580468157914765e+00 2.991048551267130526e-02 9.495242084273057159e+00 -1.469666848016827967e-02 3.143938055976791102e+00 1.490867339825971936e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.091619279868716763e+00 2.922299411448018441e-02 9.496699775301328472e+00 -1.463991316111972092e-02 3.145432813839079689e+00 1.498633835367407449e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.088724647403905177e+00 2.853625429374203812e-02 9.498147649320920038e+00 -1.458280374231514520e-02 3.146935294572080544e+00 1.506313102116364766e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.085896507064619598e+00 2.785027274983395418e-02 9.499585851228344424e+00 -1.452533448325530122e-02 3.148445411000429850e+00 1.513905237685402722e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.083134794532092826e+00 2.716505623011460785e-02 9.501014526815055206e+00 -1.446749955752049330e-02 3.149963076018702068e+00 1.521410284389654657e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.080439444856684528e+00 2.648061153347245136e-02 9.502433822728416857e+00 -1.440929304943285548e-02 3.151488202536044891e+00 1.528828229052743744e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.077810392446886034e+00 2.579694551353740525e-02 9.503843886431901922e+00 -1.435070894570063954e-02 3.153020703420818638e+00 1.536159003259400004e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.075247571058332241e+00 2.511406508142347352e-02 9.505244866165122986e+00 -1.429174113765879252e-02 3.154560491445633552e+00 1.543402484108605949e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.072750913782869020e+00 2.443197720782995519e-02 9.506636910904733284e+00 -1.423238343490687910e-02 3.156107479233230872e+00 1.550558495074920613e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.070320353037730321e+00 2.375068892433923259e-02 9.508020170326426879e+00 -1.417262956757123389e-02 3.157661579203783209e+00 1.557626807738488571e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.067955820554923108e+00 2.307020732379562802e-02 9.509394794766834025e+00 -1.411247318767099197e-02 3.159222703524125819e+00 1.564607144355610949e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.065657247370903615e+00 2.239053955951052569e-02 9.510760935186171494e+00 -1.405190788107364870e-02 3.160790764059781210e+00 1.571499180760996262e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.063424563816647961e+00 2.171169284298648736e-02 9.512118743132619514e+00 -1.399092719180690392e-02 3.162365672330865962e+00 1.578302551029184611e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.061257699508241448e+00 2.103367443981995002e-02 9.513468370709228239e+00 -1.392952464374902499e-02 3.163947339473081932e+00 1.585016853413390853e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.059156583338173974e+00 2.035649166346575195e-02 9.514809970542476236e+00 -1.386769375880851640e-02 3.165535676205199156e+00 1.591641657190537643e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.057121143467526281e+00 1.968015186639306136e-02 9.516143695753427778e+00 -1.380542809106835578e-02 3.167130592804850320e+00 1.598176512434855770e-02 3.274919439437646296e-01 -1.399871388761095936e+01 9.545736033215824534e+00 1.214064764867281454e+01
3.055151307319267762e+00 1.900466242807184042e-02 9.517469699932743055e+00 -1.374272127349539067e-02 3.168731999094747120e+00 1.604620961579715163e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> trajectories/WRA-ADV-SLSQP-DDCMA-C_C_trajectory.csv <==
1.500000000000000000e+01 1.000000000000000021e-02 6.000000000000000000e+00 0.000000000000000000e+00 3.141592653589793116e+00 0.000000000000000000e+00 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.499898762275092245e+01 1.024751509035676245e-02 6.000000847096433887e+00 -1.702790118147411822e-05 3.141603051650046829e+00 2.079396544488434277e-04 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.499795050282853737e+01 1.049485265196027119e-02 6.000003379868530828e+00 -3.414708791808477613e-05 3.141634236871841512e+00 4.157398687539787339e-04 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.499688865770622215e+01 1.074201505338896051e-02 6.000007584267953220e+00 -5.135591330468780330e-05 3.141686194312597991e+00 6.233807703085240915e-04 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.499580210453028428e+01 1.098900437020999994e-02 6.000013444568540244e+00 -6.865290285909436446e-05 3.141758907071364959e+00 8.308430572870552540e-04 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.499469086014876495e+01 1.123582240918572471e-02 6.000020943388576278e+00 -8.603673885192972574e-05 3.141852356343882047e+00 1.038107959140359936e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.499355494113814480e+01 1.148247072992338025e-02 6.000030061711702167e+00 -1.035062462277371823e-04 3.141966521473914309e+00 1.245157201377823696e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.499239436382819690e+01 1.172895066428823393e-02 6.000040778906624794e+00 -1.210603799234089050e-04 3.142101380001255606e+00 1.451972974109919188e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.499120914432517360e+01 1.197526333385431560e-02 6.000053072745760829e+00 -1.386982134171716092e-04 3.142256907706755253e+00 1.658537903896835928e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.498999929853352242e+01 1.222140966562855827e-02 6.000066919422927469e+00 -1.564189283642482069e-04 3.142433078654678358e+00 1.864835028511356270e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.498876484217627691e+01 1.246739040625177361e-02 6.000082293570189407e+00 -1.742218051946943784e-04 3.142629865232673847e+00 2.070847774276629149e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.498750579081426970e+01 1.271320613485244118e-02 6.000099168273948180e+00 -1.921062145653638692e-04 3.142847238189592662e+00 2.276559935684134388e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.498622215986428685e+01 1.295885727470608151e-02 6.000117515090362730e+00 -2.100716095719753769e-04 3.143085166671370168e+00 2.481955657035172461e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.498491396461626657e+01 1.320434410383317797e-02 6.000137304060163324e+00 -2.281175186392329446e-04 3.143343618255165506e+00 2.687019415881741063e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.498358122024965411e+01 1.344966676465170728e-02 6.000158503722936132e+00 -2.462435390172226682e-04 3.143622558981926218e+00 2.891736008070555294e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.498222394184898043e+01 1.369482527278583460e-02 6.000181081130923744e+00 -2.644493308211385381e-04 3.143921953387530888e+00 3.096090534218024111e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.498084214441874984e+01 1.393981952511991022e-02 6.000205001862400245e+00 -2.827346115589922837e-04 3.144241764532642147e+00 3.300068387464495136e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.497943584289771302e+01 1.418464930717613579e-02 6.000230230034667933e+00 -3.010991510985415952e-04 3.144581954031396176e+00 3.503655242374052736e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.497800505217256273e+01 1.442931429988501824e-02 6.000256728316709420e+00 -3.195427670303798286e-04 3.144942482079033041e+00 3.706837044861825779e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.497654978709113749e+01 1.467381408580968605e-02 6.000284457941543081e+00 -3.380653203890745064e-04 3.145323307478567365e+00 3.909600003044078932e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.497507006247515626e+01 1.491814815487813028e-02 6.000313378718303170e+00 -3.566667116985536637e-04 3.145724387666585020e+00 4.111930578918151884e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.497356589313253394e+01 1.516231590967140330e-02 6.000343449044087230e+00 -3.753468773117056849e-04 3.146145678738247575e+00 4.313815480789579514e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.497203729386933269e+01 1.540631667031042498e-02 6.000374625915585902e+00 -3.941057860174492162e-04 3.146587135471572871e+00 4.515241656372716295e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.497048427950136507e+01 1.565014967897946502e-02 6.000406864940533325e+00 -4.129434358914174500e-04 3.147048711351055239e+00 4.716196286499065547e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.496890686486548461e+01 1.589381410412023243e-02 6.000440120348986106e+00 -4.318598513689353522e-04 3.147530358590687083e+00 4.916666779374452220e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.496730506483060275e+01 1.613730904432696470e-02 6.000474345004460197e+00 -4.508550805212035344e-04 3.148032028156429796e+00 5.116640765332297960e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.496567889430844644e+01 1.638063353196970995e-02 6.000509490414944302e+00 -4.699291925175696550e-04 3.148553669788181963e+00 5.316106092035629248e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.496402836826408667e+01 1.662378653657021338e-02 6.000545506743798718e+00 -4.890822752585089698e-04 3.149095232021291491e+00 5.515050820085251951e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.496235350172625544e+01 1.686676696795240404e-02 6.000582342820566240e+00 -5.083144331654776069e-04 3.149656662207643176e+00 5.713463218995738432e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.496065430979746580e+01 1.710957367918720246e-02 6.000619946151696915e+00 -5.276257851151657961e-04 3.150237906536364818e+00 5.911331763504636821e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.495893080766396288e+01 1.735220546934948191e-02 6.000658262931208853e+00 -5.470164625068959499e-04 3.150838910054175823e+00 6.108645130183667886e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.495718301060551880e+01 1.759466108610330259e-02 6.000697238051289517e+00 -5.664866074529880269e-04 3.151459616685414300e+00 6.305392194323635249e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.495541093400506583e+01 1.783693922812994159e-02 6.000736815112853506e+00 -5.860363710828782498e-04 3.152099969251762168e+00 6.501562027067461780e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.495361459335821408e+01 1.807903854741191654e-02 6.000776936436063025e+00 -6.056659119526374519e-04 3.152759909491698487e+00 6.697143892768127674e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.495179400428263250e+01 1.832095765138495522e-02 6.000817543070819049e+00 -6.253753945523044108e-04 3.153439378079694766e+00 6.892127246550428139e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.494994918252732852e+01 1.856269510496873915e-02 6.000858574807233836e+00 -6.451649879041348448e-04 3.154138314645179353e+00 7.086501732057384588e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.494808014398181228e+01 1.880424943248630923e-02 6.000899970186089227e+00 -6.650348642454888704e-04 3.154856657791282881e+00 7.280257179363864087e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.494618690468517919e+01 1.904561911948107755e-02 6.000941666509292283e+00 -6.849851977906277773e-04 3.155594345113384325e+00 7.473383603041503995e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.494426948083509110e+01 1.928680261443963678e-02 6.000983599850323813e+00 -7.050161635661938335e-04 3.156351313217468757e+00 7.665871200360446433e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.494232788879668128e+01 1.952779833042781604e-02 6.001025705064701121e+00 -7.251279363155927653e-04 3.157127497738313249e+00 7.857710349614648385e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.494036214511138105e+01 1.976860464664675909e-02 6.001067915800443409e+00 -7.453206894679033963e-04 3.157922833357509784e+00 8.048891608558667726e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.493837226650568262e+01 2.000921990991529412e-02 6.001110164508554057e+00 -7.655945941673039830e-04 3.158737253821337188e+00 8.239405712944855922e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.493635826989982363e+01 2.024964243608419825e-02 6.001152382453523337e+00 -7.859498183593330778e-04 3.159570691958492716e+00 8.429243575150850015e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.493432017241641319e+01 2.048987051138763740e-02 6.001194499723852438e+00 -8.063865259306024274e-04 3.160423079697687765e+00 8.618396282888064058e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.493225799138900101e+01 2.072990239373647542e-02 6.001236445242604134e+00 -8.269048758988479684e-04 3.161294348085120554e+00 8.806855097982704134e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.493017174437058792e+01 2.096973631395785201e-02 6.001278146777980993e+00 -8.475050216504500123e-04 3.162184427301829359e+00 8.994611455221495494e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.492806144914208311e+01 2.120937047698502609e-02 6.001319530953935555e+00 -8.681871102227765175e-04 3.163093246680933834e+00 9.181656961254974769e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.492592712372070274e+01 2.144880306300113448e-02 6.001360523260817814e+00 -8.889512816289029448e-04 3.164020734724767081e+00 9.367983393551776103e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.492376878636832949e+01 2.168803222854027296e-02 6.001401048066054678e+00 -9.097976682224474853e-04 3.164966819121909136e+00 9.553582699397891731e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.492158645559981700e+01 2.192705610754895965e-02 6.001441028624870277e+00 -9.307263941004264391e-04 3.165931426764118317e+00 9.738446994935350681e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.491938015019124286e+01 2.216587281241084659e-02 6.001480387091048918e+00 -9.517375745421868555e-04 3.166914483763171972e+00 9.922568564235244998e-03 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.491714988918812246e+01 2.240448043493729544e-02 6.001519044527733548e+00 -9.728313154826108032e-04 3.167915915467613530e+00 1.010593985840041280e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.491489569191357489e+01 2.264287704732620421e-02 6.001556920918273086e+00 -9.940077130179139023e-04 3.168935646479411172e+00 1.028855349469347778e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.491261757797643739e+01 2.288106070309131254e-02 6.001593935177112371e+00 -1.015266852942474374e-03 3.169973600670532132e+00 1.047040225568631085e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.491031556727934415e+01 2.311902943796402543e-02 6.001630005160726533e+00 -1.036608810315240749e-03 3.171029701199431727e+00 1.065147908842734026e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.490798968002675018e+01 2.335678127076961513e-02 6.001665047678602427e+00 -1.058033649054436389e-03 3.172103870527459790e+00 1.083177710362509712e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.490563993673291598e+01 2.359431420427951856e-02 6.001698978504267146e+00 -1.079541421559149835e-03 3.173196030435186277e+00 1.101128957484197313e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.490326635822984258e+01 2.383162622604133654e-02 6.001731712386364492e+00 -1.101132168356548213e-03 3.174306102038646493e+00 1.119000993769393368e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.490086896567516206e+01 2.406871530918798519e-02 6.001763163059776751e+00 -1.122805917773811316e-03 3.175434005805507720e+00 1.136793178905808055e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.489844778055998198e+01 2.430557941322732118e-02 6.001793243256797972e+00 -1.144562685633654245e-03 3.176579661571154567e+00 1.154504888628397029e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.489600282471668180e+01 2.454221648481351783e-02 6.001821864718355215e+00 -1.166402474972446984e-03 3.177742988554697501e+00 1.172135514640641404e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.489353412032665958e+01 2.477862445850127771e-02 6.001848938205275985e+00 -1.188325275779791423e-03 3.178923905374901437e+00 1.189684464535774831e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.489104168992802713e+01 2.501480125748396441e-02 6.001874373509606286e+00 -1.210331064750442458e-03 3.180122330066037506e+00 1.207151161717698144e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.488852555642326259e+01 2.525074479431665270e-02 6.001898079465973979e+00 -1.232419805057577466e-03 3.181338180093652213e+00 1.224535045321511161e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.488598574308680611e+01 2.548645297162488790e-02 6.001919963963004534e+00 -1.254591446164755961e-03 3.182571372370259777e+00 1.241835570133689899e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.488342227357259873e+01 2.572192368279997352e-02 6.001939933954779427e+00 -1.276845923645148623e-03 3.183821823270953200e+00 1.259052206511473287e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.488083517192158034e+01 2.595715481268153282e-02 6.001957895472347815e+00 -1.299183159017344409e-03 3.185089448648934063e+00 1.276184440301434200e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.487822446256911668e+01 2.619214423822804894e-02 6.001973753635279962e+00 -1.321603059598228666e-03 3.186374163850960617e+00 1.293231772757134218e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.487559017035238540e+01 2.642688982917597990e-02 6.001987412663273069e+00 -1.344105518372296863e-03 3.187675883732713711e+00 1.310193720455761490e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.487293232051769287e+01 2.666138944868801791e-02 6.001998775887797954e+00 -1.366690413876798550e-03 3.188994522674078347e+00 1.327069815213662192e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.487025093872773596e+01 2.689564095399101656e-02 6.002007745763791924e+00 -1.389357610102136265e-03 3.190329994594339080e+00 1.343859604000685777e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.486754605106880689e+01 2.712964219700404744e-02 6.002014223881399602e+00 -1.412106956406965772e-03 3.191682212967291488e+00 1.360562648853270822e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.486481768405792891e+01 2.736339102495702683e-02 6.002018110977751064e+00 -1.434938287447470743e-03 3.193051090836264372e+00 1.377178526786211610e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.486206586464993329e+01 2.759688528100028015e-02 6.002019306948788824e+00 -1.457851423120308564e-03 3.194436540829052706e+00 1.393706829703047524e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.485929062024447234e+01 2.783012280480541209e-02 6.002017710861133892e+00 -1.480846168518738532e-03 3.195838475172761761e+00 1.410147164305029961e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.485649197869296145e+01 2.806310143315780478e-02 6.002013220963990925e+00 -1.503922313901471424e-03 3.197256805708558414e+00 1.426499151998624620e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.485366996830545716e+01 2.829581900054099763e-02 6.002005734701097772e+00 -1.527079634673789849e-03 3.198691443906329201e+00 1.442762428801515340e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.485082461785746233e+01 2.852827333971325041e-02 6.001995148722709672e+00 -1.550317891380509610e-03 3.200142300879244672e+00 1.458936645247082241e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.484795595659666390e+01 2.876046228227647356e-02 6.001981358897622520e+00 -1.573636829710365302e-03 3.201609287398226034e+00 1.475021466287329726e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.484506401424959599e+01 2.899238365923777552e-02 6.001964260325230782e+00 -1.597036180511421377e-03 3.203092313906314548e+00 1.491016571194248540e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.484214882102822841e+01 2.922403530156376592e-02 6.001943747347626257e+00 -1.620515659817118584e-03 3.204591290532942338e+00 1.506921653459599060e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.483921040763648058e+01 2.945541504072780176e-02 6.001919713561723491e+00 -1.644074968882582163e-03 3.206106127108100168e+00 1.522736420693108182e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.483624880527665724e+01 2.968652070925030875e-02 6.001892051831423380e+00 -1.667713794230830330e-03 3.207636733176405297e+00 1.538460594519075984e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.483326404565580958e+01 2.991735014123229550e-02 6.001860654299802533e+00 -1.691431807708527633e-03 3.209183018011061872e+00 1.554093910471393558e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.483025616099201116e+01 3.014790117288216123e-02 6.001825412401340820e+00 -1.715228666550945580e-03 3.210744890627719172e+00 1.569636117886975823e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.482722518402055201e+01 3.037817164303591513e-02 6.001786216874168467e+00 -1.739104013455899369e-03 3.212322259798219726e+00 1.585086979797830503e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.482417114800005642e+01 3.060815939367082447e-02 6.001742957772346898e+00 -1.763057476666567277e-03 3.213915034064240395e+00 1.600446272822251756e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.482109408671851014e+01 3.083786227041261305e-02 6.001695524478172672e+00 -1.787088670061794723e-03 3.215523121750822888e+00 1.615713787052886971e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.481799403449920405e+01 3.106727812303621342e-02 6.001643805714504509e+00 -1.811197193254499059e-03 3.217146430979791916e+00 1.630889325943618226e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.481487102620658902e+01 3.129640480596015267e-02 6.001587689557116079e+00 -1.835382631697866527e-03 3.218784869683058769e+00 1.645972706195255805e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.481172509725205089e+01 3.152524017873456486e-02 6.001527063447066546e+00 -1.859644556798896843e-03 3.220438345615810771e+00 1.660963757639740898e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.480855628359957876e+01 3.175378210652286121e-02 6.001461814203094214e+00 -1.883982526039012888e-03 3.222106766369583930e+00 1.675862323122880027e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.480536462177136059e+01 3.198202846057706522e-02 6.001391828034024378e+00 -1.908396083101458795e-03 3.223790039385217909e+00 1.690668258385640693e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.480215014885327562e+01 3.220997711870682984e-02 6.001316990551196717e+00 -1.932884758005218653e-03 3.225488071965691095e+00 1.705381431944037046e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.479891290250029456e+01 3.243762596574211593e-02 6.001237186780906896e+00 -1.957448067245192141e-03 3.227200771288833980e+00 1.720001724967634357e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.479565292094179263e+01 3.266497289398950787e-02 6.001152301176859716e+00 -1.982085513938369910e-03 3.228928044419923093e+00 1.734529031156706314e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.479237024298675607e+01 3.289201580368221467e-02 6.001062217632634699e+00 -2.006796587975756552e-03 3.230669798324148800e+00 1.748963256618079817e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.478906490802889806e+01 3.311875260342362487e-02 6.000966819494163218e+00 -2.031580766179799137e-03 3.232425939878959209e+00 1.763304319739701642e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.478573695605167870e+01 3.334518121062451934e-02 6.000865989572210957e+00 -2.056437512467074787e-03 3.234196375886277952e+00 1.777552151063965108e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.478238642763322019e+01 3.357129955193380311e-02 6.000759610154868362e+00 -2.081366278016006776e-03 3.235981013084595403e+00 1.791706693159832858e-02 4.630697787586197101e-01 7.807915987399958624e+00 9.447124297910402646e+00 -3.384558736341568785e+00
1.477901336395112963e+01 3.379710556366279789e-02 6.000647563020045538e+00 -2.106366501439377575e-03 3.237779758160930221e+00 1.805767900493799108e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.477561781060692425e+01 3.402251816981678029e-02 6.000529730990875166e+00 -2.131460646680897585e-03 3.239592508514362645e+00 1.819717262404908775e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.477219981380437197e+01 3.424761433409993089e-02 6.000405996451870116e+00 -2.156624873693841881e-03 3.241419161594972120e+00 1.833573352237351239e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.476875941653721647e+01 3.447239202529623486e-02 6.000276239795994115e+00 -2.181858583286502059e-03 3.243259624124756879e+00 1.847336160045975201e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.476529666241643390e+01 3.469684922354844547e-02 6.000140340957019980e+00 -2.207161164488826224e-03 3.245113802821451010e+00 1.861005687226065936e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.476181159567452994e+01 3.492098392074793195e-02 5.999998179422004974e+00 -2.232531994745503255e-03 3.246981604409798994e+00 1.874581946379396194e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.475830426116971950e+01 3.514479412091783828e-02 5.999849634243758167e+00 -2.257970440112529089e-03 3.248862935632693461e+00 1.888064961179372267e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.475477470439001593e+01 3.536827784058950430e-02 5.999694584053307800e+00 -2.283475855457053807e-03 3.250757703262180165e+00 1.901454766235318936e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.475122297145720118e+01 3.559143310917207981e-02 5.999532907072352650e+00 -2.309047584660317391e-03 3.252665814110325293e+00 1.914751406955950488e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.474764910913069471e+01 3.581425796931529681e-02 5.999364481125705417e+00 -2.334684960823481172e-03 3.254587175039945990e+00 1.927954939412070134e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.474405316481131756e+01 3.603675047726540709e-02 5.999189183653721891e+00 -2.360387306476184957e-03 3.256521692975203663e+00 1.941065430198571362e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.474043518654494811e+01 3.625890870321415993e-02 5.999006891724716795e+00 -2.386153933788188065e-03 3.258469274912060065e+00 1.954082956296928145e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.473679522302606237e+01 3.648073073164086189e-02 5.998817482047365424e+00 -2.411984144783304966e-03 3.260429827928593483e+00 1.967007604936929152e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.473313332360117833e+01 3.670221466164737961e-02 5.998620830983083962e+00 -2.437877231554078615e-03 3.262403259195177707e+00 1.979839473454835658e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.472944953827218306e+01 3.692335860728618996e-02 5.998416814558390264e+00 -2.463832476479277910e-03 3.264389475984516675e+00 1.992578669152715934e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.472574391769954971e+01 3.714416069788131075e-02 5.998205308477246867e+00 -2.489849152443324165e-03 3.266388385681541440e+00 2.005225309157486480e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.472201651320545324e+01 3.736461907834214696e-02 5.997986188133376473e+00 -2.515926523057388127e-03 3.268399895793162813e+00 2.017779520279502220e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.471826737677676888e+01 3.758473190947019676e-02 5.997759328622557007e+00 -2.542063842881990988e-03 3.270423913957884565e+00 2.030241438870744597e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.471449656106796056e+01 3.780449736825859663e-02 5.997524604754884692e+00 -2.568260357650958923e-03 3.272460347955274518e+00 2.042611210682652653e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.471070411940386791e+01 3.802391364818444308e-02 5.997281891067015813e+00 -2.594515304496571115e-03 3.274509105715291746e+00 2.054888990723639786e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.470689010578237443e+01 3.824297895949394649e-02 5.997031061834372068e+00 -2.620827912175753820e-03 3.276570095327473453e+00 2.067074943116346472e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.470305457487696543e+01 3.846169152948027137e-02 5.996771991083319264e+00 -2.647197401297173448e-03 3.278643225049976628e+00 2.079169240954668874e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.469919758203918114e+01 3.868004960275416709e-02 5.996504552603308724e+00 -2.673622984549081216e-03 3.280728403318478037e+00 2.091172066160611534e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.469531918330095976e+01 3.889805144150727118e-02 5.996228619958988482e+00 -2.700103866927773197e-03 3.282825538754930772e+00 2.103083609341006854e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.469141943537686323e+01 3.911569532576813363e-02 5.995944066502272740e+00 -2.726639245966525679e-03 3.284934540176177808e+00 2.114904069644145748e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.468749839566619819e+01 3.933297955365089998e-02 5.995650765384378467e+00 -2.753228311964872697e-03 3.287055316602421229e+00 2.126633654616363195e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.468355612225502682e+01 3.954990244159669460e-02 5.995348589567817577e+00 -2.779870248218095207e-03 3.289187777265548895e+00 2.138272580058621017e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.467959267391806577e+01 3.976646232460764180e-02 5.995037411838350927e+00 -2.806564231246793956e-03 3.291331831617316794e+00 2.149821069883131250e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.467560811012047672e+01 3.998265755647355951e-02 5.994717104816897901e+00 -2.833309431026420720e-03 3.293487389337388827e+00 2.161279355970062085e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.467160249101955038e+01 4.019848650999130468e-02 5.994387540971403361e+00 -2.860105011216649510e-03 3.295654360341234490e+00 2.172647678024368020e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.466757587746627323e+01 4.041394757717678421e-02 5.994048592628655747e+00 -2.886950129390467197e-03 3.297832654787879569e+00 2.183926283432783763e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.466352833100679298e+01 4.062903916946960375e-02 5.993700131986059887e+00 -2.913843937262869475e-03 3.300022183087519156e+00 2.195115427121025267e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.465945991388377578e+01 4.084375971793040294e-02 5.993342031123360947e+00 -2.940785580915281170e-03 3.302222855908983679e+00 2.206215371411198931e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.465537068903765139e+01 4.105810767343113371e-02 5.992974162014311545e+00 -2.967774200939050401e-03 3.304434584187064594e+00 2.217226385878813891e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.465126072010775005e+01 4.127208150683848997e-02 5.992596396538284687e+00 -2.994808932659016269e-03 3.306657279129696647e+00 2.228148747213459790e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.464713007143334345e+01 4.148567970918962122e-02 5.992208606491833400e+00 -3.021888906442132643e-03 3.308890852225003343e+00 2.238982739078592896e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.464297880805456131e+01 4.169890079186031051e-02 5.991810663600206865e+00 -3.049013247924977146e-03 3.311135215248198538e+00 2.249728651967394799e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.463880699571321564e+01 4.191174328672588739e-02 5.991402439528801693e+00 -3.076181078237801968e-03 3.313390280268345478e+00 2.260386783061858057e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.463461470085351301e+01 4.212420574631495218e-02 5.990983805894564362e+00 -3.103391514227553816e-03 3.315655959654975504e+00 2.270957436092503959e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.463040199062266211e+01 4.233628674395586988e-02 5.990554634277327928e+00 -3.130643668679690406e-03 3.317932166084565537e+00 2.281440921198605101e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.462616893287137820e+01 4.254798487391608236e-02 5.990114796231092775e+00 -3.157936650538711951e-03 3.320218812546879228e+00 2.291837554788948850e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.462191559615428638e+01 4.275929875153430121e-02 5.989664163295241650e+00 -3.185269565127317893e-03 3.322515812351165554e+00 2.302147659403174992e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.461764204973021286e+01 4.297022701334560907e-02 5.989202607005697843e+00 -3.212641514364109052e-03 3.324823079132220638e+00 2.312371563573721242e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.461334836356238398e+01 4.318076831719944164e-02 5.988729998906014096e+00 -3.240051596979753694e-03 3.327140526856312341e+00 2.322509601688408157e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.460903460831851852e+01 4.339092134237061693e-02 5.988246210558396676e+00 -3.267498908731543764e-03 3.329468069826967636e+00 2.332562113853694358e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.460470085537081886e+01 4.360068478966331457e-02 5.987751113554666382e+00 -3.294982542616264973e-03 3.331805622690621860e+00 2.342529445758633963e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.460034717679586791e+01 4.381005738150819256e-02 5.987244579527149391e+00 -3.322501589081310481e-03 3.334153100442134310e+00 2.352411948539567463e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.459597364537441422e+01 4.401903786205256519e-02 5.986726480159498820e+00 -3.350055136233970939e-03 3.336510418430168379e+00 2.362209978645570668e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.459158033459107351e+01 4.422762499724378071e-02 5.986196687197447908e+00 -3.377642270048833266e-03 3.338877492362437582e+00 2.371923897704695389e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.458716731863392368e+01 4.443581757490582679e-02 5.985655072459491244e+00 -3.405262074573226112e-03 3.341254238310816582e+00 2.381554072391026469e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.458273467239400212e+01 4.464361440480919818e-02 5.985101507847494062e+00 -3.432913632130650452e-03 3.343640572716322978e+00 2.391100874292583639e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.457828247146471590e+01 4.485101431873411704e-02 5.984535865357227813e+00 -3.460596023522140210e-03 3.346036412393964099e+00 2.400564679780091415e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.457381079214114727e+01 4.505801617052716812e-02 5.983958017088832904e+00 -3.488308328225494387e-03 3.348441674537455004e+00 2.409945869876647245e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.456931971141927029e+01 4.526461883615137682e-02 5.983367835257205058e+00 -3.516049624592327769e-03 3.350856276723806371e+00 2.419244830128306975e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.456480930699507681e+01 4.547082121372985480e-02 5.982765192202306181e+00 -3.543818990042928510e-03 3.353280136917782261e+00 2.428461950475689635e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.456027965726360307e+01 4.567662222358301327e-02 5.982149960399398836e+00 -3.571615501260306039e-03 3.355713173476233546e+00 2.437597625129612686e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.455573084131787454e+01 4.588202080825942719e-02 5.981522012469201677e+00 -3.599438234381586998e-03 3.358155305152304759e+00 2.446652252447021475e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.455116293894775303e+01 4.608701593256043366e-02 5.980881221187964947e+00 -3.627286265183487114e-03 3.360606451099516612e+00 2.455626234800513397e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.454657603063870219e+01 4.629160658355864488e-02 5.980227459497469589e+00 -3.655158669267521542e-03 3.363066530875717941e+00 2.464519978453380555e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.454197019757045517e+01 4.649579177061027857e-02 5.979560600514942870e+00 -3.683054522242999555e-03 3.365535464446914204e+00 2.473333893436183845e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.453734552161560956e+01 4.669957052536153480e-02 5.978880517542894957e+00 -3.710972899907535524e-03 3.368013172190974291e+00 2.482068393424396308e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.453270208533812280e+01 4.690294190174899153e-02 5.978187084078872005e+00 -3.738912878425042392e-03 3.370499574901214768e+00 2.490723895617134517e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.452803997199173303e+01 4.710590497599414367e-02 5.977480173825124865e+00 -3.766873534501176835e-03 3.372994593789862883e+00 2.499300820616996016e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.452335926551829282e+01 4.730845884659218986e-02 5.976759660698198751e+00 -3.794853945556204023e-03 3.375498150491400562e+00 2.507799592311018774e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.451866005054601771e+01 4.751060263429509462e-02 5.976025418838434966e+00 -3.822853189895255958e-03 3.378010167065789382e+00 2.516220637752779668e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.451394241238766192e+01 4.771233548208906466e-02 5.975277322619389153e+00 -3.850870346875958240e-03 3.380530566001579640e+00 2.524564387045645508e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.450920643703860691e+01 4.791365655516650196e-02 5.974515246657164269e+00 -3.878904497073400962e-03 3.383059270218901293e+00 2.532831273227194660e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.450445221117487193e+01 4.811456504089253738e-02 5.973739065819656524e+00 -3.906954722442431208e-03 3.385596203072342103e+00 2.541021732154818621e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.449967982215104989e+01 4.831506014876621458e-02 5.972948655235716942e+00 -3.935020106477248036e-03 3.388141288353708536e+00 2.549136202392520562e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.449488935799816858e+01 4.851514111037642102e-02 5.972143890304223213e+00 -3.963099734368286109e-03 3.390694450294678752e+00 2.557175125098921920e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.449008090742146848e+01 4.871480717935269128e-02 5.971324646703065397e+00 -3.991192693156363214e-03 3.393255613569340134e+00 2.565138943916486780e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.448525455979811660e+01 4.891405763131093098e-02 5.970490800398044584e+00 -4.019298071884088233e-03 3.395824703296618896e+00 2.573028104861979637e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.448041040517483857e+01 4.911289176379417254e-02 5.969642227651680066e+00 -4.047414961744508731e-03 3.398401645042600450e+00 2.580843056218161402e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.447554853426548682e+01 4.931130889620846669e-02 5.968778805031930368e+00 -4.075542456226993390e-03 3.400986364822740526e+00 2.588584248426738232e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.447066903844853591e+01 4.950930836975401400e-02 5.967900409420822783e+00 -4.103679651260373588e-03 3.403578789103971936e+00 2.596252133982647481e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.446577200976450150e+01 4.970688954735157095e-02 5.967006918022994100e+00 -4.131825645355181181e-03 3.406178844806707406e+00 2.603847167333522145e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.446085754091330600e+01 4.990405181356423470e-02 5.966098208374143397e+00 -4.159979539742962411e-03 3.408786459306742067e+00 2.611369804780142023e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.445592572525156605e+01 5.010079457451478008e-02 5.965174158349390687e+00 -4.188140438507750862e-03 3.411401560437053337e+00 2.618820504367635679e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.445097665678981436e+01 5.029711725779865278e-02 5.964234646171547638e+00 -4.216307448717648843e-03 3.414024076489493797e+00 2.626199725784040401e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.444601043018966990e+01 5.049301931239264657e-02 5.963279550419295916e+00 -4.244479680553975807e-03 3.416653936216383247e+00 2.633507930260914690e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.444102714076092653e+01 5.068850020855945882e-02 5.962308750035274940e+00 -4.272656247437620416e-03 3.419291068832003955e+00 2.640745580475251791e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.443602688445859705e+01 5.088355943774810347e-02 5.961322124334077266e+00 -4.300836266152604018e-03 3.421935404013998205e+00 2.647913140452697739e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.443100975787988638e+01 5.107819651249036891e-02 5.960319553010155147e+00 -4.329018856966852097e-03 3.424586871904667706e+00 2.655011075472077375e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.442597585826110951e+01 5.127241096629338996e-02 5.959300916145632065e+00 -4.357203143750181494e-03 3.427245403112181066e+00 2.662039851971234952e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.442092528347455094e+01 5.146620235352842437e-02 5.958266094218023667e+00 -4.385388254089512931e-03 3.429910928711684903e+00 2.668999937454187565e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.441585813202526545e+01 5.165957024931595171e-02 5.957214968107868103e+00 -4.413573319401311451e-03 3.432583380246324811e+00 2.675891800399597328e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.441077450304782737e+01 5.185251424940719861e-02 5.956147419106262220e+00 -4.441757475041262573e-03 3.435262689728174390e+00 2.682715910170563323e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.440567449630302299e+01 5.204503397006216003e-02 5.955063328922306276e+00 -4.469939860411204120e-03 3.437948789639076352e+00 2.689472736925732632e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.440055821217448617e+01 5.223712904792433137e-02 5.953962579690458057e+00 -4.498119619022756741e-03 3.440641612931393034e+00 2.696162751531338414e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.439542575166529836e+01 5.242879913989328261e-02 5.952845053977778633e+00 -4.526295898404817178e-03 3.443341093028668976e+00 2.702786425473050272e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.439027721639452295e+01 5.262004392299441530e-02 5.951710634791083088e+00 -4.554467850351968071e-03 3.446047163826210458e+00 2.709344230772494852e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.438511270859370050e+01 5.281086309424432024e-02 5.950559205584014855e+00 -4.582634631100922749e-03 3.448759759691577997e+00 2.715836639904434593e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.437993233110328539e+01 5.300125637051295718e-02 5.949390650264032132e+00 -4.610795401424436224e-03 3.451478815464999350e+00 2.722264125714488406e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.437473618736903802e+01 5.319122348838294795e-02 5.948204853199297482e+00 -4.638949326722156125e-03 3.454204266459699468e+00 2.728627161338165533e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.436952438143837441e+01 5.338076420400608008e-02 5.947001699225479499e+00 -4.667095577109932336e-03 3.456936048462151412e+00 2.734926220123540253e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.436429701795666780e+01 5.356987829295701414e-02 5.945781073652463000e+00 -4.695233327509354751e-03 3.459674097732253539e+00 2.741161775561181541e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.435905420216350592e+01 5.375856555008442367e-02 5.944542862270963290e+00 -4.723361757727121205e-03 3.462418351003430761e+00 2.747334301199631443e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.435379603988891084e+01 5.394682578935967171e-02 5.943286951359056935e+00 -4.751480052533976935e-03 3.465168745482652746e+00 2.753444270566711774e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.434852263754951274e+01 5.413465884372315601e-02 5.942013227688612176e+00 -4.779587401742496112e-03 3.467925218850375746e+00 2.759492157095097542e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.434323410214468986e+01 5.432206456492829488e-02 5.940721578531634961e+00 -4.807683000282317667e-03 3.470687709260410259e+00 2.765478434049191414e-02 4.629972138653698499e-01 7.806597810362939427e+00 9.441375667316668441e+00 -3.383753595515735846e+00
1.433793054125265876e+01 5.450904282338333434e-02 5.939411891666519949e+00 -4.835766048272851884e-03 3.473456155339716744e+00 2.771403574453291246e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.433261209377082501e+01 5.469487834298883411e-02 5.938084075931332251e+00 -4.864018994587908894e-03 3.476230408504605407e+00 2.777092958796327157e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.432727889886746908e+01 5.488028693706369088e-02 5.936738041357080498e+00 -4.892255271760065707e-03 3.479010321741868861e+00 2.782723796540423691e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.432193106537558869e+01 5.506526855965492712e-02 5.935373678289078470e+00 -4.920474110764075197e-03 3.481795836736825134e+00 2.788296551422434627e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.431656870268054149e+01 5.524982318259051561e-02 5.933990877602528968e+00 -4.948674748199494676e-03 3.484586895638226434e+00 2.793811686563116639e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.431119192071598256e+01 5.543395079530601816e-02 5.932589530708133552e+00 -4.976856426344608043e-03 3.487383441057612110e+00 2.799269664405237834e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.430580082995976987e+01 5.561765140466976010e-02 5.931169529557617892e+00 -5.005018393208047686e-03 3.490185416068599444e+00 2.804670946652897817e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.430039554142985203e+01 5.580092503480669347e-02 5.929730766649166540e+00 -5.033159902578154300e-03 3.492992764206116263e+00 2.810015994212054780e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.429497616668011162e+01 5.598377172692094866e-02 5.928273135032773311e+00 -5.061280214070094582e-03 3.495805429465572267e+00 2.815305267132252320e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.428954281779619606e+01 5.616619153911722728e-02 5.926796528315506407e+00 -5.089378593170772354e-03 3.498623356301975296e+00 2.820539224549535595e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.428409560739131834e+01 5.634818454622105705e-02 5.925300840666686497e+00 -5.117454311281553064e-03 3.501446489628988523e+00 2.825718324630551587e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.427863464860202747e+01 5.652975083959805441e-02 5.923785966822979532e+00 -5.145506645758841577e-03 3.504274774817934812e+00 2.830843024517825171e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.427316005508396657e+01 5.671089052697222965e-02 5.922251802093406070e+00 -5.173534879952642468e-03 3.507108157696744666e+00 2.835913780276429208e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.426767194100760250e+01 5.689160373224336903e-02 5.920698242364264452e+00 -5.201538303246493362e-03 3.509946584548855775e+00 2.840931046849032998e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.426217042105392707e+01 5.707189059530355657e-02 5.919125184103974036e+00 -5.229516211093461313e-03 3.512790002112068599e+00 2.845895278008162346e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.425665561041015295e+01 5.725175127185301582e-02 5.917532524367830504e+00 -5.257467905043429132e-03 3.515638357577345552e+00 2.850806926295694141e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.425112762476537753e+01 5.743118593321541732e-02 5.915920160802680350e+00 -5.285392692772992486e-03 3.518491598587554225e+00 2.855666442973110383e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.424558658030623448e+01 5.761019476615265866e-02 5.914287991651512755e+00 -5.313289888113742823e-03 3.521349673236163991e+00 2.860474277973631962e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.424003259371252028e+01 5.778877797267909650e-02 5.912635915757970650e+00 -5.341158811078613490e-03 3.524212530065893301e+00 2.865230879855465082e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.423446578215281377e+01 5.796693576987543145e-02 5.910963832570777399e+00 -5.368998787886314177e-03 3.527080118067312586e+00 2.869936695756148543e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.422888626328007611e+01 5.814466838970221846e-02 5.909271642148087089e+00 -5.396809150983890128e-03 3.529952386677400966e+00 2.874592171347993899e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.422329415522722762e+01 5.832197607881311335e-02 5.907559245161748684e+00 -5.424589239067432143e-03 3.532829285778058548e+00 2.879197750794607047e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.421768957660272292e+01 5.849885909836791131e-02 5.905826542901498222e+00 -5.452338397100972046e-03 3.535710765694577429e+00 2.883753876708482558e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.421207264648610646e+01 5.867531772384546734e-02 5.904073437279063974e+00 -5.480055976333592267e-03 3.538596777194069620e+00 2.888260990109658630e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.420644348442355032e+01 5.885135224485653349e-02 5.902299830832198779e+00 -5.507741334314789419e-03 3.541487271483853672e+00 2.892719530385422233e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.420080221042339197e+01 5.902696296495658912e-02 5.900505626728631547e+00 -5.535393834908108358e-03 3.544382200209802658e+00 2.897129935251057178e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.419514894495165080e+01 5.920215020145874751e-02 5.898690728769943270e+00 -5.563012848303095295e-03 3.547281515454653089e+00 2.901492640711617749e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.418948380892754102e+01 5.937691428524675963e-02 5.896855041395363983e+00 -5.590597751025589909e-03 3.550185169736275625e+00 2.905808081024724779e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.418380692371897212e+01 5.955125556058823988e-02 5.894998469685496012e+00 -5.618147925946393763e-03 3.553093116005910268e+00 2.910076688664367528e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.417811841113804050e+01 5.972517438494806541e-02 5.893120919365959942e+00 -5.645662762288341033e-03 3.556005307646363800e+00 2.914298894285701977e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.417241839343651399e+01 5.989867112880215699e-02 5.891222296810965098e+00 -5.673141655631821004e-03 3.558921698470174810e+00 2.918475126690850754e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.416670699330131100e+01 6.007174617545152362e-02 5.889302509046808964e+00 -5.700584007921047358e-03 3.561842242717745410e+00 2.922605812800436326e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.416098433384996724e+01 6.024439992083660544e-02 5.887361463755299340e+00 -5.727989227471365699e-03 3.564766895055448526e+00 2.926691377631340449e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.415525053862610605e+01 6.041663277335208165e-02 5.885399069277108097e+00 -5.755356728964509082e-03 3.567695610573704101e+00 2.930732244253326721e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.414950573159489799e+01 6.058844515366235833e-02 5.883415234615045009e+00 -5.782685933446819922e-03 3.570628344785014008e+00 2.934728833755827215e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.414375003713851342e+01 6.075983749451761146e-02 5.881409869437268512e+00 -5.809976268327417259e-03 3.573565053621967635e+00 2.938681565218480285e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.413798358005158029e+01 6.093081024057046824e-02 5.879382884080417426e+00 -5.837227167374991858e-03 3.576505693435216404e+00 2.942590855682582912e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.413220648553662784e+01 6.110136384819335464e-02 5.877334189552678723e+00 -5.864438070713257761e-03 3.579450220991423404e+00 2.946457120123452747e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.412641887919954264e+01 6.127149878529655064e-02 5.875263697536781571e+00 -5.891608424812628218e-03 3.582398593471181503e+00 2.950280771423657855e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.412062088704500695e+01 6.144121553114748752e-02 5.873171320392916783e+00 -5.918737682341396363e-03 3.585350768466909255e+00 2.954062220345768375e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.411481263547196185e+01 6.161051457619278610e-02 5.871056971161574545e+00 -5.945825302011886054e-03 3.588306703980716605e+00 2.957801875505920025e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.410899425126905449e+01 6.177939642188021857e-02 5.868920563566318194e+00 -5.972870748829508733e-03 3.591266358422247507e+00 2.961500143352190778e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.410316586161008523e+01 6.194786158048013608e-02 5.866762012016506489e+00 -5.999873494113623466e-03 3.594229690606499883e+00 2.965157428141626181e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.409732759404944957e+01 6.211591057490782608e-02 5.864581231609951928e+00 -6.026833015485712208e-03 3.597196659751623837e+00 2.968774131917793421e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.409147957651758887e+01 6.228354393854679261e-02 5.862378138135508898e+00 -6.053748796856422282e-03 3.600167225476697652e+00 2.972350654489161817e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.408562193731643575e+01 6.245076221507309816e-02 5.860152648075601434e+00 -6.080620328411500373e-03 3.603141347799481586e+00 2.975887393408296541e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.407975480511486666e+01 6.261756595828073257e-02 5.857904678608683469e+00 -6.107447106596658806e-03 3.606118987134152576e+00 2.979384743951852751e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.407387830894415615e+01 6.278395573190805046e-02 5.855634147611638696e+00 -6.134228634101387100e-03 3.609100104289017175e+00 2.982843099101360751e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.406799257819343119e+01 6.294993210946536744e-02 5.853340973662111146e+00 -6.160964419841753921e-03 3.612084660464209396e+00 2.986262849524790042e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.406209774260513434e+01 6.311549567406371519e-02 5.851025076040781592e+00 -6.187653978943024290e-03 3.615072617249366793e+00 2.989644383560566276e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.405619393227049052e+01 6.328064701824458183e-02 5.848686374733576443e+00 -6.214296832727027320e-03 3.618063936621298993e+00 2.992988087214232609e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.405028127762497547e+01 6.344538674381083876e-02 5.846324790433818919e+00 -6.240892508688337600e-03 3.621058580941646454e+00 2.996294344134442511e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.404435990944379142e+01 6.360971546165905544e-02 5.843940244544318929e+00 -6.267440540469726255e-03 3.624056512954508591e+00 2.999563535590088134e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.403842995883734979e+01 6.377363379161322954e-02 5.841532659179401676e+00 -6.293940467840229702e-03 3.627057695784058122e+00 3.002796040455452120e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.403249155724675745e+01 6.393714236225969683e-02 5.839101957166881185e+00 -6.320391836672426510e-03 3.630062092932139439e+00 3.005992235196194157e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.402654483643931371e+01 6.410024181078349814e-02 5.836648062049969887e+00 -6.346794198918891128e-03 3.633069668275851427e+00 3.009152493856038363e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.402058992850401253e+01 6.426293278280600929e-02 5.834170898089137580e+00 -6.373147112587851382e-03 3.636080386065121406e+00 3.012277188044145543e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.401462696584704659e+01 6.442521593222402809e-02 5.831670390263907322e+00 -6.399450141718072277e-03 3.639094210920263528e+00 3.015366686923162329e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.400865608118733263e+01 6.458709192105024921e-02 5.829146464274598927e+00 -6.425702856352993875e-03 3.642111107829526517e+00 3.018421357197935417e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.400267740755202972e+01 6.474856141925514064e-02 5.826599046544015614e+00 -6.451904832514150992e-03 3.645131042146630307e+00 3.021441563104879102e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.399669107827207526e+01 6.490962510461031898e-02 5.824028064219075596e+00 -6.478055652173896409e-03 3.648153979588292906e+00 3.024427666401985001e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.399069722697773166e+01 6.507028366253334029e-02 5.821433445172393029e+00 -6.504154903227456208e-03 3.651179886231747052e+00 3.027380026359464613e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.398469598759413302e+01 6.523053778593404517e-02 5.818815118003798581e+00 -6.530202179464336329e-03 3.654208728512248427e+00 3.030298999751010469e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.397868749433685132e+01 6.539038817506238888e-02 5.816173012041813806e+00 -6.556197080539109823e-03 3.657240473220574994e+00 3.033184940845669308e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.397267188170746799e+01 6.554983553735778401e-02 5.813507057345070450e+00 -6.582139211941606498e-03 3.660275087500517888e+00 3.036038201400311984e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.396664928448915255e+01 6.570888058729999759e-02 5.810817184703680027e+00 -6.608028184966529238e-03 3.663312538846366095e+00 3.038859130652694224e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.396061983774226078e+01 6.586752404626164403e-02 5.808103325640548320e+00 -6.633863616682516944e-03 3.666352795100384032e+00 3.041648075315091931e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.395458367679993472e+01 6.602576664236216308e-02 5.805365412412645476e+00 -6.659645129900727822e-03 3.669395824450283339e+00 3.044405379568595679e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.394854093726371858e+01 6.618360911032343530e-02 5.802603378012222812e+00 -6.685372353146320536e-03 3.672441595426691574e+00 3.047131385065064701e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.394249175499918536e+01 6.634105219132672981e-02 5.799817156167985210e+00 -6.711044920630479180e-03 3.675490076900626235e+00 3.049826430931719401e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.393643626613157593e+01 6.649809663287133132e-02 5.797006681346208445e+00 -6.736662472210510309e-03 3.678541238080962117e+00 3.052490853752368172e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.393037460704144515e+01 6.665474318863499892e-02 5.794171888751815658e+00 -6.762224653355449443e-03 3.681595048511882684e+00 3.055124987561597116e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.392430691436032930e+01 6.681099261833603475e-02 5.791312714329403200e+00 -6.787731115112283393e-03 3.684651478070330555e+00 3.057729163841649625e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.391823332496641719e+01 6.696684568759700418e-02 5.788429094764221183e+00 -6.813181514071783157e-03 3.687710496963453100e+00 3.060303711519810066e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.391215397598023884e+01 6.712230316781012118e-02 5.785520967483106958e+00 -6.838575512333952555e-03 3.690772075726046708e+00 3.062848956966282912e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.390606900476036678e+01 6.727736583600427145e-02 5.782588270655375950e+00 -6.863912777473123866e-03 3.693836185217998835e+00 3.065365223992558633e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.389997854889912610e+01 6.743203447471370071e-02 5.779630943193668102e+00 -6.889192982502716917e-03 3.696902796621728715e+00 3.067852833850254549e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.389388274621832586e+01 6.758630987184835459e-02 5.776648924754749004e+00 -6.914415805839675515e-03 3.699971881439626298e+00 3.070312105230421640e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.388778173476499589e+01 6.774019282056592539e-02 5.773642155740267512e+00 -6.939580931268612453e-03 3.703043411491492520e+00 3.072743354263307927e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.388167565280713944e+01 6.789368411914557810e-02 5.770610577297473398e+00 -6.964688047905668276e-03 3.706117358911978688e+00 3.075146894518570109e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.387556463882950375e+01 6.804678457086330012e-02 5.767554131319891475e+00 -6.989736850162111582e-03 3.709193696148024966e+00 3.077523037005921308e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.386944883152935759e+01 6.819949498386899955e-02 5.764472760447953092e+00 -7.014727037707694721e-03 3.712272395956302429e+00 3.079872090176207639e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.386332836981229200e+01 6.835181617106524110e-02 5.761366408069592104e+00 -7.039658315433785715e-03 3.715353431400653328e+00 3.082194359922903887e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.385720339278802626e+01 6.850374894998770281e-02 5.758235018320791987e+00 -7.064530393416288551e-03 3.718436775849536247e+00 3.084490149584019278e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.385107403976622997e+01 6.865529414268728425e-02 5.755078536086104535e+00 -7.089342986878374372e-03 3.721522402973470367e+00 3.086759759944404310e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.384494045025236630e+01 6.880645257561394945e-02 5.751896906999117931e+00 -7.114095816153039216e-03 3.724610286742485066e+00 3.089003489238448946e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.383880276394354247e+01 6.895722507950220737e-02 5.748690077442897284e+00 -7.138788606645579335e-03 3.727700401423569510e+00 3.091221633153334175e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.383266112072437792e+01 6.910761248925820222e-02 5.745457994550379865e+00 -7.163421088799954914e-03 3.730792721578130688e+00 3.093414484841045323e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.382651566066288851e+01 6.925761564384831648e-02 5.742200606204735713e+00 -7.187992998064632495e-03 3.733887222059466104e+00 3.095582334929888532e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.382036652400637955e+01 6.940723538618948085e-02 5.738917861039693591e+00 -7.212504074847184664e-03 3.736983878010235571e+00 3.097725471513618559e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.381421385117736200e+01 6.955647256304166304e-02 5.735609708439825205e+00 -7.236954064379938316e-03 3.740082664859925021e+00 3.099844180153362230e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.380805778276949880e+01 6.970532802490399249e-02 5.732276098540778797e+00 -7.261342716470648925e-03 3.743183558322316973e+00 3.101938743880397822e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.380189845954354766e+01 6.985380262591223133e-02 5.728916982229480759e+00 -7.285669785713760373e-03 3.746286534392963219e+00 3.104009443203765289e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.379573602242333230e+01 7.000189722373612033e-02 5.725532311144315933e+00 -7.309935031513677996e-03 3.749391569346665953e+00 3.106056556116388798e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.378957061249170657e+01 7.014961267947816825e-02 5.722122037675277717e+00 -7.334138218046509262e-03 3.752498639734964669e+00 3.108080358100918233e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.378340237098654697e+01 7.029694985757417580e-02 5.718686114964085299e+00 -7.358279114221782762e-03 3.755607722383628833e+00 3.110081122135878104e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.377723143929675587e+01 7.044390962569536951e-02 5.715224496904263596e+00 -7.382357493644147242e-03 3.758718794390157214e+00 3.112059118702120708e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.377105795895828599e+01 7.059049285465215928e-02 5.711737138141194770e+00 -7.406373134575069787e-03 3.761831833121282997e+00 3.114014615789569007e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.376488207165016675e+01 7.073670041829951960e-02 5.708223994072138652e+00 -7.430325819894540058e-03 3.764946816210487768e+00 3.115947878904247112e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.375870391919056424e+01 7.088253319344402226e-02 5.704685020846215870e+00 -7.454215337062803162e-03 3.768063721555519052e+00 3.117859171075589367e-02 4.623214638643158292e-01 7.794322478666554588e+00 9.387842382062567381e+00 -3.376255838824607558e+00
1.375252364353284129e+01 7.102799205975246499e-02 5.701120175364367881e+00 -7.478041478082120275e-03 3.771182527315919408e+00 3.119748752864018662e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.374634182169939223e+01 7.116033621951245447e-02 5.697529900989332319e+00 -7.504425135608072846e-03 3.774301633431176750e+00 3.118465741976493219e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.374015901868850342e+01 7.129234965922860712e-02 5.693914654472693293e+00 -7.530702038416170647e-03 3.777419463314812820e+00 3.117196275991616916e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.373397535850503282e+01 7.142403356518887969e-02 5.690274413763481753e+00 -7.556872473674008071e-03 3.780536030470855735e+00 3.115940273174916397e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.372779096513764685e+01 7.155538911612593922e-02 5.686609157344719279e+00 -7.582936728808761795e-03 3.783651348321642072e+00 3.114697651879438575e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.372160596255767118e+01 7.168641748330313590e-02 5.682918864232489042e+00 -7.608895091500811336e-03 3.786765430207919891e+00 3.113468330580649104e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.371542047471792358e+01 7.181711983059944904e-02 5.679203513975008555e+00 -7.634747849658627197e-03 3.789878289388973531e+00 3.112252227870966267e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.370923462555155403e+01 7.194749731459448849e-02 5.675463086651719280e+00 -7.660495291385965508e-03 3.792989939042727521e+00 3.111049262437177998e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.370304853897087760e+01 7.207755108465323246e-02 5.671697562872375364e+00 -7.686137704961468545e-03 3.796100392265841172e+00 3.109859353062622775e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.369686233886620741e+01 7.220728228301016849e-02 5.667906923776149242e+00 -7.711675378819224554e-03 3.799209662073807170e+00 3.108682418630234756e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.369067614910468045e+01 7.233669204485293491e-02 5.664091151030739901e+00 -7.737108601529838446e-03 3.802317761401051488e+00 3.107518378125545544e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.368449009352908519e+01 7.246578149840533778e-02 5.660250226831490927e+00 -7.762437661782015975e-03 3.805424703101038642e+00 3.106367150639644664e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.367830429595668384e+01 7.259455176500993756e-02 5.656384133900517419e+00 -7.787662848364639706e-03 3.808530499946377823e+00 3.105228655372097371e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.367211888017802757e+01 7.272300395920996974e-02 5.652492855485839129e+00 -7.812784450149339380e-03 3.811635164628933481e+00 3.104102811633820819e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.366593396995577692e+01 7.285113918883077966e-02 5.648576375360521595e+00 -7.837802756073543667e-03 3.814738709759937674e+00 3.102989538849918252e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.365974968902351172e+01 7.297895855506063290e-02 5.644634677821827928e+00 -7.862718055124003763e-03 3.817841147870106422e+00 3.101888756562473648e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.365356616108453913e+01 7.310646315253108152e-02 5.640667747690371492e+00 -7.887530636320779290e-03 3.820942491409756503e+00 3.100800384433304024e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.364738350981069992e+01 7.323365406939663647e-02 5.636675570309282790e+00 -7.912240788701813132e-03 3.824042752748928464e+00 3.099724342246925821e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.364120185884116943e+01 7.336053238741385707e-02 5.632658131543377245e+00 -7.936848801315933566e-03 3.827141944177514077e+00 3.098660549930128127e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.363502133178125852e+01 7.348709918201916380e-02 5.628615417778335406e+00 -7.961354963217332631e-03 3.830240077905416651e+00 3.097608927573549178e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.362884205220120037e+01 7.361335552240645674e-02 5.624547415919885829e+00 -7.985759563435482558e-03 3.833337166062697143e+00 3.096569395401120930e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.362266414363494604e+01 7.373930247160456752e-02 5.620454113392995943e+00 -8.010062890959228354e-03 3.836433220699706936e+00 3.095541873768223665e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.361648772957895659e+01 7.386494108655422552e-02 5.616335498141069138e+00 -8.034265234723409616e-03 3.839528253787218404e+00 3.094526283164222152e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.361031293349097560e+01 7.399027241818437184e-02 5.612191558625144516e+00 -8.058366883595898672e-03 3.842622277216562132e+00 3.093522544214964698e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.360413987878882125e+01 7.411529751148797363e-02 5.608022283823107301e+00 -8.082368126365049865e-03 3.845715302799763258e+00 3.092530577685242282e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.359796868884915177e+01 7.424001740559724172e-02 5.603827663228901912e+00 -8.106269251727537400e-03 3.848807342269683129e+00 3.091550304481210237e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.359179948700624330e+01 7.436443313385827925e-02 5.599607686851753030e+00 -8.130070548276590453e-03 3.851898407280159642e+00 3.090581645652771756e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.358563239655075883e+01 7.448854572390513351e-02 5.595362345215388444e+00 -8.153772304490616851e-03 3.854988509406154673e+00 3.089624522395923931e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.357946754072850659e+01 7.461235619773333438e-02 5.591091629357271664e+00 -8.177374808722194521e-03 3.858077660143899301e+00 3.088678856055065633e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.357330504273920901e+01 7.473586557177279432e-02 5.586795530827836309e+00 -8.200878349187444571e-03 3.861165870911044351e+00 3.087744568125269998e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.356714502573524861e+01 7.485907485696013941e-02 5.582474041689727606e+00 -8.224283213940817086e-03 3.864253153046811828e+00 3.086821580254373379e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.356098761282044052e+01 7.498198505881208120e-02 5.578127154517035891e+00 -8.247589690510447047e-03 3.867339517812148131e+00 3.085909814241720450e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.355483292704880149e+01 7.510459717750113395e-02 5.573754862394510567e+00 -8.270798065867359522e-03 3.870424976389877703e+00 3.085009192051149651e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.354868109142331356e+01 7.522691220792716849e-02 5.569357158916804273e+00 -8.293908626822988489e-03 3.873509539884886443e+00 3.084119635840945270e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.354253222889465746e+01 7.534893113978677337e-02 5.564934038187733023e+00 -8.316921660025561672e-03 3.876593219324304229e+00 3.083241067936682775e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.353638646235994436e+01 7.547065495764250509e-02 5.560485494819543462e+00 -8.339837451947919311e-03 3.879676025657667449e+00 3.082373410826202628e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.353024391466145460e+01 7.559208464099159697e-02 5.556011523932176566e+00 -8.362656288879052185e-03 3.882757969757081984e+00 3.081516587161654483e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.352410470858535696e+01 7.571322116433409910e-02 5.551512121152543777e+00 -8.385378456915979634e-03 3.885839062417388856e+00 3.080670519761506687e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.351796896686043503e+01 7.583406549724046319e-02 5.546987282613801362e+00 -8.408004241955938096e-03 3.888919314356332091e+00 3.079835131612520746e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.351183681215680643e+01 7.595461860441854451e-02 5.542437004954630098e+00 -8.430533929688878436e-03 3.891998736214727028e+00 3.079010345871692478e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.350570836708463318e+01 7.607488144577997935e-02 5.537861285318518512e+00 -8.452967805590285919e-03 3.895077338556631741e+00 3.078196085868160209e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.349958375419283385e+01 7.619485497650606287e-02 5.533260121353047012e+00 -8.475306154914289888e-03 3.898155131869520673e+00 3.077392275105079317e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.349346309596778859e+01 7.631454014711300249e-02 5.528633511209180895e+00 -8.497549262687071822e-03 3.901232126564458724e+00 3.076598837261464159e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.348734651483204239e+01 7.643393790351661610e-02 5.523981453540558917e+00 -8.519697413700573485e-03 3.904308332976279328e+00 3.075815696193997389e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.348123413314300123e+01 7.655304918709641970e-02 5.519303947502790741e+00 -8.541750892506480911e-03 3.907383761363761643e+00 3.075042775938807704e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.347512607319162292e+01 7.667187493475917381e-02 5.514600992752753505e+00 -8.563709983410492874e-03 3.910458421909811300e+00 3.074280000713215319e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.346902245720110969e+01 7.679041607900183308e-02 5.509872589447891933e+00 -8.585574970466868655e-03 3.913532324721642475e+00 3.073527294917446223e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.346292340732559190e+01 7.690867354797389921e-02 5.505118738245522891e+00 -8.607346137477038528e-03 3.916605479830963965e+00 3.072784583144232834e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.345682904564880644e+01 7.702664826553862198e-02 5.500339440302138172e+00 -8.629023767996327546e-03 3.919677897194186578e+00 3.072051790204668315e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.345073949418277515e+01 7.714434115133365910e-02 5.495534697272714375e+00 -8.650608145317392403e-03 3.922749586692631407e+00 3.071328841104908891e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.344465487486647248e+01 7.726175312083172209e-02 5.490704511310020131e+00 -8.672099552461771596e-03 3.925820558132719462e+00 3.070615661039318919e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.343857530956450042e+01 7.737888508540065324e-02 5.485848885063927760e+00 -8.693498272175734232e-03 3.928890821246161291e+00 3.069912175392052606e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.343250092006574548e+01 7.749573795236291973e-02 5.480967821680724050e+00 -8.714804586926387306e-03 3.931960385690146609e+00 3.069218309738609013e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.342643182808204649e+01 7.761231262505462192e-02 5.476061324802425467e+00 -8.736018778898006765e-03 3.935029261047537474e+00 3.068533989847354454e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.342036815524684634e+01 7.772861000288379396e-02 5.471129398566092483e+00 -8.757141129988625303e-03 3.938097456827061471e+00 3.067859141681019211e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.341431002311384191e+01 7.784463098138824644e-02 5.466172047603146567e+00 -8.778171921806831798e-03 3.941164982463506217e+00 3.067193691398163030e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.340825755315563761e+01 7.796037645229278445e-02 5.461189277038687173e+00 -8.799111435668818815e-03 3.944231847317916539e+00 3.066537565354614248e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.340221086676238116e+01 7.807584730356584291e-02 5.456181092490811402e+00 -8.819959952595634797e-03 3.947298060677792542e+00 3.065890690104879426e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.339617008524041175e+01 7.819104441947558048e-02 5.451147500069931873e+00 -8.840717753310668725e-03 3.950363631757288108e+00 3.065252992403526278e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.339013532981089227e+01 7.830596868064539084e-02 5.446088506378099048e+00 -8.861385118237344663e-03 3.953428569697413408e+00 3.064624399206540215e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.338410672160843617e+01 7.842062096410880312e-02 5.441004118508321774e+00 -8.881962327497024481e-03 3.956492883566234742e+00 3.064004837672652110e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.337808438167974323e+01 7.853500214336391061e-02 5.435894344043886051e+00 -8.902449660907117007e-03 3.959556582359079702e+00 3.063394235164640378e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.337206843098221931e+01 7.864911308842711946e-02 5.430759191057680013e+00 -8.922847397979393608e-03 3.962619674998741459e+00 3.062792519250606693e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.336605899038259615e+01 7.876295466588636995e-02 5.425598668111515366e+00 -8.943155817920069722e-03 3.965682170335683931e+00 3.062199617708511248e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.336005618065554579e+01 7.887652773895340030e-02 5.420412784255449701e+00 -8.963375199639940852e-03 3.968744077148266047e+00 3.061615458551181918e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.335406012248229324e+01 7.898983316751520545e-02 5.415201549027108818e+00 -8.983505821745944864e-03 3.971805404142972229e+00 3.061039970012127340e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.334807093644922737e+01 7.910287180818549591e-02 5.409964972451009046e+00 -9.003547962534191873e-03 3.974866159954624223e+00 3.060473080534078377e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.334208874304650294e+01 7.921564451435564314e-02 5.404703065037880449e+00 -9.023501899989140249e-03 3.977926353146592042e+00 3.059914718769973091e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.333611366266664078e+01 7.932815213624509754e-02 5.399415837783985594e+00 -9.043367911783043236e-03 3.980985992211004021e+00 3.059364813584100271e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.333014581560312628e+01 7.944039552095126522e-02 5.394103302170441872e+00 -9.063146275275562117e-03 3.984045085568959088e+00 3.058823294053219718e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.332418532204900430e+01 7.955237551249880190e-02 5.388765470162542037e+00 -9.082837267513556301e-03 3.987103641570739487e+00 3.058290089467656514e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.331823230209546871e+01 7.966409295188829620e-02 5.383402354209074758e+00 -9.102441165231038231e-03 3.990161668496025271e+00 3.057765129332374807e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.331228687573044489e+01 7.977554867714449494e-02 5.378013967241640714e+00 -9.121958244849291339e-03 3.993219174554108797e+00 3.057248343368024548e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.330634916283717928e+01 7.988674352336386231e-02 5.372600322673972251e+00 -9.141388782477142400e-03 3.996276167884111441e+00 3.056739661511968104e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.330041928319281475e+01 7.999767832276169499e-02 5.367161434401250375e+00 -9.160733053888581862e-03 3.999332656555201204e+00 3.056239013919060180e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.329449735646697661e+01 8.010835390472004214e-02 5.361697316799410196e+00 -9.179991334243138568e-03 4.002388648566808094e+00 3.055746330959873899e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.328858350222036933e+01 8.021877109583661070e-02 5.356207984724436599e+00 -9.199163898202689094e-03 4.005444151848842615e+00 3.055261543222748122e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.328267783990335182e+01 8.032893071997071477e-02 5.350693453511672359e+00 -9.218251020126360870e-03 4.008499174261912046e+00 3.054784581516607062e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.327678048885449691e+01 8.043883359828800372e-02 5.345153738975132462e+00 -9.237252974076784126e-03 4.011553723597544696e+00 3.054315376871928264e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.327089156829915950e+01 8.054848054930462131e-02 5.339588857406813993e+00 -9.256170033821061599e-03 4.014607807578409293e+00 3.053853860541636683e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.326501119734803069e+01 8.065787238893076805e-02 5.333998825576005132e+00 -9.275002472831932535e-03 4.017661433858539688e+00 3.053399964002086187e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.325913949499569178e+01 8.076700993051370847e-02 5.328383660728594151e+00 -9.293750564293818198e-03 4.020714610023561342e+00 3.052953618963908169e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.325327658011916832e+01 8.087589398487969594e-02 5.322743380586375750e+00 -9.312414581110777315e-03 4.023767343590935575e+00 3.052514757386489211e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.324742257147647706e+01 8.098452536037556437e-02 5.317078003346354720e+00 -9.330994795897787353e-03 4.026819642010198486e+00 3.052083311457400722e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.324157758770517113e+01 8.109290486291013955e-02 5.311387547680046062e+00 -9.349491480980758398e-03 4.029871512663186550e+00 3.051659213589829125e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.323574174732088515e+01 8.120103329599512310e-02 5.305672032732776877e+00 -9.367904908398288696e-03 4.032922962864261329e+00 3.051242396423366199e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.322991516871587514e+01 8.130891146078547682e-02 5.299931478122982043e+00 -9.386235349903519071e-03 4.035973999860538619e+00 3.050832792824780329e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.322409797015755117e+01 8.141654015611918260e-02 5.294165903941499884e+00 -9.404483076966155611e-03 4.039024630832114049e+00 3.050430335888764874e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.321829026978701904e+01 8.152392017855655815e-02 5.288375330750863412e+00 -9.422648360774509707e-03 4.042074862892294007e+00 3.050034958938675766e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.321249218561760586e+01 8.163105232241896214e-02 5.282559779584589776e+00 -9.440731472237739313e-03 4.045124703087820350e+00 3.049646595527243098e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.320670383553339100e+01 8.173793737982701368e-02 5.276719271946470613e+00 -9.458732681988156130e-03 4.048174158399104883e+00 3.049265179437266049e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.320092533728772999e+01 8.184457614073820109e-02 5.270853829809851732e+00 -9.476652260383629928e-03 4.051223235740455841e+00 3.048890644682292206e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.319515680850178363e+01 8.195096939298407435e-02 5.264963475616919020e+00 -9.494490477510098697e-03 4.054271941960312375e+00 3.048522925507278145e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.318939836666303478e+01 8.205711792230678536e-02 5.259048232277974577e+00 -9.512247603184177669e-03 4.057320283841472808e+00 3.048161956389231625e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.318365012912380507e+01 8.216302251239519794e-02 5.253108123170713739e+00 -9.529923906955862015e-03 4.060368268101330003e+00 3.047807672037836785e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.317791221309977345e+01 8.226868394492037329e-02 5.247143172139497658e+00 -9.547519658111319751e-03 4.063415901392102292e+00 3.047460007396063375e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.317218473566849291e+01 8.237410299957062532e-02 5.241153403494623220e+00 -9.565035125675766178e-03 4.066463190301067954e+00 3.047118897640758994e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.316646781376789477e+01 8.247928045408595144e-02 5.235138842011587634e+00 -9.582470578416435458e-03 4.069510141350799692e+00 3.046784278183223976e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.316076156419480370e+01 8.258421708429203312e-02 5.229099512930354798e+00 -9.599826284845623323e-03 4.072556760999399117e+00 3.046456084669771011e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.315506610360344020e+01 8.268891366413363975e-02 5.223035441954611002e+00 -9.617102513223816512e-03 4.075603055640732109e+00 3.046134252982269155e-02 4.498242384415967465e-01 7.567304221753359705e+00 8.397805338191847824e+00 -3.237593381721274088e+00
1.314938154850393026e+01 8.279337096570751897e-02 5.216946655251025078e+00 -9.634299531564669700e-03 4.078649031604663300e+00 3.045818719242372047e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.314371222798321526e+01 8.272905382464550150e-02 5.210840553667469344e+00 -9.669522433388717114e-03 4.081677617196138641e+00 3.011422969254055199e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.313806225788047399e+01 8.266528784327642487e-02 5.204724646288769740e+00 -9.704367719906265011e-03 4.084672017310243319e+00 2.977446529657835558e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.313243143559617465e+01 8.260207568170506442e-02 5.198599118870138369e+00 -9.738843299267403025e-03 4.087632647581162182e+00 2.943882076166793108e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.312681955970432135e+01 8.253941976970827210e-02 5.192464153090667445e+00 -9.772956886237161092e-03 4.090559916402676244e+00 2.910722451672249911e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.312122642996831523e+01 8.247732231668092329e-02 5.186319926645184708e+00 -9.806715994271202400e-03 4.093454225093049459e+00 2.877960661248707766e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.311565184735603040e+01 8.241578532124485545e-02 5.180166613333494041e+00 -9.840127946452677243e-03 4.096315968054620171e+00 2.845589867464602338e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.311009561405263035e+01 8.235481058032868840e-02 5.174004383148153252e+00 -9.873199890483954841e-03 4.099145532929769686e+00 2.813603387043761561e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.310455753347185492e+01 8.229439969783995668e-02 5.167833402360373363e+00 -9.905938803399417722e-03 4.101943300752436627e+00 2.781994685666012296e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.309903741026613666e+01 8.223455409297540653e-02 5.161653833603864427e+00 -9.938351496838526700e-03 4.104709646095467512e+00 2.750757374960524984e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.309353505033558918e+01 8.217527500817034536e-02 5.155465835956707821e+00 -9.970444621303187899e-03 4.107444937214449254e+00 2.719885207926478476e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.308805026083610379e+01 8.211656351675014620e-02 5.149269565021157291e+00 -1.000222466463503330e-02 4.110149536187071462e+00 2.689372075365370485e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.308258285018734313e+01 8.205842053033741978e-02 5.143065173000932688e+00 -1.003369794662904019e-02 4.112823799049374784e+00 2.659212002368941882e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.307713262807947707e+01 8.200084680593407171e-02 5.136852808776880330e+00 -1.006487063731623458e-02 4.115468075927832814e+00 2.629399144330255705e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.307169940547822051e+01 8.194384295261332440e-02 5.130632617981376598e+00 -1.009574876405510378e-02 4.118082711168540300e+00 2.599927784421358912e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.306628299462898646e+01 8.188740943793840210e-02 5.124404743070994250e+00 -1.012633821494576987e-02 4.120668043462748287e+00 2.570792329275864083e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.306088320906023625e+01 8.183154659411273624e-02 5.118169323397456338e+00 -1.015664474308695595e-02 4.123224405969232009e+00 2.541987306823067019e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.305549986358618497e+01 8.177625462388508903e-02 5.111926495276827076e+00 -1.018667396439790901e-02 4.125752126433582134e+00 2.513507362130230904e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.305013277430970930e+01 8.172153360630725338e-02 5.105676392056462731e+00 -1.021643135060318688e-02 4.128251527304088953e+00 2.485347255188825877e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.304478175862433531e+01 8.166738350222151055e-02 5.099419144180520114e+00 -1.024592224636244019e-02 4.130722925845025983e+00 2.457501857332523854e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.303944663521477310e+01 8.161380415945405919e-02 5.093154879254464973e+00 -1.027515187614533310e-02 4.133166634246744131e+00 2.429966149118806956e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.303412722405675161e+01 8.156079531777560288e-02 5.086883722108113126e+00 -1.030412534713856867e-02 4.135582959733433484e+00 2.402735217003814511e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.302882334641631346e+01 8.150835661367270002e-02 5.080605794857180335e+00 -1.033284765217890033e-02 4.137972204667714315e+00 2.375804251169908940e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.302353482484891245e+01 8.145648758494337949e-02 5.074321216963158854e+00 -1.036132366211195421e-02 4.140334666653025408e+00 2.349168542400812201e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.301826148319887544e+01 8.140518767519501486e-02 5.068030105291230214e+00 -1.038955812681124913e-02 4.142670638632917957e+00 2.322823479968392363e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.301300314659759039e+01 8.135445623807519011e-02 5.061732574167313814e+00 -1.041755569087740585e-02 4.144980408988397258e+00 2.296764548905899997e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.300775964146074237e+01 8.130429254129442618e-02 5.055428735434110088e+00 -1.044532089730496223e-02 4.147264261632529703e+00 2.270987328116282761e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.300253079548509838e+01 8.125469577047296499e-02 5.049118698505849601e+00 -1.047285818981161763e-02 4.149522476103095769e+00 2.245487487561909773e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.299731643764506117e+01 8.120566503285402138e-02 5.042802570421661024e+00 -1.050017190966814028e-02 4.151755327652639771e+00 2.220260786580698781e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.299211639818979691e+01 8.115719936093827858e-02 5.036480455897106800e+00 -1.052726628741196963e-02 4.153963087336501658e+00 2.195303070953657371e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.298693050863970555e+01 8.110929771595064286e-02 5.030152457374689412e+00 -1.055414546010219161e-02 4.156146022098538673e+00 2.170610271689251206e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.298175860178174368e+01 8.106195899109099046e-02 5.023818675073708384e+00 -1.058081347611300113e-02 4.158304394855020014e+00 2.146178402251959147e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.297660051166437967e+01 8.101518201464931457e-02 5.017479207038991973e+00 -1.060727429766650590e-02 4.160438464576490247e+00 2.122003557348759589e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.297145607359243868e+01 8.096896555300987786e-02 5.011134149188397835e+00 -1.063353179625311368e-02 4.162548486367598777e+00 2.098081910263925945e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.296632512412264404e+01 8.092330831360684817e-02 5.004783595358618165e+00 -1.065958974492038636e-02 4.164634711545081913e+00 2.074409711421856470e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.296120750105857589e+01 8.087820894773620206e-02 4.998427637350134844e+00 -1.068545183496383451e-02 4.166697387713766076e+00 2.050983286488690729e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.295610304344455344e+01 8.083366605318076381e-02 4.992066364971634584e+00 -1.071112168048597713e-02 4.168736758841083301e+00 2.027799034547807591e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.295101159155927562e+01 8.078967817673020357e-02 4.985699866083433740e+00 -1.073660281998591905e-02 4.170753065329686926e+00 2.004853426786709289e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.294593298690968908e+01 8.074624381662805217e-02 4.979328226639646360e+00 -1.076189870641156010e-02 4.172746544088456133e+00 1.982143004165198147e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.294086707222553478e+01 8.070336142498389653e-02 4.972951530728866310e+00 -1.078701270858598189e-02 4.174717428601751656e+00 1.959664376348133064e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.293581369145286253e+01 8.066102941002314952e-02 4.966569860614420406e+00 -1.081194812568646996e-02 4.176665948997128730e+00 1.937414219965184412e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.293077268974688465e+01 8.061924613820246888e-02 4.960183296774009598e+00 -1.083670818950902177e-02 4.178592332111671581e+00 1.915389277058949027e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.292574391346480311e+01 8.057800993624983366e-02 4.953791917938374922e+00 -1.086129606101414978e-02 4.180496801556731867e+00 1.893586353911376474e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.292072721015950165e+01 8.053731909319079840e-02 4.947395801128503301e+00 -1.088571481945018772e-02 4.182379577781150104e+00 1.872002319047904109e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.291572242857294306e+01 8.049717186227778321e-02 4.940995021692074829e+00 -1.090996747857663277e-02 4.184240878133095087e+00 1.850634102262688555e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.291072941862852552e+01 8.045756646277235635e-02 4.934589653339630289e+00 -1.093405699198090643e-02 4.186080916920619899e+00 1.829478693401746792e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.290574803142332527e+01 8.041850108165138344e-02 4.928179768179930420e+00 -1.095798625118127659e-02 4.187899905470907846e+00 1.808533140671358258e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.290077811922114037e+01 8.037997387530330939e-02 4.921765436754009571e+00 -1.098175807261595784e-02 4.189698052188125743e+00 1.787794549504238481e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.289581953544566773e+01 8.034198297116711129e-02 4.915346728068324289e+00 -1.100537521130229464e-02 4.191475562610000871e+00 1.767260081493305171e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.289087213467254145e+01 8.030452646922790760e-02 4.908923709627770471e+00 -1.102884036824752952e-02 4.193232639463312594e+00 1.746926952978348005e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.288593577262123624e+01 8.026760244344478823e-02 4.902496447468005947e+00 -1.105215618797322427e-02 4.194969482718184040e+00 1.726792434023743245e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.288101030614787845e+01 8.023120894317947727e-02 4.896065006186501201e+00 -1.107532524545369948e-02 4.196686289641152534e+00 1.706853847217178893e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.287609559323810515e+01 8.019534399456894336e-02 4.889629448972838688e+00 -1.109835006074586829e-02 4.198383254847129820e+00 1.687108566614542102e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.287119149299882892e+01 8.016000560177023726e-02 4.883189837638927777e+00 -1.112123310553179804e-02 4.200060570350348854e+00 1.667554016614435780e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.286629786565006484e+01 8.012519174815561918e-02 4.876746232648499380e+00 -1.114397679662682862e-02 4.201718425614282992e+00 1.648187671038864321e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.286141457251783038e+01 8.009090039752415902e-02 4.870298693145329594e+00 -1.116658348726283327e-02 4.203357007600426520e+00 1.629007052007151041e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.285654147602655506e+01 8.005712949522737765e-02 4.863847276981098311e+00 -1.118905548418173100e-02 4.204976500816177243e+00 1.610009729076558246e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.285167843969062851e+01 8.002387696919348314e-02 4.857392040743097716e+00 -1.121139504977306314e-02 4.206577087361782041e+00 1.591193318218292463e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.284682532810661471e+01 7.999114073094441835e-02 4.850933039780963796e+00 -1.123360438796119389e-02 4.208158946976308989e+00 1.572555480903861658e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.284198200694617320e+01 7.995891867660755159e-02 4.844470328232426404e+00 -1.125568565141981184e-02 4.209722257082674446e+00 1.554093923237767974e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.283714834294787543e+01 7.992720868781311161e-02 4.838003959049095748e+00 -1.127764095300111402e-02 4.211267192831897432e+00 1.535806395210680304e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.283232420390895889e+01 7.989600863254349428e-02 4.831533984021724848e+00 -1.129947235776596580e-02 4.212793927146542217e+00 1.517690689754257541e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.282750945867823944e+01 7.986531636600996409e-02 4.825060453804298710e+00 -1.132118187562441980e-02 4.214302630763159918e+00 1.499744641794873226e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.282270397714841792e+01 7.983512973144861469e-02 4.818583417937928992e+00 -1.134277147876689741e-02 4.215793472274022236e+00 1.481966127728321855e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.281790763024771707e+01 7.980544656083521371e-02 4.812102924874603005e+00 -1.136424309858511533e-02 4.217266618168205916e+00 1.464353064611805151e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.281312028993267127e+01 7.977626467562658197e-02 4.805619021999814500e+00 -1.138559861263113877e-02 4.218722232871790823e+00 1.446903409278760613e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.280834182918077779e+01 7.974758188745446896e-02 4.799131755654783227e+00 -1.140683986151151685e-02 4.220160478787347458e+00 1.429615157793225760e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.280357212198223671e+01 7.971939599872764071e-02 4.792641171158708246e+00 -1.142796864917391443e-02 4.221581516332852502e+00 1.412486344770743328e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.279881104333273534e+01 7.969170480325604711e-02 4.786147312829998945e+00 -1.144898672835983205e-02 4.222985503979824529e+00 1.395515042564994534e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.279405846922631262e+01 7.966450608684071122e-02 4.779650224007025550e+00 -1.146989581677667659e-02 4.224372598290798031e+00 1.378699360779323847e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.278931427664724829e+01 7.963779762777455085e-02 4.773149947068966448e+00 -1.149069759728240693e-02 4.225742953956290293e+00 1.362037445647757382e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.278457834356307643e+01 7.961157719736842997e-02 4.766646523455637663e+00 -1.151139370413137471e-02 4.227096723831048841e+00 1.345527479302579925e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.277985054891748362e+01 7.958584256043550742e-02 4.760139993686985704e+00 -1.153198574021110576e-02 4.228434058969737563e+00 1.329167679377345028e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.277513077262244678e+01 7.956059147570070100e-02 4.753630397382583972e+00 -1.155247527268787357e-02 4.229755108662170748e+00 1.312956298413842267e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.277041889555159671e+01 7.953582169624062725e-02 4.747117773280113973e+00 -1.157286382397370618e-02 4.231060020467880101e+00 1.296891623243033587e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.276571479953300248e+01 7.951153096985995317e-02 4.740602159253774595e+00 -1.159315288938985583e-02 4.232348940250242997e+00 1.280971974649557435e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.276101836734179251e+01 7.948771703942687783e-02 4.734083592332417822e+00 -1.161334392399308336e-02 4.233622012210147112e+00 1.265195706761628250e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.275632948269378986e+01 7.946437764322678010e-02 4.727562108716819367e+00 -1.163343834658724270e-02 4.234879378919091941e+00 1.249561206634708724e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.275164803023814031e+01 7.944151051523375140e-02 4.721037743797123376e+00 -1.165343754869989368e-02 4.236121181351964360e+00 1.234066893894871300e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.274697389555071858e+01 7.941911338538924781e-02 4.714510532169564172e+00 -1.167334287922241684e-02 4.237347558919310586e+00 1.218711220167004693e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.274230696512761440e+01 7.939718397985301435e-02 4.707980507652826496e+00 -1.169315566105233288e-02 4.238558649499203135e+00 1.203492668834666920e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.273764712637810526e+01 7.937572002119878956e-02 4.701447703304364900e+00 -1.171287718148414543e-02 4.239754589468786250e+00 1.188409754575316460e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.273299426761866826e+01 7.935471922862805116e-02 4.694912151435891801e+00 -1.173250869429279426e-02 4.240935513735374585e+00 1.173461023032578224e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.272834827806610569e+01 7.933417931811188872e-02 4.688373883629023631e+00 -1.175205142697094765e-02 4.242101555767315624e+00 1.158645050537573072e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.272370904783154799e+01 7.931409800254367315e-02 4.681832930750208455e+00 -1.177150656842607460e-02 4.243252847624434665e+00 1.143960443676786051e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.271907646791414592e+01 7.929447299184558262e-02 4.675289322965531014e+00 -1.179087528499641983e-02 4.244389519988278181e+00 1.129405839256561635e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.271445043019489773e+01 7.927530199305138359e-02 4.668743089755192699e+00 -1.181015870545198965e-02 4.245511702192075632e+00 1.114979903797567139e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.270983082743087778e+01 7.925658271037838709e-02 4.662194259927529671e+00 -1.182935793500414744e-02 4.246619522250377088e+00 1.100681333427693323e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.270521755324907609e+01 7.923831284525111041e-02 4.655642861632979468e+00 -1.184847404479167331e-02 4.247713106888548751e+00 1.086508853545463220e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.270061050214096632e+01 7.922049009632599337e-02 4.649088922377444533e+00 -1.186750808050317761e-02 4.248792581572015337e+00 1.072461218864424921e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.269600956945653891e+01 7.920311215946250483e-02 4.642532469035693055e+00 -1.188646105711670987e-02 4.249858070535385224e+00 1.058537213045331396e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.269141465139910885e+01 7.918617672769749649e-02 4.635973527864145183e+00 -1.190533396284911352e-02 4.250909696811343785e+00 1.044735648539272220e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.268682564501962062e+01 7.916968149116658526e-02 4.629412124513697435e+00 -1.192412775730457633e-02 4.251947582259502312e+00 1.031055366683000449e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.268224244821167801e+01 7.915362413702539679e-02 4.622848284041976896e+00 -1.194284337359266882e-02 4.252971847595055088e+00 1.017495237401848732e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.267766495970615281e+01 7.913800234932055755e-02 4.616282030925600743e+00 -1.196148171649773044e-02 4.253982612417465781e+00 1.004054159171738521e-02 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.267309307906643134e+01 7.912281380885734239e-02 4.609713389071926848e+00 -1.198004366607784317e-02 4.254979995238970858e+00 9.907310591734512853e-03 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.266852670668336067e+01 7.910805619302059555e-02 4.603142381830767071e+00 -1.199853007305168480e-02 4.255964113513163838e+00 9.775248926014846670e-03 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.266396574377080775e+01 7.909372717567887678e-02 4.596569032005612065e+00 -1.201694176285931885e-02 4.256935083661049113e+00 9.644346374872523470e-03 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.265941009236138370e+01 7.907982442737260254e-02 4.589993361864590504e+00 -1.203527952357516008e-02 4.257893021088692720e+00 9.514592848282061449e-03 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.265485965530266910e+01 7.906634561573382125e-02 4.583415393150963801e+00 -1.205354411343918450e-02 4.258838040198424046e+00 9.385978360926854058e-03 2.256928370984979115e-01 3.495846891718955352e+00 -9.358007053647405371e+00 -7.507525212092504008e-01
1.265031433625342316e+01 7.905328840591703543e-02 4.576835147093432532e+00 -1.207173625253430208e-02 4.259770254399152911e+00 9.258493029526537049e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.264576972519000364e+01 7.900190835871949424e-02 4.570256912494046198e+00 -1.220363364628995750e-02 4.260669553711714741e+00 8.728283350398720331e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.264122121504351348e+01 7.895212587926926651e-02 4.563685008090033968e+00 -1.233508101813674158e-02 4.261516068540204039e+00 8.202797824001423904e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.263666841599896706e+01 7.890397175223459736e-02 4.557119496767029432e+00 -1.246609078253661795e-02 4.262310269645982252e+00 7.682003402433700695e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.263211094046961414e+01 7.885747592263564476e-02 4.550560437583889950e+00 -1.259667167011255251e-02 4.263052624493565368e+00 7.165867184187078159e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.262754840345533580e+01 7.881266752343921156e-02 4.544007885737769925e+00 -1.272682789321759322e-02 4.263743597261056451e+00 6.654356324990754086e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.262298042298808376e+01 7.876957490217867397e-02 4.537461892484261128e+00 -1.285655798702648941e-02 4.264383648839968899e+00 6.147437912762017398e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.261840662069948316e+01 7.872822564672334045e-02 4.530922504995942290e+00 -1.298585318249911684e-02 4.264973236820148728e+00 5.645078791321517415e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.261382662256351672e+01 7.868864661037885955e-02 4.524389766134251367e+00 -1.311469505372281526e-02 4.265512815453442741e+00 5.147245305743468682e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.260924005989701868e+01 7.865086393661660513e-02 4.517863714095333272e+00 -1.324305202254546371e-02 4.266002835586247599e+00 4.653902925500448540e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.260464657075043249e+01 7.861490308389919301e-02 4.511344381866861930e+00 -1.337087399278554488e-02 4.266443744545313166e+00 4.165015669349248113e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.260004580190883416e+01 7.858078885137370628e-02 4.504831796391123966e+00 -1.349808439182466173e-02 4.266835985951024313e+00 3.680545253066661287e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.259543741129614425e+01 7.854854539652697532e-02 4.498325977533937703e+00 -1.362458365140173031e-02 4.267179999477964003e+00 3.200451332283190536e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.259082106902081932e+01 7.851819621315299369e-02 4.491826937701541844e+00 -1.375027064876380677e-02 4.267476220753589011e+00 2.724693530780668803e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.258619645717510593e+01 7.848976408381194703e-02 4.485334682051482780e+00 -1.387504733258286896e-02 4.267725081387489183e+00 2.253231865355604518e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.258156326952986070e+01 7.846327103354727717e-02 4.478849208751465305e+00 -1.399881868370939607e-02 4.267927009009540917e+00 1.786026720395050057e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.257692121123475459e+01 7.843873828705144602e-02 4.472370509233695834e+00 -1.412149264899053257e-02 4.268082427305325055e+00 1.323038821274835153e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.257226999852379379e+01 7.841618622914098280e-02 4.465898568444771399e+00 -1.424298007635717636e-02 4.268191756048956620e+00 8.642292092530480443e-04 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.256760935842608795e+01 7.839563436840590871e-02 4.459433365091171275e+00 -1.436319465112505592e-02 4.268255411133478283e+00 4.095592177793282488e-04 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.256293902848180544e+01 7.837710130390283803e-02 4.452974871880395646e+00 -1.448205283345867060e-02 4.268273804598949894e+00 -4.100954985531606381e-05 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.255825875646324441e+01 7.836060469476512080e-02 4.446523055757807263e+00 -1.459947379695058535e-02 4.268247344658369080e+00 -4.875152415995142089e-04 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.255356830010099145e+01 7.834616123260740306e-02 4.440077878139216949e+00 -1.471537936827181821e-02 4.268176435721544593e+00 -9.299957765209806299e-04 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.254886742681509659e+01 7.833378661660565789e-02 4.433639295139260916e+00 -1.482969396785221473e-02 4.268061478417035204e+00 -1.368488863548472483e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.254415591345123282e+01 7.832349553113744645e-02 4.427207257795609863e+00 -1.494234455155252390e-02 4.267902869612274941e+00 -1.803032019136965002e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.253943354602179738e+01 7.831530162587062305e-02 4.420781712289055143e+00 -1.505326055329258249e-02 4.267701002431977919e+00 -2.233662583913559839e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.253470011945191587e+01 7.830921749819205746e-02 4.414362600159507544e+00 -1.516237382860246598e-02 4.267456266274930243e+00 -2.660417738358612956e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.252995543733031880e+01 7.830525467787124994e-02 4.407949858517953068e+00 -1.526961859906579566e-02 4.267169046829256907e+00 -3.083334517573690144e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.252519931166505707e+01 7.830342361385676797e-02 4.401543420254399486e+00 -1.537493139762649910e-02 4.266839726086259610e+00 -3.502449825185243414e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.252043156264401347e+01 7.830373366310669492e-02 4.395143214241854501e+00 -1.547825101473231622e-02 4.266468682352902775e+00 -3.917800446430298907e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.251565201840020869e+01 7.830619308135691736e-02 4.388749165536369290e+00 -1.557951844529018894e-02 4.266056290263029460e+00 -4.329423060468007116e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.251086051478184480e+01 7.831080901573413133e-02 4.382361195573186485e+00 -1.567867683670039897e-02 4.265602920787387120e+00 -4.737354251930286572e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.250605689511387197e+01 7.831758749925872565e-02 4.375979222365357302e+00 -1.577567219253993291e-02 4.265108941243970442e+00 -5.141630447535188060e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.250124100966645280e+01 7.832653345050630267e-02 4.369603160841390554e+00 -1.587045949509089879e-02 4.264574715340077482e+00 -5.542287309455931274e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.249641271461103287e+01 7.833765068325644620e-02 4.363232923427747600e+00 -1.596300566971591353e-02 4.264000603272264378e+00 -5.939359410374469607e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.249157187102853506e+01 7.835094192209314523e-02 4.356868420606066827e+00 -1.605328683697352168e-02 4.263386961824650712e+00 -6.332880464715486511e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.248671834415761772e+01 7.836640882060437463e-02 4.350509561354678034e+00 -1.614128607016782069e-02 4.262734144444607409e+00 -6.722883519137291125e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.248185200281359997e+01 7.838405198133890917e-02 4.344156253507280852e+00 -1.622699182535279269e-02 4.262042501302582664e+00 -7.109401083572705615e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.247697271892817206e+01 7.840387097700012020e-02 4.337808404052447386e+00 -1.631039681728476895e-02 4.261312379340915335e+00 -7.492465223124659610e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.247208036717673174e+01 7.842586437251590492e-02 4.331465919389700936e+00 -1.639149719365088492e-02 4.260544122314846582e+00 -7.872107624033583204e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.246717482467093951e+01 7.845002974772216642e-02 4.325128705552800490e+00 -1.647029191708049636e-02 4.259738070827872036e+00 -8.248359641747081070e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.246225597070046476e+01 7.847636372047366027e-02 4.318796668407858697e+00 -1.654678229235290871e-02 4.258894562362956826e+00 -8.621252336622654486e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.245732368651271571e+01 7.850486197003914146e-02 4.312469713831649010e+00 -1.662097160607321072e-02 4.258013931310662414e+00 -8.990816500057060429e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.245237785512204276e+01 7.853551926067850464e-02 4.306147747874147669e+00 -1.669286483686678244e-02 4.257096508994993478e+00 -9.357082674826147292e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.244741836114282485e+01 7.856832946530772910e-02 4.299830676908009686e+00 -1.676246842733044445e-02 4.256142623697454219e+00 -9.720081170297848946e-03 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.244244509064140836e+01 7.860328558919504882e-02 4.293518407767389355e+00 -1.682979010207634116e-02 4.255152600679795505e+00 -1.007984207385811438e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.243745793100363528e+01 7.864037979363089348e-02 4.287210847877688913e+00 -1.689483871272582163e-02 4.254126762205730827e+00 -1.043639526030285675e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.243245677081563194e+01 7.867960341951835135e-02 4.280907905377371314e+00 -1.695762411575895204e-02 4.253065427561828926e+00 -1.078977039854225189e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.242744149970577894e+01 7.872093762170977171e-02 4.274609489375947646e+00 -1.701816669051106623e-02 4.251968913366001246e+00 -1.113997119792212165e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.242241200631952047e+01 7.876431371528685998e-02 4.268315515539846672e+00 -1.707646858708286933e-02 4.250837544766654652e+00 -1.148705432356358046e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.241736820517761331e+01 7.880974714265698289e-02 4.262025889128214118e+00 -1.713222267869094623e-02 4.249671570277947730e+00 -1.183189590171410469e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.241230999944155577e+01 7.885719285247096144e-02 4.255740523762706395e+00 -1.718581826584495917e-02 4.248471273114049040e+00 -1.217351163222287966e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.240723727993123049e+01 7.890663790870663941e-02 4.249459342364436232e+00 -1.723727231569344154e-02 4.247236974717037761e+00 -1.251192438110405869e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.240214993799900789e+01 7.895806868619921481e-02 4.243182269298086062e+00 -1.728660229941684709e-02 4.245968994238769056e+00 -1.284715708613140724e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.239704786547352455e+01 7.901147089539327373e-02 4.236909230454614317e+00 -1.733382614720636872e-02 4.244667648533908100e+00 -1.317923275257206275e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.239193095460773897e+01 7.906682960680841421e-02 4.230640153330329056e+00 -1.737896220795072735e-02 4.243333252153407287e+00 -1.350817444867967801e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.238679909803090951e+01 7.912412927520372230e-02 4.224374967102527023e+00 -1.742202921247297184e-02 4.241966117338432873e+00 -1.383400530105125502e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.238165218870408957e+01 7.918335376343196841e-02 4.218113602701922815e+00 -1.746304624223202553e-02 4.240566554014783662e+00 -1.415674848964790754e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.237649011987875269e+01 7.924448636597786200e-02 4.211855992882084898e+00 -1.750203269994345112e-02 4.239134869787807069e+00 -1.447642724181132969e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.237131278505843213e+01 7.930750983202558557e-02 4.205602072285951287e+00 -1.753900828937385303e-02 4.237671369940382959e+00 -1.479306473376534176e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.236612007796201063e+01 7.937240638673540016e-02 4.199351777510209160e+00 -1.757399300987313312e-02 4.236176357458924180e+00 -1.510668364140623290e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.236091189248830879e+01 7.943915775015587821e-02 4.193105047167895449e+00 -1.760700714564388328e-02 4.234650133097860092e+00 -1.541730593173859867e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.235568812268315142e+01 7.950774515564126843e-02 4.186861821948732576e+00 -1.763807125433444756e-02 4.233092995447297113e+00 -1.572495294006816258e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.235044866270965969e+01 7.957814936840601483e-02 4.180622044676796101e+00 -1.766720613531990239e-02 4.231505240991549677e+00 -1.602964545928494897e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.234519340682103916e+01 7.965035070417057772e-02 4.174385660365888207e+00 -1.769443281451302599e-02 4.229887164160053281e+00 -1.633140380463963398e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.233992224933636628e+01 7.972432904779847007e-02 4.168152616272322142e+00 -1.771977253497656127e-02 4.228239057371880882e+00 -1.663024787955760461e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.233463508461843361e+01 7.980006387197265127e-02 4.161922861945606122e+00 -1.774324672044168619e-02 4.226561211073858182e+00 -1.692619723171843310e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.232933180705433962e+01 7.987753425576628319e-02 4.155696349276652768e+00 -1.776487698566167617e-02 4.224853913774125225e+00 -1.721927109674193171e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.232401231103797556e+01 7.995671890315961261e-02 4.149473032543948392e+00 -1.778468509137087067e-02 4.223117452070983546e+00 -1.750948844031876422e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.231867649095485540e+01 8.003759616141148392e-02 4.143252868457446780e+00 -1.780269296214332525e-02 4.221352110678122216e+00 -1.779686799505949754e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.231332424116863677e+01 8.012014403930961537e-02 4.137035816200522298e+00 -1.781892263887510652e-02 4.219558172446403077e+00 -1.808142829060212925e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.230795545601014673e+01 8.020434022521175099e-02 4.130821837469554225e+00 -1.783339629910690380e-02 4.217735918382795823e+00 -1.836318767849930492e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.230257002976714809e+01 8.029016210496270345e-02 4.124610896512072244e+00 -1.784613621550380780e-02 4.215885627666815516e+00 -1.864216436015417658e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.229716785667756085e+01 8.037758677950480879e-02 4.118402960162022453e+00 -1.785716476142454323e-02 4.214007577664574455e+00 -1.891837640502113185e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.229174883092217918e+01 8.046659108239390124e-02 4.112197997874269539e+00 -1.786650439920824465e-02 4.212102043941113649e+00 -1.919184176882500481e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.228631284662123058e+01 8.055715159694554206e-02 4.105995981755996560e+00 -1.787417764815088517e-02 4.210169300270789172e+00 -1.946257831146415082e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.228085979783099013e+01 8.064924467322105717e-02 4.099796886597063761e+00 -1.788020711014016648e-02 4.208209618646352901e+00 -1.973060380725404420e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.227538957854182833e+01 8.074284644475787642e-02 4.093600689898562628e+00 -1.788461542414444827e-02 4.206223269286744504e+00 -1.999593596052272326e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.226990208267948290e+01 8.083793284491860853e-02 4.087407371898605923e+00 -1.788742526838844188e-02 4.204210520643534288e+00 -2.025859241519886722e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.226439720410522760e+01 8.093447962312017019e-02 4.081216915597725148e+00 -1.788865936944891710e-02 4.202171639406644843e+00 -2.051859076219867892e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.225887483661874455e+01 8.103246236069128194e-02 4.075029306781780214e+00 -1.788834045832846456e-02 4.200106890509060165e+00 -2.077594855081272771e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.225333487396319398e+01 8.113185648637623315e-02 4.068844534042665551e+00 -1.788649128065177007e-02 4.198016537130683901e+00 -2.103068329371991438e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.224777720982914531e+01 8.123263729169878655e-02 4.062662588798678698e+00 -1.788313460191691753e-02 4.195900840701832557e+00 -2.128281247169963586e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.224220173786110344e+01 8.133477994593449334e-02 4.056483465312464176e+00 -1.787829316752116010e-02 4.193760060905976417e+00 -2.153235354188838546e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.223660835166627514e+01 8.143825951069769142e-02 4.050307160706736909e+00 -1.787198970522868927e-02 4.191594455681911136e+00 -2.177932394049764478e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.223099694482224287e+01 8.154305095437079653e-02 4.044133674979672577e+00 -1.786424694167804139e-02 4.189404281225781013e+00 -2.202374108491979982e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.222536741088614143e+01 8.164912916620119254e-02 4.037963011018505632e+00 -1.785508756545971243e-02 4.187189791992581789e+00 -2.226562238141268496e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.221971964340656314e+01 8.175646896995492074e-02 4.031795174610621757e+00 -1.784453421572841994e-02 4.184951240697276198e+00 -2.250498522562147455e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.221405353593541676e+01 8.186504513732632826e-02 4.025630174453763033e+00 -1.783260950077624266e-02 4.182688878315799386e+00 -2.274184700202140641e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.220836898203923404e+01 8.197483240114056269e-02 4.019468022165624710e+00 -1.781933598557438811e-02 4.180402954086058109e+00 -2.297622508655331949e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.220266587531311231e+01 8.208580546811929113e-02 4.013308732291025471e+00 -1.780473616522620234e-02 4.178093715508463646e+00 -2.320813685356539965e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.219694410939612794e+01 8.219793903127359247e-02 4.007152322307306669e+00 -1.778883246123160594e-02 4.175761408346369663e+00 -2.343759967163066421e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.219120357798631993e+01 8.231120778207452748e-02 4.000998812629095625e+00 -1.777164724018004752e-02 4.173406276626546507e+00 -2.366463090157573321e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.218544417485549225e+01 8.242558642238474731e-02 3.994848226612299325e+00 -1.775320279480902680e-02 4.171028562639688353e+00 -2.388924790453373498e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.217966579386645165e+01 8.254104967594137754e-02 3.988700590555775083e+00 -1.773352132445871893e-02 4.168628506940737388e+00 -2.411146803680191270e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.217386832899133431e+01 8.265757229949295681e-02 3.982555933701481532e+00 -1.771262493029501436e-02 4.166206348349103195e+00 -2.433130864996636139e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.216805167432987211e+01 8.277512909367686078e-02 3.976414288233812044e+00 -1.769053562791385661e-02 4.163762323949035782e+00 -2.454878709611030274e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.216221572412695551e+01 8.289369491369458220e-02 3.970275689278508047e+00 -1.766727534331385963e-02 4.161296669090185141e+00 -2.476392071676897580e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.215636037279205617e+01 8.301324467958304254e-02 3.964140174899598801e+00 -1.764286588866820216e-02 4.158809617387936974e+00 -2.497672685272648782e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.215048551491992335e+01 8.313375338610272391e-02 3.958007786094736247e+00 -1.761732895695018730e-02 4.156301400724000672e+00 -2.518722284018923285e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.214459104531173317e+01 8.325519611234209749e-02 3.951878566789423619e+00 -1.759068612113070390e-02 4.153772249246764581e+00 -2.539542600572424272e-02 1.085881095590995604e-01 1.368581821029004386e+00 -1.863510771837775692e+01 5.485782269990514548e-01
1.213867685899559490e+01 8.337754803109675983e-02 3.945752563830827508e+00 -1.756295884914352637e-02 4.151222391372188625e+00 -2.560135367324889097e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.213274266164669335e+01 8.350028897516519055e-02 3.939629977821838214e+00 -1.753891637454870964e-02 4.148651210391435029e+00 -2.582185809800483650e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.212678815596762405e+01 8.362402431992591034e-02 3.933511007955064365e+00 -1.751370111024092360e-02 4.146058101015190012e+00 -2.603992462598652899e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.212081323291437940e+01 8.374872775431463356e-02 3.927395703481293410e+00 -1.748733581777322035e-02 4.143443306120187408e+00 -2.625557151878328901e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.211481778373467222e+01 8.387437306535580617e-02 3.921284116753974036e+00 -1.745984312663266189e-02 4.140807066756159394e+00 -2.646881705135615062e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.210880169999113676e+01 8.400093414821044324e-02 3.915176303220992970e+00 -1.743124554918631594e-02 4.138149622145565587e+00 -2.667967949733777641e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.210276487358461672e+01 8.412838501595908125e-02 3.909072321415503648e+00 -1.740156546118582989e-02 4.135471209682960669e+00 -2.688817713724263661e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.209670719677916750e+01 8.425669980889771704e-02 3.902972232944768916e+00 -1.737082508917845922e-02 4.132772064935092970e+00 -2.709432825058265965e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.209062856222766058e+01 8.438585280352699225e-02 3.896876102477722537e+00 -1.733904650597815553e-02 4.130052421640394655e+00 -2.729815111949681489e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.208452886299770057e+01 8.451581842117279753e-02 3.890783997731461330e+00 -1.730625162742231368e-02 4.127312511709518184e+00 -2.749966402140898228e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.207840799259741793e+01 8.464657123637765734e-02 3.884695989456952159e+00 -1.727246222112885365e-02 4.124552565225227063e+00 -2.769888523170295144e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.207226584500045163e+01 8.477808598502907522e-02 3.878612151424419174e+00 -1.723769990592376872e-02 4.121772810443559365e+00 -2.789583301355906889e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.206610231467214156e+01 8.491033757214100364e-02 3.872532560407099922e+00 -1.720198613205531704e-02 4.118973473794166118e+00 -2.809052562746523415e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.205991729659651490e+01 8.504330107922100646e-02 3.866457296163624324e+00 -1.716534217757141254e-02 4.116154779881680881e+00 -2.828298131611740526e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.205371068630350884e+01 8.517695177137313278e-02 3.860386441419420223e+00 -1.712778914430957561e-02 4.113316951486541306e+00 -2.847321831817455073e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.204748237989632287e+01 8.531126510407381625e-02 3.854320081847204094e+00 -1.708934795616262256e-02 4.110460209566562995e+00 -2.866125484782327051e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.204123227407849761e+01 8.544621672970557913e-02 3.848258306046853594e+00 -1.705003936692203390e-02 4.107584773258589728e+00 -2.884710911053298132e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.203496026618020309e+01 8.558178250390709174e-02 3.842201205525023866e+00 -1.700988396032190875e-02 4.104690859880232523e+00 -2.903079928283013034e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.202866625418539748e+01 8.571793849152165023e-02 3.836148874673383169e+00 -1.696890213296507396e-02 4.101778684932459562e+00 -2.921234352447639460e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.202235013675962527e+01 8.585466097226812643e-02 3.830101410745625934e+00 -1.692711409127439087e-02 4.098848462101225110e+00 -2.939175997143247954e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.201601181327779777e+01 8.599192644607089875e-02 3.824058913833726425e+00 -1.688453984940343003e-02 4.095900403260591460e+00 -2.956906672880413658e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.200965118385202324e+01 8.612971163817530196e-02 3.818021486843394818e+00 -1.684119922634902053e-02 4.092934718474983136e+00 -2.974428188203976156e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.200326814935935715e+01 8.626799350397144905e-02 3.811989235468832060e+00 -1.679711184695787535e-02 4.089951616002240442e+00 -2.991742347638080834e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.199686261146880284e+01 8.640674923362456905e-02 3.805962268167279117e+00 -1.675229715271270292e-02 4.086951302297154420e+00 -3.008850952967948369e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.199043447266797990e+01 8.654595625653221935e-02 3.799940696133072837e+00 -1.670677439069648967e-02 4.083933982014350761e+00 -3.025755802351750776e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.198398363629056540e+01 8.668559224537014662e-02 3.793924633270422841e+00 -1.666056260562333996e-02 4.080899858012553061e+00 -3.042458689712903772e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.197751000654384512e+01 8.682563511992753835e-02 3.787914196165400593e+00 -1.661368063749246726e-02 4.077849131358018298e+00 -3.058961405958362384e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.197101348853611391e+01 8.696606305068881049e-02 3.781909504057318294e+00 -1.656614712094644712e-02 4.074782001328435932e+00 -3.075265737070758190e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.196449398830391253e+01 8.710685446214661010e-02 3.775910678809538457e+00 -1.651798048349358353e-02 4.071698665417728513e+00 -3.091373464904467044e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.195795141283914731e+01 8.724798803594735475e-02 3.769917844879680402e+00 -1.646919894451215685e-02 4.068599319339814890e+00 -3.107286367323708332e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.195138567011562714e+01 8.738944271380225115e-02 3.763931129289570077e+00 -1.641982052451585600e-02 4.065484157033609769e+00 -3.123006216429062565e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.194479666911476023e+01 8.753119770025684365e-02 3.757950661595164998e+00 -1.636986304389300567e-02 4.062353370668289720e+00 -3.138534779805841196e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.193818431985170747e+01 8.767323246522137903e-02 3.751976573855468899e+00 -1.631934411178121921e-02 4.059207150647734963e+00 -3.153873820140584011e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.193154853340164401e+01 8.781552674619125254e-02 3.746009000600722505e+00 -1.626828112536559540e-02 4.056045685616285645e+00 -3.169025093922562403e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.192488922192577938e+01 8.795806055028330961e-02 3.740048078800129350e+00 -1.621669126851820603e-02 4.052869162464306285e+00 -3.183990352724273831e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.191820629869713777e+01 8.810081415610841737e-02 3.734093947829134397e+00 -1.616459151143770367e-02 4.049677766333228845e+00 -3.198771342531019080e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.191149967812600963e+01 8.824376811539472176e-02 3.728146749436328289e+00 -1.611199861067892994e-02 4.046471680621916533e+00 -3.213369802601321462e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.190476927578512623e+01 8.838690325444424623e-02 3.722206627709955473e+00 -1.605892910831685505e-02 4.043251086992786902e+00 -3.227787466665964222e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.189801500843434034e+01 8.853020067546392424e-02 3.716273729044195839e+00 -1.600539933854779745e-02 4.040016165377450896e+00 -3.242026062311884754e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.189123679404431044e+01 8.867364175774546109e-02 3.710348202105646198e+00 -1.595142543200150573e-02 4.036767093983671728e+00 -3.256087309715790384e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.188443455182028785e+01 8.881720815863311524e-02 3.704430197799128965e+00 -1.589702330472278144e-02 4.033504049302209182e+00 -3.269972922834521456e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.187760820222602476e+01 8.896088181430956976e-02 3.698519869232838264e+00 -1.584220865729697725e-02 4.030227206112986238e+00 -3.283684609197105170e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.187075766700728785e+01 8.910464494037732830e-02 3.692617371683221794e+00 -1.578699697553453615e-02 4.026936737492253116e+00 -3.297224068531105778e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.186388286921500423e+01 8.924848003227239812e-02 3.686722862559608682e+00 -1.573140353020563431e-02 4.023632814820118142e+00 -3.310592993571192383e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.185698373322806098e+01 8.939236986556893527e-02 3.680836501368566438e+00 -1.567544337709253499e-02 4.020315607787303236e+00 -3.323793070270088246e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.185006018477568901e+01 8.953629749611502486e-02 3.674958449678045191e+00 -1.561913135782814870e-02 4.016985284402461609e+00 -3.336825976583957659e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.184311215095943659e+01 8.968024625999140853e-02 3.669088871081341185e+00 -1.556248210034595972e-02 4.013642011000354337e+00 -3.349693382536627489e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.183613956027461711e+01 8.982419977338833295e-02 3.663227931160967454e+00 -1.550551002425153320e-02 4.010285952249375008e+00 -3.362396950819442759e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.182914234263078690e+01 8.996814193242848312e-02 3.657375797452822486e+00 -1.544822934603913046e-02 4.006917271159101901e+00 -3.374938336168267772e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.182212042937210050e+01 9.011205691277872354e-02 3.651532639409963199e+00 -1.539065407092922097e-02 4.003536129088820061e+00 -3.387319184479119227e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.181507375329763754e+01 9.025592916909422336e-02 3.645698628365909855e+00 -1.533279799210701677e-02 4.000142685755947447e+00 -3.399541133687762617e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.180800224868133164e+01 9.039974343437129356e-02 3.639873937497799972e+00 -1.527467469138506576e-02 3.996737099243906854e+00 -3.411605813785772295e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.180090585129144287e+01 9.054348471916631724e-02 3.634058741789456537e+00 -1.521629754041663521e-02 3.993319526010477460e+00 -3.423514845861751893e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.179378449840956122e+01 9.068713831067114206e-02 3.628253217994389601e+00 -1.515767970160710777e-02 3.989890120896944392e+00 -3.435269841976888033e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.178663812884918372e+01 9.083068977170975777e-02 3.622457544598712165e+00 -1.509883412867929486e-02 3.986449037136724716e+00 -3.446872405815209345e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.177946668297384747e+01 9.097412493964426861e-02 3.616671901783991672e+00 -1.503977356769690271e-02 3.982996426363801135e+00 -3.458324132463889283e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.177227010271477958e+01 9.111742992515542428e-02 3.610896471390080187e+00 -1.498051055859322793e-02 3.979532438621811608e+00 -3.469626607394749734e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.176504833158799102e+01 9.126059111092234277e-02 3.605131436878012963e+00 -1.492105743976755369e-02 3.976057222373630573e+00 -3.480781406803722805e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.175780131471045387e+01 9.140359515030707649e-02 3.599376983293299581e+00 -1.486142635425802619e-02 3.972570924510419488e+00 -3.491790097912600421e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.175052899881600510e+01 9.154642896593051526e-02 3.593633297229052115e+00 -1.480162924300687521e-02 3.969073690360648943e+00 -3.502654238784111418e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.174323133227113836e+01 9.168907974808687689e-02 3.587900566788810863e+00 -1.474167784521099138e-02 3.965565663699718080e+00 -3.513375377408681915e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.173590826509032503e+01 9.183153495306413394e-02 3.582178981549394958e+00 -1.468158369936724272e-02 3.962046986759906630e+00 -3.523955052169742280e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.172855974895089659e+01 9.197378230141572963e-02 3.576468732523776950e+00 -1.462135814442445253e-02 3.958517800239775397e+00 -3.534394792106512057e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.172118573720744372e+01 9.211580977616128096e-02 3.570770012124012904e+00 -1.456101232119520229e-02 3.954978243313577835e+00 -3.544696116714182027e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.171378618490573231e+01 9.225760562089636851e-02 3.565083014124257321e+00 -1.450055717413991502e-02 3.951428453641211203e+00 -3.554860535101379837e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.170636104879611850e+01 9.239915833782229304e-02 3.559407933623871312e+00 -1.444000345264349200e-02 3.947868567378559845e+00 -3.564889546319457286e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.169891028734652849e+01 9.254045668573798733e-02 3.553744967010606270e+00 -1.437936171230537637e-02 3.944298719187323776e+00 -3.574784639674911252e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.169143386075495172e+01 9.268148967797626425e-02 3.548094311923886579e+00 -1.431864231646275999e-02 3.940719042244806403e+00 -3.584547294615214597e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.168393173096142945e+01 9.282224658027360409e-02 3.542456167218237972e+00 -1.425785543926316734e-02 3.937129668254043313e+00 -3.594178980078692465e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.167640386165925293e+01 9.296271690861217241e-02 3.536830732927163989e+00 -1.419701107380003449e-02 3.933530727454523923e+00 -3.603681154328929742e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.166885021830558777e+01 9.310289042704611440e-02 3.531218210227246246e+00 -1.413611902836644889e-02 3.929922348632551632e+00 -3.613055265498484048e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.166127076813203978e+01 9.324275714543191207e-02 3.525618801402004454e+00 -1.407518892513819585e-02 3.926304659131369945e+00 -3.622302751563070966e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.165366548015480674e+01 9.338230731710056576e-02 3.520032709805851034e+00 -1.401423020191254996e-02 3.922677784861409389e+00 -3.631425040061348614e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.164603432518434012e+01 9.352153143646650679e-02 3.514460139828231355e+00 -1.395325211407071574e-02 3.919041850311081543e+00 -3.640423547495836437e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.163837727583455361e+01 9.366042023659862381e-02 3.508901296857938057e+00 -1.389226373602616034e-02 3.915396978557592611e+00 -3.649299679851649575e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.163069430653157887e+01 9.379896468677280386e-02 3.503356387247591464e+00 -1.383127396287108131e-02 3.911743291277365309e+00 -3.658054832700238096e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.162298539352205928e+01 9.393715598999066718e-02 3.497825618278315840e+00 -1.377029151212789265e-02 3.908080908756483396e+00 -3.666690391125029119e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.161525051488098548e+01 9.407498558045904180e-02 3.492309198124619485e+00 -1.370932492570306471e-02 3.904409949901350707e+00 -3.675207729283541669e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.160748965051905834e+01 9.421244512102218416e-02 3.486807335819498643e+00 -1.364838257177207644e-02 3.900730532249824023e+00 -3.683608210196907123e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.159970278218961504e+01 9.434952650058003876e-02 3.481320241219747480e+00 -1.358747264633185931e-02 3.897042771982077269e+00 -3.691893186234303237e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.159188989349511978e+01 9.448622183149228693e-02 3.475848124971481212e+00 -1.352660317499959110e-02 3.893346783931242783e+00 -3.700063999102681106e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.158405096989316618e+01 9.462252344696567286e-02 3.470391198475934136e+00 -1.346578201698534795e-02 3.889642681594101425e+00 -3.708121979761646453e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.157618599870173526e+01 9.475842389846099445e-02 3.464949673855820755e+00 -1.340501687148012988e-02 3.885930577142049813e+00 -3.716068447922301482e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.156829496910408750e+01 9.489391595305732285e-02 3.459523763921877215e+00 -1.334431527402948729e-02 3.882210581432430807e+00 -3.723904712080144258e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.156037787215349866e+01 9.502899259077142446e-02 3.454113682139356545e+00 -1.328368459694530615e-02 3.878482804019506514e+00 -3.731632069913721345e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.155243470077759227e+01 9.516364700186698278e-02 3.448719642594749502e+00 -1.322313205115962891e-02 3.874747353165273633e+00 -3.739251808272080896e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.154446544978225830e+01 9.529787258415094164e-02 3.443341859962769647e+00 -1.316266468809991312e-02 3.871004335850305011e+00 -3.746765203136082079e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.153647011585514193e+01 9.543166294025380580e-02 3.437980549473607983e+00 -1.310228940172295659e-02 3.867253857784751947e+00 -3.754173519278403148e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.152844869756871660e+01 9.556501187488807003e-02 3.432635926880469146e+00 -1.304201293047111548e-02 3.863496023419697778e+00 -3.761478010134236549e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.152040119538295926e+01 9.569791339211052017e-02 3.427308208427376712e+00 -1.298184185896214191e-02 3.859730935958266773e+00 -3.768679918210467855e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.151232761164762586e+01 9.583036169258743464e-02 3.421997610817248958e+00 -1.292178261986301480e-02 3.855958697366533183e+00 -3.775780475097874345e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.150422795060414138e+01 9.596235117085590016e-02 3.416704351180260169e+00 -1.286184149577948230e-02 3.852179408384443171e+00 -3.782780901457971634e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.149610221838708490e+01 9.609387641258146373e-02 3.411428647042493267e+00 -1.280202462121150450e-02 3.848393168536785147e+00 -3.789682406881438731e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.148795042302528735e+01 9.622493219180340562e-02 3.406170716294893985e+00 -1.274233798462606239e-02 3.844600076144471856e+00 -3.796486189536892736e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.147977257444255272e+01 9.635551346818246876e-02 3.400930777162522123e+00 -1.268278743017849965e-02 3.840800228335797151e+00 -3.803193436550678791e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.147156868445801159e+01 9.648561538426257689e-02 3.395709048174089695e+00 -1.262337865977724086e-02 3.836993721057394779e+00 -3.809805324114756003e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.146333876678598429e+01 9.661523326275926749e-02 3.390505748131950714e+00 -1.256411723896233915e-02 3.833180649085189184e+00 -3.816323017447268567e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.145508283703530950e+01 9.674436260388329101e-02 3.385321096082601233e+00 -1.250500859788065619e-02 3.829361106035373830e+00 -3.822747670794123670e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.144680091270853239e+01 9.687299908262833603e-02 3.380155311287232234e+00 -1.244605802989040208e-02 3.825535184375452591e+00 -3.829080427221177169e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.143849301320083001e+01 9.700113854604011654e-02 3.375008613192493456e+00 -1.238727069337211377e-02 3.821702975435524952e+00 -3.835322418532694649e-02 1.049116493071072936e-01 1.301797109240047101e+00 -1.892635891347692834e+01 5.893702424057062350e-01
1.143015915979859010e+01 9.712877701050219581e-02 3.369881221401560989e+00 -1.232865161344349862e-02 3.817864569419352261e+00 -3.841474765623521803e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.142179936851864142e+01 9.725589122807784537e-02 3.364773366295613410e+00 -1.227045723341533591e-02 3.814020008305341047e+00 -3.847632564392893667e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.141341365698355936e+01 9.738250393983910458e-02 3.359685278292772637e+00 -1.221243372661835920e-02 3.810169333900165434e+00 -3.853701533039094462e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.140500205172435599e+01 9.750861148547616819e-02 3.354617177214493040e+00 -1.215458586746237524e-02 3.806312634480524260e+00 -3.859682776574976243e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.139656458116138893e+01 9.763421036594879809e-02 3.349569282943433368e+00 -1.209691830263596307e-02 3.802449997223670053e+00 -3.865577388825539723e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.138810127560144103e+01 9.775929724081114380e-02 3.344541815395788653e+00 -1.203943555298801413e-02 3.798581508218663139e+00 -3.871386452409284612e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.137961216723448565e+01 9.788386892555792085e-02 3.339534994493939202e+00 -1.198214201523428897e-02 3.794707252477404147e+00 -3.877111039048225516e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.137109729013015880e+01 9.800792238899010134e-02 3.334549040139416665e+00 -1.192504196377832705e-02 3.790827313945500432e+00 -3.882752209608835575e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.136255668023391685e+01 9.813145475059596723e-02 3.329584172186197399e+00 -1.186813955253051243e-02 3.786941775513110731e+00 -3.888311014129314236e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.135399037536291189e+01 9.825446327794828960e-02 3.324640610414322683e+00 -1.181143881671771999e-02 3.783050719025756514e+00 -3.893788491847840344e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.134539841520156145e+01 9.837694538411710654e-02 3.319718574503847108e+00 -1.175494367474327548e-02 3.779154225295144887e+00 -3.899185671109982321e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.133678084129684649e+01 9.849889862509260408e-02 3.314818284009123150e+00 -1.169865793007819621e-02 3.775252374110177556e+00 -3.904503569212068592e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.132813769705331275e+01 9.862032069723077055e-02 3.309939958333419696e+00 -1.164258527348723329e-02 3.771345244247845230e+00 -3.909743192711570559e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.131946902772768837e+01 9.874120943475057921e-02 3.305083816704038835e+00 -1.158672928819683492e-02 3.767432913483926171e+00 -3.914905537478486491e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.131077488042317825e+01 9.886156280726200729e-02 3.300250078147837218e+00 -1.153109344914050177e-02 3.763515458603648778e+00 -3.919991588756503720e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.130205530408366776e+01 9.898137891728032989e-02 3.295438961466840233e+00 -1.147568112304019582e-02 3.759592955412285775e+00 -3.925002321219165508e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.129331034948770984e+01 9.910065599775515210e-02 3.290650685214144833e+00 -1.142049557012276423e-02 3.755665478745704444e+00 -3.929938699002810676e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.128454006924226150e+01 9.921939240961760720e-02 3.285885467670153215e+00 -1.136553994593399002e-02 3.751733102480962589e+00 -3.934801675552963840e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.127574451777616815e+01 9.933758663934422195e-02 3.281143526819138678e+00 -1.131081730304695117e-02 3.747795899547017306e+00 -3.939592193679920112e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.126692375133342594e+01 9.945523729654905110e-02 3.276425080326134331e+00 -1.125633059265714921e-02 3.743853941935217478e+00 -3.944311185806085446e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.125807782796621659e+01 9.957234311160151341e-02 3.271730345514140659e+00 -1.120208266625119173e-02 3.739907300709659044e+00 -3.948959574022816582e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.124920680752770785e+01 9.968890293326720942e-02 3.267059539341662155e+00 -1.114807627726542398e-02 3.735956046017492316e+00 -3.953538270139730915e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.124031075166465143e+01 9.980491572637213704e-02 3.262412878380567260e+00 -1.109431408272995925e-02 3.732000247099177326e+00 -3.958048175735393026e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.123138972380975353e+01 9.992038056949058278e-02 3.257790578794270253e+00 -1.104079864490059917e-02 3.728039972298689442e+00 -3.962490182203601274e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.122244378917384822e+01 1.000352966526548842e-01 3.253192856316242665e+00 -1.098753243294875795e-02 3.724075289073736528e+00 -3.966865170654860356e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.121347301473785407e+01 1.001496632750849269e-01 3.248619926228846211e+00 -1.093451782458460496e-02 3.720106264006068919e+00 -3.971174011940769438e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.120447746924455679e+01 1.002634798429466317e-01 3.244072003342484134e+00 -1.088175710755327069e-02 3.716132962811601548e+00 -3.975417566898931110e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.119545722319018566e+01 1.003767458671382951e-01 3.239549301975065632e+00 -1.082925248119666860e-02 3.712155450350390407e+00 -3.979596686420419638e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.118641234881581425e+01 1.004894609611018813e-01 3.235052035931788250e+00 -1.077700605800468135e-02 3.708173790636549505e+00 -3.983712211507581258e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.117734292009858699e+01 1.006016248386595313e-01 3.230580418485235139e+00 -1.072501986515040501e-02 3.704188046848110094e+00 -3.987764973332905138e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.116824901274276094e+01 1.007132373118752311e-01 3.226134662355786276e+00 -1.067329584600931747e-02 3.700198281336820827e+00 -3.991755793298919219e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.115913070417058073e+01 1.008242982889418771e-01 3.221714979692343661e+00 -1.062183586168680312e-02 3.696204555637895517e+00 -3.995685483063157045e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.114998807351297927e+01 1.009348077720939874e-01 3.217321582053397577e+00 -1.057064169368698674e-02 3.692206930479819516e+00 -3.999554844421232547e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.114082120159999967e+01 1.010447658555701372e-01 3.212954680388577788e+00 -1.051971504718566403e-02 3.688205465794142768e+00 -4.003364669491341066e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.113163017095111584e+01 1.011541727235978766e-01 3.208614485020447660e+00 -1.046905754984465454e-02 3.684200220725062369e+00 -4.007115740875125814e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.112241506576548922e+01 1.012630286483840597e-01 3.204301205626455040e+00 -1.041867075274694777e-02 3.680191253638902982e+00 -4.010808831727201429e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.111317597191208684e+01 1.013713339881298775e-01 3.200015051221177576e+00 -1.036855613181877390e-02 3.676178622133531082e+00 -4.014444705820244264e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.110391297691966983e+01 1.014790891850716886e-01 3.195756230138866893e+00 -1.031871508923501955e-02 3.672162383047703482e+00 -4.018024117610828616e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.109462616996663620e+01 1.015862947635478020e-01 3.191524950016292994e+00 -1.026914895480794676e-02 3.668142592470351016e+00 -4.021547812305977659e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.108531564187074636e+01 1.016929513280909608e-01 3.187321417775886179e+00 -1.021985898736971557e-02 3.664119305749798272e+00 -4.025016525908799159e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.107598148507871016e+01 1.017990595615441002e-01 3.183145839609172523e+00 -1.017084637620100859e-02 3.660092577503005540e+00 -4.028430985142166659e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.106662379365566373e+01 1.019046202232007370e-01 3.178998420960508220e+00 -1.012211224232796754e-02 3.656062461624786319e+00 -4.031791907616836396e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.105724266327452909e+01 1.020096341469749063e-01 3.174879366511093259e+00 -1.007365763980881505e-02 3.652029011296833438e+00 -4.035100001974782635e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.104783819120526189e+01 1.021141022395976733e-01 3.170788880163274204e+00 -1.002548355703784116e-02 3.647992278996653237e+00 -4.038355967959541409e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.103841047630400141e+01 1.022180254788391945e-01 3.166727165025129853e+00 -9.977590918033107589e-03 3.643952316506428701e+00 -4.041560496486124032e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.102895961900210686e+01 1.023214049117563834e-01 3.162694423395340682e+00 -9.929980583707441466e-03 3.639909174921812873e+00 -4.044714269711401772e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.101948572129510318e+01 1.024242416529659999e-01 3.158690856748336273e+00 -9.882653353122747980e-03 3.635862904660651207e+00 -4.047817961104935303e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.100998888673153431e+01 1.025265368829431506e-01 3.154716665719722535e+00 -9.835609964727726889e-03 3.631813555471633759e+00 -4.050872235520094206e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.100046922040171893e+01 1.026282918463446159e-01 3.150772050091981136e+00 -9.788851097601242515e-03 3.627761176442887425e+00 -4.053877749220304028e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.099092682892642969e+01 1.027295078503546039e-01 3.146857208780446946e+00 -9.742377372707656386e-03 3.623705816010592162e+00 -4.056835149855040484e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.098136182044547837e+01 1.028301862630562336e-01 3.142972339819553262e+00 -9.696189354030814236e-03 3.619647521967503057e+00 -4.059745076652720303e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.097177430460624059e+01 1.029303285118304406e-01 3.139117640349339933e+00 -9.650287549731731071e-03 3.615586341471312526e+00 -4.062608160521837680e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.096216439255209529e+01 1.030299360817796966e-01 3.135293306602224828e+00 -9.604672413303384435e-03 3.611522321052934359e+00 -4.065425024123665160e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.095253219691079849e+01 1.031290105141762503e-01 3.131499533890037767e+00 -9.559344344709235983e-03 3.607455506624714481e+00 -4.068196281945193199e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.094287783178278950e+01 1.032275534049346688e-01 3.127736516591313798e+00 -9.514303691505554203e-03 3.603385943488567555e+00 -4.070922540372284154e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.093320141272943680e+01 1.033255664031085264e-01 3.124004448138841372e+00 -9.469550749965378184e-03 3.599313676344043422e+00 -4.073604397762841528e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.092350305676120925e+01 1.034230512094152371e-01 3.120303521007495196e+00 -9.425085767133514411e-03 3.595238749296320258e+00 -4.076242444510731061e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.091378288232572480e+01 1.035200095748016885e-01 3.116633926702443880e+00 -9.380908942806669842e-03 3.591161205864139561e+00 -4.078837263102819133e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.090404100929579023e+01 1.036164432990226286e-01 3.112995855747539231e+00 -9.337020428857064139e-03 3.587081088987710054e+00 -4.081389428117255386e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.089427755895742678e+01 1.037123542292286288e-01 3.109389497673860081e+00 -9.293420330056641893e-03 3.582998441036576942e+00 -4.083899506335286755e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.088449265399786192e+01 1.038077442585789711e-01 3.105815041008493704e+00 -9.250108705074306173e-03 3.578913303817338853e+00 -4.086368056883022543e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.087468641849347151e+01 1.039026153248783640e-01 3.102272673263554381e+00 -9.207085567488035999e-03 3.574825718581263967e+00 -4.088795631307345219e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.086485897789768984e+01 1.039969694092363756e-01 3.098762580925441767e+00 -9.164350886782595199e-03 3.570735726031832868e+00 -4.091182773649806176e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.085501045902887363e+01 1.040908085347493212e-01 3.095284949444331080e+00 -9.121904589331975705e-03 3.566643366332205911e+00 -4.093530020520520785e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.084514099005814280e+01 1.041841347652045779e-01 3.091839963223896870e+00 -9.079746559366705383e-03 3.562548679112618633e+00 -4.095837901172050960e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.083525070049718231e+01 1.042769502038068535e-01 3.088427805611265953e+00 -9.037876639926134895e-03 3.558451703477701678e+00 -4.098106937573244013e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.082533972118601895e+01 1.043692569919263957e-01 3.085048658887195927e+00 -8.996294633795833690e-03 3.554352478013728334e+00 -4.100337644483018074e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.081540818428077699e+01 1.044610573078687127e-01 3.081702704256476633e+00 -8.955000304430757799e-03 3.550251040795787016e+00 -4.102530529522985248e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.080545622324140176e+01 1.045523533656653042e-01 3.078390121838555427e+00 -8.913993376886471948e-03 3.546147429394898243e+00 -4.104686093204228114e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.079548397281937433e+01 1.046431474138839468e-01 3.075111090658380952e+00 -8.873273538732176155e-03 3.542041680885118282e+00 -4.106804828967264981e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.078549156904540318e+01 1.047334417344609192e-01 3.071865788637461403e+00 -8.832840440893613074e-03 3.537933831850531785e+00 -4.108887223334523053e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.077547914921710159e+01 1.048232386415551554e-01 3.068654392585133284e+00 -8.792693698514129214e-03 3.533823918392124952e+00 -4.110933755991118960e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.076544685188665618e+01 1.049125404804226863e-01 3.065477078190040228e+00 -8.752832891805312210e-03 3.529711976134587648e+00 -4.112944899857805953e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.075539481684848653e+01 1.050013496263113438e-01 3.062334020011817870e+00 -8.713257566883712141e-03 3.525598040233040464e+00 -4.114921121163746948e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.074532318512689422e+01 1.050896684833753231e-01 3.059225391472985667e+00 -8.673967236593780467e-03 3.521482145379690287e+00 -4.116862879519091190e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.073523209896371000e+01 1.051774994836093685e-01 3.056151364851039887e+00 -8.634961381317200063e-03 3.517364325810413472e+00 -4.118770627987347610e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.072512170180593394e+01 1.052648450858024581e-01 3.053112111270743334e+00 -8.596239449768720842e-03 3.513244615311266195e+00 -4.120644813157535447e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.071499213829338082e+01 1.053517077745105696e-01 3.050107800696616245e+00 -8.557800859778670957e-03 3.509123047224922853e+00 -4.122485875216098244e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.070484355424632739e+01 1.054380900590483894e-01 3.047138601925617696e+00 -8.519644999062291058e-03 3.504999654457042535e+00 -4.124294248018570141e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.069467609665315422e+01 1.055239944724996048e-01 3.044204682580019750e+00 -8.481771225982551177e-03 3.500874469482567530e+00 -4.126070359147650940e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.068448991365800183e+01 1.056094235707446261e-01 3.041306209100472113e+00 -8.444178870323105351e-03 3.496747524351991654e+00 -4.127814629926736256e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.067428515454843208e+01 1.056943799315062660e-01 3.038443346739253315e+00 -8.406867233996830752e-03 3.492618850697565502e+00 -4.129527475541647230e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.066406196974310383e+01 1.057788661534146829e-01 3.035616259553702623e+00 -8.369835591752432594e-03 3.488488479739381365e+00 -4.131209305135311038e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.065382051077944681e+01 1.058628848550900725e-01 3.032825110399834045e+00 -8.333083191879909341e-03 3.484356442291380418e+00 -4.132860521877987359e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.064356093030136741e+01 1.059464386742428738e-01 3.030070060926125741e+00 -8.296609256903800245e-03 3.480222768767290642e+00 -4.134481523037092376e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.063328338204695811e+01 1.060295302667910305e-01 3.027351271567490176e+00 -8.260412984264322786e-03 3.476087489186495461e+00 -4.136072700046692502e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.062298802083622107e+01 1.061121623059946284e-01 3.024668901539416588e+00 -8.224493547143755037e-03 3.471950633179832657e+00 -4.137634438575111401e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.061267500255879881e+01 1.061943374816151087e-01 3.022023108832346150e+00 -8.188850096137401113e-03 3.467812229995329343e+00 -4.139167118583517851e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.060234448416170849e+01 1.062760584990947305e-01 3.019414050206243427e+00 -8.153481759182670471e-03 3.463672308503875641e+00 -4.140671114400885228e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.059199662363712591e+01 1.063573280787413200e-01 3.016841881185254426e+00 -8.118387641679662009e-03 3.459530897204816657e+00 -4.142146794797041398e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.058163158001020321e+01 1.064381489549269394e-01 3.014306756052509417e+00 -8.083566827109391756e-03 3.455388024231479616e+00 -4.143594523050459638e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.057124951332690621e+01 1.065185238753022373e-01 3.011808827845090519e+00 -8.049018377646969050e-03 3.451243717356631269e+00 -4.145014657015431286e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.056085058464188187e+01 1.065984556000262456e-01 3.009348248349156041e+00 -8.014741334773716266e-03 3.447098003997873139e+00 -4.146407549168561191e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.055043495600634706e+01 1.066779469010104564e-01 3.006925168095225143e+00 -7.980734719884969089e-03 3.442950911223010113e+00 -4.147773546644364234e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.054000279045601118e+01 1.067570005611783723e-01 3.004539736353615265e+00 -7.946997534849288905e-03 3.438802465755334214e+00 -4.149112991348129914e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.052955425199902884e+01 1.068356193737405591e-01 3.002192101130029656e+00 -7.913528762574296646e-03 3.434652693978815563e+00 -4.150426220029734131e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.051908950560398104e+01 1.069138061414842272e-01 2.999882409161295449e+00 -7.880327367565912941e-03 3.430501621943225388e+00 -4.151713564348881447e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.050860871718789191e+01 1.069915636760771782e-01 2.997610805911249177e+00 -7.847392296477323503e-03 3.426349275369192426e+00 -4.152975350939915739e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.049811205360427557e+01 1.070688947973858357e-01 2.995377435566766611e+00 -7.814722478647803325e-03 3.422195679653197598e+00 -4.154211901476204810e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.048759968263122211e+01 1.071458023328071135e-01 2.993182441033937380e+00 -7.782316826631566209e-03 3.418040859872502057e+00 -4.155423532734087155e-02 1.047097643542963252e-01 1.298129769607937467e+00 -1.894235235002961559e+01 5.916102487000687304e-01
1.047707177295951375e+01 1.072222891166139391e-01 2.991025963934379472e+00 -7.750174236716772351e-03 3.413884840790012642e+00 -4.156610556656376021e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.046652850321258477e+01 1.072984206502590743e-01 2.988908099289858455e+00 -7.717388476460853783e-03 3.409727820793493347e+00 -4.157426350158936745e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.045597005384819944e+01 1.073741156193274982e-01 2.986828940230880747e+00 -7.684887559253348981e-03 3.405569994225607466e+00 -4.158223735556172002e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.044539659759976047e+01 1.074493774152926046e-01 2.984788623581500211e+00 -7.652669848409981122e-03 3.401411379386547473e+00 -4.159002928090883844e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.043480830801000003e+01 1.075242094230484113e-01 2.982787284837414177e+00 -7.620733701711721042e-03 3.397251994363003291e+00 -4.159764139533297933e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.042420535941976567e+01 1.075986150205148345e-01 2.980825058164246144e+00 -7.589077471737168921e-03 3.393091857031611092e+00 -4.160507578230158987e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.041358792695686297e+01 1.076725975782524269e-01 2.978902076395931076e+00 -7.557699506189498491e-03 3.388930985062351464e+00 -4.161233449149954328e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.040295618652494269e+01 1.077461604590860406e-01 2.977018471033200608e+00 -7.526598148230948145e-03 3.384769395921919610e+00 -4.161941953899006563e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.039231031479242873e+01 1.078193070177373702e-01 2.975174372242171295e+00 -7.495771736786930976e-03 3.380607106877060009e+00 -4.162633290787381285e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.038165048918150823e+01 1.078920406004670873e-01 2.973369908853027432e+00 -7.465218606841453851e-03 3.376444134997825586e+00 -4.163307654896000742e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.037097688785715555e+01 1.079643645447259243e-01 2.971605208358800709e+00 -7.434937089734890495e-03 3.372280497160783597e+00 -4.163965238124021223e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.036028968971621822e+01 1.080362821788143635e-01 2.969880396914243548e+00 -7.404925513455464479e-03 3.368116210052173098e+00 -4.164606229235391643e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.034958907437654752e+01 1.081077968215508195e-01 2.968195599334797041e+00 -7.375182202924366638e-03 3.363951290171018016e+00 -4.165230813904990254e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.033887522216617327e+01 1.081789117819480506e-01 2.966550939095648598e+00 -7.345705480274628343e-03 3.359785753832192690e+00 -4.165839174764351949e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.032814831411254275e+01 1.082496303588977304e-01 2.964946538330881509e+00 -7.316493665123863406e-03 3.355619617169442126e+00 -4.166431491446977164e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.031740853193179497e+01 1.083199558408630275e-01 2.963382517832710672e+00 -7.287545074840997422e-03 3.351452896138359172e+00 -4.167007940633222357e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.030665605801809903e+01 1.083898915055789003e-01 2.961858997050807574e+00 -7.258858024807098193e-03 3.347285606519313728e+00 -4.167568696094778313e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.029589107543303506e+01 1.084594406197601640e-01 2.960376094091709209e+00 -7.230430828670418239e-03 3.343117763920339769e+00 -4.168113928738727270e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.028511376789503551e+01 1.085286064388169686e-01 2.958933925718311375e+00 -7.202261798595764770e-03 3.338949383779978852e+00 -4.168643806651186473e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.027432431976886740e+01 1.085973922065777281e-01 2.957532607349444564e+00 -7.174349245508297723e-03 3.334780481370078320e+00 -4.169158495140533327e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.026352291605518019e+01 1.086658011550192121e-01 2.956172253059531130e+00 -7.146691479331877296e-03 3.330611071798548650e+00 -4.169658156780214897e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.025270974238009281e+01 1.087338365040037280e-01 2.954852975578321939e+00 -7.119286809222050323e-03 3.326441170012076398e+00 -4.170142951451141083e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.024188498498484279e+01 1.088015014610232839e-01 2.953574886290711632e+00 -7.092133543793796048e-03 3.322270790798795836e+00 -4.170613036383661459e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.023104883071548699e+01 1.088687992209504546e-01 2.952338095236630267e+00 -7.065229991347202372e-03 3.318099948790920628e+00 -4.171068566192843996e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.022020146701265375e+01 1.089357329657956452e-01 2.951142711111012229e+00 -7.038574460095256731e-03 3.313928658467349742e+00 -4.171509692899801752e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.020934308190134665e+01 1.090023058644709192e-01 2.949988841263839312e+00 -7.012165258367292729e-03 3.309756934156232511e+00 -4.171936565993051432e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.019847386398081035e+01 1.090685210725605703e-01 2.948876591700254401e+00 -6.986000694813304136e-03 3.305584790037475074e+00 -4.172349332476017053e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.018759400241443736e+01 1.091343817320980236e-01 2.947806067080749326e+00 -6.960079078606901462e-03 3.301412240145206844e+00 -4.172748136906893196e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.017670368691974048e+01 1.091998909713489396e-01 2.946777370721421541e+00 -6.934398719645665579e-03 3.297239298370204796e+00 -4.173133121438076659e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.016580310775837148e+01 1.092650519046011320e-01 2.945790604594306750e+00 -6.908957928958766974e-03 3.293065978462280441e+00 -4.173504425853093169e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.015489245572619303e+01 1.093298676319651996e-01 2.944845869327815890e+00 -6.883755019202927525e-03 3.288892294032632613e+00 -4.173862187602028068e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.014397192214340038e+01 1.093943412391789188e-01 2.943943264207225852e+00 -6.858788304370716342e-03 3.284718258556158510e+00 -4.174206541844268509e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.013304169884471229e+01 1.094584757974136069e-01 2.943082887175203943e+00 -6.834056099892648652e-03 3.280543885373724766e+00 -4.174537621487104527e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.012210197816960466e+01 1.095222743630858003e-01 2.942264834832394982e+00 -6.809556722814454587e-03 3.276369187694401663e+00 -4.174855557223156738e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.011115295295260985e+01 1.095857399776744290e-01 2.941489202438074990e+00 -6.785288491970224538e-03 3.272194178597658709e+00 -4.175160477567407824e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.010019481651366036e+01 1.096488756675434439e-01 2.940756083910863516e+00 -6.761249728151521275e-03 3.268018871035523354e+00 -4.175452508893824632e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.008922776264849652e+01 1.097116844437696220e-01 2.940065571829499458e+00 -6.737438754272539500e-03 3.263843277834705070e+00 -4.175731775471586138e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.007825198561912039e+01 1.097741693019756021e-01 2.939417757433675504e+00 -6.713853895531393494e-03 3.259667411698681683e+00 -4.175998399500911035e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.006726768014431173e+01 1.098363332221679728e-01 2.938812730624932978e+00 -6.690493479567615268e-03 3.255491285209750174e+00 -4.176252501148489116e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.005627504139019024e+01 1.098981791685803844e-01 2.938250579967614406e+00 -6.667355836615945601e-03 3.251314910831043292e+00 -4.176494198582518524e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.004527426496084175e+01 1.099597100895214757e-01 2.937731392689871601e+00 -6.644439299656492576e-03 3.247138300908510189e+00 -4.176723608007347488e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.003426554688898698e+01 1.100209289172276589e-01 2.937255254684731476e+00 -6.621742204561333923e-03 3.242961467672862863e+00 -4.176940843697727473e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.002324908362671785e+01 1.100818385677205524e-01 2.936822250511214705e+00 -6.599262890237640386e-03 3.238784423241490185e+00 -4.177146018032677766e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.001222507203627998e+01 1.101424419406690780e-01 2.936432463395510339e+00 -6.576999698768511843e-03 3.234607179620335504e+00 -4.177339241526666774e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
1.000119370938091024e+01 1.102027419192558172e-01 2.936085975232203271e+00 -6.554950975556122356e-03 3.230429748705752502e+00 -4.177520622849375392e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.990155193315731097e+00 1.102627413700478926e-01 2.935782866585551432e+00 -6.533115069450472212e-03 3.226252142286330393e+00 -4.177690268868568951e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.979109721878700157e+00 1.103224431428723035e-01 2.935523216690817172e+00 -6.511490332876239580e-03 3.222074372044675172e+00 -4.177848284688903679e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.968057493481605746e+00 1.103818500706956751e-01 2.935307103455644828e+00 -6.490075121959518537e-03 3.217896449559155769e+00 -4.177994773683903901e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.956998705587491116e+00 1.104411610076652117e-01 2.935134513193073946e+00 -6.466608819026092164e-03 3.213718144017582379e+00 -4.178732783603345685e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.945933554480737016e+00 1.105002015819918637e-01 2.935005348437206951e+00 -6.442945720701734671e-03 3.209538995773034475e+00 -4.179558603100581166e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.934862239187548738e+00 1.105589355959041287e-01 2.934919695351905666e+00 -6.419520613082914037e-03 3.205359036364076264e+00 -4.180355645504216233e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.923784959188909127e+00 1.106173663410540131e-01 2.934877637256207983e+00 -6.396325173727515460e-03 3.201178293319389301e+00 -4.181126143618302954e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.912701914417329618e+00 1.106754967771910042e-01 2.934879255507778950e+00 -6.373354403750325185e-03 3.196996792481549665e+00 -4.181871413281391253e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.901613305246275587e+00 1.107333297246789333e-01 2.934924629724600553e+00 -6.350604608468667957e-03 3.192814558583545015e+00 -4.182592402813089388e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.890519332478911352e+00 1.107908679258064605e-01 2.935013837888831301e+00 -6.328072769582466020e-03 3.188631615516638984e+00 -4.183289865121560258e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.879420197336767018e+00 1.108481140718262231e-01 2.935146956406657015e+00 -6.305756272862958825e-03 3.184447986483623705e+00 -4.183964432929649507e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.868316101448492361e+00 1.109050708170413735e-01 2.935324060147111336e+00 -6.283652767733300358e-03 3.180263694097518634e+00 -4.184616657894059399e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.857207246838726178e+00 1.109617407869420980e-01 2.935545222469320592e+00 -6.261760086439236740e-03 3.176078760450325777e+00 -4.185247033337079897e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.846093835917100634e+00 1.110181265832428238e-01 2.935810515242760932e+00 -6.240076193798925475e-03 3.171893207163706485e+00 -4.185856008530262906e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.834976071467368186e+00 1.110742307871554063e-01 2.936120008863002617e+00 -6.218599154128914494e-03 3.167707055427972040e+00 -4.186443998210404027e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.823854156636647517e+00 1.111300559615895078e-01 2.936473772264394544e+00 -6.197327108496066168e-03 3.163520326033112173e+00 -4.187011389215206103e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.812728294924799144e+00 1.111856046526663450e-01 2.936871872930588712e+00 -6.176258258515839386e-03 3.159333039394171205e+00 -4.187558545283522754e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.801598690173904060e+00 1.112408793907747884e-01 2.937314376903493951e+00 -6.155390854482019163e-03 3.155145215572473294e+00 -4.188085810634628592e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.790465546557852505e+00 1.112958826913122284e-01 2.937801348791059919e+00 -6.134723186464944959e-03 3.150956874293714627e+00 -4.188593512705925809e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.779329068572044648e+00 1.113506170552025498e-01 2.938332851774171139e+00 -6.114253577504982252e-03 3.146768034963633109e+00 -4.189081964293050325e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.768189461023180087e+00 1.114050849692529571e-01 2.938908947612850486e+00 -6.093980378322601255e-03 3.142578716681766693e+00 -4.189551465254101603e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.757046929019161041e+00 1.114592889063921177e-01 2.939529696651923096e+00 -6.073901963154248670e-03 3.138388938253682259e+00 -4.190002303880637630e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.745901677959075471e+00 1.115132313258196672e-01 2.940195157826252625e+00 -6.054016726427148207e-03 3.134198718201956169e+00 -4.190434758035189305e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.734753913523286784e+00 1.115669146730890182e-01 2.940905388665631559e+00 -6.034323080078037374e-03 3.130008074776112093e+00 -4.190849096104263399e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.723603841663601699e+00 1.116203413801392652e-01 2.941660445299396631e+00 -6.014819451378061038e-03 3.125817025961688866e+00 -4.191245577794675686e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.712451668593537590e+00 1.116735138652879683e-01 2.942460382460816426e+00 -5.995504281153211414e-03 3.121625589488571162e+00 -4.191624454811424677e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.701297600778671537e+00 1.117264345331940023e-01 2.943305253491298235e+00 -5.976376022319456437e-03 3.117433782838693546e+00 -4.191985971440561481e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.690141844927078196e+00 1.117791057747971051e-01 2.944195110344442590e+00 -5.957433138670869752e-03 3.113241623253200085e+00 -4.192330365054851293e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.678984607979844057e+00 1.118315299672398011e-01 2.945130003589977008e+00 -5.938674103873040934e-03 3.109049127739132778e+00 -4.192657866556036977e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.667826097101674065e+00 1.118837094737755999e-01 2.946109982417585815e+00 -5.920097400624423425e-03 3.104856313075702534e+00 -4.192968700764580781e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.656666519671574633e+00 1.119356466436671055e-01 2.947135094640660036e+00 -5.901701519956076107e-03 3.100663195820194673e+00 -4.193263086765511988e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.645506083273618358e+00 1.119873438120763953e-01 2.948205386699978003e+00 -5.883484960646239229e-03 3.096469792313547575e+00 -4.193541238217313866e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.634344995687783353e+00 1.120388032999500155e-01 2.949320903667331795e+00 -5.865446228730758146e-03 3.092276118685637343e+00 -4.193803363629451664e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.623183464880879612e+00 1.120900274139002145e-01 2.950481689249110140e+00 -5.847583837093949660e-03 3.088082190860299558e+00 -4.194049666613122035e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.612021698997541108e+00 1.121410184460838594e-01 2.951687785789844476e+00 -5.829896305127319454e-03 3.083888024560111685e+00 -4.194280346108981983e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.600859906351304929e+00 1.121917786740801448e-01 2.952939234275728353e+00 -5.812382158445759603e-03 3.079693635310959188e+00 -4.194495596594979142e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.589698295415759688e+00 1.122423103607679967e-01 2.954236074338115525e+00 -5.795039928652633184e-03 3.075499038446400935e+00 -4.194695608276878540e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.578537074815768548e+00 1.122926157542040587e-01 2.955578344257001167e+00 -5.777868153146591135e-03 3.071304249111851625e+00 -4.194880567263668120e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.567376453318766849e+00 1.123426970875017888e-01 2.956966080964492427e+00 -5.760865374964121814e-03 3.067109282268597692e+00 -4.195050655729678363e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.556216639826132564e+00 1.123925565787121800e-01 2.958399320048272330e+00 -5.744030142652780009e-03 3.062914152697655545e+00 -4.195206052064982122e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.545057843364629591e+00 1.124421964307066452e-01 2.959878095755058780e+00 -5.727361010170822775e-03 3.058718875003484605e+00 -4.195346931015399294e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.533900273077922094e+00 1.124916188310623039e-01 2.961402440994062690e+00 -5.710856536809618723e-03 3.054523463617566215e+00 -4.195473463813251258e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.522744138218154575e+00 1.125408259519500020e-01 2.962972387340449210e+00 -5.694515287135730811e-03 3.050327932801854658e+00 -4.195585818299846226e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.511589648137613651e+00 1.125898199500253855e-01 2.964587965038799844e+00 -5.678335830950013291e-03 3.046132296652110050e+00 -4.195684159040542066e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.500437012280444904e+00 1.126386029663230814e-01 2.966249203006582569e+00 -5.662316743261441680e-03 3.041936569101120202e+00 -4.195768647433122805e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.489286440174449666e+00 1.126871771261542532e-01 2.967956128837627272e+00 -5.646456604273706811e-03 3.037740763921815024e+00 -4.195839441810136211e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.478138141422942198e+00 1.127355445390076372e-01 2.969708768805611410e+00 -5.630753999382862550e-03 3.033544894730284547e+00 -4.195896697535750342e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.466992325696679700e+00 1.127837072984541472e-01 2.971507147867553211e+00 -5.615207519184549183e-03 3.029348974988700594e+00 -4.195940567097619645e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.455849202725854497e+00 1.128316674820551008e-01 2.973351289667316433e+00 -5.599815759489566031e-03 3.025153018008148731e+00 -4.195971200194079098e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.444708982292155497e+00 1.128794271512742337e-01 2.975241216539126210e+00 -5.584577321348383958e-03 3.020957036951377628e+00 -4.195988743813572341e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.433571874220893605e+00 1.129269883513933648e-01 2.977176949511097348e+00 -5.569490811103725708e-03 3.016761044835469807e+00 -4.195993342312548391e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.422438088373194631e+00 1.129743531114331956e-01 2.979158508308784370e+00 -5.554554840573378872e-03 3.012565054534434239e+00 -4.195985137494896711e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.411307834638257930e+00 1.130215234440785504e-01 2.981185911358748886e+00 -5.539768026981785332e-03 3.008369078781721218e+00 -4.195964268685793697e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.400181322925670102e+00 1.130685013456057125e-01 2.983259175792127404e+00 -5.525128992924722288e-03 3.004173130172666184e+00 -4.195930872801972161e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.389058763157793308e+00 1.131152887958133541e-01 2.985378317448209362e+00 -5.510636366414597628e-03 2.999977221166863828e+00 -4.195885084418449901e-02 1.054550882504347170e-01 1.311668945386063490e+00 -1.888330738269490539e+01 5.833405376817725196e-01
9.377940365262205091e+00 1.131618877579572413e-01 2.987543350878030246e+00 -5.496288780929479284e-03 2.995781364090478238e+00 -4.195827035832649238e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.366826135600049952e+00 1.132097928310171614e-01 2.989753460680140584e+00 -5.465476857575522242e-03 2.991589597922669874e+00 -4.187725607833135688e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.355716089685982340e+00 1.132571281332996199e-01 2.992007801189609406e+00 -5.435288797235354914e-03 2.987405872610959356e+00 -4.179744974251158735e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.344610450077782460e+00 1.133039063703741300e-01 2.994306339806994455e+00 -5.405712828473351571e-03 2.983230068402998203e+00 -4.171883056986101096e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.333509437885679105e+00 1.133501399594802894e-01 2.996649042894821147e+00 -5.376737406712730691e-03 2.979062067606534470e+00 -4.164137813838366536e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.322413272794358718e+00 1.133958410367389424e-01 2.999035875798708783e+00 -5.348351209308525693e-03 2.974901754553832323e+00 -4.156507237868838772e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.311322173084541021e+00 1.134410214641548842e-01 3.001466802867784889e+00 -5.320543130745533818e-03 2.970749015566727103e+00 -4.148989356770471648e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.300236355654124765e+00 1.134856928364180312e-01 3.003941787474410763e+00 -5.293302277957593303e-03 2.966603738922303002e+00 -4.141582232251772577e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.289156036038923148e+00 1.135298664875093733e-01 3.006460792033246676e+00 -5.266617965764672574e-03 2.962465814819180032e+00 -4.134283959431944017e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.278081428432976452e+00 1.135735534971182015e-01 3.009023778019674022e+00 -5.240479712424361836e-03 2.958335135344401401e+00 -4.127092666247458852e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.267012745708466781e+00 1.136167646968766071e-01 3.011630705987601520e+00 -5.214877235294466777e-03 2.954211594440908861e+00 -4.120006512869844179e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.255950199435233117e+00 1.136595106764170249e-01 3.014281535586674554e+00 -5.189800446603509004e-03 2.950095087875592714e+00 -4.113023691134454901e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.244893999899895576e+00 1.137018017892586358e-01 3.016976225578908544e+00 -5.165239449326049746e-03 2.945985513207910245e+00 -4.106142423980017886e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.233844356124592423e+00 1.137436481585279990e-01 3.019714733854766298e+00 -5.141184533159841828e-03 2.941882769759057936e+00 -4.099360964898740578e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.222801475885344047e+00 1.137850596825192018e-01 3.022497017448699363e+00 -5.117626170601909455e-03 2.937786758581688584e+00 -4.092677597396767591e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.211765565730042127e+00 1.138260460400985774e-01 3.025323032554171565e+00 -5.094555013120764635e-03 2.933697382430163092e+00 -4.086090634464790289e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.200736830996074644e+00 1.138666166959590303e-01 3.028192734538181607e+00 -5.071961887422031523e-03 2.929614545731325848e+00 -4.079598418058603265e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.189715475827597402e+00 1.139067809057285191e-01 3.031106077955304290e+00 -5.049837791804860122e-03 2.925538154555796133e+00 -4.073199318589410672e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.178701703192446715e+00 1.139465477209374855e-01 3.034063016561263204e+00 -5.028173892606575823e-03 2.921468116589762243e+00 -4.066891734423693644e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.167695714898709269e+00 1.139859259938495045e-01 3.037063503326058012e+00 -5.006961520733105818e-03 2.917404341107274313e+00 -4.060674091392447310e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.156697711610959800e+00 1.140249243821594843e-01 3.040107490446652516e+00 -4.986192168272789334e-03 2.913346738943019432e+00 -4.054544842309599356e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.145707892866150601e+00 1.140635513535635942e-01 3.043194929359247070e+00 -4.965857485191254965e-03 2.909295222465576813e+00 -4.048502466499433183e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.134726457089193730e+00 1.141018151902047778e-01 3.046325770751144191e+00 -4.945949276105131645e-03 2.905249705551140149e+00 -4.042545469332835262e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.123753601608200370e+00 1.141397239929978630e-01 3.049499964572225164e+00 -4.926459497132410978e-03 2.901210103557698261e+00 -4.036672381772189039e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.112789522669427100e+00 1.141772856858378482e-01 3.052717460046046494e+00 -4.907380252817364515e-03 2.897176333299668727e+00 -4.030881759924748869e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.101834415451893534e+00 1.142145080196950990e-01 3.055978205680576210e+00 -4.888703793127967268e-03 2.893148313022972484e+00 -4.025172184604321191e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.090888474081708637e+00 1.142513985766007850e-01 3.059282149278575780e+00 -4.870422510524264476e-03 2.889125962380542756e+00 -4.019542260900260677e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.079951891646096840e+00 1.142879647735260129e-01 3.062629237947642746e+00 -4.852528937096129910e-03 2.885109202408263851e+00 -4.013990617752988960e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.069024860207125727e+00 1.143242138661579033e-01 3.066019418109927397e+00 -4.835015741765367678e-03 2.881097955501324748e+00 -4.008515907542350987e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.058107570815154830e+00 1.143601529525757193e-01 3.069452635511531469e+00 -4.817875727553601675e-03 2.877092145390985234e+00 -4.003116805681734836e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.047200213521996659e+00 1.143957889768301012e-01 3.072928835231603095e+00 -4.801101828913766079e-03 2.873091697121741284e+00 -3.997792010218872982e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.036302977393804170e+00 1.144311287324283333e-01 3.076447961691135102e+00 -4.784687109123113465e-03 2.869096537028887450e+00 -3.992540241444011290e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.025416050523684675e+00 1.144661788657285323e-01 3.080009958661480418e+00 -4.768624757736098646e-03 2.865106592716466949e+00 -3.987360241505306241e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.014539620044052626e+00 1.145009458792453638e-01 3.083614769272591705e+00 -4.752908088095534472e-03 2.861121793035604544e+00 -3.982250774031301926e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
9.003673872138715950e+00 1.145354361348700362e-01 3.087262336020997644e+00 -4.737530534900490434e-03 2.857142068063209805e+00 -3.977210623760346619e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.992818992054708360e+00 1.145696558570071660e-01 3.090952600777520765e+00 -4.722485651829417055e-03 2.853167349081051629e+00 -3.972238596176820569e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.981975164113867649e+00 1.146036111356309312e-01 3.094685504794751907e+00 -4.707767109217058862e-03 2.849197568555190241e+00 -3.967333517154026518e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.971142571724172399e+00 1.146373079292628966e-01 3.098460988714281772e+00 -4.693368691783726503e-03 2.845232660115764478e+00 -3.962494232603624988e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.960321397390835330e+00 1.146707520678739017e-01 3.102278992573706873e+00 -4.679284296415574078e-03 2.841272558537126347e+00 -3.957719608131477634e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.949511822727155064e+00 1.147039492557122009e-01 3.106139455813410333e+00 -4.665507929994542474e-03 2.837317199718315752e+00 -3.953008528699772373e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.938714028465140515e+00 1.147369050740600638e-01 3.110042317283130853e+00 -4.652033707276682396e-03 2.833366520663870070e+00 -3.948359898295310949e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.927928194465902578e+00 1.147696249839209176e-01 3.113987515248322513e+00 -4.638855848817602899e-03 2.829420459464964566e+00 -3.943772639603835423e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.917154499729823769e+00 1.148021143286390572e-01 3.117974987396317399e+00 -4.625968678943833713e-03 2.825478955280872118e+00 -3.939245693690272831e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.906393122406512930e+00 1.148343783364539350e-01 3.122004670842293717e+00 -4.613366623768916548e-03 2.821541948320742232e+00 -3.934778019684788408e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.895644239804534337e+00 1.148664221229908494e-01 3.126076502135059165e+00 -4.601044209253083057e-03 2.817609379825690485e+00 -3.930368594474523136e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.884908028400932523e+00 1.148982506936899878e-01 3.130190417262656233e+00 -4.588996059305401436e-03 2.813681192051192603e+00 -3.926016412400917116e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.874184663850549271e+00 1.149298689461755174e-01 3.134346351657791629e+00 -4.577216893927320458e-03 2.809757328249780528e+00 -3.921720484962497311e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.863474320995134548e+00 1.149612816725664871e-01 3.138544240203101854e+00 -4.565701527396551045e-03 2.805837732654030692e+00 -3.917479840523031831e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.852777173872260263e+00 1.149924935617312183e-01 3.142784017236257110e+00 -4.554444866490271401e-03 2.801922350459842725e+00 -3.913293524024941128e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.842093395724040406e+00 1.150235092014867955e-01 3.147065616554908019e+00 -4.543441908746668687e-03 2.798011127810001941e+00 -3.909160596707865476e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.831423159005655776e+00 1.150543330807452108e-01 3.151388971421486218e+00 -4.532687740763844883e-03 2.794104011778020702e+00 -3.905080135832289523e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.820766635393686883e+00 1.150849695916077164e-01 3.155754014567857535e+00 -4.522177536535167477e-03 2.790200950352253795e+00 -3.901051234408122598e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.810123995794274521e+00 1.151154230314088145e-01 3.160160678199837925e+00 -4.511906555820137735e-03 2.786301892420282922e+00 -3.897073000928140407e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.799495410351088509e+00 1.151456976047113279e-01 3.164608894001573525e+00 -4.501870142549914411e-03 2.782406787753564537e+00 -3.893144559106193753e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.788881048453124123e+00 1.151757974252539535e-01 3.169098593139792808e+00 -4.492063723266616869e-03 2.778515586992338360e+00 -3.889265047620092675e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.778281078742324439e+00 1.152057265178525608e-01 3.173629706267933948e+00 -4.482482805595587941e-03 2.774628241630789471e+00 -3.885433619859074428e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.767695669121026825e+00 1.152354888202566374e-01 3.178202163530150948e+00 -4.473122976749798613e-03 2.770744704002461312e+00 -3.881649443675766475e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.757124986759249552e+00 1.152650881849620057e-01 3.182815894565204307e+00 -4.463979902065607838e-03 2.766864927265915153e+00 -3.877911701142559148e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.746569198101813214e+00 1.152945283809811566e-01 3.187470828510240217e+00 -4.455049323569114199e-03 2.762988865390629378e+00 -3.874219588312303314e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.736028468875298714e+00 1.153238130955722973e-01 3.192166894004461408e+00 -4.446327058572350881e-03 2.759116473143138126e+00 -3.870572314983246331e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.725502964094843605e+00 1.153529459359282638e-01 3.196904019192696289e+00 -4.437808998298604923e-03 2.755247706073400416e+00 -3.866969104468130636e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.714992848070794551e+00 1.153819304308263960e-01 3.201682131728865510e+00 -4.429491106536151239e-03 2.751382520501400197e+00 -3.863409193367370320e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.704498284415198128e+00 1.154107700322404978e-01 3.206501158779353933e+00 -4.421369418319720523e-03 2.747520873503969785e+00 -3.859891831346230762e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.694019436048151306e+00 1.154394681169158554e-01 3.211361027026290227e+00 -4.413440038639032323e-03 2.743662722901835327e+00 -3.856416280915931499e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.683556465204000929e+00 1.154680279879083254e-01 3.216261662670735877e+00 -4.405699141173748806e-03 2.739808027246878996e+00 -3.852981817218601585e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.673109533437397545e+00 1.154964528760885623e-01 3.221202991435789365e+00 -4.398142967054211733e-03 2.735956745809613455e+00 -3.849587727816011079e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.662678801629215997e+00 1.155247459416121752e-01 3.226184938569607308e+00 -4.390767823647358063e-03 2.732108838566865927e+00 -3.846233312482005146e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.652264429992339245e+00 1.155529102753568571e-01 3.231207428848345664e+00 -4.383570083367214869e-03 2.728264266189668774e+00 -3.842917882998578283e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.641866578077298300e+00 1.155809489003273433e-01 3.236270386579025882e+00 -4.376546182509385464e-03 2.724422990031352576e+00 -3.839640762955509601e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.631485404777789583e+00 1.156088647730289937e-01 3.241373735602325112e+00 -4.369692620108970790e-03 2.720584972115836386e+00 -3.836401287553497380e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.621121068336059068e+00 1.156366607848109407e-01 3.246517399295297146e+00 -4.363005956821374397e-03 2.716750175126113387e+00 -3.833198803410726996e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.610773726348156742e+00 1.156643397631795106e-01 3.251701300574024511e+00 -4.356482813825450669e-03 2.712918562392929278e+00 -3.830032668372804205e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.600443535769073833e+00 1.156919044730828072e-01 3.256925361896206184e+00 -4.350119871748481075e-03 2.709090097883648518e+00 -3.826902251325994125e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.590130652917752130e+00 1.157193576181671235e-01 3.262189505263680012e+00 -4.343913869612467567e-03 2.705264746191305303e+00 -3.823806932013700671e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.579835233481976076e+00 1.157467018420060140e-01 3.267493652224886969e+00 -4.337861603801246996e-03 2.701442472523837512e+00 -3.820746100856126787e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.569557432523145835e+00 1.157739397293025829e-01 3.272837723877276339e+00 -4.331959927047955572e-03 2.697623242693498291e+00 -3.817719158773055094e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.559297404480936677e+00 1.158010738070659601e-01 3.278221640869654951e+00 -4.326205747442359376e-03 2.693807023106443932e+00 -3.814725517009692757e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.549055303177850007e+00 1.158281065457622966e-01 3.283645323404482674e+00 -4.320596027457611170e-03 2.689993780752493624e+00 -3.811764596965519503e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.538831281823645369e+00 1.158550403604412665e-01 3.289108691240116844e+00 -4.315127782995975547e-03 2.686183483195061061e+00 -3.808835830026087443e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.528625493019672987e+00 1.158818776118384491e-01 3.294611663693007841e+00 -4.309798082453099137e-03 2.682376098561249922e+00 -3.805938657397712338e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.518438088763090832e+00 1.159086206074543407e-01 3.300154159639844931e+00 -4.304604045800400000e-03 2.678571595532114991e+00 -3.803072529945007718e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.508269220450987547e+00 1.159352716026106067e-01 3.305736097519660355e+00 -4.299542843685166815e-03 2.674769943333084044e+00 -3.800236908031204286e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.498119038884397014e+00 1.159618328014840605e-01 3.311357395335885911e+00 -4.294611696547965402e-03 2.670971111724537828e+00 -3.797431261361206706e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.487987694272216999e+00 1.159883063581190338e-01 3.317017970658371784e+00 -4.289807873756968336e-03 2.667175070992545471e+00 -3.794655068827335054e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.477875336235024761e+00 1.160146943774185840e-01 3.322717740625361404e+00 -4.285128692758820822e-03 2.663381791939753551e+00 -3.791907818357703047e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.467782113808802080e+00 1.160409989161151761e-01 3.328456621945430793e+00 -4.280571518245679385e-03 2.659591245876424814e+00 -3.789189006767181012e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.457708175448562571e+00 1.160672219837212971e-01 3.334234530899390592e+00 -4.276133761338056505e-03 2.655803404611625229e+00 -3.786498139610899871e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.447653669031890189e+00 1.160933655434604611e-01 3.340051383342153457e+00 -4.271812878783125093e-03 2.652018240444554920e+00 -3.783834731040246202e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.437618741862383587e+00 1.161194315131792026e-01 3.345907094704565932e+00 -4.267606372168136764e-03 2.648235726156024317e+00 -3.781198303661307408e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.427603540673013427e+00 1.161454217662404031e-01 3.351801579995210556e+00 -4.263511787148618198e-03 2.644455835000067978e+00 -3.778588388395714287e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.417608211629397985e+00 1.161713381323985078e-01 3.357734753802177785e+00 -4.259526712691027311e-03 2.640678540695697851e+00 -3.776004524343844898e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.407632900332982828e+00 1.161971823986570618e-01 3.363706530294805042e+00 -4.255648780329541331e-03 2.636903817418793317e+00 -3.773446258650341861e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.397677751824147663e+00 1.162229563101089130e-01 3.369716823225393121e+00 -4.251875663436677569e-03 2.633131639794121348e+00 -3.770913146371902835e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.387742910585224365e+00 1.162486615707596233e-01 3.375765545930891065e+00 -4.248205076507436360e-03 2.629361982887490790e+00 -3.768404750347301851e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.377828520543442181e+00 1.162742998443344056e-01 3.381852611334560166e+00 -4.244634774456676474e-03 2.625594822198033640e+00 -3.765920641069601948e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.367934725073787661e+00 1.162998727550690059e-01 3.387977931947609544e+00 -4.241162551929435892e-03 2.621830133650614680e+00 -3.763460396560518173e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.358061667001791761e+00 1.163253818884849716e-01 3.394141419870813081e+00 -4.237786242623914346e-03 2.618067893588363670e+00 -3.761023602246894165e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.348209488606237016e+00 1.163508287921495576e-01 3.400342986796101474e+00 -4.234503718626850439e-03 2.614308078765331889e+00 -3.758609850839248617e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.338378331621800754e+00 1.163762149764207832e-01 3.406582544008134761e+00 -4.231312889761019297e-03 2.610550666339268133e+00 -3.756218742212363154e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.328568337241614827e+00 1.164015419151778336e-01 3.412860002385855740e+00 -4.228211702944598312e-03 2.606795633864513295e+00 -3.753849883287865841e-02 1.219235774200178868e-01 1.610827164815244350e+00 -1.757866464937093198e+01 4.006150849674252612e-01
8.318779646119759619e+00 1.164268110465373346e-01 3.419175272404022969e+00 -4.225198141562142538e-03 2.603042959285011282e+00 -3.751502887918779783e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.309004763685136297e+00 1.165821397306839313e-01 3.425528224719045500e+00 -4.145894467331066001e-03 2.599324795221826356e+00 -3.685006705956011402e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.299236104607379261e+00 1.167358206466098530e-01 3.431918482925236269e+00 -4.069276683580963679e-03 2.595672586814225635e+00 -3.619587737490881363e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.289473666053849499e+00 1.168879356610373066e-01 3.438345591404836199e+00 -3.995275451496948724e-03 2.592085268267801279e+00 -3.555223241995036920e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.279717436318286161e+00 1.170385628062751149e-01 3.444809100927944456e+00 -3.923823925363641510e-03 2.588561796238520785e+00 -3.491891056475317223e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.269967395283959632e+00 1.171877764624014162e-01 3.451308568631704432e+00 -3.854857646483512718e-03 2.585101149263425935e+00 -3.429569579084160158e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.260223514865479899e+00 1.173356475300335738e-01 3.457843557991424621e+00 -3.788314442252248369e-03 2.581702327207489489e+00 -3.368237753187870720e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.250485759430251420e+00 1.174822435942158572e-01 3.464413638784414662e+00 -3.724134330111652028e-03 2.578364350726181087e+00 -3.307875051883808065e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.240754086200492878e+00 1.176276290799230378e-01 3.471018387047264842e+00 -3.662259426117171670e-03 2.575086260743293387e+00 -3.248461462957266677e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.231028445636754398e+00 1.177718653996476517e-01 3.477657385027228543e+00 -3.602633857872633658e-03 2.571867117943595904e+00 -3.189977474268578667e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.221308781803751131e+00 1.179150110935107409e-01 3.484330221128325800e+00 -3.545203681599303717e-03 2.568706002279891099e+00 -3.132404059560803949e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.211595032719355203e+00 1.180571219623091361e-01 3.491036489852731517e+00 -3.489916803119995446e-03 2.565602012494055728e+00 -3.075722664678253240e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.201887130687508076e+00 1.181982511938877711e-01 3.497775791737969708e+00 -3.436722902551706243e-03 2.562554265651663776e+00 -3.019915194186010080e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.192185002615801181e+00 1.183384494832023237e-01 3.504547733290395151e+00 -3.385573362512209715e-03 2.559561896689791727e+00 -2.964963998380588245e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.182488570318426468e+00 1.184777651464158921e-01 3.511351926915402988e+00 -3.336421199657247771e-03 2.556624057977622488e+00 -2.910851860681864037e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.172797750805184336e+00 1.186162442293529629e-01 3.518187990844771296e+00 -3.289220999375476722e-03 2.553739918889471827e+00 -2.857561985396453452e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.163112456557161778e+00 1.187539306106151216e-01 3.525055549061511861e+00 -3.243928853478181881e-03 2.550908665389867380e+00 -2.805077985842770877e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.153432595789729120e+00 1.188908660996449707e-01 3.531954231222571572e+00 -3.200502300730030756e-03 2.548129499630328532e+00 -2.753383872828081211e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.143758072703400686e+00 1.190270905300081644e-01 3.538883672579700157e+00 -3.158900270075825061e-03 2.545401639557495432e+00 -2.702464043467975308e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.134088787723152691e+00 1.191626418481477878e-01 3.545843513898773836e+00 -3.119083026426358856e-03 2.542724318532271877e+00 -2.652303270338809971e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.124424637726693987e+00 1.192975561978506377e-01 3.552833401377838207e+00 -3.081012118874156772e-03 2.540096784959652965e+00 -2.602886690953799820e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.114765516262220757e+00 1.194318680006511563e-01 3.559852986564115529e+00 -3.044650331217057561e-03 2.537518301928919140e+00 -2.554199797553595441e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.105111313756120595e+00 1.195656100323859578e-01 3.566901926270197976e+00 -3.009961634674370584e-03 2.534988146863885294e+00 -2.506228427202344955e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.095461917711089583e+00 1.196988134960997180e-01 3.573979882489630722e+00 -2.976911142686686738e-03 2.532505611182905625e+00 -2.458958752180406826e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.085817212895099360e+00 1.198315080914918729e-01 3.581086522312070475e+00 -2.945465067695988547e-03 2.530069999968340699e+00 -2.412377270665909401e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.076177081521638712e+00 1.199637220810827326e-01 3.588221517838187768e+00 -2.915590679803300046e-03 2.527680631645196740e+00 -2.366470797707593762e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.066541403421609857e+00 1.200954823532678073e-01 3.595384546094471556e+00 -2.887256267224715817e-03 2.525336837668660461e+00 -2.321226456453653192e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.056910056207273740e+00 1.202268144824196056e-01 3.602575288948071996e+00 -2.860431098454959981e-03 2.523037962220279873e+00 -2.276631669637578168e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.047282915428603189e+00 1.203577427861872856e-01 3.609793433021812881e+00 -2.835085386048902256e-03 2.520783361912524612e+00 -2.232674151327717488e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.037659854722377872e+00 1.204882903801362815e-01 3.617038669609489610e+00 -2.811190251946852573e-03 2.518572405501473543e+00 -2.189341898924671362e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.028040745954365676e+00 1.206184792298621716e-01 3.624310694591554416e+00 -2.788717694269952311e-03 2.516404473607382286e+00 -2.146623185398716452e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.018425459354888929e+00 1.207483302007056197e-01 3.631609208351287421e+00 -2.767640555515739776e-03 2.514278958442898837e+00 -2.104506551759948232e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
8.008813863648082787e+00 1.208778631051884156e-01 3.638933915691536569e+00 -2.747932492086229642e-03 2.512195263548693713e+00 -2.062980799754032118e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.999205826175121992e+00 1.210070967482833604e-01 3.646284525752096606e+00 -2.729567944736761495e-03 2.510152803536283006e+00 -2.022034984784098349e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.989601213011649605e+00 1.211360489706212601e-01 3.653660751927746642e+00 -2.712522109857482683e-03 2.508151003837807203e+00 -1.981658409074743901e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.979999889079720354e+00 1.212647366897424833e-01 3.661062311787072421e+00 -2.696770913467751336e-03 2.506189300462566827e+00 -1.941840614978972493e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.970401718254529477e+00 1.213931759394921289e-01 3.668488926992170107e+00 -2.682290985677671796e-03 2.504267139760157690e+00 -1.902571378491726278e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.960806563466134911e+00 1.215213819076458590e-01 3.675940323219234696e+00 -2.669059636009354225e-03 2.502383978189981928e+00 -1.863840702973206323e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.951214286796386865e+00 1.216493689718521759e-01 3.683416230080069020e+00 -2.657054829720993140e-03 2.500539282096944760e+00 -1.825638813059266008e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.941624749571289499e+00 1.217771507339726889e-01 3.690916381044555994e+00 -2.646255165082807368e-03 2.498732527493144229e+00 -1.787956148763863995e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.932037812448992753e+00 1.219047400528976144e-01 3.698440513364120275e+00 -2.636639851548531858e-03 2.496963199845349202e+00 -1.750783359792672245e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.922453335503609750e+00 1.220321490759097571e-01 3.705988367996212673e+00 -2.628188688840111305e-03 2.495230793868116415e+00 -1.714111299941444358e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.912871178305052489e+00 1.221593892686662630e-01 3.713559689529839947e+00 -2.620882046857602593e-03 2.493534813322427990e+00 -1.677931021679070558e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.903291199995055472e+00 1.222864714438640921e-01 3.721154226112160845e+00 -2.614700846376049725e-03 2.491874770819649587e+00 -1.642233770910062063e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.893713259359564027e+00 1.224134057886514110e-01 3.728771729376162192e+00 -2.609626540479175610e-03 2.490250187630630663e+00 -1.607010981940461616e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.884137214897644519e+00 1.225402018908439139e-01 3.736411954369427413e+00 -2.605641096737234663e-03 2.488660593499765206e+00 -1.572254272554892557e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.874562924887068327e+00 1.226668687640021377e-01 3.744074659484009082e+00 -2.602726979768086191e-03 2.487105526463952110e+00 -1.537955439168698507e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.864990247446645988e+00 1.227934148714166090e-01 3.751759606387312207e+00 -2.600867132800305237e-03 2.485584532676293978e+00 -1.504106452206539594e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.855419040595493563e+00 1.229198481490557382e-01 3.759466559954050879e+00 -2.600044963200101415e-03 2.484097166234315424e+00 -1.470699451665142231e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.845849162309497693e+00 1.230461760275355781e-01 3.767195288199453262e+00 -2.600244328179296491e-03 2.482642989012612489e+00 -1.437726742667528278e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.836280470575029078e+00 1.231724054531495999e-01 3.774945562213612327e+00 -2.601449520194011166e-03 2.481221570499894558e+00 -1.405180791172122232e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.826712823440009181e+00 1.232985429080001999e-01 3.782717156096959688e+00 -2.603645252821806377e-03 2.479832487640174499e+00 -1.373054219951648502e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.817146079062445629e+00 1.234245944292728658e-01 3.790509846896854107e+00 -2.606816647247630139e-03 2.478475324677975600e+00 -1.341339804531533481e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.807580095756554428e+00 1.235505656276924408e-01 3.798323414545291765e+00 -2.610949219253169869e-03 2.477149673007570829e+00 -1.310030469266752068e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.798014732036556040e+00 1.236764617051973741e-01 3.806157641797706770e+00 -2.616028865829328216e-03 2.475855131025979983e+00 -1.279119283689586321e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.788449846658130227e+00 1.238022874718586464e-01 3.814012314172703366e+00 -2.622041850329760466e-03 2.474591303989675861e+00 -1.248599458749127117e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.778885298657749026e+00 1.239280473620866518e-01 3.821887219892869059e+00 -2.628974793384909921e-03 2.473357803874929761e+00 -1.218464343335749246e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.769320947390131238e+00 1.240537454501686870e-01 3.829782149826852944e+00 -2.636814662765400632e-03 2.472154249241616863e+00 -1.188707420754721127e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.759756652563791768e+00 1.241793854651578322e-01 3.837696897432546717e+00 -2.645548762581139465e-03 2.470980265100495732e+00 -1.159322305414432243e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.750192274274744442e+00 1.243049708051404967e-01 3.845631258701328825e+00 -2.655164722841938437e-03 2.469835482783720781e+00 -1.130302739552942713e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.740627673038391166e+00 1.244305045509068175e-01 3.853585032103293617e+00 -2.665650486967859143e-03 2.468719539818601483e+00 -1.101642590138954096e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.731062709819523704e+00 1.245559894790413957e-01 3.861558018533272740e+00 -2.676994300368561001e-03 2.467632079804394252e+00 -1.073335845780706843e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.721497246060843977e+00 1.246814280744805575e-01 3.869550021258038708e+00 -2.689184705071093369e-03 2.466572752292156334e+00 -1.045376613787995547e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.711931143710074821e+00 1.248068225425594674e-01 3.877560845864695516e+00 -2.702210531156164653e-03 2.465541212667529791e+00 -1.017759117215011160e-02 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.702364265245593700e+00 1.249321748205619864e-01 3.885590300210052916e+00 -2.716060886827063783e-03 2.464537122036360994e+00 -9.904776921304056167e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.692796473700430404e+00 1.250574865887830178e-01 3.893638194370712124e+00 -2.730725145265430146e-03 2.463560147113036169e+00 -9.635267849573657395e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.683227632684893393e+00 1.251827592811360357e-01 3.901704340594084552e+00 -2.746192940868283621e-03 2.462609960111466378e+00 -9.369009497832094316e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.673657606408164078e+00 1.253079940953411020e-01 3.909788553250686416e+00 -2.762454163136692648e-03 2.461686238638702839e+00 -9.105948458240979010e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.664086259698589032e+00 1.254331920026924008e-01 3.917890648787280217e+00 -2.779498944895475703e-03 2.460788665591024049e+00 -8.846032350165781988e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.654513458022505823e+00 1.255583537574131714e-01 3.926010445680594430e+00 -2.797317653414276364e-03 2.459916929052393009e+00 -8.589209796583424650e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.644939067502180663e+00 1.256834799056423813e-01 3.934147764392232460e+00 -2.815900888924878238e-03 2.459070722195277892e+00 -8.335430400675990226e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.635362954932712221e+00 1.258085707940588271e-01 3.942302427324535063e+00 -2.835239472905932111e-03 2.458249743183722913e+00 -8.084644724274472199e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.625784987797586290e+00 1.259336265781404174e-01 3.950474258776925485e+00 -2.855324440243067925e-03 2.457453695078528622e+00 -7.836804266818372250e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.616205034283512809e+00 1.260586472301023220e-01 3.958663084903441653e+00 -2.876147037604043916e-03 2.456682285744547833e+00 -7.591861444600746939e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.606622963294170425e+00 1.261836325465079123e-01 3.966868733670931846e+00 -2.897698709644570738e-03 2.455935227759939554e+00 -7.349769572127660272e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.597038644462971391e+00 1.263085821555696708e-01 3.975091034817978208e+00 -2.919971098735035277e-03 2.455212238327298735e+00 -7.110482843054240568e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.587451948165073290e+00 1.264334955241616654e-01 3.983329819814768857e+00 -2.942956033213804581e-03 2.454513039186587253e+00 -6.873956313674256351e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.577862745528358701e+00 1.265583719645417826e-01 3.991584921823509990e+00 -2.966645524894962957e-03 2.453837356529724900e+00 -6.640145885980983965e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.568270908443719414e+00 1.266832106408093406e-01 3.999856175659734614e+00 -2.991031758684369567e-03 2.453184920916739564e+00 -6.409008293336578878e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.558676309574427599e+00 1.268080105750984121e-01 4.008143417754181037e+00 -3.016107089661567743e-03 2.452555467193361149e+00 -6.180501086303563825e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.549078822364770680e+00 1.269327706535245126e-01 4.016446486115398784e+00 -3.041864032944706451e-03 2.451948734409871378e+00 -5.954582621367747117e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.539478321047891285e+00 1.270574896318915903e-01 4.024765220292965573e+00 -3.068295258809407029e-03 2.451364465741064258e+00 -5.731212050307021855e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.529874680652875796e+00 1.271821661411706439e-01 4.033099461341306480e+00 -3.095393585283645003e-03 2.450802408407131594e+00 -5.510349312258668898e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.520267777011093280e+00 1.273067986927589601e-01 4.041449051784071322e+00 -3.123151969889797173e-03 2.450262313595208852e+00 -5.291955128552115230e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.510657486761783908e+00 1.274313856835296299e-01 4.049813835579022303e+00 -3.151563502129563210e-03 2.449743936381302944e+00 -5.075991000321164286e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.501043687356892420e+00 1.275559254006797538e-01 4.058193658083377287e+00 -3.180621394888029189e-03 2.449247035652275972e+00 -4.862419210089832453e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.491426257065142202e+00 1.276804160263868837e-01 4.066588366019558087e+00 -3.210318975062070347e-03 2.448771374027398195e+00 -4.651202828649562276e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.481805074975320657e+00 1.278048556422821114e-01 4.074997807441269160e+00 -3.240649673089209329e-03 2.448316717778950657e+00 -4.442305727794758179e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.472180020998740346e+00 1.279292422337482971e-01 4.083421831699812543e+00 -3.271607011149275674e-03 2.447882836751148705e+00 -4.235692601406407416e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.462550975870827052e+00 1.280535736940527358e-01 4.091860289410544027e+00 -3.303184589728394831e-03 2.447469504276453822e+00 -4.031328996972677846e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.452917821151729072e+00 1.281778478283224776e-01 4.100313032419305337e+00 -3.335376071653161408e-03 2.447076497088046310e+00 -3.829181361735576033e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.443280439225883782e+00 1.283020623573732366e-01 4.108779913768715097e+00 -3.368175162553714574e-03 2.446703595226787264e+00 -3.629217107631680598e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.433638713300310563e+00 1.284262149214005777e-01 4.117260787663996169e+00 -3.401575587898780870e-03 2.446350581940433866e+00 -3.431404702784899598e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.423992527401521713e+00 1.285503030835483673e-01 4.125755509438187474e+00 -3.435571064259609897e-03 2.446017243571980249e+00 -3.235713799453567453e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.414341766370680986e+00 1.286743243333670350e-01 4.134263935516236721e+00 -3.470155262096611716e-03 2.445703369432755458e+00 -3.042115414223738393e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.404686315856589651e+00 1.287982760901803525e-01 4.142785923377457102e+00 -3.505321757680189033e-03 2.445408751653991519e+00 -2.850582182564398003e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.395026062306037318e+00 1.289221557063834622e-01 4.151321331515736013e+00 -3.541063978682634176e-03 2.445133185011316268e+00 -2.661088557837052414e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.385360892952489209e+00 1.290459604706586660e-01 4.159870019398641539e+00 -3.577375182852759235e-03 2.444876466772798462e+00 -2.473610053689350927e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.375690702785428599e+00 1.291696097747533911e-01 4.168431851526795739e+00 -3.614448109803496730e-03 2.444638417185792889e+00 -2.287590231772394182e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.366015405767395663e+00 1.292929645358792956e-01 4.177006696868970081e+00 -3.652283362434399858e-03 2.444418898485536396e+00 -2.102994202138156431e-03 3.981528610675970081e-01 6.628668193923662244e+00 4.304370516730260832e+00 -2.664275713122195910e+00
7.356334926434021426e+00 1.294159333189622840e-01 4.185594417040463533e+00 -3.690930565243482481e-03 2.444217776451573343e+00 -1.919655005500116134e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.346646678768101957e+00 1.295992684372372916e-01 4.194196607796333076e+00 -3.725329670431043027e-03 2.444041391715646938e+00 -1.608421056119053701e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.336948049648444936e+00 1.297819066254278508e-01 4.202814805972001189e+00 -3.761232307542617444e-03 2.443896016266077442e+00 -1.299466406732628903e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.327238926257670038e+00 1.299638474079759798e-01 4.211448784407648915e+00 -3.798605317073436988e-03 2.443781423007806097e+00 -9.927746690512862481e-04 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.317519193688696078e+00 1.301450899072861267e-01 4.220098313891126551e+00 -3.837399292027820780e-03 2.443697386381252112e+00 -6.883315063726664880e-04 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.307788734246883244e+00 1.303256328725048430e-01 4.228763162247644480e+00 -3.877559775776929715e-03 2.443643682198588518e+00 -3.861236119491015160e-04 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.298047427425887079e+00 1.305054747067526943e-01 4.237443094235896268e+00 -3.919033215121371823e-03 2.443620087579696953e+00 -8.613812141105344627e-05 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.288295150017124691e+00 1.306846134929144920e-01 4.246137871605602854e+00 -3.961767083228635508e-03 2.443626380910298490e+00 2.116374209791533722e-04 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.278531776217453064e+00 1.308630470185074279e-01 4.254847253154881770e+00 -4.005709864152618913e-03 2.443662341802076643e+00 5.072150819512716031e-04 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.268757177735090558e+00 1.310407727996533156e-01 4.263570994787450275e+00 -4.050811037845771304e-03 2.443727751054733943e+00 8.006065582904723765e-04 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.258971223893833979e+00 1.312177881041802219e-01 4.272308849569680156e+00 -4.097021065636653400e-03 2.443822390619927898e+00 1.091823195350716952e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.249173781735610333e+00 1.313940899738774704e-01 4.281060567787522864e+00 -4.144291443019713396e-03 2.443946043567030380e+00 1.380876011550966412e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.239364716193230187e+00 1.315696752445942863e-01 4.289825897088960005e+00 -4.192577975327506541e-03 2.444098494061782922e+00 1.667776044316894709e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.229543890658065131e+00 1.317445405572038319e-01 4.298604583099036702e+00 -4.241847671151569195e-03 2.444279527409467079e+00 1.952535090109363148e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.219711167661785112e+00 1.319186823621804339e-01 4.307396370171931999e+00 -4.292075243838282261e-03 2.444488930123539738e+00 2.235165440612168174e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.209866409271607601e+00 1.320920969258000954e-01 4.316201001802327575e+00 -4.343239343473477565e-03 2.444726489956989379e+00 2.515679559905305979e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.200009477315612472e+00 1.322647803376371667e-01 4.325018220835266547e+00 -4.395320812142001522e-03 2.444991995911408811e+00 2.794089939769130171e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.190140233526736147e+00 1.324367285185816812e-01 4.333847769580275511e+00 -4.448301801256533336e-03 2.445285238235868075e+00 3.070409029844200968e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.180258539643697979e+00 1.326079372290556446e-01 4.342689389875404871e+00 -4.502165287181424287e-03 2.445606008420714073e+00 3.344649201733926758e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.170364257487324089e+00 1.327784020772774520e-01 4.351542823123239145e+00 -4.556894788624218581e-03 2.445954099188715425e+00 3.616822729974532649e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.160457249021879633e+00 1.329481185275003252e-01 4.360407810310325871e+00 -4.612474192140625547e-03 2.446329304484790246e+00 3.886941778796496570e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.150537376406647105e+00 1.331170819083154766e-01 4.369284092016281207e+00 -4.668887631617131030e-03 2.446731419458225698e+00 4.155018173521572884e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.140604502039636259e+00 1.332852874219127293e-01 4.378171408414849530e+00 -4.726119378426826313e-03 2.447160240391673014e+00 4.421062676378614484e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.130658488596063549e+00 1.334527301540894828e-01 4.387069499270199735e+00 -4.784153790560955431e-03 2.447615564589487924e+00 4.685085014943963892e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.120699199064832285e+00 1.336194050837382630e-01 4.395978103932327130e+00 -4.842975292007853892e-03 2.448097190290720704e+00 4.947094200617639659e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.110726496783882133e+00 1.337853070917318088e-01 4.404896961332517513e+00 -4.902568359468724261e-03 2.448604916609489202e+00 5.207098754330531480e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.100740245474512768e+00 1.339504309693544393e-01 4.413825809978952464e+00 -4.962917513738645224e-03 2.449138543494218112e+00 5.465106863271350195e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.090740309274862874e+00 1.341147714263728752e-01 4.422764387952626386e+00 -5.024007313586562572e-03 2.449697871700176499e+00 5.721126492719903929e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.080726552772631521e+00 1.342783230988121301e-01 4.431712432903635701e+00 -5.085822352838756735e-03 2.450282702771497068e+00 5.975165466185423761e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.070698841037121873e+00 1.344410805564781597e-01 4.440669682047921007e+00 -5.148347258761175847e-03 2.450892839030121895e+00 6.227231524626473079e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.060657039650657829e+00 1.346030383102592431e-01 4.449635872164490635e+00 -5.211566691459437392e-03 2.451528083569791683e+00 6.477332369292341206e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.050601014739468653e+00 1.347641908192246385e-01 4.458610739593221517e+00 -5.275465345622201881e-03 2.452188240253792451e+00 6.725475694467060103e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.040530633004014938e+00 1.349245324975373583e-01 4.467594020233192964e+00 -5.340027952431714020e-03 2.452873113715518194e+00 6.971669211434813017e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.030445761748837619e+00 1.350840577211916416e-01 4.476585449541624406e+00 -5.405239279140779118e-03 2.453582509361078134e+00 7.215920665944773951e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.020346268911899834e+00 1.352427608345824761e-01 4.485584762533373571e+00 -5.471084136019202168e-03 2.454316233373529776e+00 7.458237852988981037e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.010232023093498910e+00 1.354006361569123074e-01 4.494591693781076813e+00 -5.537547373772082164e-03 2.455074092718260825e+00 7.698628625746295820e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
7.000102893584679187e+00 1.355576779884421490e-01 4.503605977415822359e+00 -5.604613892515199376e-03 2.455855895149232637e+00 7.937100903581319894e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.989958750395338427e+00 1.357138806165821276e-01 4.512627347128585598e+00 -5.672268640023350565e-03 2.456661449215880477e+00 8.173662677213679173e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.979799464281663646e+00 1.358692383218412791e-01 4.521655536171974354e+00 -5.740496617004336825e-03 2.457490564270437883e+00 8.408322012555698860e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.969624906773451478e+00 1.360237453836120325e-01 4.530690277362935170e+00 -5.809282883175411957e-03 2.458343050475614522e+00 8.641087053492249245e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.959434950200832581e+00 1.361773960858149446e-01 4.539731303085832614e+00 -5.878612555362872083e-03 2.459218718812446802e+00 8.871966022814349595e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.949229467720492437e+00 1.363301847224010210e-01 4.548778345295995784e+00 -5.948470813861053176e-03 2.460117381088240851e+00 9.100967223259839173e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.939008333341757151e+00 1.364821056026923607e-01 4.557831135524176958e+00 -6.018842908753334678e-03 2.461038849944618079e+00 9.328099038266706930e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.928771421952171217e+00 1.366331530565830787e-01 4.566889404881447234e+00 -6.089714158932500385e-03 2.461982938865510562e+00 9.553369930722413125e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.918518609342529047e+00 1.367833214396031449e-01 4.575952884064470538e+00 -6.161069955402696981e-03 2.462949462185076488e+00 9.776788441871582525e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.908249772231567221e+00 1.369326051378353948e-01 4.585021303361398459e+00 -6.232895766747453305e-03 2.463938235095537443e+00 9.998363191559053037e-03 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.897964788290437355e+00 1.370809985726788582e-01 4.594094392658528037e+00 -6.305177144339259646e-03 2.464949073654893574e+00 1.021810287554508583e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.887663536166710010e+00 1.372284962054722279e-01 4.603171881447394753e+00 -6.377899722501256981e-03 2.465981794794529502e+00 1.043601626497763814e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.877345895507877671e+00 1.373750925419842395e-01 4.612253498832248333e+00 -6.451049221408719850e-03 2.467036216326553344e+00 1.065211220342499564e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.867011746984473142e+00 1.375207821367599725e-01 4.621338973538044570e+00 -6.524611450428566446e-03 2.468112156951064673e+00 1.086639960626536137e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.856660972312801583e+00 1.376655595973299007e-01 4.630428033918946973e+00 -6.598572311330528663e-03 2.469209436263100965e+00 1.107888745699861684e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.846293454277349255e+00 1.378094195882728634e-01 4.639520407967390625e+00 -6.672917803208448101e-03 2.470327874759502773e+00 1.128958480768769458e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.835909076752864522e+00 1.379523568351375684e-01 4.648615823323701157e+00 -6.747634024523501035e-03 2.471467293845531099e+00 1.149850077410393724e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.825507724725948577e+00 1.380943661282347246e-01 4.657714007286045899e+00 -6.822707174684922680e-03 2.472627515841186785e+00 1.170564453532241256e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.815089284316229623e+00 1.382354423262910637e-01 4.666814686820803360e+00 -6.898123556761428556e-03 2.473808363987471726e+00 1.191102533154271038e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.804653642797143576e+00 1.383755803599722722e-01 4.675917588573365258e+00 -6.973869580029727969e-03 2.475009662452273052e+00 1.211465245992813383e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.794200688616323980e+00 1.385147752352725581e-01 4.685022438879361317e+00 -7.049931762594962605e-03 2.476231236336023489e+00 1.231653527408907781e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.783730311415609115e+00 1.386530220367684640e-01 4.694128963776296182e+00 -7.126296733842025187e-03 2.477472911677261802e+00 1.251668318207215837e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.773242402050645872e+00 1.387903159307435907e-01 4.703236889015583344e+00 -7.202951236708734183e-03 2.478734515457906795e+00 1.271510564278014073e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.762736852610105487e+00 1.389266521681865041e-01 4.712345940074956552e+00 -7.279882129959836835e-03 2.480015875608201803e+00 1.291181216368824693e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.752213556434527142e+00 1.390620260876568870e-01 4.721455842171278228e+00 -7.357076391064795717e-03 2.481316821011526397e+00 1.310681229970886950e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.741672408134788519e+00 1.391964331180222669e-01 4.730566320273741354e+00 -7.434521117984759474e-03 2.482637181509026458e+00 1.330011565084370136e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.731113303610143817e+00 1.393298687810732850e-01 4.739677099117354686e+00 -7.512203530497044146e-03 2.483976787903998673e+00 1.349173185961939116e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.720536140065850539e+00 1.394623286940190054e-01 4.748787903216738826e+00 -7.590110971990806157e-03 2.485335471965985477e+00 1.368167060802290454e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.709940816030392163e+00 1.395938085718610999e-01 4.757898456880234939e+00 -7.668230911263318114e-03 2.486713066434635966e+00 1.386994161596812741e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.699327231372314451e+00 1.397243042296469617e-01 4.767008484224319886e+00 -7.746550944209439418e-03 2.488109405023411824e+00 1.405655463942427977e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.688695287316661187e+00 1.398538115846047203e-01 4.776117709188311800e+00 -7.825058795403917397e-03 2.489524322423081859e+00 1.424151946821346736e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.678044886461011131e+00 1.399823266581624037e-01 4.785225855549350982e+00 -7.903742319595124730e-03 2.490957654304999380e+00 1.442484592384336156e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.667375932791118842e+00 1.401098455778530816e-01 4.794332646937641940e+00 -7.982589503111741508e-03 2.492409237324164639e+00 1.460654385737672131e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.656688331696159366e+00 1.402363645791078750e-01 4.803437806851950320e+00 -8.061588465178154417e-03 2.493878909122070553e+00 1.478662314722101884e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.645981989983573257e+00 1.403618800069395267e-01 4.812541058675336103e+00 -8.140727459137320557e-03 2.495366508329317945e+00 1.496509369679668335e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.635256815893513682e+00 1.404863883175172801e-01 4.821642125691109726e+00 -8.219994873622899281e-03 2.496871874568032279e+00 1.514196543290267580e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.624512719112899184e+00 1.406098860796345662e-01 4.830740731099008478e+00 -8.299379233637224976e-03 2.498394848454110750e+00 1.531724830382843495e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.613749610789069422e+00 1.407323699760722191e-01 4.839836598031573622e+00 -8.378869201544510842e-03 2.499935271599271314e+00 1.549095227739490967e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.602967403543045677e+00 1.408538368048591893e-01 4.848929449570711370e+00 -8.458453577985781957e-03 2.501492986612910752e+00 1.566308733903084074e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.592166011482393451e+00 1.409742834804327827e-01 4.858019008764441260e+00 -8.538121302717055494e-03 2.503067837103770010e+00 1.583366348988394720e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.581345350213690715e+00 1.410937070347004774e-01 4.867104998643802638e+00 -8.617861455372275575e-03 2.504659667681413460e+00 1.600269074496668553e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.570505336854606249e+00 1.412121046180054018e-01 4.876187142239919226e+00 -8.697663256152501562e-03 2.506268323957524302e+00 1.617017913133624724e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.559645890045578298e+00 1.413294734999974434e-01 4.885265162601206690e+00 -8.777516066442886747e-03 2.507893652547018792e+00 1.633613868630844415e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.548766929961105099e+00 1.414458110704119587e-01 4.894338782810713440e+00 -8.857409389358946242e-03 2.509535501068984598e+00 1.650057945570516590e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.537868378320644602e+00 1.415611148397584451e-01 4.903407726003580436e+00 -8.937332870223656245e-03 2.511193718147445075e+00 1.666351149213508159e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.526950158399121626e+00 1.416753824399208939e-01 4.912471715384613802e+00 -9.017276296976888678e-03 2.512868153411953465e+00 1.682494485330722836e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.516012195037049537e+00 1.417886116246721562e-01 4.921530474245954245e+00 -9.097229600518700818e-03 2.514558657498019656e+00 1.698488960037720236e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.505054414650262906e+00 1.419008002701041826e-01 4.930583725984837073e+00 -9.177182854988008218e-03 2.516265082047373980e+00 1.714335579632558088e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.494076745239265591e+00 1.420119463749764388e-01 4.939631194121433033e+00 -9.257126277978150117e-03 2.517987279708069792e+00 1.730035350436827726e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.483079116398192454e+00 1.421220480609843295e-01 4.948672602316755764e+00 -9.337050230690853089e-03 2.519725104134428850e+00 1.745589278639850250e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.472061459323394494e+00 1.422311035729497963e-01 4.957707674390626984e+00 -9.416945218030102135e-03 2.521478409986831704e+00 1.760998370146000039e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.461023706821636736e+00 1.423391112789362534e-01 4.966736134339694075e+00 -9.496801888637414549e-03 2.523247052931358869e+00 1.776263630425123363e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.449965793317923968e+00 1.424460696702896934e-01 4.975757706355483201e+00 -9.576611034870020564e-03 2.525030889639282350e+00 1.791386064366022948e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.438887654862944565e+00 1.425519773616082120e-01 4.984772114842486168e+00 -9.656363592723418363e-03 2.526829777786411935e+00 1.806366676132972054e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.427789229140145721e+00 1.426568330906416993e-01 4.993779084436266835e+00 -9.736050641699788358e-03 2.528643576052301167e+00 1.821206469025229632e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.416670455472432089e+00 1.427606357181241681e-01 5.002778340021578174e+00 -9.815663404623737806e-03 2.530472144119313427e+00 1.835906445339523588e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.405531274828495825e+00 1.428633842275401911e-01 5.011769606750483774e+00 -9.895193247406822504e-03 2.532315342671550340e+00 1.850467606235471629e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.394371629828784265e+00 1.429650777248278326e-01 5.020752610060474908e+00 -9.974631678762295797e-03 2.534173033393650520e+00 1.864890951603906041e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.383191464751094557e+00 1.430657154380198526e-01 5.029727075692568938e+00 -1.005397034987152299e-02 2.536045078969454636e+00 1.879177479938072895e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.371990725535813915e+00 1.431652967168251800e-01 5.038692729709392637e+00 -1.013320105400347497e-02 2.537931343080545243e+00 1.893328188207674470e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.360769359790796607e+00 1.432638210321526551e-01 5.047649298513229077e+00 -1.021231572608871478e-02 2.539831690404661835e+00 1.907344071735722277e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.349527316795886556e+00 1.433612879755788716e-01 5.056596508864029005e+00 -1.029130644224927893e-02 2.541745986613992869e+00 1.921226124078170144e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.338264547507084679e+00 1.434576972587620070e-01 5.065534087897377802e+00 -1.037016541928582024e-02 2.543674098373350123e+00 1.934975336906297541e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.326981004560367161e+00 1.435530487128036659e-01 5.074461763142405601e+00 -1.044888501412339840e-02 2.545615893338226687e+00 1.948592699891810512e-02 4.621171293557579385e-01 7.790610400415363124e+00 9.371654522154356570e+00 -3.373988870833390052e+00
6.315676642275153796e+00 1.436473422875603756e-01 5.083379262539640564e+00 -1.052745772321725046e-02 2.547571240152740391e+00 1.962079200594629008e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.304351376378926730e+00 1.437414571995034307e-01 5.092286333563145639e+00 -1.060575716340178380e-02 2.549540140328885762e+00 1.975699031246513915e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.293005123451211880e+00 1.438345053280233043e-01 5.101182722064443453e+00 -1.068390352771855789e-02 2.551522594143980971e+00 1.989186647016850246e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.281637841643412656e+00 1.439264869414926540e-01 5.110068154224010506e+00 -1.076188950776261165e-02 2.553518469888299780e+00 2.002543057807522342e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.270249490827969119e+00 1.440174024254063656e-01 5.118942356709240471e+00 -1.083970793475511583e-02 2.555527636860773555e+00 2.015769271013793940e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.258840032600335945e+00 1.441072522814991486e-01 5.127805056692151808e+00 -1.091735177878690177e-02 2.557549965366430644e+00 2.028866291416675863e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.247409430280626452e+00 1.441960371268207752e-01 5.136655981866997678e+00 -1.099481414802754194e-02 2.559585326713729625e+00 2.041835121078002663e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.235957648914913776e+00 1.442837576927705201e-01 5.145494860467771048e+00 -1.107208828790128517e-02 2.561633593211788185e+00 2.054676759238187669e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.224484655276210532e+00 1.443704148240928242e-01 5.154321421285600557e+00 -1.114916758023112159e-02 2.563694638167512529e+00 2.067392202216618291e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.212990417865110970e+00 1.444560094778357395e-01 5.163135393686035357e+00 -1.122604554235224171e-02 2.565768335882626872e+00 2.079982443314664503e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.201474906910117824e+00 1.445405427222737627e-01 5.171936507626204715e+00 -1.130271582619613892e-02 2.567854561650608769e+00 2.092448472721266522e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.189938094367644084e+00 1.446240157357970568e-01 5.180724493671850617e+00 -1.137917221734656599e-02 2.569953191753529431e+00 2.104791277421066975e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.178379953921701251e+00 1.447064298057681997e-01 5.189499083014235126e+00 -1.145540863406857221e-02 2.572064103458806095e+00 2.117011841105058412e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.166800460983274945e+00 1.447877863273483723e-01 5.198260007486903866e+00 -1.153141912631177289e-02 2.574187175015863360e+00 2.129111144083713561e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.155199592689396759e+00 1.448680868022946266e-01 5.207006999582311835e+00 -1.160719787468904654e-02 2.576322285652711042e+00 2.141090163202562929e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.143577327901907026e+00 1.449473328377293702e-01 5.215739792468304437e+00 -1.168273918943178551e-02 2.578469315572437193e+00 2.152949871760192341e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.131933647205922711e+00 1.450255261448840649e-01 5.224458120004441319e+00 -1.175803750932282073e-02 2.580628145949622532e+00 2.164691239428625028e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.120268532908012205e+00 1.451026685378181968e-01 5.233161716758170989e+00 -1.183308740060813775e-02 2.582798658926673152e+00 2.176315232176057393e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.108581969034073467e+00 1.451787619321152356e-01 5.241850318020842892e+00 -1.190788355588845090e-02 2.584980737610081292e+00 2.187822812191916877e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.096873941326934165e+00 1.452538083435568894e-01 5.250523659823557843e+00 -1.198242079299170239e-02 2.587174266066607942e+00 2.199214937814209306e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.085144437243663162e+00 1.453278098867770152e-01 5.259181478952848821e+00 -1.205669405382752725e-02 2.589379129319397510e+00 2.210492563459125204e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.073393445952610215e+00 1.454007687738966825e-01 5.267823512966190336e+00 -1.213069840322470068e-02 2.591595213344020987e+00 2.221656639552872098e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.061620958330169451e+00 1.454726873131413911e-01 5.276449500207337273e+00 -1.220442902775258597e-02 2.593822405064452941e+00 2.232708112465739067e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.049826966957276397e+00 1.455435679074420785e-01 5.285059179821478992e+00 -1.227788123453097194e-02 2.596060592348985896e+00 2.243647924455387244e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.038011466115643877e+00 1.456134130530203907e-01 5.293652291770220231e+00 -1.235105045002941361e-02 2.598309664006094977e+00 2.254477013619074835e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.026174451783732344e+00 1.456822253379601306e-01 5.302228576846370167e+00 -1.242393221883908092e-02 2.600569509780240818e+00 2.265196313818217122e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.014315921632473305e+00 1.457500074407665769e-01 5.310787776688548512e+00 -1.249652220243805713e-02 2.602840020347600980e+00 2.275806754617432440e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
6.002435875020736056e+00 1.458167621289143123e-01 5.319329633795599754e+00 -1.256881617794689855e-02 2.605121087311747186e+00 2.286309261229008821e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.990534312990553722e+00 1.458824922573847271e-01 5.327853891540815567e+00 -1.264081003687371821e-02 2.607412603199264378e+00 2.296704754459374942e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.978611238262106831e+00 1.459472007671942517e-01 5.336360294185960917e+00 -1.271249978384965396e-02 2.609714461455319157e+00 2.306994150657548995e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.966666655228468841e+00 1.460108906839145404e-01 5.344848586895104781e+00 -1.278388153535555197e-02 2.612026556439178027e+00 2.317178361665529762e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.954700569950124311e+00 1.460735651161853832e-01 5.353318515748248352e+00 -1.285495151844067221e-02 2.614348783419675915e+00 2.327258294770603517e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.942712990149257912e+00 1.461352272542217612e-01 5.361769827754754303e+00 -1.292570606943421567e-02 2.616681038570638496e+00 2.337234852659536566e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.930703925203818727e+00 1.461958803683155728e-01 5.370202270866574423e+00 -1.299614163265044170e-02 2.619023218966259670e+00 2.347108933374620135e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.918673386141372283e+00 1.462555278073334464e-01 5.378615593991266763e+00 -1.306625475908811986e-02 2.621375222576435515e+00 2.356881430271542607e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.906621385632736754e+00 1.463141729972112226e-01 5.387009547004810273e+00 -1.313604210512506719e-02 2.623736948262058277e+00 2.366553231979054428e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.894547937985408659e+00 1.463718194394462435e-01 5.395383880764211604e+00 -1.320550043120846152e-02 2.626108295770268164e+00 2.376125222360399997e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.882453059136790507e+00 1.464284707095881988e-01 5.403738347119898755e+00 -1.327462660054163496e-02 2.628489165729671839e+00 2.385598280476485672e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.870336766647214155e+00 1.464841304557293333e-01 5.412072698927908654e+00 -1.334341757776802938e-02 2.630879459645520058e+00 2.394973280550753703e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.858199079692772315e+00 1.465388023969951548e-01 5.420386690061859802e+00 -1.341187042765294539e-02 2.633279079894854213e+00 2.404251091935734677e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.846040019057959114e+00 1.465924903220359732e-01 5.428680075424712648e+00 -1.347998231376374562e-02 2.635687929721620026e+00 2.413432579081248308e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.833859607128125013e+00 1.466451980875204120e-01 5.436952610960318566e+00 -1.354775049715096526e-02 2.638105913231749700e+00 2.422518601508064778e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.821657867881754989e+00 1.466969296166306114e-01 5.445204053664752131e+00 -1.361517233504085621e-02 2.640532935388231195e+00 2.431510013806986725e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.809434826882565517e+00 1.467476888975604021e-01 5.453434161597431107e+00 -1.368224527950719256e-02 2.642968902006162413e+00 2.440407665595348968e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.797190511271431923e+00 1.467974799820183918e-01 5.461642693892017952e+00 -1.374896687614459573e-02 2.645413719747753412e+00 2.449212401477507753e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.784924949758150525e+00 1.468463069837358803e-01 5.469829410767107269e+00 -1.381533476274968142e-02 2.647867296117302427e+00 2.457925061020578908e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.772638172613032914e+00 1.468941740769801052e-01 5.477994073536694764e+00 -1.388134666800418075e-02 2.650329539456146577e+00 2.466546478731850359e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.760330211658348354e+00 1.469410854950735090e-01 5.486136444620432151e+00 -1.394700041016043966e-02 2.652800358937591696e+00 2.475077484037648684e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.748001100259606311e+00 1.469870455289193356e-01 5.494256287553663576e+00 -1.401229389572979621e-02 2.655279664561820407e+00 2.483518901263630577e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.735650873316695098e+00 1.470320585255345258e-01 5.502353366997247974e+00 -1.407722511817431632e-02 2.657767367150784210e+00 2.491871549616471102e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.723279567254873079e+00 1.470761288865902183e-01 5.510427448747162060e+00 -1.414179215659637327e-02 2.660263378343073803e+00 2.500136243166866182e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.710887220015614218e+00 1.471192610669608825e-01 5.518478299743883042e+00 -1.420599317427724377e-02 2.662767610588775202e+00 2.508313790832334550e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.698473871047315065e+00 1.471614595732837205e-01 5.526505688081543077e+00 -1.426982641733833511e-02 2.665279977144309864e+00 2.516404996362413965e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.686039561295870293e+00 1.472027289625259527e-01 5.534509383016874118e+00 -1.433329021364545576e-02 2.667800392067259718e+00 2.524410658327532614e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.673584333195129226e+00 1.472430738405610673e-01 5.542489154977951138e+00 -1.439638297153575386e-02 2.670328770211182423e+00 2.532331570107407628e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.661108230657227125e+00 1.472824988607551178e-01 5.550444775572718648e+00 -1.445910317853922773e-02 2.672865027220415968e+00 2.540168519880573947e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.648611299062797464e+00 1.473210087225634013e-01 5.558376017597304042e+00 -1.452144940010646409e-02 2.675409079524872169e+00 2.547922290615126095e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.636093585251067850e+00 1.473586081701381556e-01 5.566282655044117789e+00 -1.458342027834296645e-02 2.677960844334822621e+00 2.555593660060651376e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.623555137509847590e+00 1.473953019909473861e-01 5.574164463109738676e+00 -1.464501453075217619e-02 2.680520239635676649e+00 2.563183400744986629e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.610996005565407785e+00 1.474310950144045174e-01 5.582021218202592117e+00 -1.470623094899973365e-02 2.683087184182771701e+00 2.570692280000633559e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.598416240572257507e+00 1.474659921105092864e-01 5.589852697950414395e+00 -1.476706839766186302e-02 2.685661597496173059e+00 2.578121059942889079e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.585815895102820505e+00 1.474999981885022071e-01 5.597658681207508202e+00 -1.482752581298055206e-02 2.688243399855442473e+00 2.585470497447915281e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.573195023137020421e+00 1.475331181955319149e-01 5.605438948061785887e+00 -1.488760220163534535e-02 2.690832512294396572e+00 2.592741344149825100e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.560553680051769199e+00 1.475653571153354715e-01 5.613193279841607541e+00 -1.494729663952371577e-02 2.693428856595864840e+00 2.599934346439164087e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.547891922610373783e+00 1.475967199669317165e-01 5.620921459122413033e+00 -1.500660827055009389e-02 2.696032355286444471e+00 2.607050245462412541e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.535209808951855770e+00 1.476272118033281899e-01 5.628623269733145307e+00 -1.506553630542380520e-02 2.698642931631257902e+00 2.614089777122483721e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.522507398580192017e+00 1.476568377102416285e-01 5.636298496762472077e+00 -1.512408002046614942e-02 2.701260509628709006e+00 2.621053672080195587e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.509784752353482418e+00 1.476856028048323943e-01 5.643946926564805011e+00 -1.518223875642684371e-02 2.703885014005242837e+00 2.627942655756694904e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.497041932473042181e+00 1.477135122344530038e-01 5.651568346766112860e+00 -1.524001191731003298e-02 2.706516370210106714e+00 2.634757448336808375e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.484279002472426612e+00 1.477405711754109230e-01 5.659162546269542737e+00 -1.529739896921006835e-02 2.709154504410116182e+00 2.641498764773299660e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.471496027206391055e+00 1.477667848317458787e-01 5.666729315260833566e+00 -1.535439943915724650e-02 2.711799343484426306e+00 2.648167314792011090e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.458693072839788663e+00 1.477921584340218530e-01 5.674268445213538570e+00 -1.541101291397367623e-02 2.714450815019306074e+00 2.654763802897866509e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.445870206836412208e+00 1.478166972381337319e-01 5.681779728894049697e+00 -1.546723903913944757e-02 2.717108847302922570e+00 2.661288928381715449e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.433027497947779949e+00 1.478404065241289977e-01 5.689262960366429311e+00 -1.552307751766925266e-02 2.719773369320129586e+00 2.667743385327995403e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.420165016201870856e+00 1.478632915950445215e-01 5.696717934997046484e+00 -1.557852810899960395e-02 2.722444310747265561e+00 2.674127862623193463e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.407282832891809221e+00 1.478853577757583693e-01 5.704144449459027655e+00 -1.563359062788714435e-02 2.725121601946959959e+00 2.680443043965824446e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.394381020564511964e+00 1.479066104118565983e-01 5.711542301736511895e+00 -1.568826494332856147e-02 2.727805173962959628e+00 2.686689607899265392e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.381459653009286193e+00 1.479270548685140130e-01 5.718911291128725871e+00 -1.574255097748525345e-02 2.730494958514988912e+00 2.692868227831526906e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.368518805246396575e+00 1.479466965293913805e-01 5.726251218253867847e+00 -1.579644870459944936e-02 2.733190887993602214e+00 2.698979572015437062e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.355558553515590958e+00 1.479655407955488555e-01 5.733561885052808726e+00 -1.584995814993516924e-02 2.735892895455033003e+00 2.705024303558603224e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.342578975264599350e+00 1.479835930843750869e-01 5.740843094792611900e+00 -1.590307938873149890e-02 2.738600914616055704e+00 2.711003080436195922e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.329580149137598255e+00 1.480008588285318949e-01 5.748094652069870136e+00 -1.595581254516721670e-02 2.741314879848858688e+00 2.716916555504390873e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.316562154963657250e+00 1.480173434749145756e-01 5.755316362813868380e+00 -1.600815779133686959e-02 2.744034726175932803e+00 2.722765376514455285e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.303525073745154472e+00 1.480330524836279138e-01 5.762508034289565373e+00 -1.606011534623831907e-02 2.746760389264974123e+00 2.728550186127454841e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.290468987646177013e+00 1.480479913269779069e-01 5.769669475100405620e+00 -1.611168547477188559e-02 2.749491805423800894e+00 2.734271621929566798e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.277393979980903538e+00 1.480621654884790861e-01 5.776800495190955509e+00 -1.616286848675107732e-02 2.752228911595286931e+00 2.739930316447979075e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.264300135201970932e+00 1.480755804618776594e-01 5.783900905849368002e+00 -1.621366473592498678e-02 2.754971645352310095e+00 2.745526897167358676e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.251187538888831163e+00 1.480882417501902804e-01 5.790970519709684794e+00 -1.626407461901236903e-02 2.757719944892718988e+00 2.751061986546871410e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.238056277736097499e+00 1.481001548647584987e-01 5.798009150753962615e+00 -1.631409857474746400e-02 2.760473749034316526e+00 2.756536202037734168e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.224906439541885383e+00 1.481113253243188932e-01 5.805016614314245871e+00 -1.636373708293755933e-02 2.763232997209859043e+00 2.761950156101286233e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.211738113196150657e+00 1.481217586540887199e-01 5.811992727074365206e+00 -1.641299066353230432e-02 2.765997629462078056e+00 2.767304456227559842e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.198551388669024220e+00 1.481314603848672418e-01 5.818937307071586851e+00 -1.646185987570483386e-02 2.768767586438717121e+00 2.772599704954335081e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.185346356999149364e+00 1.481404360521525188e-01 5.825850173698092327e+00 -1.651034531694465374e-02 2.771542809387589568e+00 2.777836499886662119e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.172123110282021763e+00 1.481486911952736851e-01 5.832731147702313379e+00 -1.655844762216231517e-02 2.774323240151655767e+00 2.783015433716835851e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.158881741658336573e+00 1.481562313565386590e-01 5.839580051190100818e+00 -1.660616746280775546e-02 2.777108821164120389e+00 2.788137094248683417e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.145622345302345302e+00 1.481630620803961462e-01 5.846396707625753031e+00 -1.665350554601302893e-02 2.779899495443570956e+00 2.793202064448130698e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.132345016410220673e+00 1.481691889126124095e-01 5.853180941832885509e+00 -1.670046261372388693e-02 2.782695206589143044e+00 2.798210922446059401e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.119049851188434808e+00 1.481746173994644977e-01 5.859932579995156487e+00 -1.674703944184376125e-02 2.785495898775687706e+00 2.803164241543731894e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.105736946842153401e+00 1.481793530869489339e-01 5.866651449656843376e+00 -1.679323683939702369e-02 2.788301516748951325e+00 2.808062590234522427e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.092406401563647655e+00 1.481834015200053367e-01 5.873337379723276186e+00 -1.683905564770387525e-02 2.791112005820778563e+00 2.812906532226267312e-02 4.631118155056553887e-01 7.807597603309450740e+00 9.448802235927729498e+00 -3.385999924722137955e+00
5.079058314520721318e+00 1.481867682417553345e-01 5.879990200461127969e+00 -1.688449673949633106e-02 2.793927311864338403e+00 2.817696626463269197e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
5.065703914282221554e+00 1.479644638291800207e-01 5.886607407718294382e+00 -1.696003430944244619e-02 2.796738257865431176e+00 2.804235421777258666e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
5.052354463309445265e+00 1.477422707710783767e-01 5.893186719518118899e+00 -1.703453716684022803e-02 2.799535862027144439e+00 2.791012181387687169e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
5.039010110493573613e+00 1.475201932031979524e-01 5.899728299274261900e+00 -1.710802411322204578e-02 2.802320360032097835e+00 2.778022359009977085e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
5.025671002320788006e+00 1.472982350057415735e-01 5.906232308893472727e+00 -1.718051349380935941e-02 2.805091983066944294e+00 2.765261508124729553e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
5.012337282931072835e+00 1.470763998149573482e-01 5.912698908786206964e+00 -1.725202321053602439e-02 2.807850957920281054e+00 2.752725279133428488e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.999009094175446144e+00 1.468546910341750888e-01 5.919128257877810384e+00 -1.732257073517589827e-02 2.810597507079123591e+00 2.740409417692316399e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.985686575671586240e+00 1.466331118444308412e-01 5.925520513620003094e+00 -1.739217311596478327e-02 2.813331848821939207e+00 2.728309760898514971e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.972369864857606458e+00 1.464116652147018083e-01 5.931875832001790805e+00 -1.746084697846262204e-02 2.816054197309873164e+00 2.716422236489436301e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.959059097044432818e+00 1.461903539117060669e-01 5.938194367560947207e+00 -1.752860855064486065e-02 2.818764762675317836e+00 2.704742858832460614e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.945754405467116754e+00 1.459691805091951899e-01 5.944476273396897881e+00 -1.759547367867549117e-02 2.821463751108236107e+00 2.693267728539051192e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.932455921334800486e+00 1.457481473968146313e-01 5.950721701184038537e+00 -1.766145783692883373e-02 2.824151364940854947e+00 2.681993028843418503e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.919163773879323465e+00 1.455272567886367052e-01 5.956930801185316149e+00 -1.772657613876735608e-02 2.826827802729301453e+00 2.670915024368741841e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.905878090402536529e+00 1.453065107312726534e-01 5.963103722266117401e+00 -1.779084334516700672e-02 2.829493259334332489e+00 2.660030059004054107e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.892598996322107041e+00 1.450859111117648315e-01 5.969240611907674854e+00 -1.785427386181174039e-02 2.832147925998810045e+00 2.649334553061786363e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.879326615215959784e+00 1.448654596651385018e-01 5.975341616220291030e+00 -1.791688175651709805e-02 2.834791990424152530e+00 2.638825002868479611e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.866061068865837669e+00 1.446451579815700994e-01 5.981406879957741118e+00 -1.797868077485829247e-02 2.837425636844488785e+00 2.628497977187518875e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.852802477299777983e+00 1.444250075132360311e-01 5.987436546532101111e+00 -1.803968434991377531e-02 2.840049046098915841e+00 2.618350117128668067e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.839550958833454430e+00 1.442050095808349031e-01 5.993430758028750915e+00 -1.809990561021580791e-02 2.842662395702673095e+00 2.608378133222010939e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.826306630110404505e+00 1.439851653798957520e-01 5.999389655221462725e+00 -1.815935738808125213e-02 2.845265859915454332e+00 2.598578803949496904e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.813069606141160861e+00 1.437654759867652843e-01 6.005313377587542689e+00 -1.821805222378197059e-02 2.847859609809248571e+00 2.588948974836291841e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.799840000341082380e+00 1.435459423644636912e-01 6.011202063322215849e+00 -1.827600236431185451e-02 2.850443813333574994e+00 2.579485555244547326e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.786617924567241111e+00 1.433265653682621599e-01 6.017055849353337038e+00 -1.833321978274696229e-02 2.853018635379420243e+00 2.570185518655605794e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.773403489154556922e+00 1.431073457509350333e-01 6.022874871356916238e+00 -1.838971618731035165e-02 2.855584237842186734e+00 2.561045899855435293e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.760196802950968475e+00 1.428882841678448534e-01 6.028659263772699006e+00 -1.844550302853226881e-02 2.858140779682082577e+00 2.552063793788766563e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.746997973351689382e+00 1.426693811817475455e-01 6.034409159819833945e+00 -1.850059150643910966e-02 2.860688416984270788e+00 2.543236354926302345e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.733807106332537984e+00 1.424506372674400612e-01 6.040124691512514410e+00 -1.855499257639331434e-02 2.863227303016788294e+00 2.534560794335287415e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.720624306482357646e+00 1.422320528162183129e-01 6.045805989675540282e+00 -1.860871695261956740e-02 2.865757588287142443e+00 2.526034379878733249e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.707449677034389879e+00 1.420136281401677414e-01 6.051453183959206505e+00 -1.866177510705808659e-02 2.868279420598235596e+00 2.517654433935436614e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.694283319896850770e+00 1.417953634763234605e-01 6.057066402854331066e+00 -1.871417728462306321e-02 2.870792945101821481e+00 2.509418331902965593e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.681125335682890132e+00 1.415772589905471834e-01 6.062645773707930452e+00 -1.876593351170096485e-02 2.873298304351760368e+00 2.501323502315209307e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.667975823739762831e+00 1.413593147812492457e-01 6.068191422738886232e+00 -1.881705360105094191e-02 2.875795638355824302e+00 2.493367424096129548e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.654834882177222966e+00 1.411415308829923332e-01 6.073703475053537915e+00 -1.886754715762751361e-02 2.878285084625627377e+00 2.485547626131279567e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.641702607895179966e+00 1.409239072698792450e-01 6.079182054661271373e+00 -1.891742358412585798e-02 2.880766778226539149e+00 2.477861686600445895e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.628579096610611288e+00 1.407064438588457589e-01 6.084627284489995347e+00 -1.896669208480905242e-02 2.883240851825611184e+00 2.470307230502467519e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.615464442883665974e+00 1.404891405128486925e-01 6.090039286401169427e+00 -1.901536166375055251e-02 2.885707435738360527e+00 2.462881929829786529e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.602358740142993732e+00 1.402719970439001151e-01 6.095418181204448338e+00 -1.906344113320544362e-02 2.888166657975303142e+00 2.455583502133692336e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.589262080710557079e+00 1.400550132159832928e-01 6.100764088672821828e+00 -1.911093912288614957e-02 2.890618644286421457e+00 2.448409708732168094e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.576174555825842205e+00 1.398381887478042096e-01 6.106077127557865580e+00 -1.915786408532123633e-02 2.893063518205109652e+00 2.441358355125185578e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.563096255669440104e+00 1.396215233153956792e-01 6.111357415604918408e+00 -1.920422429987761817e-02 2.895501401091654881e+00 2.434427289165993005e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.550027269385990003e+00 1.394050165546720232e-01 6.116605069568108455e+00 -1.925002787684408634e-02 2.897932412174683670e+00 2.427614399670234568e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.536967685106531256e+00 1.391886680638366180e-01 6.121820205225309230e+00 -1.929528276225439890e-02 2.900356668592352527e+00 2.420917616833183697e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.523917589970267272e+00 1.389724774056682044e-01 6.127002937392988180e+00 -1.933999674076563452e-02 2.902774285432952794e+00 2.414334910331257522e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.510877070145662415e+00 1.387564441097962897e-01 6.132153379940544546e+00 -1.938417743323963410e-02 2.905185375773579715e+00 2.407864288091055363e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.497846210850933169e+00 1.385405676748597270e-01 6.137271645804333708e+00 -1.942783230490964866e-02 2.907590050718622532e+00 2.401503796739086483e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.484825096374127185e+00 1.383248475705127212e-01 6.142357847002103632e+00 -1.947096867237067819e-02 2.909988419437756768e+00 2.395251519856534533e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.471813810092700514e+00 1.381092832393903957e-01 6.147412094647386915e+00 -1.951359370709187385e-02 2.912380589202155701e+00 2.389105576840063264e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.458812434492585020e+00 1.378938740989550382e-01 6.152434498963800458e+00 -1.955571443950308505e-02 2.914766665420510439e+00 2.383064123327151632e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.445821051186758410e+00 1.376786195432370408e-01 6.157425169299223455e+00 -1.959733776204622066e-02 2.917146751674687621e+00 2.377125349676022584e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.432839740933320449e+00 1.374635189445552741e-01 6.162384214139804861e+00 -1.963847043224660471e-02 2.919520949753679595e+00 2.371287479718407060e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.419868583653098426e+00 1.372485716551415658e-01 6.167311741123852720e+00 -1.967911907643233801e-02 2.921889359687183330e+00 2.365548771099028683e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.406907658446783671e+00 1.370337770086612061e-01 6.172207857055548530e+00 -1.971929019047174644e-02 2.924252079779095403e+00 2.359907514222760183e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.393957043611519175e+00 1.368191343217480815e-01 6.177072667918082516e+00 -1.975899013885905331e-02 2.926609206639418925e+00 2.354362030787247873e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.381016816657086643e+00 1.366046428954637293e-01 6.181906278886801331e+00 -1.979822516335991503e-02 2.928960835215475011e+00 2.348910673838397120e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.368087054321752483e+00 1.363903020166149227e-01 6.186708794342594686e+00 -1.983700138707550006e-02 2.931307058823320766e+00 2.343551827533408780e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.355167832587697241e+00 1.361761109590412799e-01 6.191480317885129203e+00 -1.987532481675330712e-02 2.933647969177986869e+00 2.338283905492856418e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.342259226696038255e+00 1.359620689848725361e-01 6.196220952345920630e+00 -1.991320134560028640e-02 2.935983656422627597e+00 2.333105350378990653e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.329361311161463277e+00 1.357481753456864781e-01 6.200930799801295912e+00 -1.995063675637752040e-02 2.938314209157778301e+00 2.328014634217106735e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.316474159786483966e+00 1.355344292836085651e-01 6.205609961585208723e+00 -1.998763672357536242e-02 2.940639714470091093e+00 2.323010256959056816e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.303597845675310118e+00 1.353208300324056645e-01 6.210258538301871134e+00 -2.002420681578376271e-02 2.942960257959734260e+00 2.318090745621472631e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.290732441247358864e+00 1.351073768185168666e-01 6.214876629838246735e+00 -2.006035249794844294e-02 2.945275923767455506e+00 2.313254654430412643e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.277878018250370395e+00 1.348940688620151596e-01 6.219464335376191144e+00 -2.009607912979330044e-02 2.947586794601730897e+00 2.308500564355649154e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.265034647773148002e+00 1.346809053775691878e-01 6.224021753404278101e+00 -2.013139197038704004e-02 2.949892951764780058e+00 2.303827081796669049e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.252202400258028092e+00 1.344678855753548286e-01 6.228548981729804090e+00 -2.016629618269118879e-02 2.952194475177743360e+00 2.299232838196249573e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.239381345513042021e+00 1.342550086618856386e-01 6.233046117490752991e+00 -2.020079683618724448e-02 2.954491443405895534e+00 2.294716490379002799e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.226571552723764391e+00 1.340422738407868464e-01 6.237513257167615066e+00 -2.023489890873452629e-02 2.956783933683616361e+00 2.290276719486081247e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.213773090464842497e+00 1.338296803135726187e-01 6.241950496595025655e+00 -2.026860728845223530e-02 2.959072021938185415e+00 2.285912230095320588e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.200986026711222898e+00 1.336172272803890781e-01 6.246357930973256423e+00 -2.030192677586520680e-02 2.961355782813051452e+00 2.281621750014420358e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.188210428849091116e+00 1.334049139406841000e-01 6.250735654879592040e+00 -2.033486208620081601e-02 2.963635289691240793e+00 2.277404030501726725e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.175446363686523554e+00 1.331927394938453579e-01 6.255083762279547877e+00 -2.036741785096022467e-02 2.965910614718267890e+00 2.273257845089587253e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.162693897463854320e+00 1.329807031398403117e-01 6.259402346537918049e+00 -2.039959861962601859e-02 2.968181828824030699e+00 2.269181988943146447e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.149953095863757824e+00 1.327688040798287727e-01 6.263691500429600545e+00 -2.043140885951836780e-02 2.970449001744301043e+00 2.265175278693051103e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.137224024021027624e+00 1.325570415167275362e-01 6.267951316150068841e+00 -2.046285295695357900e-02 2.972712202042338880e+00 2.261236552586439949e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.124506746532133228e+00 1.323454146557378752e-01 6.272181885325878170e+00 -2.049393522175351964e-02 2.974971497130001197e+00 2.257364669413625471e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.111801327464545075e+00 1.321339227048637099e-01 6.276383299025154017e+00 -2.052465988907915470e-02 2.977226953287962719e+00 2.253558507957918386e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.099107830365816163e+00 1.319225648754014935e-01 6.280555647767950944e+00 -2.055503112115303690e-02 2.979478635685562704e+00 2.249816966790731468e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.086426318272428304e+00 1.317113403823743090e-01 6.284699021536484409e+00 -2.058505300914492339e-02 2.981726608400742773e+00 2.246138964496745966e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.073756853718408344e+00 1.315002484449385167e-01 6.288813509785220468e+00 -2.061472957445385432e-02 2.983970934439648115e+00 2.242523438731238578e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.061099498743709901e+00 1.312892882867981170e-01 6.292899201450800284e+00 -2.064406477012091859e-02 2.986211675755354733e+00 2.238969345643715761e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.048454314902376616e+00 1.310784591365987406e-01 6.296956184961822522e+00 -2.067306248233359567e-02 2.988448893266196560e+00 2.235475659579225921e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.035821363270490458e+00 1.308677602282808661e-01 6.300984548248505845e+00 -2.070172653213639760e-02 2.990682646874040174e+00 2.232041373291721725e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.023200704453913978e+00 1.306571908013922090e-01 6.304984378752220842e+00 -2.073006067673924258e-02 2.992912995482523986e+00 2.228665497397696107e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
4.010592398595825614e+00 1.304467501014089093e-01 6.308955763434861197e+00 -2.075806861053582433e-02 2.995139997014503397e+00 2.225347059647068970e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.997996505384035171e+00 1.302364373800550534e-01 6.312898788787960846e+00 -2.078575396425885735e-02 2.997363708429005680e+00 2.222085104579317807e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.985413084058092359e+00 1.300262518956081803e-01 6.316813540841565988e+00 -2.081312030726640769e-02 2.999584185737920627e+00 2.218878693425155660e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.972842193416234124e+00 1.298161929131455838e-01 6.320700105173175487e+00 -2.084017115064070585e-02 3.001801484022817323e+00 2.215726904233492750e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.960283891822158786e+00 1.296062597047744069e-01 6.324558566916608449e+00 -2.086690994822201425e-02 3.004015657451369226e+00 2.212628831045672373e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.947738237211618095e+00 1.293964515498685630e-01 6.328389010770720802e+00 -2.089334009775873843e-02 3.006226759293104678e+00 2.209583583485699373e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.935205287098832549e+00 1.291867677352909749e-01 6.332191521007985990e+00 -2.091946494209094218e-02 3.008434841934851889e+00 2.206590286487083996e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.922685098582738394e+00 1.289772075555936370e-01 6.335966181482961090e+00 -2.094528777043281470e-02 3.010639956896002278e+00 2.203648080290760911e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.910177728353069870e+00 1.287677703131791251e-01 6.339713075640634798e+00 -2.097081181959998056e-02 3.012842154843870635e+00 2.200756120389501733e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.897683232696278921e+00 1.285584553184621892e-01 6.343432286524633312e+00 -2.099604027487485952e-02 3.015041485608556560e+00 2.197913576780555905e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.885201667501296363e+00 1.283492618900345938e-01 6.347123896785292096e+00 -2.102097627105359995e-02 3.017237998197277449e+00 2.195119633658821484e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.872733088265138068e+00 1.281401893548168580e-01 6.350787988687598862e+00 -2.104562289349282828e-02 3.019431740808439457e+00 2.192373489168149628e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.860277550098360599e+00 1.279312370481929806e-01 6.354424644119024634e+00 -2.106998317922748054e-02 3.021622760845525946e+00 2.189674355357660099e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.847835107730376514e+00 1.277224043141115539e-01 6.358033944597239362e+00 -2.109406011808903636e-02 3.023811104931071192e+00 2.187021458194600768e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.835405815514621786e+00 1.275136905051862113e-01 6.361615971277686299e+00 -2.111785665290295128e-02 3.025996818920239750e+00 2.184414036887038016e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.822989727433570906e+00 1.273050949828110345e-01 6.365170804960896156e+00 -2.114137567907405438e-02 3.028179947913888004e+00 2.181851343574289087e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.810586897103618309e+00 1.270966171172641934e-01 6.368698526099709767e+00 -2.116462004713337217e-02 3.030360536271389460e+00 2.179332643115869383e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.798197377779843453e+00 1.268882562877915454e-01 6.372199214806505196e+00 -2.118759256409061958e-02 3.032538627623254435e+00 2.176857212923012999e-02 4.869795830114830304e-01 -2.281070621976949209e+00 -4.728288250651207392e+00 -1.313035833189154111e+01
3.785821222360648441e+00 1.266800118826654775e-01 6.375672950860326260e+00 -2.121029599448419345e-02 3.034714264883749735e+00 2.174424343097100878e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.773474091432263311e+00 1.261775182070808965e-01 6.379127495214714116e+00 -2.141802263748157631e-02 3.036886775631430613e+00 2.170610679497138318e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.761171638013370178e+00 1.256744566809317454e-01 6.382570595752317111e+00 -2.162383245393078093e-02 3.039055512765400202e+00 2.166876588065730705e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.748913902737562420e+00 1.251708398792735211e-01 6.386002313060817670e+00 -2.182774624719610590e-02 3.041220554289199907e+00 2.163218945625128981e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.736700925381769345e+00 1.246666801989172318e-01 6.389422708616011803e+00 -2.202978446691826117e-02 3.043381975124989758e+00 2.159634712225816378e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.724532744875515000e+00 1.241619898670702493e-01 6.392831844791445839e+00 -2.222996725688464875e-02 3.045539847195832373e+00 2.156120929297612732e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.712409399309686719e+00 1.236567809493431952e-01 6.396229784870209656e+00 -2.242831446422154096e-02 3.047694239506037572e+00 2.152674717503907931e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.700330925944339100e+00 1.231510653575236258e-01 6.399616593053703895e+00 -2.262484561630374522e-02 3.049845218219173759e+00 2.149293274374223378e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.688297361215825632e+00 1.226448548569330776e-01 6.402992334470098079e+00 -2.281957996492187113e-02 3.051992846734084885e+00 2.145973872656712841e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.676308740743526648e+00 1.221381610732069911e-01 6.406357075184901717e+00 -2.301253649734947074e-02 3.054137185759197681e+00 2.142713858407046396e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.664365099335754383e+00 1.216309954988764180e-01 6.409710882208815796e+00 -2.320373391138539146e-02 3.056278293384637301e+00 2.139510648644527696e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.652466470995033632e+00 1.211233694996310811e-01 6.413053823504721862e+00 -2.339319065354594079e-02 3.058416225152388090e+00 2.136361729828485309e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.640612888923063561e+00 1.206152943200428651e-01 6.416385967996905748e+00 -2.358092493531164721e-02 3.060551034124979530e+00 2.133264656272237242e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.628804385525009391e+00 1.201067810890878856e-01 6.419707385578128367e+00 -2.376695470748467140e-02 3.062682770952322109e+00 2.130217048071334635e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.617040992413191436e+00 1.195978408254539521e-01 6.423018147115037380e+00 -2.395129768818701071e-02 3.064811483936670022e+00 2.127216589587050885e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.605322740410519700e+00 1.190884844423580474e-01 6.426318324455804643e+00 -2.413397138578505727e-02 3.066937219096174339e+00 2.124261028022297881e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.593649659553423081e+00 1.185787227521324233e-01 6.429607990436547738e+00 -2.431499307830022050e-02 3.069060020226868968e+00 2.121348171630113924e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.582021779094196390e+00 1.180685664707019217e-01 6.432887218885258385e+00 -2.449437982348322621e-02 3.071179928962771033e+00 2.118475887935078114e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.570439127503115095e+00 1.175580262216455590e-01 6.436156084627516094e+00 -2.467214848953742934e-02 3.073296984834633427e+00 2.115642102653807893e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.558901732470210355e+00 1.170471125399664691e-01 6.439414663492241786e+00 -2.484831574615343347e-02 3.075411225327445930e+00 2.112844798194944348e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.547409620906516015e+00 1.165358358758106783e-01 6.442663032314553284e+00 -2.502289805261628808e-02 3.077522685936246116e+00 2.110082012020140022e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.535962818945057151e+00 1.160242065978856485e-01 6.445901268939270068e+00 -2.519591169336694511e-02 3.079631400220619319e+00 2.107351835646278926e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.524561351941634779e+00 1.155122349965409523e-01 6.449129452225605519e+00 -2.536737278180424895e-02 3.081737399858100357e+00 2.104652413213820711e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.513205244475198885e+00 1.149999312867951290e-01 6.452347662049591648e+00 -2.553729723722071229e-02 3.083840714695897933e+00 2.101981939701270258e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.501894520347900386e+00 1.144873056112448162e-01 6.455555979305303893e+00 -2.570570080972543747e-02 3.085941372801014992e+00 2.099338658834018143e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.490629202585004087e+00 1.139743680428806638e-01 6.458754485907781451e+00 -2.587259909460924018e-02 3.088039400506107590e+00 2.096720857337087962e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.479409313434505879e+00 1.134611285881208659e-01 6.461943264794967057e+00 -2.603800751650934761e-02 3.090134822449613683e+00 2.094126859314547964e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.468234874366360465e+00 1.129475971900545106e-01 6.465122399927144770e+00 -2.620194132554321334e-02 3.092227661611909539e+00 2.091555024489959169e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.457105906071534562e+00 1.124337837314172278e-01 6.468291976287571465e+00 -2.636441562718865386e-02 3.094317939350795577e+00 2.089003747914132403e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.446022428460881581e+00 1.119196980373077938e-01 6.471452079883997399e+00 -2.652544538386557987e-02 3.096405675436563421e+00 2.086471459404021928e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.434984460663712547e+00 1.114053498778580231e-01 6.474602797748260308e+00 -2.668504539391695213e-02 3.098490888086369743e+00 2.083956622762923525e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.423992021026120103e+00 1.108907489707953720e-01 6.477744217934874094e+00 -2.684323031348533409e-02 3.100573593998010580e+00 2.081457735422894556e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.413045127109203047e+00 1.103759049837034073e-01 6.480876429521367221e+00 -2.700001467184864890e-02 3.102653808383365241e+00 2.078973328032408807e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.402143795687100791e+00 1.098608275361401543e-01 6.483999522608263177e+00 -2.715541286316848490e-02 3.104731545001317095e+00 2.076501963818898691e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.391288042744780906e+00 1.093455262017593993e-01 6.487113588316790747e+00 -2.730943913458790812e-02 3.106806816189962017e+00 2.074042237917351691e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.380477883475698331e+00 1.088300105102404380e-01 6.490218718787080121e+00 -2.746210761383001062e-02 3.108879632898376322e+00 2.071592777091030638e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.369713332279364870e+00 1.083142899489826227e-01 6.493315007177515419e+00 -2.761343231499480480e-02 3.110950004718017858e+00 2.069152239247452549e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.358994402758757047e+00 1.077983739647363076e-01 6.496402547662968985e+00 -2.776342712296642548e-02 3.113017939913543586e+00 2.066719312749587534e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.348321107717552536e+00 1.072822719652301443e-01 6.499481435431158971e+00 -2.791210579613536552e-02 3.115083445452967670e+00 2.064292715908484788e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.337693459157301756e+00 1.067659933205750145e-01 6.502551766680230827e+00 -2.805948198847575681e-02 3.117146527037470971e+00 2.061871196672830989e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.327111468274525308e+00 1.062495473645014982e-01 6.505613638616848604e+00 -2.820556925074240925e-02 3.119207189130797975e+00 2.059453532121600233e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.316575145457690166e+00 1.057329433955843112e-01 6.508667149452749712e+00 -2.835038101168713479e-02 3.121265434988042653e+00 2.057038527765238031e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.306084500284082850e+00 1.052161906784403050e-01 6.511712398400014479e+00 -2.849393059136392375e-02 3.123321266683853015e+00 2.054625017163870179e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.295639541516654170e+00 1.046992984447077807e-01 6.514749485667764795e+00 -2.863623121637547467e-02 3.125374685140323017e+00 2.052211861572816529e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.285240277100812456e+00 1.041822758939116439e-01 6.517778512458918705e+00 -2.877729601851257077e-02 3.127425690154445714e+00 2.049797949432131255e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.274886714161141299e+00 1.036651321943444642e-01 6.520799580965259246e+00 -2.891713801647104176e-02 3.129474280424957122e+00 2.047382195694497434e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.264578858998067989e+00 1.031478764839054429e-01 6.523812794361681711e+00 -2.905577013325340643e-02 3.131520453578662710e+00 2.044963541506081284e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.254316717084525745e+00 1.026305178707424270e-01 6.526818256801816709e+00 -2.919320520736520819e-02 3.133564206196462809e+00 2.042540953834970363e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.244100293062592399e+00 1.021130654338117671e-01 6.529816073413500455e+00 -2.932945599004053300e-02 3.135605533838936143e+00 2.040113424969031142e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.233929590740098892e+00 1.015955282234721480e-01 6.532806350292538866e+00 -2.946453512807620245e-02 3.137644431071331397e+00 2.037679971876945814e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.223804613087229765e+00 1.010779152620335103e-01 6.535789194495905896e+00 -2.959845518209309675e-02 3.139680891488083159e+00 2.035239635920114629e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.213725362233131655e+00 1.005602355441319318e-01 6.538764714036226167e+00 -2.973122863562562695e-02 3.141714907737035212e+00 2.032791482482868006e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.203691839462528446e+00 1.000424980370416828e-01 6.541733017876043554e+00 -2.986286789207861364e-02 3.143746471543233945e+00 2.030334600489916083e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.193704045212348852e+00 9.952471168103133037e-02 6.544694215920448421e+00 -2.999338525807688019e-02 3.145775573732155106e+00 2.027868101794827113e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.183761979068373105e+00 9.900688538968588359e-02 6.547648419009184373e+00 -3.012279296092626457e-02 3.147802204252475367e+00 2.025391120906580231e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.173865639761905388e+00 9.848902805007257732e-02 6.550595738909990473e+00 -3.025110315701691824e-02 3.149826352198564994e+00 2.022902814635262059e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.164015025166476924e+00 9.797114852285522535e-02 6.553536288311762270e+00 -3.037832792938341409e-02 3.151848005832573740e+00 2.020402361637552852e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.154210132294597457e+00 9.745325564245620187e-02 6.556470180816194038e+00 -3.050447927097683573e-02 3.153867152605976276e+00 2.017888961826831001e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.144450957294552929e+00 9.693535821720633550e-02 6.559397530928783304e+00 -3.062956910011688932e-02 3.155883779180671311e+00 2.015361836102305682e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.134737495447238675e+00 9.641746502935148733e-02 6.562318454051057515e+00 -3.075360926933003863e-02 3.157897871449818261e+00 2.012820226020893208e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.125069741163047254e+00 9.589958483501299924e-02 6.565233066472714540e+00 -3.087661156397369933e-02 3.159909414558292884e+00 2.010263393375035304e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.115447687978829538e+00 9.538172636419407768e-02 6.568141485362431808e+00 -3.099858768554411559e-02 3.161918392922639320e+00 2.007690619625335585e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.105871328554931310e+00 9.486389832080213691e-02 6.571043828757797911e+00 -3.111954926370380861e-02 3.163924790250570052e+00 2.005101205618150043e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.096340654672276038e+00 9.434610938253983059e-02 6.573940215556455691e+00 -3.123950786651502262e-02 3.165928589560222495e+00 2.002494471292674480e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.086855657229510719e+00 9.382836820075063367e-02 6.576830765507303944e+00 -3.135847500015123690e-02 3.167929773199059884e+00 1.999869755290999834e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.077416326240252076e+00 9.331068340030319874e-02 6.579715599200602227e+00 -3.147646209332927159e-02 3.169928322862317405e+00 1.997226414423571017e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.068022650830435349e+00 9.279306357952109285e-02 6.582594838056928133e+00 -3.159348050400877933e-02 3.171924219610981144e+00 1.994563823356332657e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.058674619235714598e+00 9.227551730999741797e-02 6.585468604317259889e+00 -3.170954153189200347e-02 3.173917443889535228e+00 1.991881374361102394e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.049372218798937606e+00 9.175805313635986005e-02 6.588337021033300545e+00 -3.182465641888197749e-02 3.175907975543389217e+00 1.989178476954126668e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.040115435967730484e+00 9.124067957606253609e-02 6.591200212057005459e+00 -3.193883633657254584e-02 3.177895793835895599e+00 1.986454557412794045e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.030904256292217713e+00 9.072340511924935347e-02 6.594058302028710017e+00 -3.205209238534507260e-02 3.179880877464895228e+00 1.983709058409776488e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.021738664422801257e+00 9.020623822852689988e-02 6.596911416366165071e+00 -3.216443560986469163e-02 3.181863204579024718e+00 1.980941438813333538e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.012618644108016497e+00 8.968918733867764503e-02 6.599759681254065313e+00 -3.227587700018343803e-02 3.183842752793748065e+00 1.978151173352914530e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
3.003544178192503189e+00 8.917226085638847721e-02 6.602603223633056295e+00 -3.238642748288089040e-02 3.185819499207020122e+00 1.975337752192357979e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.994515248615137182e+00 8.865546716006653116e-02 6.605442171187227096e+00 -3.249609791297282391e-02 3.187793420414485990e+00 1.972500680514668869e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.985531836407240291e+00 8.813881459959771458e-02 6.608276652332141232e+00 -3.260489909107798512e-02 3.189764492524421957e+00 1.969639478358840498e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.976593921690856792e+00 8.762231149603319502e-02 6.611106796203647384e+00 -3.271284176571458147e-02 3.191732691172446401e+00 1.966753680317334663e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.967701483677150698e+00 8.710596614128252035e-02 6.613932732646381041e+00 -3.281993662773908388e-02 3.193697991535899394e+00 1.963842835161724865e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.958854500664976683e+00 8.658978679789552935e-02 6.616754592200821072e+00 -3.292619429726197089e-02 3.195660368347783109e+00 1.960906505399053618e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.950052950039557143e+00 8.607378169882741459e-02 6.619572506090409370e+00 -3.303162533990509214e-02 3.197619795910413121e+00 1.957944267119533094e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.941296808271216534e+00 8.555795904712081013e-02 6.622386606209692772e+00 -3.313624027114793480e-02 3.199576248108880083e+00 1.954955709733702945e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.932586050914229858e+00 8.504232701558729624e-02 6.625197025112337990e+00 -3.324004955344333351e-02 3.201529698424214754e+00 1.951940435643846616e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.923920652605852766e+00 8.452689374656768839e-02 6.628003895997927053e+00 -3.334306358064583614e-02 3.203480119946152005e+00 1.948898059795833512e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.915300587065492888e+00 8.401166735171830546e-02 6.630807352698282919e+00 -3.344529269086792683e-02 3.205427485385570208e+00 1.945828209512917573e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.906725827093923797e+00 8.349665591170758738e-02 6.633607529664989677e+00 -3.354674717366363385e-02 3.207371767086774739e+00 1.942730524279696197e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.898196344572607774e+00 8.298186747590437229e-02 6.636404561956974035e+00 -3.364743726882708785e-02 3.209312937039519031e+00 1.939604655449017959e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.889712110463197980e+00 8.246731006213252335e-02 6.639198585227102711e+00 -3.374737315083688877e-02 3.211250966890661918e+00 1.936450265813112123e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.881273094807215163e+00 8.195299165648402273e-02 6.641989735707918285e+00 -3.384656493658866339e-02 3.213185827955483020e+00 1.933267029406237486e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.872879266725759440e+00 8.143892021304693918e-02 6.644778150198571431e+00 -3.394502269559070140e-02 3.215117491228852931e+00 1.930054631336590790e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.864530594419320675e+00 8.092510365361496594e-02 6.647563966052021378e+00 -3.404275644971958142e-02 3.217045927396180449e+00 1.926812767521056749e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.856227045167759826e+00 8.041154986745069344e-02 6.650347321161484082e+00 -3.413977615945171240e-02 3.218971106844034313e+00 1.923541144292295960e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.847968585330493241e+00 7.989826671112967849e-02 6.653128353945759521e+00 -3.423609172564842651e-02 3.220892999670410539e+00 1.920239478161728242e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.839755180346713814e+00 7.938526200831191870e-02 6.655907203335630129e+00 -3.433171300264908216e-02 3.222811575694863429e+00 1.916907495697757133e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.831586794735692081e+00 7.887254354948307344e-02 6.658684008760747730e+00 -3.442664979858117702e-02 3.224726804468445174e+00 1.913544933283897395e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.823463392097242064e+00 7.836011909173973278e-02 6.661458910135960920e+00 -3.452091186377416465e-02 3.226638655283357249e+00 1.910151536765087449e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.815384935112408726e+00 7.784799635866863909e-02 6.664232047846366136e+00 -3.461450888738790838e-02 3.228547097182248304e+00 1.906727061178231306e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.807351385544199829e+00 7.733618304016806611e-02 6.667003562733274435e+00 -3.470745051267377923e-02 3.230452098967372621e+00 1.903271270669150070e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.799362704238376409e+00 7.682468679222814734e-02 6.669773596080863065e+00 -3.479974633779646387e-02 3.232353629209595347e+00 1.899783938273160583e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.791418851124402245e+00 7.631351523674996529e-02 6.672542289602379384e+00 -3.489140590551483706e-02 3.234251656257133956e+00 1.896264845591143916e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.783519785216629572e+00 7.580267596146508802e-02 6.675309785425010745e+00 -3.498243869690406682e-02 3.236146148243955079e+00 1.892713782509108933e-02 5.027070656183794117e-01 -8.937400929871069266e+00 -1.408322011987137401e+01 -1.955897503905381640e+01
2.775665464615531430e+00 7.529217651980786574e-02 6.678076226075558175e+00 -3.507285414758860159e-02 3.238037073098038121e+00 1.889130547141767286e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.767855848522517537e+00 7.478198152122871034e-02 6.680841755936784310e+00 -3.516268691572102534e-02 3.239924397680615797e+00 1.885513209704134385e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.760090895217761187e+00 7.427214145930073619e-02 6.683606519774659915e+00 -3.525192096134082548e-02 3.241808088670345089e+00 1.881863330987625788e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.752370560053309489e+00 7.376266378447199346e-02 6.686370661247558189e+00 -3.534056556233575175e-02 3.243688113435819087e+00 1.878180731980752527e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.744694797473354431e+00 7.325355591247510734e-02 6.689134324356070138e+00 -3.542862995177586960e-02 3.245564439170341764e+00 1.874465241095954471e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.737063561015979474e+00 7.274482522419935260e-02 6.691897653429409232e+00 -3.551612331928543503e-02 3.247437032899268772e+00 1.870716693988975360e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.729476803315061595e+00 7.223647906560402843e-02 6.694660793111377295e+00 -3.560305480000694467e-02 3.249305861487116420e+00 1.866934933261229362e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.721934476102430889e+00 7.172852474773455667e-02 6.697423888345016785e+00 -3.568943346874484807e-02 3.251170891644355798e+00 1.863119808216783663e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.714436530210045273e+00 7.122096954668852287e-02 6.700187084358150358e+00 -3.577526835650805814e-02 3.253032089934113191e+00 1.859271174841890459e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.706982915572190063e+00 7.071382070353549043e-02 6.702950526649773089e+00 -3.586056845138962945e-02 3.254889422778774133e+00 1.855388895635689747e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.699573581227850738e+00 7.020708542428938381e-02 6.705714360975866484e+00 -3.594534268513370490e-02 3.256742856466357861e+00 1.851472839305274773e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.692208475323336625e+00 6.970077087997685050e-02 6.708478733333995692e+00 -3.602959993162527241e-02 3.258592357156601782e+00 1.847522880581155963e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.684887545114885921e+00 6.919488420664093864e-02 6.711243789949034699e+00 -3.611334902221666893e-02 3.260437890886985990e+00 1.843538900200809155e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.677610736971298255e+00 6.868943250530934463e-02 6.714009677259602071e+00 -3.619659874531660354e-02 3.262279423578667625e+00 1.839520784742492907e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.670377996376780416e+00 6.818442284203539427e-02 6.716776541903631603e+00 -3.627935782953256583e-02 3.264116921042167441e+00 1.835468426302615946e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.663189267934006121e+00 6.767986224801426920e-02 6.719544530703037033e+00 -3.636163495016641461e-02 3.265950348982811668e+00 1.831381722404945914e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.656044495367117175e+00 6.717575771961693809e-02 6.722313790649776521e+00 -3.644343874115288373e-02 3.267779673006157459e+00 1.827260575966489775e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.648943621524779246e+00 6.667211621841107050e-02 6.725084468892311484e+00 -3.652477779152664417e-02 3.269604858623307742e+00 1.823104895116110097e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.641886588383497880e+00 6.616894467127905355e-02 6.727856712720848620e+00 -3.660566062788678243e-02 3.271425871255959628e+00 1.818914592880589709e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.634873337051071296e+00 6.566624997056731694e-02 6.730630669552318146e+00 -3.668609572919951517e-02 3.273242676241284510e+00 1.814689587189957654e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.627903807769957023e+00 6.516403897414882462e-02 6.733406486916835298e+00 -3.676609153394641560e-02 3.275055238836813487e+00 1.810429800811429180e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.620977939920754007e+00 6.466231850550695215e-02 6.736184312444059685e+00 -3.684565643020290548e-02 3.276863524225178459e+00 1.806135161120449653e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.614095672025980921e+00 6.416109535393257901e-02 6.738964293848091813e+00 -3.692479874501777143e-02 3.278667497518573892e+00 1.801805599868996216e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.607256941753850032e+00 6.366037627468279503e-02 6.741746578913139665e+00 -3.700352676335980778e-02 3.280467123763167514e+00 1.797441053245596790e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.600461685921988675e+00 6.316016798907783669e-02 6.744531315480314149e+00 -3.708184872903247387e-02 3.282262367943492798e+00 1.793041461762516151e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.593709840501383646e+00 6.266047718467360195e-02 6.747318651433519499e+00 -3.715977282608817073e-02 3.284053194986631397e+00 1.788606769956465128e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.587001340620547651e+00 6.216131051612152486e-02 6.750108734684436840e+00 -3.723730718548256408e-02 3.285839569766186408e+00 1.784136925997984249e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.580336120568315739e+00 6.166267466339725445e-02 6.752901713155020857e+00 -3.731445977597609709e-02 3.287621457095934119e+00 1.779631849016759249e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.573714113789834723e+00 6.116457642120627647e-02 6.755697734738637550e+00 -3.739123822633450694e-02 3.289398821667937955e+00 1.775091382998084805e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.567135252884664709e+00 6.066702258815978577e-02 6.758496947268311850e+00 -3.746765006732153541e-02 3.291171628011232198e+00 1.770515364701817987e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.560599469609772250e+00 6.017001994860193131e-02 6.761299498502624239e+00 -3.754370279237233959e-02 3.292939840493471326e+00 1.765903634605797690e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.554106694882646078e+00 5.967357527287624891e-02 6.764105536113657280e+00 -3.761940385832167333e-02 3.294703423324605307e+00 1.761256036784975346e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.547656858784661527e+00 5.917769531768828084e-02 6.766915207673796395e+00 -3.769476066490762278e-02 3.296462340560315951e+00 1.756572418583692355e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.541249890564625247e+00 5.868238682653795224e-02 6.769728660641809448e+00 -3.776978056721341792e-02 3.298216556105251218e+00 1.751852630608824804e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.534885718642132080e+00 5.818765653006299082e-02 6.772546042350596984e+00 -3.784447088598009989e-02 3.299966033716295932e+00 1.747096526699888630e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.528564270611039611e+00 5.769351114642812944e-02 6.775367499994630727e+00 -3.791883889147337761e-02 3.301710737005677299e+00 1.742303963639411230e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.522285473243244702e+00 5.719995738183958345e-02 6.778193180615891933e+00 -3.799289180064365640e-02 3.303450629443788422e+00 1.737474800991316640e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.516049252492309041e+00 5.670700193099814657e-02 6.781023231091159786e+00 -3.806663679589605831e-02 3.305185674362006498e+00 1.732608901145988103e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.509855533497054481e+00 5.621465147754718672e-02 6.783857798119844240e+00 -3.814008101484566565e-02 3.306915834955424849e+00 1.727706129077797442e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.503704240585508778e+00 5.572291269466955049e-02 6.786697028210063820e+00 -3.821323153641576625e-02 3.308641074285262995e+00 1.722766352063011611e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.497595297278771831e+00 5.523179224566920897e-02 6.789541067665495255e+00 -3.828609540288262225e-02 3.310361355281201234e+00 1.717789439741633159e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.491528626294751803e+00 5.474129678451885445e-02 6.792390062573351095e+00 -3.835867961459584613e-02 3.312076640743668143e+00 1.712775263904445580e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.485504149552234754e+00 5.425143295656371933e-02 6.795244158790640476e+00 -3.843099111065070156e-02 3.313786893345790574e+00 1.707723698135312634e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.479521788174952945e+00 5.376220739925527403e-02 6.798103501930703452e+00 -3.850303679056681083e-02 3.315492075635191771e+00 1.702634617842660458e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.473581462495445304e+00 5.327362674284478322e-02 6.800968237351177947e+00 -3.857482351240052593e-02 3.317192150035745080e+00 1.697507900047420804e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.467683092059239414e+00 5.278569761124409648e-02 6.803838510140325369e+00 -3.864635807097038800e-02 3.318887078848958172e+00 1.692343422963355978e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.461826595629057479e+00 5.229842662295235839e-02 6.806714465103358869e+00 -3.871764721901531370e-02 3.320576824255142778e+00 1.687141065978605206e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.456011891188773166e+00 5.181182039195772471e-02 6.809596246750319715e+00 -3.878869766583465523e-02 3.322261348314497376e+00 1.681900709395618698e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.450238895947690398e+00 5.132588552883578931e-02 6.812483999282238578e+00 -3.885951605490843563e-02 3.323940612967757779e+00 1.676622233943018264e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.444507526344814607e+00 5.084062864193991671e-02 6.815377866577366106e+00 -3.893010898593984859e-02 3.325614580036569290e+00 1.671305520691866026e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.438817698052858418e+00 5.035605633860945618e-02 6.818277992178838787e+00 -3.900048301016956903e-02 3.327283211223683423e+00 1.665950450675884875e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.433169325982590614e+00 4.987217522662957397e-02 6.821184519280423686e+00 -3.907064460982605236e-02 3.328946468112604418e+00 1.660556904318239574e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.427562324287071416e+00 4.938899191580786718e-02 6.824097590712720596e+00 -3.914060022179553788e-02 3.330604312166885794e+00 1.655124761241314954e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.421996606365659499e+00 4.890651301965701775e-02 6.827017348930366047e+00 -3.921035622510590790e-02 3.332256704729072094e+00 1.649653899665544723e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.416472084868359627e+00 4.842474515741127666e-02 6.829943935997140336e+00 -3.927991892717442451e-02 3.333903607018919413e+00 1.644144195729961566e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.410988671699886066e+00 4.794369495620718485e-02 6.832877493572150129e+00 -3.934929458656431789e-02 3.335544980131133652e+00 1.638595523086077213e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.405546278023622087e+00 4.746336905353878283e-02 6.835818162896037720e+00 -3.941848938816509135e-02 3.337180785032435537e+00 1.633007751929140688e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.400144814265812165e+00 4.698377410015962263e-02 6.838766084775326881e+00 -3.948750944536862095e-02 3.338810982557653517e+00 1.627380748175202493e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.394784190119285672e+00 4.650491676327778157e-02 6.841721399568337247e+00 -3.955636081096203238e-02 3.340435533405056390e+00 1.621714372576267896e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.389464314547267154e+00 4.602680373031717287e-02 6.844684247169645630e+00 -3.962504944600344498e-02 3.342054398130462900e+00 1.616008479248838905e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.384185095787113351e+00 4.554944171331024722e-02 6.847654766993665376e+00 -3.969358123768005481e-02 3.343667537139992874e+00 1.610262914461026845e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.378946441353531949e+00 4.507283745393152879e-02 6.850633097959266671e+00 -3.976196198613324989e-02 3.345274910681400815e+00 1.604477514841885777e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.373748257556231422e+00 4.459699697682361491e-02 6.853619380876082801e+00 -3.983027549687584434e-02 3.346876484128566087e+00 1.598669117738336573e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.368590447635845031e+00 4.412192240919817626e-02 6.856613768117255425e+00 -3.989864317494969115e-02 3.348472250556480123e+00 1.592864494841209760e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.363472913514950147e+00 4.364761429238164792e-02 6.859616416075787093e+00 -3.996707086183615143e-02 3.350062214504933689e+00 1.587064031190913577e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.358395556877103338e+00 4.317407330258246634e-02 6.862627480070786490e+00 -4.003555984576798871e-02 3.351646379747629467e+00 1.581266952814585486e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.353358279162562461e+00 4.270130026304015669e-02 6.865647114343467194e+00 -4.010411131357411590e-02 3.353224749274715588e+00 1.575472465580851286e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.348360981563649919e+00 4.222929615949726212e-02 6.868675472048878738e+00 -4.017272631608947986e-02 3.354797325269466501e+00 1.569679748725747587e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.343403565018835621e+00 4.175806215987284964e-02 6.871712705246075359e+00 -4.024140576295469340e-02 3.356364109077886404e+00 1.563887946901503304e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.338485930205689289e+00 4.128759963983474890e-02 6.874758964883945112e+00 -4.031015035659527707e-02 3.357925101168875326e+00 1.558096159181125012e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.333607977532305533e+00 4.081791021661366342e-02 6.877814400781589121e+00 -4.037896056567744779e-02 3.359480301081931408e+00 1.552303424954042110e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.328769607126308649e+00 4.034899579456982521e-02 6.880879161603251859e+00 -4.044783653998804823e-02 3.361029707358154095e+00 1.546508704123637605e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.323970718821314119e+00 3.988085862848423507e-02 6.883953394822254879e+00 -4.051677801308620208e-02 3.362573317447682619e+00 1.540710849410598798e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.319211212138925671e+00 3.941350141406987223e-02 6.887037246673415325e+00 -4.058578416745527162e-02 3.364111127583729210e+00 1.534908565990470743e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.314490986265145711e+00 3.894692742315195716e-02 6.890130862084220986e+00 -4.065485339075144977e-02 3.365643132606346732e+00 1.529100349604486583e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.309809940017610419e+00 3.848114071634530647e-02 6.893234384575863238e+00 -4.072398294217839665e-02 3.367169325707677352e+00 1.523284387440909660e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.305167971798352422e+00 3.801614650263120815e-02 6.896347956112204081e+00 -4.079316829826706847e-02 3.368689698045659764e+00 1.517458385519531924e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.300564979521121156e+00 3.755195181230772117e-02 6.899471716853120995e+00 -4.086240196627050764e-02 3.370204238117067597e+00 1.511619237284150298e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.296000860487308337e+00 3.708856697075630510e-02 6.902605804709763149e+00 -4.093167071880313146e-02 3.371712930628128824e+00 1.505762274385018598e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.291475511134758225e+00 3.662600990961381586e-02 6.905750354376407607e+00 -4.100094724154374620e-02 3.373215754051808624e+00 1.499878996546312807e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.286988826247271955e+00 3.616434700420529530e-02 6.908905494007432146e+00 -4.107010527697078917e-02 3.374712672284183590e+00 1.493934216782207523e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.282540693080678196e+00 3.570374056509560690e-02 6.912071318931918285e+00 -4.113884220964669075e-02 3.376203568926703813e+00 1.487844577616664367e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.278130998277801744e+00 3.524407337170082366e-02 6.915247929045667874e+00 -4.120745331456818900e-02 3.377688339569406395e+00 1.481687272652220701e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.273759631348360344e+00 3.478532650523365882e-02 6.918435442469181851e+00 -4.127600422827466808e-02 3.379166926384348457e+00 1.475478420691351926e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.269426481912575788e+00 3.432749615697789497e-02 6.921633980655812479e+00 -4.134452421744675560e-02 3.380639281424925535e+00 1.469224508560794742e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.265131439378297973e+00 3.387058254133212820e-02 6.924843666337529235e+00 -4.141303195328652209e-02 3.382105361638043206e+00 1.462929255926360625e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.260874392836919267e+00 3.341458763242491359e-02 6.928064622735164768e+00 -4.148154112625233175e-02 3.383565126977408521e+00 1.456595096286521056e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.256655231019514485e+00 3.295951434109883199e-02 6.931296973145506968e+00 -4.155006256958874988e-02 3.385018539438177765e+00 1.450223740977346631e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.252473842276412785e+00 3.250536613868020702e-02 6.934540840691260755e+00 -4.161860530536219682e-02 3.386465562484780811e+00 1.443816449399373120e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.248330114568129368e+00 3.205214686033294041e-02 6.937796348153414172e+00 -4.168717709513885400e-02 3.387906160679639456e+00 1.437374176847331514e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.244223935461946873e+00 3.159986059256589958e-02 6.941063617852368139e+00 -4.175578479255842579e-02 3.389340299427089587e+00 1.430897663447569523e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.240155192132038398e+00 3.114851160466824628e-02 6.944342771558028815e+00 -4.182443455387253178e-02 3.390767944788578792e+00 1.424387491038841234e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.236123771361383739e+00 3.069810430479294125e-02 6.947633930420371584e+00 -4.189313198800604515e-02 3.392189063344844158e+00 1.417844121611405370e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.232129559545125375e+00 3.024864321082854773e-02 6.950937214912780604e+00 -4.196188226370927560e-02 3.393603622090266114e+00 1.411267924301198851e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.228172442694555055e+00 2.980013293045407144e-02 6.954252744785755169e+00 -4.203069017446551398e-02 3.395011588350280274e+00 1.404659194826569056e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.224252306441782512e+00 2.935257814722153427e-02 6.957580639027123759e+00 -4.209956020853204001e-02 3.396412929715606932e+00 1.398018170164588847e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.220369036044675504e+00 2.890598361063668673e-02 6.960921015827961966e+00 -4.216849657311848298e-02 3.397807613989210385e+00 1.391345039432574648e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.216522516392083197e+00 2.846035412901622846e-02 6.964273992552448611e+00 -4.223750324397528705e-02 3.399195609142989571e+00 1.384639952624999899e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.212712632009286029e+00 2.801569456430538785e-02 6.967639685710723896e+00 -4.230658397610202043e-02 3.400576883282061313e+00 1.377903027220308933e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.208939267063500633e+00 2.757200982828209718e-02 6.971018210934512460e+00 -4.237574232956214243e-02 3.401951404615106256e+00 1.371134353626489791e-02 5.027097840520182714e-01 -8.938125492561182384e+00 -1.408426339710062258e+01 -1.955970402344834724e+01
2.205202305369587279e+00 2.712930487980886457e-02 6.974409682954336276e+00 -4.244498168773246788e-02 3.403319141429521633e+00 1.364333999558800178e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.201501630372705076e+00 2.668758509591807881e-02 6.977814215592433200e+00 -4.251430564527522438e-02 3.404680062070116975e+00 1.357502012651161903e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.197837125177301676e+00 2.624685514919838231e-02 6.981231921728876522e+00 -4.258371686922353405e-02 3.406034134921886558e+00 1.350638426054772030e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.194208672576000385e+00 2.580712012997220250e-02 6.984662913268945061e+00 -4.265321826051182014e-02 3.407381328395395759e+00 1.343743258172081477e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.190616155032411250e+00 2.536838517061145576e-02 6.988107301139057981e+00 -4.272281257154635775e-02 3.408721610913556521e+00 1.336816515566513139e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.187059454687134696e+00 2.493065544516913021e-02 6.991565195269289212e+00 -4.279250241891161682e-02 3.410054950900681003e+00 1.329858194744030359e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.183538453363810028e+00 2.449393616921862957e-02 6.995036704576409470e+00 -4.286229027638863848e-02 3.411381316773105965e+00 1.322868283488584304e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.180053032575221206e+00 2.405823259986250226e-02 6.998521936947282640e+00 -4.293217848040253165e-02 3.412700676931135657e+00 1.315846762109387259e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.176603073529465693e+00 2.362355003587741920e-02 7.002020999222514419e+00 -4.300216923697041532e-02 3.414012999752106925e+00 1.308793604528889556e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.173188457136180141e+00 2.318989381796902199e-02 7.005533997180302563e+00 -4.307226461435558623e-02 3.415318253584410435e+00 1.301708779085912135e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.169809064012842015e+00 2.275726932911995709e-02 7.009061035520352867e+00 -4.314246654497271016e-02 3.416616406742320589e+00 1.294592249306848394e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.166464774490941991e+00 2.232568199497501904e-02 7.012602217848542097e+00 -4.321277684995877832e-02 3.417907427501595041e+00 1.287443974793291840e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.163155468621436484e+00 2.189513728413794783e-02 7.016157646664380465e+00 -4.328319726200814677e-02 3.419191284095949968e+00 1.280263911999546256e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.159881026179437669e+00 2.146564070836667892e-02 7.019727423351359796e+00 -4.335372945926015825e-02 3.420467944714335129e+00 1.273052015037315875e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.156641326668406133e+00 2.103719782271451857e-02 7.023311648169192623e+00 -4.342437506989235002e-02 3.421737377498834221e+00 1.265808236126701215e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.153436249324311547e+00 2.060981422570088220e-02 7.026910420246269773e+00 -4.349513567328669450e-02 3.422999550542957348e+00 1.258532525958200483e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.150265673119773346e+00 2.018349555950781082e-02 7.030523837572273393e+00 -4.356601280099029611e-02 3.424254431890273676e+00 1.251224834005048268e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.147129476768179668e+00 1.975824751019723824e-02 7.034151996990923195e+00 -4.363700793749888951e-02 3.425501989533329628e+00 1.243885108792872930e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.144027538727784954e+00 1.933407580794465133e-02 7.037794994192840825e+00 -4.370812252088734223e-02 3.426742191412822436e+00 1.236513298132688697e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.140959737205788027e+00 1.891098622728525427e-02 7.041452923708518163e+00 -4.377935794330824193e-02 3.427975005416988186e+00 1.229109349322431328e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.137925950162387956e+00 1.848898458736914288e-02 7.045125878901375316e+00 -4.385071555137694949e-02 3.429200399381178599e+00 1.221673209321580238e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.134926055314820381e+00 1.806807675222235621e-02 7.048813951960897661e+00 -4.392219664645902188e-02 3.430418341087598577e+00 1.214204824902842192e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.131959930141373860e+00 1.764826863101083554e-02 7.052517233895843063e+00 -4.399380248487422956e-02 3.431628798265189406e+00 1.206704142784395875e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.129027451885385336e+00 1.722956617830456727e-02 7.056235814527513028e+00 -4.406553427802945705e-02 3.432831738589631421e+00 1.199171109745786855e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.126128497559216068e+00 1.681197539433930410e-02 7.059969782483078049e+00 -4.413739319249151277e-02 3.434027129683458135e+00 1.191605672730214338e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.123262943948208470e+00 1.639550232527342208e-02 7.063719225188956230e+00 -4.420938035000954169e-02 3.435214939116267185e+00 1.184007778935644746e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.120430667614622511e+00 1.598015306343748138e-02 7.067484228864235440e+00 -4.428149682749574212e-02 3.436395134405015650e+00 1.176377375896924156e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.117631544901553475e+00 1.556593374757426519e-02 7.071264878514143426e+00 -4.435374365697195703e-02 3.437567683014395303e+00 1.168714411560825908e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.114865451936832841e+00 1.515285056306704160e-02 7.075061257923556113e+00 -4.442612182548906496e-02 3.438732552357280259e+00 1.161018834355764112e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.112132264636908285e+00 1.474090974215389732e-02 7.078873449650545879e+00 -4.449863227502519336e-02 3.439889709795241224e+00 1.153290593257717128e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.109431858710707264e+00 1.433011756412607904e-02 7.082701535019966244e+00 -4.457127590236814596e-02 3.441039122639125036e+00 1.145529637853739957e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.106764109663484152e+00 1.392048035550829017e-02 7.086545594117079183e+00 -4.464405355898685979e-02 3.442180758149697262e+00 1.137735918404289212e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.104128892800649187e+00 1.351200449021900188e-02 7.090405705781213541e+00 -4.471696605089604815e-02 3.443314583538346962e+00 1.129909385905447997e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.101526083231581854e+00 1.310469638970886488e-02 7.094281947599466953e+00 -4.479001413851779051e-02 3.444440565967852752e+00 1.122049992152010164e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.098955555873430523e+00 1.269856252307540075e-02 7.098174395900444189e+00 -4.486319853654326811e-02 3.445558672553214130e+00 1.114157689802262180e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.096417185454894305e+00 1.229360940715220826e-02 7.102083125748036352e+00 -4.493651991379748328e-02 3.446668870362548986e+00 1.106232432445194633e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.093910846519993818e+00 1.188984360657100760e-02 7.106008210935240932e+00 -4.500997889310930089e-02 3.447771126418058607e+00 1.098274174670767905e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.091436413431827290e+00 1.148727173379492095e-02 7.109949723978028047e+00 -4.508357605118891442e-02 3.448865407697065510e+00 1.090282872143763515e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.088993760376316011e+00 1.108590044912147535e-02 7.113907736109247537e+00 -4.515731191851438814e-02 3.449951681133126336e+00 1.082258481681660535e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.086582761365936456e+00 1.068573646065389994e-02 7.117882317272591131e+00 -4.523118697922859366e-02 3.451029913617225553e+00 1.074200961336889935e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.084203290243443529e+00 1.028678652423939410e-02 7.121873536116597236e+00 -4.530520167104769291e-02 3.452100071999053554e+00 1.066110270483742323e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.081855220685584928e+00 9.889057443373127851e-03 7.125881459988715250e+00 -4.537935638518186127e-02 3.453162123088374447e+00 1.057986369910125270e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.079538426206805735e+00 9.492556069066864291e-03 7.129906154929422257e+00 -4.545365146626884761e-02 3.454216033656486662e+00 1.049829221914299129e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.077252780162946788e+00 9.097289299681154615e-03 7.133947685666399252e+00 -4.552808721232062122e-02 3.455261770437784818e+00 1.041638790406651180e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.074998155754938178e+00 8.703264080720222659e-03 7.138006115608768631e+00 -4.560266387468318861e-02 3.456299300131423724e+00 1.033415041016506539e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.072774426032484740e+00 8.310487404588713309e-03 7.142081506841397420e+00 -4.567738165800946937e-02 3.457328589403093400e+00 1.025157941203917733e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.070581463897750663e+00 7.918966310309626458e-03 7.146173920119265333e+00 -4.575224072024488414e-02 3.458349604886907791e+00 1.016867460376318609e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.068419142109040543e+00 7.528707883202848464e-03 7.150283414861905662e+00 -4.582724117262521740e-02 3.459362313187412941e+00 1.008543570009882463e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.066287333284478223e+00 7.139719254523822257e-03 7.154410049147919892e+00 -4.590238307968612375e-02 3.460366680881716395e+00 1.000186243775376231e-02 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.064185909905687399e+00 6.752007601061992687e-03 7.158553879709566914e+00 -4.597766645928352824e-02 3.461362674521748950e+00 9.917954576682635331e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.062114744321470017e+00 6.365580144698787697e-03 7.162714961927432178e+00 -4.605309128262405349e-02 3.462350260636654742e+00 9.833711901427720850e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.060073708751490873e+00 5.980444151924998314e-03 7.166893349825178561e+00 -4.612865747430452273e-02 3.463329405735318112e+00 9.749134222496102717e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.058062675289962229e+00 5.596606933317520120e-03 7.171089096064385160e+00 -4.620436491235949822e-02 3.464300076309031695e+00 9.664221377769855945e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.056081515909333746e+00 5.214075842975533434e-03 7.175302251939469578e+00 -4.628021342831576540e-02 3.465262238834304398e+00 9.578973233945591373e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.054130102463989527e+00 4.832858277916290447e-03 7.179532867372700800e+00 -4.635620280725260417e-02 3.466215859775817254e+00 9.493389687999450460e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.052208306693949602e+00 4.452961677430776477e-03 7.183780990909310660e+00 -4.643233278786666057e-02 3.467160905589523612e+00 9.407470668673499625e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.050316000228580737e+00 4.074393522399595742e-03 7.188046669712692349e+00 -4.650860306254021165e-02 3.468097342725902976e+00 9.321216137979364269e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.048453054590315237e+00 3.697161334569526187e-03 7.192329949559701952e+00 -4.658501327741163683e-02 3.469025137633361844e+00 9.234626092714817713e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.046619341198381292e+00 3.321272675791264208e-03 7.196630874836060343e+00 -4.666156303244684000e-02 3.469944256761789969e+00 9.147700565989024674e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.044814731372540884e+00 2.946735147218953414e-03 7.200949488531854570e+00 -4.673825188151049803e-02 3.470854666566266733e+00 9.060439628752100724e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.043039096336842775e+00 2.573556388472161838e-03 7.205285832237143140e+00 -4.681507933243589381e-02 3.471756333510922499e+00 8.972843391324670029e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.041292307223385283e+00 2.201744076761035299e-03 7.209639946137670563e+00 -4.689204484709232068e-02 3.472649224072952290e+00 8.884912004923146978e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.039574235076095032e+00 1.831305925975407981e-03 7.214011869010686695e+00 -4.696914784144887167e-02 3.473533304746780015e+00 8.796645663176528088e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.037884750854516813e+00 1.462249685738709840e-03 7.218401638220878880e+00 -4.704638768563366297e-02 3.474408542048376791e+00 8.708044603630601954e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.036223725437620757e+00 1.094583140427545127e-03 7.222809289716411563e+00 -4.712376370398752012e-02 3.475274902519725373e+00 8.619109109235585653e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.034591029627623282e+00 7.283141081578618781e-04 7.227234858025084030e+00 -4.720127517511125276e-02 3.476132352733435127e+00 8.529839509813339979e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.032986534153824465e+00 3.634504397386619044e-04 7.231678376250598284e+00 -4.727892133190570584e-02 3.476980859297501780e+00 8.440236183500506723e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.031410109676461850e+00 1.759422772404373170e-11 7.236139876068945043e+00 -4.735670136160383820e-02 3.477820388860209277e+00 8.350299558164037822e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.029861675059502435e+00 -3.665015569192117358e-04 7.240619780460633592e+00 -4.744338303585387412e-02 3.478651895488558132e+00 8.284649630663620118e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.028341233282732858e+00 -7.329143864175586328e-04 7.245118857799733192e+00 -4.753097165291902265e-02 3.479477286738424269e+00 8.223016133245580894e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.026848720190912889e+00 -1.098358368710506804e-03 7.249637045834058213e+00 -4.761762063446922655e-02 3.480296467071096078e+00 8.160433310966205833e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.025384070542155523e+00 -1.462814435483325830e-03 7.254174281949263836e+00 -4.770333886414811903e-02 3.481109342162380216e+00 8.096913339859818093e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.023947218029813033e+00 -1.826263703281929282e-03 7.258730503155248037e+00 -4.778813516931433580e-02 3.481915818908678073e+00 8.032468455168442073e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.022538095300542516e+00 -2.188687476557489575e-03 7.263305646071531285e+00 -4.787201831903749316e-02 3.482715805432723855e+00 7.967110947705947910e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.021156633972512218e+00 -2.550067250609657638e-03 7.267899646912968414e+00 -4.795499702218691818e-02 3.483509211088962054e+00 7.900853160275337489e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.019802764653737093e+00 -2.910384714429444658e-03 7.272512441475785572e+00 -4.803707992561203483e-02 3.484295946468569660e+00 7.833707484139119936e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.018476416960532482e+00 -3.269621753442837099e-03 7.277143965123956448e+00 -4.811827561241331652e-02 3.485075923404127529e+00 7.765686355542715004e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.017177519536075714e+00 -3.627760452156238071e-03 7.281794152775926676e+00 -4.819859260030268100e-02 3.485849054973948036e+00 7.696802252290716947e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.015906000069061399e+00 -3.984783096704840738e-03 7.286462938891688168e+00 -4.827803934005205078e-02 3.486615255506060773e+00 7.627067690375833285e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.014661785312444220e+00 -4.340672177305045058e-03 7.291150257460213169e+00 -4.835662421402884409e-02 3.487374440581866075e+00 7.556495220660228683e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.013444801102253656e+00 -4.695410390612051073e-03 7.295856041987248020e+00 -4.843435553481713340e-02 3.488126527039456803e+00 7.485097425608985139e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.012254972376475770e+00 -5.048980641983761078e-03 7.300580225483483510e+00 -4.851124154392304211e-02 3.488871432976618614e+00 7.412886916075319375e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.011092223193985173e+00 -5.401366047652131699e-03 7.305322740453093822e+00 -4.858729041056305403e-02 3.489609077753510036e+00 7.339876328137177539e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.009956476753523180e+00 -5.752549936803131626e-03 7.310083518882656506e+00 -4.866251023053380642e-02 3.490339381995029022e+00 7.266078319984778724e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.008847655412706601e+00 -6.102515853566444284e-03 7.314862492230458813e+00 -4.873690902516186751e-02 3.491062267592869528e+00 7.191505568858647633e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.007765680707063183e+00 -6.451247558916083785e-03 7.319659591416187716e+00 -4.881049474033206936e-02 3.491777657707277438e+00 7.116170768037654963e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.006710473369076819e+00 -6.798729032483069069e-03 7.324474746811012515e+00 -4.888327524559285542e-02 3.492485476768503627e+00 7.040086623876545997e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.005681953347241198e+00 -7.144944474281324578e-03 7.329307888228063561e+00 -4.895525833333708166e-02 3.493185650477967474e+00 6.963265852892424820e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.004680039825105453e+00 -7.489878306347952375e-03 7.334158944913308886e+00 -4.902645171805679325e-02 3.493878105809128609e+00 6.885721178899639056e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.003704651240307388e+00 -7.833515174299037973e-03 7.339027845536826966e+00 -4.909686303567032534e-02 3.494562771008074886e+00 6.807465330192496132e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.002755705303582268e+00 -8.175839948802143473e-03 7.343914518184486262e+00 -4.916649984292013886e-02 3.495239575593832360e+00 6.728511036775226481e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.001833119017742302e+00 -8.516837726966630315e-03 7.348818890350027111e+00 -4.923536961683985108e-02 3.495908450358399033e+00 6.648871027638609058e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.000936808696612612e+00 -8.856493833652966108e-03 7.353740888927551289e+00 -4.930347975428880231e-02 3.496569327366509938e+00 6.568558028082653773e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
2.000066689983921453e+00 -9.194793822702147443e-03 7.358680440204415696e+00 -4.937083757155248664e-02 3.497222139955135756e+00 6.487584757084749292e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
1.999222677872132259e+00 -9.531723478086392282e-03 7.363637469854537265e+00 -4.943745030400734097e-02 3.497866822732719871e+00 6.405963924712669913e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
1.998404686721210854e+00 -9.867268814982208675e-03 7.368611902932104663e+00 -4.950332510584812967e-02 3.498503311578162300e+00 6.323708229581845655e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
1.997612630277321388e+00 -1.020141608076698993e-02 7.373603663865702096e+00 -4.956846904987636387e-02 3.499131543639546482e+00 6.240830356356302268e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
1.996846421691441442e+00 -1.053415175594024124e-02 7.378612676452837249e+00 -4.963288912734809682e-02 3.499751457332622717e+00 6.157342973292686573e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
1.996105973537890321e+00 -1.086546255497055670e-02 7.383638863854883994e+00 -4.969659224787945084e-02 3.500362992339045576e+00 6.073258729826789930e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
1.995391197832763197e+00 -1.119533542706944995e-02 7.388682148592429222e+00 -4.975958523940825912e-02 3.500966089604373277e+00 5.988590254202018175e-03 5.027106824814645547e-01 -8.938118857690131591e+00 -1.408427564762385309e+01 -1.955972377544656382e+01
1.994702006052263110e+00 -1.152375755689314003e-02 7.393742452541029131e+00 -4.982187484821021251e-02 3.501560691335832143e+00 5.903350151139235592e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.994038309138387532e+00 -1.185071616765061980e-02 7.398819696932631196e+00 -4.988346792566085430e-02 3.502146740999463326e+00 5.817550991901148348e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.993400017529619372e+00 -1.217619911466564890e-02 7.403913802346815842e+00 -4.994437086736736725e-02 3.502724183317831308e+00 5.731205335212184900e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.992787041191434572e+00 -1.250019429242648500e-02 7.409024688702541717e+00 -5.000459017523469635e-02 3.503292964267480603e+00 5.644325701648441988e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.992199289621603198e+00 -1.282268983297453827e-02 7.414152275260811997e+00 -5.006413227008281452e-02 3.503853031075410129e+00 5.556924579346212908e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.991636671867919928e+00 -1.314367410626219104e-02 7.419296480622443291e+00 -5.012300349191116389e-02 3.504404332215720785e+00 5.469014421870951707e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.991099096545795533e+00 -1.346313572044503110e-02 7.424457222726235983e+00 -5.018121010020795691e-02 3.504946817406054738e+00 5.380607646124619878e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.990586471855704476e+00 -1.378106352210953581e-02 7.429634418847538058e+00 -5.023875827430288737e-02 3.505480437603825106e+00 5.291716630290987933e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.990098705600483076e+00 -1.409744659643725508e-02 7.434827985597198818e+00 -5.029565411376160644e-02 3.506005145002243584e+00 5.202353711818467723e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.989635705202474236e+00 -1.441227426730652336e-02 7.440037838920911639e+00 -5.035190363882052766e-02 3.506520893026146890e+00 5.112531185440081713e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.989197377720512083e+00 -1.472553609733273650e-02 7.445263894098943958e+00 -5.040751279086042036e-02 3.507027636327628262e+00 5.022261301230197990e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.988783629866744063e+00 -1.503722188784821327e-02 7.450506065746245632e+00 -5.046248743291728567e-02 3.507525330781475770e+00 4.931556262697664970e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.988394368023283620e+00 -1.534732167882263756e-02 7.455764267812938328e+00 -5.051683335022907201e-02 3.508013933480421898e+00 4.840428224915015350e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.988029498258691463e+00 -1.565582574872511484e-02 7.461038413585177942e+00 -5.057055625081677275e-02 3.508493402730208821e+00 4.748889292683424433e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.987688926344279627e+00 -1.596272461432882497e-02 7.466328415686386499e+00 -5.062366176609845586e-02 3.508963698044468948e+00 4.656951518733117544e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.987372557770235471e+00 -1.626800903045926353e-02 7.471634186078848217e+00 -5.067615545153485168e-02 3.509424780139430933e+00 4.564626901958948081e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.987080297761561365e+00 -1.657166998968706562e-02 7.476955636065671484e+00 -5.072804278730504157e-02 3.509876610928449381e+00 4.471927385690888622e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.986812051293827208e+00 -1.687369872196639239e-02 7.482292676293103462e+00 -5.077932917901092219e-02 3.510319153516362256e+00 4.378864855999181800e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.986567723108731087e+00 -1.717408669421982906e-02 7.487645216753199939e+00 -5.083001995840908532e-02 3.510752372193682636e+00 4.285451140033930649e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.986347217729467651e+00 -1.747282560987081096e-02 7.493013166786838930e+00 -5.088012038416878102e-02 3.511176232430624822e+00 4.191698004398907232e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.986150439475897755e+00 -1.776990740832446597e-02 7.498396435087077982e+00 -5.092963564265461790e-02 3.511590700870969251e+00 4.097617153559385272e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985977292479519818e+00 -1.806532426439790354e-02 7.503794929702850780e+00 -5.097857084873278627e-02 3.511995745325771079e+00 4.003220228283810300e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985827680698238451e+00 -1.835906858770082473e-02 7.509208558042989701e+00 -5.102693104659943718e-02 3.512391334766913786e+00 3.908518804119133841e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985701507930927923e+00 -1.865113302196745246e-02 7.514637226880581444e+00 -5.107472121063004467e-02 3.512777439320512229e+00 3.813524389899653356e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985598677831790448e+00 -1.894151044434068051e-02 7.520080842357637962e+00 -5.112194624624852302e-02 3.513154030260168259e+00 3.718248426289207445e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985519093924503764e+00 -1.923019396460937461e-02 7.525539309990083581e+00 -5.116861099081483621e-02 3.513521080000082009e+00 3.622702284356585801e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985462659616159087e+00 -1.951717692439975532e-02 7.531012534673053871e+00 -5.121472021452998236e-02 3.513878562088022406e+00 3.526897264184022072e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985429278210987025e+00 -1.980245289632178926e-02 7.536500420686493840e+00 -5.126027862135717345e-02 3.514226451198160905e+00 3.430844593508648645e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985418852923868327e+00 -2.008601568307145924e-02 7.542002871701057209e+00 -5.130529084995803790e-02 3.514564723123769774e+00 3.334555426396795808e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985431286893630576e+00 -2.036785931648985720e-02 7.547519790784294358e+00 -5.134976147464280494e-02 3.514893354769790701e+00 3.238040841951022979e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985466483196127729e+00 -2.064797805657998461e-02 7.553051080407127138e+00 -5.139369500633327731e-02 3.515212324145274625e+00 3.141311843049780089e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985524344857102719e+00 -2.092636639048213107e-02 7.558596642450601699e+00 -5.143709589353763489e-02 3.515521610355697657e+00 3.044379355119591554e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985604774864830890e+00 -2.120301903140876451e-02 7.564156378212913978e+00 -5.147996852333591028e-02 3.515821193595155769e+00 2.947254224939669601e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985707676182545400e+00 -2.147793091753975869e-02 7.569730188416703420e+00 -5.152231722237519268e-02 3.516111055138442687e+00 2.849947219478854172e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985832951760641230e+00 -2.175109721087886000e-02 7.575317973216604273e+00 -5.156414625787350547e-02 3.516391177333010543e+00 2.752469024764788320e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.985980504548660708e+00 -2.202251329607227831e-02 7.580919632207049119e+00 -5.160545983863140673e-02 3.516661543590821726e+00 2.654830244785229363e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.986150237507057881e+00 -2.229217477919021723e-02 7.586535064430326436e+00 -5.164626211605029965e-02 3.516922138380091045e+00 2.557041400421403415e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.986342053618741721e+00 -2.256007748647225961e-02 7.592164168384869960e+00 -5.168655718515659248e-02 3.517172947216921752e+00 2.459112928413302243e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.986555855900399514e+00 -2.282621746303739249e-02 7.597806842033786978e+00 -5.172634908563070177e-02 3.517413956656843421e+00 2.361055180356824452e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.986791547413599091e+00 -2.309059097155958390e-02 7.603462982813613991e+00 -5.176564180284008720e-02 3.517645154286246356e+00 2.262878421732659497e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.987049031275671007e+00 -2.335319449090969904e-02 7.609132487643289977e+00 -5.180443926887537409e-02 3.517866528713724517e+00 2.164592830966809590e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.987328210670370687e+00 -2.361402471476461290e-02 7.614815252933347267e+00 -5.184274536358875196e-02 3.518078069561323851e+00 2.066208498522636300e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.987628988858320733e+00 -2.387307855018435190e-02 7.620511174595307580e+00 -5.188056391563379555e-02 3.518279767455701368e+00 1.967735426024321260e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.987951269187234749e+00 -2.413035311615806255e-02 7.626220148051277903e+00 -5.191789870350591724e-02 3.518471614019199389e+00 1.869183525411623453e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.988294955101922890e+00 -2.438584574211965714e-02 7.631942068243744437e+00 -5.195475345658266686e-02 3.518653601860836311e+00 1.770562618125802977e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.988659950154079370e+00 -2.463955396643390666e-02 7.637676829645547727e+00 -5.199113185616306698e-02 3.518825724567216540e+00 1.671882434326587901e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.989046158011854359e+00 -2.489147553485382414e-02 7.643424326270043423e+00 -5.202703753650529672e-02 3.518987976693364939e+00 1.573152612140041968e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.989453482469210499e+00 -2.514160839895011879e-02 7.649184451681435348e+00 -5.206247408586198167e-02 3.519140353753487105e+00 1.474382696937194146e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.989881827455064256e+00 -2.538995071451350186e-02 7.654957099005273768e+00 -5.209744504751234739e-02 3.519282852211659485e+00 1.375582140643276082e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.990331097042215003e+00 -2.563650083993065931e-02 7.660742160939117973e+00 -5.213195392079060519e-02 3.519415469472450653e+00 1.276760301077414783e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.990801195456062045e+00 -2.588125733453464777e-02 7.666539529763348071e+00 -5.216600416210988994e-02 3.519538203871479531e+00 1.177926441322610981e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.991292027083111593e+00 -2.612421895693051166e-02 7.672349097352127778e+00 -5.219959918598113258e-02 3.519651054665911438e+00 1.079089729125834451e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.991803496479274793e+00 -2.636538466329686400e-02 7.678170755184506646e+00 -5.223274236602615944e-02 3.519754022024895512e+00 9.802592363280550336e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.992335508377958364e+00 -2.660475360566422198e-02 7.684004394355654632e+00 -5.226543703598457435e-02 3.519847107019947519e+00 8.814439383240206798e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.992887967697950513e+00 -2.684232513017083266e-02 7.689849905588225454e+00 -5.229768649071367403e-02 3.519930311615278917e+00 7.826527135515875004e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.993460779551102124e+00 -2.707809877529676265e-02 7.695707179243842511e+00 -5.232949398718097361e-02 3.520003638658076195e+00 6.838943430103982916e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.994053849249806776e+00 -2.731207427007697336e-02 7.701576105334694056e+00 -5.236086274544873853e-02 3.520067091868735787e+00 5.851775098096955287e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.994667082314280471e+00 -2.754425153229414502e-02 7.707456573535242050e+00 -5.239179594965000242e-02 3.520120675831052814e+00 4.865107987450514393e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.995300384479643530e+00 -2.777463066665196434e-02 7.713348473194030497e+00 -5.242229674895561992e-02 3.520164395982368966e+00 3.879026959037855252e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.995953661702805970e+00 -2.800321196292961459e-02 7.719251693345586141e+00 -5.245236825853180629e-02 3.520198258603684405e+00 2.893615882988327410e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.996626820169159489e+00 -2.822999589411820387e-02 7.725166122722411544e+00 -5.248201356048778909e-02 3.520222270809732823e+00 1.908957635308204995e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.997319766299078037e+00 -2.845498311453980092e-02 7.731091649767060758e+00 -5.251123570481305847e-02 3.520236440539023626e+00 9.251340947810058344e-05 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.998032406754227663e+00 -2.867817445794985237e-02 7.737028162644287832e+00 -5.254003771030382047e-02 3.520240776543856587e+00 -5.777385985522619574e-06 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.998764648443690728e+00 -2.889957093562363008e-02 7.742975549253269030e+00 -5.256842256547829967e-02 3.520235288380308081e+00 -1.039686352456341083e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
1.999516398529903372e+00 -2.911917373442744067e-02 7.748933697239889007e+00 -5.259639322948043982e-02 3.520219986398192891e+00 -2.020524511748966333e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.000287564434412690e+00 -2.933698421487526686e-02 7.754902494009082936e+00 -5.262395263297165587e-02 3.520194881731006031e+00 -3.000210473338655389e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.001078053843450721e+00 -2.955300390917155878e-02 7.760881826737232814e+00 -5.265110367901034566e-02 3.520159986285844589e+00 -3.978667381452199439e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.001887774713334345e+00 -2.976723451924079972e-02 7.766871582384607287e+00 -5.267784924391877288e-02 3.520115312733313573e+00 -4.955819390417064109e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.002716635275686663e+00 -2.997967791474458188e-02 7.772871647707846776e+00 -5.270419217813704371e-02 3.520060874497419778e+00 -5.931591665880960778e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.003564544042487405e+00 -3.019033613108681666e-02 7.778881909272478801e+00 -5.273013530706387175e-02 3.519996685745452325e+00 -6.905910385774658225e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.004431409810953468e+00 -3.039921136740774896e-02 7.784902253465464383e+00 -5.275568143188388154e-02 3.519922761377856979e+00 -7.878702741021182581e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.005317141668249814e+00 -3.060630598456744178e-02 7.790932566507767554e+00 -5.278083333038116609e-02 3.519839117018102481e+00 -8.849896935994613738e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.006221648996038720e+00 -3.081162250311936940e-02 7.796972734466941723e+00 -5.280559375773889730e-02 3.519745769002546432e+00 -9.819422188731749806e-04 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.007144841474863384e+00 -3.101516360127475752e-02 7.803022643269730274e+00 -5.282996544732473931e-02 3.519642734370297621e+00 -1.078720873089997895e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.008086629088373876e+00 -3.121693211285831923e-02 7.809082178714674249e+00 -5.285395111146185682e-02 3.519530030853080582e+00 -1.175318780752471421e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.009046922127394996e+00 -3.141693102525599385e-02 7.815151226484718272e+00 -5.287755344218535852e-02 3.519407676865105472e+00 -1.271729167647985426e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.010025631193841367e+00 -3.161516347735533056e-02 7.821229672159819124e+00 -5.290077511198398169e-02 3.519275691492941949e+00 -1.367945360774470596e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.011022667204478420e+00 -3.181163275747913438e-02 7.827317401229540117e+00 -5.292361877452687186e-02 3.519134094485403264e+00 -1.463960788243094321e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.012037941394536844e+00 -3.200634230131294694e-02 7.833414299105634804e+00 -5.294608706537531906e-02 3.518982906243441455e+00 -1.559768979158312379e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.013071365321179584e+00 -3.219929568982703855e-02 7.839520251134612039e+00 -5.296818260267929790e-02 3.518822147810053647e+00 -1.655363563475639602e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.014122850866825853e+00 -3.239049664719339389e-02 7.845635142610275281e+00 -5.298990798785874895e-02 3.518651840860205660e+00 -1.750738271837503843e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.015192310242334361e+00 -3.257994903869840947e-02 7.851758858786237916e+00 -5.301126580626947665e-02 3.518472007690772507e+00 -1.845886935387550326e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.016279655990048436e+00 -3.276765686865179550e-02 7.857891284888402161e+00 -5.303225862785356653e-02 3.518282671210498869e+00 -1.940803485563768940e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.017384800986705695e+00 -3.295362427829226504e-02 7.864032306127403338e+00 -5.305288900777430094e-02 3.518083854929979104e+00 -2.035481953870816978e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.018507658446215824e+00 -3.313785554369064190e-02 7.870181807711007949e+00 -5.307315948703546921e-02 3.517875582951665248e+00 -2.129916471631917475e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.019648141922308238e+00 -3.332035507365086607e-02 7.876339674856471795e+00 -5.309307259308508609e-02 3.517657879959896317e+00 -2.224101269720707170e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.020806165311052727e+00 -3.350112740760950725e-02 7.882505792802840361e+00 -5.311263084040342142e-02 3.517430771210958707e+00 -2.318030678273422674e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.021981642853255323e+00 -3.368017721353432081e-02 7.888680046823201231e+00 -5.313183673107540334e-02 3.517194282523175008e+00 -2.411699126381804115e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.023174489136733811e+00 -3.385750928582236668e-02 7.894862322236870789e+00 -5.315069275534733961e-02 3.516948440267023912e+00 -2.505101141767101993e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.024384619098473337e+00 -3.403312854319825997e-02 7.901052504421524070e+00 -5.316920139216797098e-02 3.516693271355294748e+00 -2.598231350435574981e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.025611948026665665e+00 -3.420704002661303228e-02 7.907250478825254447e+00 -5.318736510971392578e-02 3.516428803233277556e+00 -2.691084476315868095e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.026856391562635196e+00 -3.437924889714419341e-02 7.913456130978559599e+00 -5.320518636589955525e-02 3.516155063868988684e+00 -2.783655340878659398e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.028117865702655287e+00 -3.454976043389742374e-02 7.919669346506261753e+00 -5.322266760887120474e-02 3.515872081743436794e+00 -2.875938862738964229e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.029396286799653559e+00 -3.471858003191045927e-02 7.925890011139339997e+00 -5.323981127748601133e-02 3.515579885840929286e+00 -2.967930057241488159e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.030691571564814168e+00 -3.488571320005963428e-02 7.932118010726686208e+00 -5.325661980177522764e-02 3.515278505639420459e+00 -3.059624036029422438e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.032003637069076163e+00 -3.505116555896960889e-02 7.938353231246775721e+00 -5.327309560339223843e-02 3.514967971100904087e+00 -3.151016006597068785e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.033332400744531476e+00 -3.521494283892671884e-02 7.944595558819247394e+00 -5.328924109604527698e-02 3.514648312661850849e+00 -3.242101271826687298e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.034677780385724777e+00 -3.537705087779644680e-02 7.950844879716392199e+00 -5.330505868591494528e-02 3.514319561223693711e+00 -3.332875229509956513e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.036039694150858281e+00 -3.553749561894548742e-02 7.957101080374548552e+00 -5.332055077205671845e-02 3.513981748143361727e+00 -3.423333371854438492e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.037418060562903310e+00 -3.569628310916885677e-02 7.963364047405399049e+00 -5.333571974678841254e-02 3.513634905223863569e+00 -3.513471284975434525e-03 5.027111458886953654e-01 -8.938115183123054308e+00 -1.408428155799234816e+01 -1.955973371385308468e+01
2.038812798510623026e+00 -3.585341949662249061e-02 7.969633667607162408e+00 -5.335056799606290034e-02 3.513279064704922572e+00 -3.603284648373625190e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.040223827245527310e+00 -3.600891096612337389e-02 7.975909827977273103e+00 -5.336509795818478175e-02 3.512914259253394178e+00 -3.692769239791319873e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.041651066386706681e+00 -3.616276392491710179e-02 7.982192415721757861e+00 -5.337931194872767154e-02 3.512540521954287343e+00 -3.781920918365978563e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.043094435925569829e+00 -3.631498481289886088e-02 7.988481318264536668e+00 -5.339321233664072464e-02 3.512157886301829457e+00 -3.870735640483570841e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.044553856222548482e+00 -3.646558016311896716e-02 7.994776423259779996e+00 -5.340680148585313924e-02 3.511766386190045885e+00 -3.959209453691555670e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.046029248007704027e+00 -3.661455659974949262e-02 8.001077618602558061e+00 -5.342008175557474980e-02 3.511366055903673900e+00 -4.047338496111215628e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.047520532381257308e+00 -3.676192083605892696e-02 8.007384792439372845e+00 -5.343305550058265185e-02 3.510956930109134788e+00 -4.135118995838074456e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.049027630814045597e+00 -3.690767967239526326e-02 8.013697833178566654e+00 -5.344572507149401158e-02 3.510539043845567253e+00 -4.222547270330776967e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.050550465147907619e+00 -3.705183999417795832e-02 8.020016629500617000e+00 -5.345809281502534455e-02 3.510112432515921199e+00 -4.309619725788810772e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.052088957595999741e+00 -3.719440876989908717e-02 8.026341070368298247e+00 -5.347016107423830517e-02 3.509677131878116363e+00 -4.396332856519433695e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.053643030743044662e+00 -3.733539304913408019e-02 8.032671045036725133e+00 -5.348193218877228539e-02 3.509233178036263112e+00 -4.482683244294185902e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.055212607545514825e+00 -3.747479996056247292e-02 8.039006443063268392e+00 -5.349340849506396128e-02 3.508780607431948972e+00 -4.568667557695351052e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.056797611331754982e+00 -3.761263670999890479e-02 8.045347154317331828e+00 -5.350459232655400271e-02 3.508319456835589545e+00 -4.654282551452731606e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.058397965802040819e+00 -3.774891057843483833e-02 8.051693068990010360e+00 -5.351548601388113335e-02 3.507849763337848259e+00 -4.739525065771096543e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.060013595028582500e+00 -3.788362892009127653e-02 8.058044077603604194e+00 -5.352609188506377708e-02 3.507371564341123182e+00 -4.824392025648671818e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.061644423455468278e+00 -3.801679916048280455e-02 8.064400071021008642e+00 -5.353641226566947103e-02 3.506884897551101332e+00 -4.908880440187015325e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.063290375898555684e+00 -3.814842879449332341e-02 8.070760940454956511e+00 -5.354644947897226753e-02 3.506389800968383152e+00 -4.992987401892639773e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.064951377545308553e+00 -3.827852538446378794e-02 8.077126577477130809e+00 -5.355620584609834672e-02 3.505886312880178046e+00 -5.076710085970726968e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.066627353954584301e+00 -3.840709655829219193e-02 8.083496874027137125e+00 -5.356568368616004827e-02 3.505374471852069185e+00 -5.160045749611282158e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.068318231056371026e+00 -3.853415000754622372e-02 8.089871722421333899e+00 -5.357488531637858570e-02 3.504854316719852036e+00 -5.242991731268068466e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.070023935151477978e+00 -3.865969348558875168e-02 8.096251015361520587e+00 -5.358381305219558216e-02 3.504325886581443950e+00 -5.325545449930663144e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.071744392911181620e+00 -3.878373480571654236e-02 8.102634645943483704e+00 -5.359246920737376768e-02 3.503789220788866121e+00 -5.407704404389967849e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.073479531376826390e+00 -3.890628183931240519e-02 8.109022507665402557e+00 -5.360085609408694884e-02 3.503244358940302394e+00 -5.489466172497503398e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.075229277959383278e+00 -3.902734251401109022e-02 8.115414494436107518e+00 -5.360897602299959097e-02 3.502691340872229109e+00 -5.570828410418819480e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.076993560438970210e+00 -3.914692481187915379e-02 8.121810500583187320e+00 -5.361683130333616543e-02 3.502130206651621336e+00 -5.651788851881341114e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.078772306964332017e+00 -3.926503676760909056e-02 8.128210420860964902e+00 -5.362442424294053267e-02 3.501560996568235495e+00 -5.732345307416966684e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.080565446052284440e+00 -3.938168646672795398e-02 8.134614150458306270e+00 -5.363175714832559005e-02 3.500983751126966137e+00 -5.812495663599742853e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.082372906587121708e+00 -3.949688204382067330e-02 8.141021585006299688e+00 -5.363883232471342716e-02 3.500398511040280436e+00 -5.892237882278911210e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.084194617819990825e+00 -3.961063168076838642e-02 8.147432620585776775e+00 -5.364565207606619701e-02 3.499805317220728185e+00 -5.971569999807653691e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.086030509368232533e+00 -3.972294360500190635e-02 8.153847153734684383e+00 -5.365221870510796659e-02 3.499204210773531720e+00 -6.050490126267818632e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.087880511214692536e+00 -3.983382608777058520e-02 8.160265081455312597e+00 -5.365853451333778279e-02 3.498595232989251347e+00 -6.128996444690940591e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.089744553707002517e+00 -3.994328744242681833e-02 8.166686301221369959e+00 -5.366460180103417577e-02 3.497978425336528474e+00 -6.207087210275837562e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.091622567556833179e+00 -4.005133602272629295e-02 8.173110710984904159e+00 -5.367042286725133560e-02 3.497353829454909580e+00 -6.284760749603082210e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.093514483839118423e+00 -4.015798022114427240e-02 8.179538209183084163e+00 -5.367600000980723290e-02 3.496721487147746998e+00 -6.362015459846628168e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.095420233991258208e+00 -4.026322846720802734e-02 8.185968694744818919e+00 -5.368133552526387076e-02 3.496081440375178317e+00 -6.438849807982868073e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.097339749812292098e+00 -4.036708922584561487e-02 8.192402067097233953e+00 -5.368643170889992461e-02 3.495433731247187037e+00 -6.515262329997406100e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.099272963462054165e+00 -4.046957099575118622e-02 8.198838226171993426e+00 -5.369129085467602008e-02 3.494778402016740060e+00 -6.591251630089811284e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.101219807460302569e+00 -4.057068230776694762e-02 8.205277072411476524e+00 -5.369591525519284980e-02 3.494115495073007782e+00 -6.666816379876619632e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.103180214685830940e+00 -4.067043172328197592e-02 8.211718506774793980e+00 -5.370030720164238602e-02 3.493445052934660566e+00 -6.741955317592845248e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.105154118375558436e+00 -4.076882783264796500e-02 8.218162430743664260e+00 -5.370446898375241807e-02 3.492767118243247815e+00 -6.816667247292258931e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.107141452123602487e+00 -4.086587925361212514e-02 8.224608746328135211e+00 -5.370840288972463655e-02 3.492081733756656092e+00 -6.890951038046689257e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.109142149880333772e+00 -4.096159462976729088e-02 8.231057356072151165e+00 -5.371211120616646573e-02 3.491388942342647628e+00 -6.964805623144585539e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.111156145951414320e+00 -4.105598262901938300e-02 8.237508163058977928e+00 -5.371559621801694218e-02 3.490688786972477864e+00 -7.038229999289098530e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.113183374996821406e+00 -4.114905194207237743e-02 8.243961070916478562e+00 -5.371886020846677184e-02 3.489981310714594720e+00 -7.111223225795902658e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.115223772029855454e+00 -4.124081128093082943e-02 8.250415983822231070e+00 -5.372190545887287061e-02 3.489266556728417346e+00 -7.183784423791007845e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.117277272416135503e+00 -4.133126937742007817e-02 8.256872806508505747e+00 -5.372473424866755498e-02 3.488544568258195255e+00 -7.255912775408778631e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.119343811872582251e+00 -4.142043498172425647e-02 8.263331444267093318e+00 -5.372734885526262577e-02 3.487815388626947399e+00 -7.327607522990390448e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.121423326466389092e+00 -4.150831686094212658e-02 8.269791802953983861e+00 -5.372975155394851821e-02 3.487079061230482058e+00 -7.398867968282942485e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.123515752613981622e+00 -4.159492379766089459e-02 8.276253788993900073e+00 -5.373194461778883074e-02 3.486335629531495339e+00 -7.469693471639440516e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.125621027079968250e+00 -4.168026458854802441e-02 8.282717309384681315e+00 -5.373393031751030197e-02 3.485585137053751392e+00 -7.540083451219860462e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.127739086976080607e+00 -4.176434804296111358e-02 8.289182271701525551e+00 -5.373571092138858252e-02 3.484827627376341219e+00 -7.610037382193498255e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.129869869760105949e+00 -4.184718298157594912e-02 8.295648584101089185e+00 -5.373728869512988532e-02 3.484063144128021428e+00 -7.679554795942807217e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.132013313234812468e+00 -4.192877823503272233e-02 8.302116155325435898e+00 -5.373866590174884023e-02 3.483291730981632917e+00 -7.748635279268918132e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.134169355546865265e+00 -4.200914264260052072e-02 8.308584894705843382e+00 -5.373984480144260861e-02 3.482513431648598168e+00 -7.817278473599033675e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.136337935185738335e+00 -4.208828505086004840e-02 8.315054712166475070e+00 -5.374082765146161178e-02 3.481728289873499360e+00 -7.885484074195888912e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.138518990982619439e+00 -4.216621431240469980e-02 8.321525518227899099e+00 -5.374161670597693563e-02 3.480936349428733312e+00 -7.953251829369451312e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.140712462109310099e+00 -4.224293928455996605e-02 8.327997224010481148e+00 -5.374221421594466142e-02 3.480137654109245471e+00 -8.020581539691042441e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.142918288077121147e+00 -4.231846882812118765e-02 8.334469741237619189e+00 -5.374262242896731684e-02 3.479332247727344729e+00 -8.087473057210060878e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.145136408735764277e+00 -4.239281180610969535e-02 8.340942982238857439e+00 -5.374284358915263488e-02 3.478520174107593288e+00 -8.153926284673462463e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.147366764272240047e+00 -4.246597708254731818e-02 8.347416859952851098e+00 -5.374287993696973131e-02 3.477701477081776016e+00 -8.219941174748173970e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.149609295209722770e+00 -4.253797352124931430e-02 8.353891287930201415e+00 -5.374273370910299247e-02 3.476876200483947077e+00 -8.285517729246589386e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.151863942406442742e+00 -4.260880998463563440e-02 8.360366180336150421e+00 -5.374240713830374244e-02 3.476044388145555164e+00 -8.350655998355317050e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.154130647054567138e+00 -4.267849533256061478e-02 8.366841451953140663e+00 -5.374190245323995363e-02 3.475206083890642894e+00 -8.415356079867309519e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.156409350679079573e+00 -4.274703842116098912e-02 8.373317018183252358e+00 -5.374122187834408371e-02 3.474361331531125696e+00 -8.479618118417547867e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.158699995136657446e+00 -4.281444810172226056e-02 8.379792795050491350e+00 -5.374036763365925423e-02 3.473510174862144417e+00 -8.543442304722396671e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.161002522614548838e+00 -4.288073321956339945e-02 8.386268699202963361e+00 -5.373934193468394432e-02 3.472652657657496533e+00 -8.606828874822785788e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.163316875629450298e+00 -4.294590261293980415e-02 8.392744647914906153e+00 -5.373814699221529656e-02 3.471788823665139745e+00 -8.669778109331347307e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.165642997026382410e+00 -4.300996511196453209e-02 8.399220559088600879e+00 -5.373678501219126408e-02 3.470918716602773735e+00 -8.732290332683634304e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.167980829977568913e+00 -4.307292953754773834e-02 8.405696351256153775e+00 -5.373525819553169602e-02 3.470042380153494310e+00 -8.794365912393542831e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.170330317981312707e+00 -4.313480470035426645e-02 8.412171943581148170e+00 -5.373356873797853483e-02 3.469159857961523041e+00 -8.856005258313077652e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.172691404860875863e+00 -4.319559939977937052e-02 8.418647255860182810e+00 -5.373171882993525716e-02 3.468271193628009730e+00 -8.917208821896551937e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.175064034763360077e+00 -4.325532242294249236e-02 8.425122208524275180e+00 -5.372971065630571114e-02 3.467376430706909041e+00 -8.977977095469352742e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.177448152158587558e+00 -4.331398254369902417e-02 8.431596722640149366e+00 -5.372754639633248869e-02 3.466475612700930409e+00 -9.038310611501374631e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.179843701837985037e+00 -4.337158852167002920e-02 8.438070719911406670e+00 -5.372522822343494403e-02 3.465568783057558555e+00 -9.098209941885225527e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.182250628913469992e+00 -4.342814910128980910e-02 8.444544122679570108e+00 -5.372275830504701088e-02 3.464655985165148167e+00 -9.157675697219312336e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.184668878816337312e+00 -4.348367301087129044e-02 8.451016853925011674e+00 -5.372013880245495726e-02 3.463737262349088297e+00 -9.216708526095889614e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.187098397296150853e+00 -4.353816896168908462e-02 8.457488837267774784e+00 -5.371737187063517494e-02 3.462812657868038269e+00 -9.275309114394182305e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.189539130419635438e+00 -4.359164564708022799e-02 8.463959996968265287e+00 -5.371445965809212159e-02 3.461882214910234623e+00 -9.333478184578658868e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.191991024569572399e+00 -4.364411174156245660e-02 8.470430257927844764e+00 -5.371140430669655436e-02 3.460945976589867357e+00 -9.391216495002550207e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.194454026443699579e+00 -4.369557589996991842e-02 8.476899545689299487e+00 -5.370820795152418670e-02 3.460003985943525873e+00 -9.448524839216682070e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.196928083053611758e+00 -4.374604675660628134e-02 8.483367786437209901e+00 -5.370487272069481011e-02 3.459056285926712437e+00 -9.505404045283719766e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.199413141723666421e+00 -4.379553292441509815e-02 8.489834906998204644e+00 -5.370140073521205426e-02 3.458102919410425802e+00 -9.561854975097880752e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.201909150089892186e+00 -4.384404299416735235e-02 8.496300834841106209e+00 -5.369779410880386877e-02 3.457143929177812769e+00 -9.617878523710203520e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.204416056098900789e+00 -4.389158553366605958e-02 8.502765498076978901e+00 -5.369405494776380988e-02 3.456179357920884154e+00 -9.673475618659428329e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.206933808006801723e+00 -4.393816908696782791e-02 8.509228825459064893e+00 -5.369018535079326387e-02 3.455209248237300912e+00 -9.728647219308555680e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.209462354378121773e+00 -4.398380217362127254e-02 8.515690746382619025e+00 -5.368618740884465584e-02 3.454233642627223322e+00 -9.783394316187155396e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.212001644084728103e+00 -4.402849328792216022e-02 8.522151190884645899e+00 -5.368206320496577560e-02 3.453252583490228123e+00 -9.837717930339469688e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.214551626304753995e+00 -4.407225089818517932e-02 8.528610089643532177e+00 -5.367781481414530403e-02 3.452266113122288260e+00 -9.891619112678372641e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.217112250521529937e+00 -4.411508344603219667e-02 8.535067373978588279e+00 -5.367344430315959536e-02 3.451274273712819252e+00 -9.945098943345236434e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.219683466522517357e+00 -4.415699934569691787e-02 8.541522975849483501e+00 -5.366895373042081252e-02 3.450277107341786831e+00 -9.998158531075754599e-03 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.222265224398246364e+00 -4.419800698334577088e-02 8.547976827855595872e+00 -5.366434514582651971e-02 3.449274655976879878e+00 -1.005079901257176049e-02 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.224857474541258373e+00 -4.423811471641490856e-02 8.554428863235258973e+00 -5.365962059061076678e-02 3.448266961470745073e+00 -1.010302155187909647e-02 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.227460167645051392e+00 -4.427733087296324699e-02 8.560879015864930608e+00 -5.365478209719675567e-02 3.447254065558282843e+00 -1.015482733977155633e-02 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.230073254703030194e+00 -4.431566375104133149e-02 8.567327220258251330e+00 -5.364983168905117922e-02 3.446236009854005022e+00 -1.020621759314095309e-02 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.232696687007459158e+00 -4.435312161807591219e-02 8.573773411565035474e+00 -5.364477138054024596e-02 3.445212835849453814e+00 -1.025719355439333631e-02 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.235330416148420873e+00 -4.438971271027016691e-02 8.580217525570159154e+00 -5.363960317678753004e-02 3.444184584910680247e+00 -1.030775649085139377e-02 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.237974394012776980e+00 -4.442544523201931439e-02 8.586659498692370107e+00 -5.363432907353361812e-02 3.443151298275781258e+00 -1.035790769416305816e-02 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.240628572783133432e+00 -4.446032735534156954e-02 8.593099267983010492e+00 -5.362895105699769238e-02 3.442113017052497614e+00 -1.040764847971635890e-02 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.243292904936809773e+00 -4.449436721932425315e-02 8.599536771124657974e+00 -5.362347110374107023e-02 3.441069782215868234e+00 -1.045698018606052750e-02 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.245967343244812398e+00 -4.452757292958493818e-02 8.605971946429688657e+00 -5.361789118053273545e-02 3.440021634605943124e+00 -1.050590417433338621e-02 5.027112958864971004e-01 -8.938113991313230144e+00 -1.408428346066217962e+01 -1.955973692616905169e+01
2.248651840770810040e+00 -4.455995255774742453e-02 8.612404732838752963e+00 -5.361221324421693718e-02 3.438968614925552725e+00 -1.055442182769502496e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.251346350872286628e+00 -4.459151417646525783e-02 8.618835069918150182e+00 -5.360643920921145250e-02 3.437910763738309949e+00 -1.060253454725154643e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.254050827197353168e+00 -4.462226575245924892e-02 8.625262897859196087e+00 -5.360057104470653672e-02 3.436848121466309802e+00 -1.065024376214072921e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.256765223681564070e+00 -4.465221525237305505e-02 8.631688157477498180e+00 -5.359461067699736181e-02 3.435780728387891614e+00 -1.069755091825482299e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.259489494549079769e+00 -4.468137060690632184e-02 8.638110790210099310e+00 -5.358856002194631318e-02 3.434708624635810281e+00 -1.074445748130629756e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.262223594311661312e+00 -4.470973971036280165e-02 8.644530738113580526e+00 -5.358242098486155902e-02 3.433631850195280499e+00 -1.079096493629318892e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.264967477767667603e+00 -4.473733042021241918e-02 8.650947943862098199e+00 -5.357619546037791641e-02 3.432550444902075171e+00 -1.083707478697079792e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.267721100001057088e+00 -4.476415055666717324e-02 8.657362350745348323e+00 -5.356988533234008365e-02 3.431464448440675774e+00 -1.088278855532974140e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.270484416380392556e+00 -4.479020790227064563e-02 8.663773902666472182e+00 -5.356349247368825256e-02 3.430373900342473803e+00 -1.092810778108035605e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.273257382557847706e+00 -4.481551020150102010e-02 8.670182544139882097e+00 -5.355701874634606618e-02 3.429278839984025495e+00 -1.097303402114345114e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.276039954468218163e+00 -4.484006516038743090e-02 8.676588220289032094e+00 -5.355046600111108834e-02 3.428179306585355413e+00 -1.101756884914741400e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.278832088327935601e+00 -4.486388044613947440e-02 8.682990876844128181e+00 -5.354383607754764629e-02 3.427075339208310645e+00 -1.106171385493164190e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.281633740634083640e+00 -4.488696368678973120e-02 8.689390460139767569e+00 -5.353713080388219220e-02 3.425966976754963866e+00 -1.110547064405631446e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.284444868163416853e+00 -4.490932247084913204e-02 8.695786917112524605e+00 -5.353035199690116264e-02 3.424854257966066573e+00 -1.114884083731848205e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.287265427971382437e+00 -4.493096434697500113e-02 8.702180195298478083e+00 -5.352350146185131524e-02 3.423737221419547616e+00 -1.119182607027446007e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.290095377391146325e+00 -4.495189682365164502e-02 8.708570242830678154e+00 -5.351658099234262583e-02 3.422615905529062807e+00 -1.123442799276852012e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.292934674032618414e+00 -4.497212736888327872e-02 8.714957008436561736e+00 -5.350959237025372517e-02 3.421490348542588489e+00 -1.127664826846785755e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.295783275781482669e+00 -4.499166340989913665e-02 8.721340441435305735e+00 -5.350253736563987533e-02 3.420360588541061730e+00 -1.131848857440381946e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.298641140798229010e+00 -4.501051233287066411e-02 8.727720491735139419e+00 -5.349541773664352740e-02 3.419226663437067604e+00 -1.135995060051937268e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.301508227517186977e+00 -4.502868148264051879e-02 8.734097109830592842e+00 -5.348823522940744646e-02 3.418088610973569974e+00 -1.140103604922279752e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.304384494645561610e+00 -4.504617816246331286e-02 8.740470246799706189e+00 -5.348099157799041797e-02 3.416946468722686703e+00 -1.144174663494757979e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.307269901162472436e+00 -4.506300963375788060e-02 8.746839854301182271e+00 -5.347368850428555614e-02 3.415800274084508814e+00 -1.148208408371847143e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.310164406317992025e+00 -4.507918311587092580e-02 8.753205884571492845e+00 -5.346632771794117972e-02 3.414650064285964071e+00 -1.152205013272371639e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.313067969632188525e+00 -4.509470578585188932e-02 8.759568290421944070e+00 -5.345891091628430375e-02 3.413495876379720073e+00 -1.156164652989338446e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.315980550894169543e+00 -4.510958477823883567e-02 8.765927025235690451e+00 -5.345143978424672648e-02 3.412337747243131769e+00 -1.160087503348381996e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.318902110161125574e+00 -4.512382718485526828e-02 8.772282042964711479e+00 -5.344391599429369061e-02 3.411175713577229374e+00 -1.163973741166814645e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.321832607757378319e+00 -4.513744005461763076e-02 8.778633298126740314e+00 -5.343634120635516044e-02 3.410009811905747146e+00 -1.167823544213281509e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.324772004273427228e+00 -4.515043039335336905e-02 8.784980745802156932e+00 -5.342871706775968038e-02 3.408840078574190802e+00 -1.171637091168016218e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.327720260565000032e+00 -4.516280516362941588e-02 8.791324341630840422e+00 -5.342104521317080079e-02 3.407666549748947116e+00 -1.175414561583693757e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.330677337752101508e+00 -4.517457128459086146e-02 8.797664041808976876e+00 -5.341332726452611979e-02 3.406489261416429493e+00 -1.179156135846877972e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.333643197218066234e+00 -4.518573563180974806e-02 8.803999803085840625e+00 -5.340556483097885776e-02 3.405308249382264396e+00 -1.182861995140059401e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.336617800608610462e+00 -4.519630503714371778e-02 8.810331582760534630e+00 -5.339775950884202010e-02 3.404123549270512861e+00 -1.186532321404280832e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.339601109830885761e+00 -4.520628628860445808e-02 8.816659338678693558e+00 -5.338991288153510650e-02 3.402935196522930639e+00 -1.190167297302345550e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.342593087052533107e+00 -4.521568613023569522e-02 8.822983029229154894e+00 -5.338202651953335293e-02 3.401743226398265652e+00 -1.193767106182606376e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.345593694700737863e+00 -4.522451126200063842e-02 8.829302613340605177e+00 -5.337410198031952713e-02 3.400547673971589635e+00 -1.197331932043330105e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.348602895461284756e+00 -4.523276833967868754e-02 8.835618050478187158e+00 -5.336614080833821522e-02 3.399348574133664869e+00 -1.200861959497633719e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.351620652277614631e+00 -4.524046397477123754e-02 8.841929300640074985e+00 -5.335814453495262011e-02 3.398145961590348207e+00 -1.204357373738989580e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.354646928349879875e+00 -4.524760473441645503e-02 8.848236324354029847e+00 -5.335011467840385796e-02 3.396939870862026645e+00 -1.207818360507293375e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.357681687134002058e+00 -4.525419714131282550e-02 8.854539082673925421e+00 -5.334205274377272488e-02 3.395730336283087958e+00 -1.211245106055493237e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.360724892340728687e+00 -4.526024767365136037e-02 8.860837537176239564e+00 -5.333396022294391997e-02 3.394517392001424660e+00 -1.214637797116772944e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.363776507934689519e+00 -4.526576276505629715e-02 8.867131649956531803e+00 -5.332583859457269010e-02 3.393301071977969041e+00 -1.217996620872287619e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.366836498133455535e+00 -4.527074880453407779e-02 8.873421383625888836e+00 -5.331768932405391015e-02 3.392081409986261509e+00 -1.221321764919445878e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.369904827406594361e+00 -4.527521213643057041e-02 8.879706701307350514e+00 -5.330951386349357807e-02 3.390858439612050024e+00 -1.224613417240734414e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.372981460474728799e+00 -4.527915906039627070e-02 8.885987566632310930e+00 -5.330131365168264829e-02 3.389632194252920172e+00 -1.227871766173080359e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.376066362308592250e+00 -4.528259583135937905e-02 8.892263943736903542e+00 -5.329309011407326602e-02 3.388402707117956325e+00 -1.231097000377748100e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.379159498128086803e+00 -4.528552865950661449e-02 8.898535797258361413e+00 -5.328484466275732606e-02 3.387170011227431221e+00 -1.234289308810763638e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.382260833401338651e+00 -4.528796371027161288e-02 8.904803092331363246e+00 -5.327657869644734229e-02 3.385934139412526633e+00 -1.237448880693864210e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.385370333843755297e+00 -4.528990710433071498e-02 8.911065794584356325e+00 -5.326829360045961387e-02 3.384695124315081571e+00 -1.240575905485966600e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.388487965417079195e+00 -4.529136491760604732e-02 8.917323870135865249e+00 -5.325999074669966055e-02 3.383452998387369348e+00 -1.243670572855151528e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.391613694328444506e+00 -4.529234318127575015e-02 8.923577285590788222e+00 -5.325167149364990610e-02 3.382207793891902181e+00 -1.246733072651156488e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.394747487029430300e+00 -4.529284788179118587e-02 8.929826008036672036e+00 -5.324333718635959611e-02 3.380959542901262438e+00 -1.249763594878375468e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.397889310215114644e+00 -4.529288496090098232e-02 8.936070005039978170e+00 -5.323498915643688073e-02 3.379708277297962749e+00 -1.252762329669357758e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.401039130823127365e+00 -4.529246031568177205e-02 8.942309244642331123e+00 -5.322662872204311085e-02 3.378454028774328766e+00 -1.255729467258802877e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.404196916032702802e+00 -4.529157979857552363e-02 8.948543695356763195e+00 -5.321825718788922993e-02 3.377196828832412123e+00 -1.258665197958046440e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.407362633263729901e+00 -4.529024921743326354e-02 8.954773326163937952e+00 -5.320987584523434455e-02 3.375936708783925155e+00 -1.261569712130030871e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.410536250175804085e+00 -4.528847433556510566e-02 8.960998106508368366e+00 -5.320148597188633505e-02 3.374673699750200928e+00 -1.264443200164757850e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.413717734667275572e+00 -4.528626087179639381e-02 8.967218006294626065e+00 -5.319308883220455475e-02 3.373407832662179473e+00 -1.267285852455215731e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.416907054874297689e+00 -4.528361450052988818e-02 8.973432995883539931e+00 -5.318468567710457617e-02 3.372139138260416225e+00 -1.270097859373778282e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.420104179169875191e+00 -4.528054085181381500e-02 8.979643046088392921e+00 -5.317627774406492869e-02 3.370867647095113995e+00 -1.272879411249068851e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.423309076162909026e+00 -4.527704551141564782e-02 8.985848128171099347e+00 -5.316786625713582765e-02 3.369593389526178928e+00 -1.275630698343285796e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.426521714697243315e+00 -4.527313402090153011e-02 8.992048213838392812e+00 -5.315945242694987416e-02 3.368316395723296441e+00 -1.278351910829982757e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.429742063850707012e+00 -4.526881187772113097e-02 8.998243275237992833e+00 -5.315103745073464225e-02 3.367036695666032919e+00 -1.281043238772300308e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.432970092934158224e+00 -4.526408453529789933e-02 9.004433284954780348e+00 -5.314262251232719503e-02 3.365754319143955176e+00 -1.283704872101643427e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.436205771490524530e+00 -4.525895740312452231e-02 9.010618216006959003e+00 -5.313420878219046739e-02 3.364469295756773004e+00 -1.286337000596798723e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.439449069293843753e+00 -4.525343584686347675e-02 9.016798041842220002e+00 -5.312579741743145983e-02 3.363181654914502161e+00 -1.288939813863487424e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.442699956348301171e+00 -4.524752518845256283e-02 9.022972736333903399e+00 -5.311738956182129184e-02 3.361891425837648217e+00 -1.291513501314349444e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.445958402887268068e+00 -4.524123070621528103e-02 9.029142273777159389e+00 -5.310898634581697614e-02 3.360598637557408619e+00 -1.294058252149351586e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.449224379372337168e+00 -4.523455763497594845e-02 9.035306628885102498e+00 -5.310058888658499010e-02 3.359303318915895176e+00 -1.296574255336617465e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.452497856492357187e+00 -4.522751116617941547e-02 9.041465776784976427e+00 -5.309219828802656110e-02 3.358005498566374758e+00 -1.299061699593671154e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.455778805162465162e+00 -4.522009644801527201e-02 9.047619693014306463e+00 -5.308381564080461024e-02 3.356705204973530421e+00 -1.301520773369092485e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.459067196523118781e+00 -4.521231858554643213e-02 9.053768353517066103e+00 -5.307544202237239606e-02 3.355402466413738072e+00 -1.303951664824576015e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.462363001939125162e+00 -4.520418264084195142e-02 9.059911734639836567e+00 -5.306707849700378898e-02 3.354097310975363122e+00 -1.306354561817391242e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.465666192998670070e+00 -4.519569363311402160e-02 9.066049813127976975e+00 -5.305872611582510695e-02 3.352789766559073126e+00 -1.308729651883237116e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.468976741512344475e+00 -4.518685653885896880e-02 9.072182566121787417e+00 -5.305038591684858168e-02 3.351479860878166850e+00 -1.311077122219487211e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.472294619512169778e+00 -4.517767629200217239e-02 9.078309971152686231e+00 -5.304205892500730990e-02 3.350167621458922884e+00 -1.313397159668819140e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.475619799250621256e+00 -4.516815778404678627e-02 9.084432006139385507e+00 -5.303374615219177274e-02 3.348853075640960242e+00 -1.315689950703224399e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.478952253199650180e+00 -4.515830586422618642e-02 9.090548649384075475e+00 -5.302544859728778454e-02 3.347536250577618500e+00 -1.317955681408393594e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.482291954049705041e+00 -4.514812533965997104e-02 9.096659879568608886e+00 -5.301716724621594046e-02 3.346217173236350373e+00 -1.320194537468470826e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.485638874708749668e+00 -4.513762097551345803e-02 9.102765675750703167e+00 -5.300890307197245882e-02 3.344895870399132054e+00 -1.322406704151174277e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.488992988301280018e+00 -4.512679749516057548e-02 9.108866017360135459e+00 -5.300065703467141814e-02 3.343572368662885985e+00 -1.324592366293276050e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.492354268167341402e+00 -4.511565958035002044e-02 9.114960884194953650e+00 -5.299243008158837503e-02 3.342246694439919175e+00 -1.326751708286438326e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.495722687861540834e+00 -4.510421187137460264e-02 9.121050256417696289e+00 -5.298422314720531434e-02 3.340918873958375723e+00 -1.328884914063398724e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.499098221152060706e+00 -4.509245896724364822e-02 9.127134114551612498e+00 -5.297603715325688301e-02 3.339588933262701342e+00 -1.330992167084502249e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.502480842019668916e+00 -4.508040542585840804e-02 9.133212439476901423e+00 -5.296787300877792842e-02 3.338256898214123414e+00 -1.333073650324573603e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.505870524656728549e+00 -4.506805576419031789e-02 9.139285212426955241e+00 -5.295973161015225805e-02 3.336922794491143041e+00 -1.335129546260125331e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.509267243466205333e+00 -4.505541445846207582e-02 9.145352414984612821e+00 -5.295161384116263414e-02 3.335586647590038645e+00 -1.337160036856897306e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.512670973060672885e+00 -4.504248594433138408e-02 9.151414029078424051e+00 -5.294352057304196890e-02 3.334248482825383331e+00 -1.339165303557722508e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.516081688261318838e+00 -4.502927461707732781e-02 9.157470036978926586e+00 -5.293545266452564374e-02 3.332908325330574240e+00 -1.341145527270714601e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.519499364096945637e+00 -4.501578483178921009e-02 9.163520421294929719e+00 -5.292741096190499428e-02 3.331566200058372118e+00 -1.343100888357771916e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.522923975802974006e+00 -4.500202090355786416e-02 9.169565164969817772e+00 -5.291939629908188475e-02 3.330222131781453765e+00 -1.345031566623394910e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.526355498820441081e+00 -4.498798710766924863e-02 9.175604251277857060e+00 -5.291140949762436485e-02 3.328876145092974692e+00 -1.346937741303809964e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.529793908794999435e+00 -4.497368767980031851e-02 9.181637663820520601e+00 -5.290345136682336746e-02 3.327528264407142888e+00 -1.348819591056397114e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.533239181575913879e+00 -4.495912681621705431e-02 9.187665386522825273e+00 -5.289552270375043330e-02 3.326178513959802352e+00 -1.350677293949416151e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.536691293215056042e+00 -4.494430867397453122e-02 9.193687403629684951e+00 -5.288762429331642784e-02 3.324826917809027726e+00 -1.352511027452025887e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.540150219965899403e+00 -4.492923737111904209e-02 9.199703699702267201e+00 -5.287975690833122272e-02 3.323473499835728262e+00 -1.354320968424594165e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.543615938282510314e+00 -4.491391698689206624e-02 9.205714259614378392e+00 -5.287192130956431396e-02 3.322118283744260658e+00 -1.356107293109292018e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.547088424818539476e+00 -4.489835156193612564e-02 9.211719068548854139e+00 -5.286411824580635604e-02 3.320761293063053010e+00 -1.357870177120968150e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.550567656426212082e+00 -4.488254509850235496e-02 9.217718111993965735e+00 -5.285634845393158421e-02 3.319402551145235858e+00 -1.359609795438300114e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.554053610155314402e+00 -4.486650156065977169e-02 9.223711375739844343e+00 -5.284861265896108329e-02 3.318042081169282120e+00 -1.361326322395216976e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.557546263252183039e+00 -4.485022487450613521e-02 9.229698845874922952e+00 -5.284091157412690309e-02 3.316679906139657241e+00 -1.363019931672589287e-02 5.027112105033906264e-01 -8.938114672546415562e+00 -1.408428239549245298e+01 -1.955973510492838585e+01
2.561045593158687517e+00 -4.483371892838033945e-02 9.235680508782385445e+00 -5.283324590093698564e-02 3.315316048887475109e+00 -1.364690796290182577e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> trajectories/WRA-DDCMA-IF2-A_A_trajectory.csv <==
1.500000000000000000e+01 1.000000000000000021e-02 6.000000000000000000e+00 0.000000000000000000e+00 3.141592653589793116e+00 0.000000000000000000e+00 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.499899452694616997e+01 1.010945051397325704e-02 6.000003754279693347e+00 -7.510201172458781291e-05 3.141594935433430269e+00 4.564564692127594887e-05 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.499797811195076669e+01 1.021883736413019793e-02 6.000015014399347812e+00 -1.502095131369930996e-04 3.141601784441482970e+00 9.134296345787856221e-05 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.499695076130635840e+01 1.032815893888342808e-02 6.000033776013140141e+00 -2.253204996244219036e-04 3.141613205683633669e+00 1.370900058217905631e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.499591248136425925e+01 1.043741361543217699e-02 6.000060034420047650e+00 -3.004329699347237917e-04 3.141629204035740308e+00 1.828848414788772120e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.499486327853557910e+01 1.054659975977832731e-02 6.000093784564375810e+00 -3.755449266310838296e-04 3.141649784181006044e+00 2.287255499788496424e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.499380315929229823e+01 1.065571572679630680e-02 6.000135021036342664e+00 -4.506543765046060147e-04 3.141674950611223593e+00 2.746102236725398555e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.499273213016833672e+01 1.076475986035098364e-02 6.000183738072721873e+00 -5.257593309486739480e-04 3.141704707628086624e+00 3.205369683272104708e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.499165019776064511e+01 1.087373049345821338e-02 6.000239929557527496e+00 -6.008578062986685625e-04 3.141739059344557994e+00 3.665039036497526391e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.499055736873028799e+01 1.098262594848316981e-02 6.000303589022754736e+00 -6.759478241403322433e-04 3.141778009686287731e+00 4.125091637268169659e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.498945364980352757e+01 1.109144453737201212e-02 6.000374709649158866e+00 -7.510274115897852890e-04 3.141821562393068756e+00 4.585508973901770936e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.498833904777290371e+01 1.120018456191286191e-02 6.000453284267075915e+00 -8.260946015479658268e-04 3.141869721020326800e+00 5.046272685149126754e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.498721356949829975e+01 1.130884431402242457e-02 6.000539305357284192e+00 -9.011474329320105911e-04 3.141922488940637859e+00 5.507364562573630745e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.498607722190800828e+01 1.141742207605494705e-02 6.000632765051898687e+00 -9.761839508858896012e-04 3.141979869345264742e+00 5.968766552391916629e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.498493001199977570e+01 1.152591612113048648e-02 6.000733655135304545e+00 -1.051202206972397116e-03 3.142041865245712717e+00 6.430460756833505194e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.498377194684183600e+01 1.163432471347980272e-02 6.000841967045117187e+00 -1.126200259348425275e-03 3.142108479475292704e+00 6.892429435072168660e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.498260303357392509e+01 1.174264610880338885e-02 6.000957691873177957e+00 -1.201176172925264582e-03 3.142179714690694237e+00 7.354655003777045823e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.498142327940828089e+01 1.185087855464244527e-02 6.001080820366575530e+00 -1.276128019515519263e-03 3.142255573373562871e+00 7.817120037327195906e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.498023269163062210e+01 1.195902029075979721e-02 6.001211342928698400e+00 -1.351053877968090436e-03 3.142336057832075369e+00 8.279807267729184014e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.497903127760111097e+01 1.206706954952895504e-02 6.001349249620311355e+00 -1.425951834292530414e-03 3.142421170202516212e+00 8.742699584273732737e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.497781904475528414e+01 1.217502455632971797e-02 6.001494530160658591e+00 -1.500819981773961415e-03 3.142510912450846572e+00 9.205780032964024518e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.497659600060497986e+01 1.228288352994885875e-02 6.001647173928594370e+00 -1.575656421079632032e-03 3.142605286374267948e+00 9.669031815745168920e-04 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.497536215273922267e+01 1.239064468298460564e-02 6.001807169963732314e+00 -1.650459260358149490e-03 3.142704293602777366e+00 1.013243828956160702e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.497411750882510262e+01 1.249830622225375429e-02 6.001974506967620471e+00 -1.725226615332514169e-03 3.142807935600711478e+00 1.059598296526674662e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.497286207660862090e+01 1.260586634920037551e-02 6.002149173304939467e+00 -1.799956609386899791e-03 3.142916213668280445e+00 1.105964950640579789e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.497159586391551578e+01 1.271332326030520654e-02 6.002331157004721973e+00 -1.874647373648470573e-03 3.143029128943087169e+00 1.152342172789187248e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.497031887865206556e+01 1.282067514749488102e-02 6.002520445761593493e+00 -1.949297047064955024e-03 3.143146682401635417e+00 1.198728359459309573e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.496903112880586484e+01 1.292792019855030367e-02 6.002717026937031797e+00 -2.023903776478437177e-03 3.143268874860821072e+00 1.245121921984632379e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.496773262244658120e+01 1.303505659751349327e-02 6.002920887560650343e+00 -2.098465716695866162e-03 3.143395706979408732e+00 1.291521286391175000e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.496642336772668536e+01 1.314208252509234051e-02 6.003132014331497679e+00 -2.172981030556757689e-03 3.143527179259494542e+00 1.337924893238094269e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.496510337288216164e+01 1.324899615906278104e-02 6.003350393619381720e+00 -2.247447888998492949e-03 3.143663292047949476e+00 1.384331197454972224e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.496377264623318482e+01 1.335579567466793106e-02 6.003576011466206452e+00 -2.321864471119575082e-03 3.143804045537850200e+00 1.430738668176595842e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.496243119618478978e+01 1.346247924501381768e-02 6.003808853587334404e+00 -2.396228964241181505e-03 3.143949439769889054e+00 1.477145788576116753e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.496107903122750216e+01 1.356904504146135178e-02 6.004048905372962430e+00 -2.470539563967288996e-03 3.144099474633771152e+00 1.523551055697395205e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.495971615993795822e+01 1.367549123401426772e-02 6.004296151889520594e+00 -2.544794474243628271e-03 3.144254149869592840e+00 1.569952980287224985e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.495834259097949293e+01 1.378181599170276959e-02 6.004550577881086149e+00 -2.618991907415687929e-03 3.144413465069202829e+00 1.616350086628063351e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.495695833310271006e+01 1.388801748296267409e-02 6.004812167770817055e+00 -2.693130084285973343e-03 3.144577419677547780e+00 1.662740912371800514e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.495556339514603472e+01 1.399409387600987140e-02 6.005080905662402380e+00 -2.767207234170677033e-03 3.144746012994001916e+00 1.709124008375053272e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.495415778603623380e+01 1.410004333920994272e-02 6.005356775341533115e+00 -2.841221594955915374e-03 3.144919244173677964e+00 1.755497938536388757e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.495274151478892222e+01 1.420586404144281827e-02 6.005639760277388994e+00 -2.915171413153659977e-03 3.145097112228723901e+00 1.801861279635836709e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.495131459050904787e+01 1.431155415246235935e-02 6.005929843624141284e+00 -2.989054943957462213e-03 3.145279616029603265e+00 1.848212621177000798e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.494987702239134997e+01 1.441711184325079192e-02 6.006227008222477792e+00 -3.062870451298072352e-03 3.145466754306359913e+00 1.894550565232023349e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.494842881972080662e+01 1.452253528636792378e-02 6.006531236601140300e+00 -3.136616207899028778e-03 3.145658525649866810e+00 1.940873726289626608e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.494696999187305408e+01 1.462782265629508291e-02 6.006842510978481542e+00 -3.210290495332264547e-03 3.145854928513060589e+00 1.987180731106419178e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.494550054831478647e+01 1.473297212977377202e-02 6.007160813264039056e+00 -3.283891604073808056e-03 3.146055961212160579e+00 2.033470218561605775e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.494402049860414472e+01 1.483798188613898346e-02 6.007486125060128579e+00 -3.357417833559594306e-03 3.146261621927874064e+00 2.079740839515231265e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.494252985239107367e+01 1.494285010764718515e-02 6.007818427663448979e+00 -3.430867492241427511e-03 3.146471908706588216e+00 2.125991256670047014e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.494102861941767202e+01 1.504757497979896698e-02 6.008157702066708516e+00 -3.504238897643109814e-03 3.146686819461546492e+00 2.172220144437077630e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.493951680951851735e+01 1.515215469165636340e-02 6.008503928960266194e+00 -3.577530376416758213e-03 3.146906351974013916e+00 2.218426188804923857e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.493799443262097348e+01 1.525658743615486077e-02 6.008857088733792651e+00 -3.650740264399304075e-03 3.147130503894427278e+00 2.264608087212846739e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.493646149874548179e+01 1.536087141041010511e-02 6.009217161477940827e+00 -3.723866906669186932e-03 3.147359272743535552e+00 2.310764548427633042e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.493491801800584007e+01 1.546500481601935546e-02 6.009584126986042385e+00 -3.796908657603225660e-03 3.147592655913524773e+00 2.356894292424252350e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.493336400060945124e+01 1.556898585935769311e-02 6.009957964755811233e+00 -3.869863880933667021e-03 3.147830650669134478e+00 2.402996050270281118e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.493179945685756671e+01 1.567281275186904049e-02 6.010338653991071034e+00 -3.942730949805388178e-03 3.148073254148761269e+00 2.449068564014074585e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.493022439714551375e+01 1.577648371035202460e-02 6.010726173603493372e+00 -4.015508246833245781e-03 3.148320463365550825e+00 2.495110586576645365e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.492863883196289798e+01 1.587999695724071417e-02 6.011120502214356343e+00 -4.088194164159529576e-03 3.148572275208480153e+00 2.541120881647211411e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.492704277189379525e+01 1.598335072088029329e-02 6.011521618156314695e+00 -4.160787103511524865e-03 3.148828686443429170e+00 2.587098223582348731e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.492543622761693456e+01 1.608654323579771644e-02 6.011929499475190397e+00 -4.233285476259129182e-03 3.149089693714242966e+00 2.633041397308701157e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.492381920990585265e+01 1.618957274296737789e-02 6.012344123931775641e+00 -4.305687703472517967e-03 3.149355293543783851e+00 2.678949198229167803e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.492219172962904317e+01 1.629243749007186839e-02 6.012765469003650942e+00 -4.377992215979811114e-03 3.149625482334974969e+00 2.724820432132515294e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.492055379775009172e+01 1.639513573175784347e-02 6.013193511887022780e+00 -4.450197454424710888e-03 3.149900256371833240e+00 2.770653915106330214e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.491890542532778774e+01 1.649766572988708643e-02 6.013628229498571898e+00 -4.522301869324086947e-03 3.150179611820496106e+00 2.816448473453235860e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.491724662351623465e+01 1.660002575378278708e-02 6.014069598477320255e+00 -4.594303921125478078e-03 3.150463544730238485e+00 2.862202943610280079e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.491557740356493511e+01 1.670221408047110195e-02 6.014517595186509524e+00 -4.666202080264449104e-03 3.150752051034482637e+00 2.907916172071443438e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.491389777681887452e+01 1.680422899491805858e-02 6.014972195715497350e+00 -4.737994827221794249e-03 3.151045126551799580e+00 2.953587015313150193e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.491220775471857607e+01 1.690606879026183840e-02 6.015433375881668709e+00 -4.809680652580543628e-03 3.151342766986904742e+00 2.999214339722713115e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.491050734880016293e+01 1.700773176804049741e-02 6.015901111232357934e+00 -4.881258057082724262e-03 3.151644967931644725e+00 3.044797021529626301e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.490879657069538489e+01 1.710921623841517650e-02 6.016375377046788486e+00 -4.952725551685873036e-03 3.151951724865978299e+00 3.090333946739597971e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.490707543213165209e+01 1.721052052038885352e-02 6.016856148338027843e+00 -5.024081657619213978e-03 3.152263033158951178e+00 3.135824011071270800e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.490534394493204928e+01 1.731164294202068923e-02 6.017343399854951258e+00 -5.095324906439520699e-03 3.152578888069663687e+00 3.181266119895503116e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.490360212101533044e+01 1.741258184063600167e-02 6.017837106084225951e+00 -5.166453840086564220e-03 3.152899284748233555e+00 3.226659188177169370e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.490184997239591880e+01 1.751333556303194539e-02 6.018337241252302405e+00 -5.237467010938195652e-03 3.153224218236752474e+00 3.272002140419326324e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.490008751118387842e+01 1.761390246567892323e-02 6.018843779327424315e+00 -5.308362981864923197e-03 3.153553683470237345e+00 3.317293910609744531e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.489831474958488400e+01 1.771428091491776893e-02 6.019356694021650966e+00 -5.379140326284030313e-03 3.153887675277575298e+00 3.362533442169653771e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.489653169990018000e+01 1.781446928715280098e-02 6.019875958792887616e+00 -5.449797628213257604e-03 3.154226188382465601e+00 3.407719687904570138e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.489473837452652027e+01 1.791446596904070973e-02 6.020401546846936292e+00 -5.520333482323752650e-03 3.154569217404355363e+00 3.452851609957334478e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.489293478595611120e+01 1.801426935767539914e-02 6.020933431139553704e+00 -5.590746493992537584e-03 3.154916756859370786e+00 3.497928179763051641e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.489112094677652820e+01 1.811387786076879003e-02 6.021471584378524255e+00 -5.661035279354405952e-03 3.155268801161244419e+00 3.542948378005896307e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.488929686967063759e+01 1.821328989682763702e-02 6.022015979025744592e+00 -5.731198465353161235e-03 3.155625344622238426e+00 3.587911194577750665e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.488746256741649354e+01 1.831250389532639369e-02 6.022566587299317931e+00 -5.801234689792058273e-03 3.155986381454062073e+00 3.632815628538678312e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.488561805288724038e+01 1.841151829687618507e-02 6.023123381175664370e+00 -5.871142601383645340e-03 3.156351905768787880e+00 3.677660688078981943e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.488376333905099003e+01 1.851033155338991515e-02 6.023686332391640086e+00 -5.940920859798949627e-03 3.156721911579762452e+00 3.722445390482884749e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.488189843897070297e+01 1.860894212824354757e-02 6.024255412446667179e+00 -6.010568135717628095e-03 3.157096392802513751e+00 3.767168762093904902e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.488002336580405149e+01 1.870734849643361161e-02 6.024830592604878632e+00 -6.080083110875193590e-03 3.157475343255656153e+00 3.811829838281473835e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.487813813280327402e+01 1.880554914473096459e-02 6.025411843897267694e+00 -6.149464478108293726e-03 3.157858756661790611e+00 3.856427663408816542e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.487624275331502943e+01 1.890354257183084544e-02 6.025999137123853266e+00 -6.218710941400502380e-03 3.158246626648402611e+00 3.900961290802277756e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.487433724078022834e+01 1.900132728849927496e-02 6.026592442855855047e+00 -6.287821215927285462e-03 3.158638946748757892e+00 3.945429782721900612e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.487242160873386965e+01 1.909890181771580625e-02 6.027191731437874900e+00 -6.356794028100088041e-03 3.159035710402792851e+00 3.989832210333169732e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.487049587080485580e+01 1.919626469481270498e-02 6.027796972990091540e+00 -6.425628115609466513e-03 3.159436910958004940e+00 4.034167653679891427e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.486856004071580983e+01 1.929341446761055276e-02 6.028408137410464107e+00 -6.494322227467315238e-03 3.159842541670339067e+00 4.078435201658100855e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.486661413228288176e+01 1.939034969655032900e-02 6.029025194376944619e+00 -6.562875124048100917e-03 3.160252595705071332e+00 4.122633951990983987e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.486465815941554069e+01 1.948706895482201634e-02 6.029648113349700189e+00 -6.631285577129124656e-03 3.160667066137689662e+00 4.166763011204718987e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.486269213611636530e+01 1.958357082848973321e-02 6.030276863573342361e+00 -6.699552369929767486e-03 3.161085945954774878e+00 4.210821494605204891e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.486071607648082527e+01 1.967985391661345243e-02 6.030911414079167976e+00 -6.767674297149714989e-03 3.161509228054875553e+00 4.254808526255609950e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.485872999469705213e+01 1.977591683136732670e-02 6.031551733687406269e+00 -6.835650165006135898e-03 3.161936905249384200e+00 4.298723238954690190e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.485673390504561020e+01 1.987175819815466607e-02 6.032197791009472176e+00 -6.903478791269805105e-03 3.162368970263408574e+00 4.342564774215817471e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.485472782189924779e+01 1.996737665571955700e-02 6.032849554450232077e+00 -6.971159005300132938e-03 3.162805415736642978e+00 4.386332282246685824e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.485271175972265034e+01 2.006277085625523052e-02 6.033506992210273978e+00 -7.038689648079113695e-03 3.163246234224236453e+00 4.430024921929625811e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.485068573307218465e+01 2.015793946550912055e-02 6.034170072288183917e+00 -7.106069572244149216e-03 3.163691418197658756e+00 4.473641860802500016e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.484864975659563413e+01 2.025288116288471649e-02 6.034838762482833907e+00 -7.173297642119760495e-03 3.164140960045565887e+00 4.517182275040112875e-03 4.759016195512291714e-01 5.288702858117264149e+00 -7.487645399747336228e+00 -1.049265460245247716e+01
1.484660384503192532e+01 2.034759464154019953e-02 6.035513030395669887e+00 -7.240372733748150040e-03 3.164594852074662068e+00 4.560645349436105375e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.484454817513821645e+01 2.043885241491198712e-02 6.036192827743176892e+00 -7.306901376086310726e-03 3.165052777190033861e+00 4.597846947021659927e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.484248292298997818e+01 2.052989543674693662e-02 6.036878107493761192e+00 -7.373281121603879502e-03 3.165514419451564976e+00 4.634988169767152201e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.484040810243128128e+01 2.062072262942844098e-02 6.037568838858345721e+00 -7.439511004971870352e-03 3.165979772791012614e+00 4.672068403479555897e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.483832372738529237e+01 2.071133292683718929e-02 6.038264990887085126e+00 -7.505590070871879030e-03 3.166448831079008652e+00 4.709087039837160302e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.483622981185403056e+01 2.080172527441518510e-02 6.038966532471264692e+00 -7.571517374017089699e-03 3.166921588125645837e+00 4.746043476379781245e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.483412636991810452e+01 2.089189862922756144e-02 6.039673432345200155e+00 -7.637291979171670873e-03 3.167398037681063538e+00 4.782937116499193231e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.483201341573645315e+01 2.098185196002228317e-02 6.040385659088146397e+00 -7.702912961148252260e-03 3.167878173436032618e+00 4.819767369427780876e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.482989096354607739e+01 2.107158424728772586e-02 6.041103181126200816e+00 -7.768379404817034664e-03 3.168361989022538072e+00 4.856533650228643181e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.482775902766177190e+01 2.116109448330811757e-02 6.041825966734215569e+00 -7.833690405153716924e-03 3.168849478014363452e+00 4.893235379789797820e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.482561762247584269e+01 2.125038167221683649e-02 6.042553984037715153e+00 -7.898845067257992403e-03 3.169340633927671291e+00 4.929871984815782475e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.482346676245783001e+01 2.133944483004763040e-02 6.043287201014813981e+00 -7.963842506368895222e-03 3.169835450221585749e+00 4.966442897819220610e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.482130646215422232e+01 2.142828298478376831e-02 6.044025585498140174e+00 -8.028681847879189787e-03 3.170333920298771702e+00 5.002947557112521690e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.481913673618816141e+01 2.151689517640513472e-02 6.044769105176759361e+00 -8.093362227348792348e-03 3.170836037506014726e+00 5.039385406799708894e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.481695759925915290e+01 2.160528045693328736e-02 6.045517727598101132e+00 -8.157882790517238455e-03 3.171341795134801078e+00 5.075755896768345717e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.481476906614275890e+01 2.169343789047450954e-02 6.046271420169889055e+00 -8.222242693315170298e-03 3.171851186421893676e+00 5.112058482681548430e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.481257115169029959e+01 2.178136655326085719e-02 6.047030150162071571e+00 -8.286441101874859536e-03 3.172364204549910305e+00 5.148292625970063603e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.481036387082854233e+01 2.186906553368922132e-02 6.047793884708755563e+00 -8.350477192539758689e-03 3.172880842647900046e+00 5.184457793824383785e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.480814723855938908e+01 2.195653393235842687e-02 6.048562590810140804e+00 -8.414350151873065467e-03 3.173401093791918814e+00 5.220553459186903084e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.480592126995955660e+01 2.204377086210439554e-02 6.049336235334453526e+00 -8.478059176665331265e-03 3.173924951005604012e+00 5.256579100744072745e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.480368598018025850e+01 2.213077544803335184e-02 6.050114785019887975e+00 -8.541603473941070460e-03 3.174452407260748288e+00 5.292534202918560207e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.480144138444687663e+01 2.221754682755315222e-02 6.050898206476539976e+00 -8.604982260964412141e-03 3.174983455477873306e+00 5.328418255861381257e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.479918749805863243e+01 2.230408415040268516e-02 6.051686466188348490e+00 -8.668194765243756109e-03 3.175518088526802174e+00 5.364230755444000104e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.479692433638825122e+01 2.239038657867940124e-02 6.052479530515032735e+00 -8.731240224535460892e-03 3.176056299227230095e+00 5.399971203250379138e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.479465191488162823e+01 2.247645328686499397e-02 6.053277365694032852e+00 -8.794117886846556861e-03 3.176598080349296360e+00 5.435639106568960176e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.479237024905748399e+01 2.256228346184921754e-02 6.054079937842450576e+00 -8.856827010436474010e-03 3.177143424614154110e+00 5.471233978384573704e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.479007935450701794e+01 2.264787630295187967e-02 6.054887212958988130e+00 -8.919366863817800029e-03 3.177692324694539217e+00 5.506755337370252724e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.478777924689356205e+01 2.273323102194303377e-02 6.055699156925885340e+00 -8.981736725756061732e-03 3.178244773215339158e+00 5.542202707878945978e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.478546994195222553e+01 2.281834684306134967e-02 6.056515735510862974e+00 -9.043935885268535035e-03 3.178800762754160125e+00 5.577575619935118412e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.478315145548953957e+01 2.290322300303073919e-02 6.057336914369057190e+00 -9.105963641622090432e-03 3.179360285841894118e+00 5.612873609226220681e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.478082380338309321e+01 2.298785875107518806e-02 6.058162659044958431e+00 -9.167819304330058344e-03 3.179923334963284720e+00 5.648096217094023333e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.477848700158117445e+01 2.307225334893186694e-02 6.058992934974349431e+00 -9.229502193148142117e-03 3.180489902557491977e+00 5.683242990525807017e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.477614106610240086e+01 2.315640607086249386e-02 6.059827707486236115e+00 -9.291011638069361298e-03 3.181059981018656391e+00 5.718313482145393964e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.477378601303534644e+01 2.324031620366300011e-02 6.060666941804785601e+00 -9.352346979318040820e-03 3.181633562696462914e+00 5.753307250204006858e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.477142185853817047e+01 2.332398304667149952e-02 6.061510603051255330e+00 -9.413507567342840887e-03 3.182210639896701387e+00 5.788223858570962048e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.476904861883823905e+01 2.340740591177456129e-02 6.062358656245924848e+00 -9.474492762808839688e-03 3.182791204881830538e+00 5.823062876724171937e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.476666631023174148e+01 2.349058412341185204e-02 6.063211066310023156e+00 -9.535301936588670702e-03 3.183375249871535750e+00 5.857823879740455680e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.476427494908331006e+01 2.357351701857910223e-02 6.064067798067654280e+00 -9.595934469752709362e-03 3.183962767043290398e+00 5.892506448285652135e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.476187455182563113e+01 2.365620394682946964e-02 6.064928816247722843e+00 -9.656389753558328182e-03 3.184553748532912731e+00 5.927110168604522895e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.475946513495905421e+01 2.373864427027327570e-02 6.065794085485852527e+00 -9.716667189437703384e-03 3.185148186435124984e+00 5.961634632510390795e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.475704671505119769e+01 2.382083736357616319e-02 6.066663570326305432e+00 -9.776766188975665947e-03 3.185746072804107598e+00 5.996079437373679454e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.475461930873655447e+01 2.390278261395569273e-02 6.067537235223895209e+00 -9.836686173898118862e-03 3.186347399654056112e+00 6.030444186111347075e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.475218293271609049e+01 2.398447942117636067e-02 6.068415044545899306e+00 -9.896426576066118252e-03 3.186952158959734938e+00 6.064728487176724442e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.474973760375684506e+01 2.406592719754306262e-02 6.069296962573967669e+00 -9.955986837460836791e-03 3.187560342657029366e+00 6.098931954548317269e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.474728333869152053e+01 2.414712536789303393e-02 6.070182953506028767e+00 -1.001536641016729026e-02 3.188171942643498902e+00 6.133054207718331013e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.474482015441807903e+01 2.422807336958628099e-02 6.071072981458189410e+00 -1.007456475635716553e-02 3.188786950778927043e+00 6.167094871680945875e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.474234806789932861e+01 2.430877065249451366e-02 6.071967010466634562e+00 -1.013358134827076033e-02 3.189405358885871955e+00 6.201053576920339400e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.473986709616251112e+01 2.438921667898861362e-02 6.072865004489520047e+00 -1.019241566819802797e-02 3.190027158750213587e+00 6.234929959398454943e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.473737725629888473e+01 2.446941092392463171e-02 6.073766927408862593e+00 -1.025106720845875806e-02 3.190652342121701679e+00 6.268723660542499521e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.473487856546330654e+01 2.454935287462835236e-02 6.074672743032422773e+00 -1.030953547138187092e-02 3.191280900714501545e+00 6.302434327232187515e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.473237104087381155e+01 2.462904203087842858e-02 6.075582415095589717e+00 -1.036781996928385491e-02 3.191912826207738085e+00 6.336061611786712039e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.472985469981118278e+01 2.470847790488811188e-02 6.076495907263253393e+00 -1.042592022444634864e-02 3.192548110246040238e+00 6.369605171951442206e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.472732955961853385e+01 2.478766002128559784e-02 6.077413183131676888e+00 -1.048383576909287136e-02 3.193186744440081881e+00 6.403064670884349788e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.472479563770087374e+01 2.486658791709298738e-02 6.078334206230361580e+00 -1.054156614536471380e-02 3.193828720367122731e+00 6.436439777142157447e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.472225295152467694e+01 2.494526114170389497e-02 6.079258940023909652e+00 -1.059911090529599281e-02 3.194474029571547469e+00 6.469730164666212015e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.471970151861745180e+01 2.502367925685973146e-02 6.080187347913877716e+00 -1.065646961078788209e-02 3.195122663565403531e+00 6.502935512768070678e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.471714135656729994e+01 2.510184183662464430e-02 6.081119393240626003e+00 -1.071364183358202750e-02 3.195774613828937571e+00 6.536055506114811335e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.471457248302248466e+01 2.517974846735917399e-02 6.082055039285163112e+00 -1.077062715523315235e-02 3.196429871811129697e+00 6.569089834714053264e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.471199491569098683e+01 2.525739874769260609e-02 6.082994249270985421e+00 -1.082742516708086293e-02 3.197088428930227710e+00 6.602038193898698490e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.470940867234006078e+01 2.533479228849406031e-02 6.083936986365908517e+00 -1.088403547022066299e-02 3.197750276574278239e+00 6.634900284311379993e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.470681377079579200e+01 2.541192871284234100e-02 6.084883213683890624e+00 -1.094045767547418592e-02 3.198415406101656977e+00 6.667675811888631489e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.470421022894265484e+01 2.548880765599452480e-02 6.085832894286856032e+00 -1.099669140335865145e-02 3.199083808841596710e+00 6.700364487844760568e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.470159806472305419e+01 2.556542876535335476e-02 6.086785991186506095e+00 -1.105273628405556083e-02 3.199755476094715778e+00 6.732966028655439084e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.469897729613688497e+01 2.564179170043342018e-02 6.087742467346125785e+00 -1.110859195737863396e-02 3.200430399133542103e+00 6.765480156041006436e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.469634794124107380e+01 2.571789613282616030e-02 6.088702285682384918e+00 -1.116425807274100575e-02 3.201108569203036769e+00 6.797906596949479692e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.469371001814912603e+01 2.579374174616369531e-02 6.089665409067128721e+00 -1.121973428912167656e-02 3.201789977521116715e+00 6.830245083539280074e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.469106354503067102e+01 2.586932823608151591e-02 6.090631800329164847e+00 -1.127502027503124622e-02 3.202474615279174319e+00 6.862495353161670621e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.468840854011100205e+01 2.594465531018003493e-02 6.091601422256042397e+00 -1.133011570847692120e-02 3.203162473642596098e+00 6.894657148342903281e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.468574502167062157e+01 2.601972268798503213e-02 6.092574237595822950e+00 -1.138502027692682265e-02 3.203853543751279176e+00 6.926730216766084983e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.468307300804477578e+01 2.609453010090699229e-02 6.093550209058843592e+00 -1.143973367727359018e-02 3.204547816720146436e+00 6.958714311252756600e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.468039251762299102e+01 2.616907729219937473e-02 6.094529299319474624e+00 -1.149425561579730214e-02 3.205245283639658549e+00 6.990609189744182231e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.467770356884861371e+01 2.624336401691581069e-02 6.095511471017865723e+00 -1.154858580812771068e-02 3.205945935576325567e+00 7.022414615282365248e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.467500618021834136e+01 2.631739004186626346e-02 6.096496686761689432e+00 -1.160272397920581768e-02 3.206649763573215850e+00 7.054130355990772920e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.467230037028175893e+01 2.639115514557215450e-02 6.097484909127870445e+00 -1.165666986324478786e-02 3.207356758650464101e+00 7.085756185054784342e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.466958615764086460e+01 2.646465911822048350e-02 6.098476100664314004e+00 -1.171042320369021679e-02 3.208066911805774968e+00 7.117291880701861681e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.466686356094960253e+01 2.653790176161695269e-02 6.099470223891618303e+00 -1.176398375317975510e-02 3.208780214014927523e+00 7.148737226181442125e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.466413259891339571e+01 2.661088288913811967e-02 6.100467241304784238e+00 -1.181735127350211356e-02 3.209496656232276202e+00 7.180092009744552285e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.466139329028866456e+01 2.668360232568257884e-02 6.101467115374916261e+00 -1.187052553555544704e-02 3.210216229391249065e+00 7.211356024623156308e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.465864565388235974e+01 2.675605990762121300e-02 6.102469808550910813e+00 -1.192350631930513306e-02 3.210938924404846517e+00 7.242529069009226439e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.465588970855148432e+01 2.682825548274652208e-02 6.103475283261139417e+00 -1.197629341374095366e-02 3.211664732166134684e+00 7.273610946033549907e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.465312547320261771e+01 2.690018891022102898e-02 6.104483501915121124e+00 -1.202888661683368908e-02 3.212393643548738797e+00 7.304601463744265187e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.465035296679143961e+01 2.697186006052480767e-02 6.105494426905189620e+00 -1.208128573549114605e-02 3.213125649407333917e+00 7.335500435085138063e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.464757220832225038e+01 2.704326881540214042e-02 6.106508020608145237e+00 -1.213349058551361007e-02 3.213860740578133424e+00 7.366307677873575738e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.464478321684748963e+01 2.711441506780730079e-02 6.107524245386903416e+00 -1.218550099154875124e-02 3.214598907879375300e+00 7.397023014778382477e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.464198601146725665e+01 2.718529872184951776e-02 6.108543063592129840e+00 -1.223731678704598029e-02 3.215340142111805743e+00 7.427646273297260245e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.463918061132883430e+01 2.725591969273710030e-02 6.109564437563869355e+00 -1.228893781421028404e-02 3.216084434059161445e+00 7.458177285734054335e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.463636703562619701e+01 2.732627790672076395e-02 6.110588329633164228e+00 -1.234036392395552670e-02 3.216831774488648765e+00 7.488615889175753541e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.463354530359953642e+01 2.739637330103617333e-02 6.111614702123662646e+00 -1.239159497585724280e-02 3.217582154151421125e+00 7.518961925469240526e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.463071543453477119e+01 2.746620582384569353e-02 6.112643517353215650e+00 -1.244263083810493581e-02 3.218335563783053299e+00 7.549215241197801060e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.462787744776306553e+01 2.753577543417940615e-02 6.113674737635469647e+00 -1.249347138745387879e-02 3.219091994104014365e+00 7.579375687657391274e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.462503136266034254e+01 2.760508210187537573e-02 6.114708325281443813e+00 -1.254411650917644505e-02 3.219851435820137997e+00 7.609443120832669848e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.462217719864679744e+01 2.767412580751919468e-02 6.115744242601100389e+00 -1.259456609701295991e-02 3.220613879623089204e+00 7.639417401372797754e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.461931497518641265e+01 2.774290654238281695e-02 6.116782451904902551e+00 -1.264482005312210500e-02 3.221379316190830622e+00 7.669298394567003810e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.461644471178646931e+01 2.781142430836271509e-02 6.117822915505365167e+00 -1.269487828803086450e-02 3.222147736188084366e+00 7.699085970319931652e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.461356642799705874e+01 2.787967911791735393e-02 6.118865595718594896e+00 -1.274474072058404996e-02 3.222919130266792997e+00 7.728780003126754262e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.461068014341059396e+01 2.794767099400400495e-02 6.119910454865816973e+00 -1.279440727789338608e-02 3.223693489066576934e+00 7.758380372048079461e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.460778587766131942e+01 2.801539997001492935e-02 6.120957455274894876e+00 -1.284387789528618727e-02 3.224470803215189640e+00 7.787886960684634215e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.460488365042482783e+01 2.808286608971291912e-02 6.122006559281839344e+00 -1.289315251625363160e-02 3.225251063328971046e+00 7.817299657151737316e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.460197348141756102e+01 2.815006940716625883e-02 6.123057729232305846e+00 -1.294223109239863757e-02 3.226034260013297406e+00 7.846618354053570832e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.459905539039632671e+01 2.821700998668305940e-02 6.124110927483079614e+00 -1.299111358338336276e-02 3.226820383863028496e+00 7.875842948457237314e-03 4.708441807326410600e-01 5.209451688796376878e+00 -7.609554178462292207e+00 -1.039194210382249572e+01
1.459612939715780655e+01 2.828368790274504371e-02 6.125166116403556238e+00 -1.303979995687632419e-02 3.227609425462952597e+00 7.904973341866627923e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.459319599118295230e+01 2.834079014524935533e-02 6.126223245033057374e+00 -1.308720089812703997e-02 3.228400435400403889e+00 7.915224223452952540e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.459025565779501576e+01 2.839771025979262106e-02 6.127282269124825653e+00 -1.313444314545498572e-02 3.229192470070226140e+00 7.925467982512866480e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.458730841060025973e+01 2.845444843100449622e-02 6.128343161146877272e+00 -1.318152674113038346e-02 3.229985528758116509e+00 7.935704577858127690e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.458435426322685124e+01 2.851100484556288311e-02 6.129405893590787358e+00 -1.322845173060772754e-02 3.230779610745598163e+00 7.945933967203088963e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.458139322932473014e+01 2.856737969218906339e-02 6.130470438972091429e+00 -1.327521816198017242e-02 3.231574715309910140e+00 7.956156107130565522e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.457842532256547763e+01 2.862357316164387822e-02 6.131536769830647771e+00 -1.332182608605039786e-02 3.232370841723893218e+00 7.966370953117944340e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.457545055664217237e+01 2.867958544672262466e-02 6.132604858731038888e+00 -1.336827555678652552e-02 3.233167989255883779e+00 7.976578459600678489e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.457246894526925374e+01 2.873541674224932077e-02 6.133674678262997837e+00 -1.341456663132489270e-02 3.233966157169610334e+00 7.986778579991495736e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.456948050218238322e+01 2.879106724507094969e-02 6.134746201041825664e+00 -1.346069936995399584e-02 3.234765344724092717e+00 7.996971266697740569e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.456648524113829524e+01 2.884653715405166574e-02 6.135819399708812405e+00 -1.350667383609839220e-02 3.235565551173541277e+00 8.007156471138688475e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.456348317591466035e+01 2.890182667006697265e-02 6.136894246931652752e+00 -1.355249009630255137e-02 3.236366775767260062e+00 8.017334143762823787e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.456047432030993960e+01 2.895693599599785673e-02 6.137970715404859945e+00 -1.359814822021467202e-02 3.237169017749550015e+00 8.027504234065081096e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.455745868814323529e+01 2.901186533672489576e-02 6.139048777850178773e+00 -1.364364828055641791e-02 3.237972276359614376e+00 8.037666690602679812e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.455443629325415422e+01 2.906661489912279808e-02 6.140128407016979040e+00 -1.368899035271547819e-02 3.238776550831464984e+00 8.047821460974186047e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.455140714950266378e+01 2.912118489205607272e-02 6.141209575682611721e+00 -1.373417451462300397e-02 3.239581840393825019e+00 8.057968491826460189e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.454837127076894454e+01 2.917557552637369336e-02 6.142292256652788218e+00 -1.377920084723631595e-02 3.240388144270038406e+00 8.068107728920475771e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.454532867095324633e+01 2.922978701490300951e-02 6.143376422761988920e+00 -1.382406943455261571e-02 3.241195461677980560e+00 8.078239117151275739e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.454227936397573728e+01 2.928381957244360900e-02 6.144462046873867322e+00 -1.386878036359240687e-02 3.242003791829974890e+00 8.088362600564922428e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.453922336377635816e+01 2.933767341576114587e-02 6.145549101881651488e+00 -1.391333372438287655e-02 3.242813133932707093e+00 8.098478122375400712e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.453616068431466424e+01 2.939134876358110229e-02 6.146637560708543724e+00 -1.395772960994124019e-02 3.243623487187143439e+00 8.108585624981458698e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.453309133956968502e+01 2.944484583658252969e-02 6.147727396308119374e+00 -1.400196811625804491e-02 3.244434850788449953e+00 8.118685049983399848e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.453001534353976254e+01 2.949816485739172045e-02 6.148818581664721172e+00 -1.404604934228042591e-02 3.245247223925913804e+00 8.128776338199807452e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.452693271024240573e+01 2.955130605057585541e-02 6.149911089793854480e+00 -1.408997338986732809e-02 3.246060605782865593e+00 8.138859429681481392e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.452384345371413588e+01 2.960426964263723759e-02 6.151004893742555879e+00 -1.413374036333677267e-02 3.246874995536601194e+00 8.148934263685599436e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.452074758801034271e+01 2.965705586200828581e-02 6.152099966589732460e+00 -1.417735036957471634e-02 3.247690392358303146e+00 8.159000778704678450e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.451764512720512279e+01 2.970966493904540068e-02 6.153196281446540183e+00 -1.422080351836106302e-02 3.248506795412968273e+00 8.169058912516536167e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.451453608539113382e+01 2.976209710602235881e-02 6.154293811456766683e+00 -1.426409992236432611e-02 3.249324203859335292e+00 8.179108602201815362e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.451142047667943302e+01 2.981435259712366878e-02 6.155392529797219403e+00 -1.430723969712453802e-02 3.250142616849817312e+00 8.189149784160302398e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.450829831519932078e+01 2.986643164843785433e-02 6.156492409678103961e+00 -1.435022296103611976e-02 3.250962033530433892e+00 8.199182394127160767e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.450516961509818259e+01 2.991833449795069239e-02 6.157593424343406951e+00 -1.439304983533072103e-02 3.251782453040745757e+00 8.209206367189105652e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.450203439054133625e+01 2.997006138553839558e-02 6.158695547071274312e+00 -1.443572044406002571e-02 3.252603874513789961e+00 8.219221637800486549e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.449889265571186669e+01 3.002161255296074624e-02 6.159798751174383469e+00 -1.447823491407852249e-02 3.253426297076018603e+00 8.229228139799307437e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.449574442481046965e+01 3.007298824385416097e-02 6.160903010000320812e+00 -1.452059337502624968e-02 3.254249719847237099e+00 8.239225806423153275e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.449258971205529178e+01 3.012418870372478297e-02 6.162008296931947626e+00 -1.456279595920480750e-02 3.255074141940545118e+00 8.249214570314649178e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.448942853168177436e+01 3.017521417994241395e-02 6.163114585387737598e+00 -1.460484280117857817e-02 3.255899562462276187e+00 8.259194363500128519e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.448626089794249339e+01 3.022606492173446346e-02 6.164221848822110772e+00 -1.464673403811760435e-02 3.256725980511936847e+00 8.269165117440571353e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.448308682510700329e+01 3.027674118017886426e-02 6.165330060725794148e+00 -1.468846980992282239e-02 3.257553395182153366e+00 8.279126763061118999e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.447990632746166639e+01 3.032724320819682809e-02 6.166439194626184950e+00 -1.473005025920865949e-02 3.258381805558618005e+00 8.289079230766584205e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.447671941930949835e+01 3.037757126054553211e-02 6.167549224087713000e+00 -1.477147553128546446e-02 3.259211210720038832e+00 8.299022450456857228e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.447352611496999764e+01 3.042772559381073938e-02 6.168660122712199545e+00 -1.481274577414191593e-02 3.260041609738088653e+00 8.308956351542219967e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.447032642877898567e+01 3.047770646639937422e-02 6.169771864139212525e+00 -1.485386113842740094e-02 3.260873001677357941e+00 8.318880862958568170e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.446712037508843984e+01 3.052751413853203172e-02 6.170884422046424511e+00 -1.489482177743436594e-02 3.261705385595306872e+00 8.328795913182546889e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.446390796826632830e+01 3.057714887223541081e-02 6.171997770149959983e+00 -1.493562784708065555e-02 3.262538760542221805e+00 8.338701430246585333e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.446068922269644297e+01 3.062661093133470930e-02 6.173111882204749712e+00 -1.497627950589181314e-02 3.263373125561170429e+00 8.348597341753838039e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.445746415277823438e+01 3.067590058144594595e-02 6.174226732004875373e+00 -1.501677691497856418e-02 3.264208479687959574e+00 8.358483574892560525e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.445423277292664643e+01 3.072501808996845260e-02 6.175342293383907055e+00 -1.505712023781017109e-02 3.265044821951094800e+00 8.368360056430509605e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.445099509757195300e+01 3.077396372607815039e-02 6.176458540215212345e+00 -1.509730964004174156e-02 3.265882151371736430e+00 8.378226712714592975e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.444775114115958736e+01 3.082273776072025698e-02 6.177575446412277849e+00 -1.513734528984442447e-02 3.266720466963660918e+00 8.388083469719420648e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.444450091814998061e+01 3.087134046660133455e-02 6.178692985929047587e+00 -1.517722735792146477e-02 3.267559767733224430e+00 8.397930253065049450e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.444124444301838928e+01 3.091977211818126500e-02 6.179811132760261394e+00 -1.521695601749025947e-02 3.268400052679327317e+00 8.407766988031308356e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.443798173025472309e+01 3.096803299166517309e-02 6.180929860941787979e+00 -1.525653144426440157e-02 3.269241320793382588e+00 8.417593599572026700e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.443471279436337973e+01 3.101612336499526973e-02 6.182049144550957998e+00 -1.529595381643569958e-02 3.270083571059281713e+00 8.427410012329147881e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.443143764986307254e+01 3.106404351784263287e-02 6.183168957706892677e+00 -1.533522331465618851e-02 3.270926802453366200e+00 8.437216150646747667e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.442815631128665466e+01 3.111179373159894679e-02 6.184289274570831552e+00 -1.537434012202012167e-02 3.271771013944397399e+00 8.447011938584936264e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.442486879318095561e+01 3.115937428936815107e-02 6.185410069346458428e+00 -1.541330442404595207e-02 3.272616204493529413e+00 8.456797299933661513e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.442157511010660365e+01 3.120678547595803765e-02 6.186531316280222903e+00 -1.545211640865829655e-02 3.273462373054281560e+00 8.466572158226402800e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.441827527663785702e+01 3.125402757787178881e-02 6.187652989661659220e+00 -1.549077626616989986e-02 3.274309518572514843e+00 8.476336436753746997e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.441496930736242810e+01 3.130110088329944584e-02 6.188775063823706013e+00 -1.552928418925702235e-02 3.275157639986407965e+00 8.486090058576228889e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.441165721688131285e+01 3.134800568210956151e-02 6.189897513143010954e+00 -1.556764037274148069e-02 3.276006736226433347e+00 8.495832946518216272e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.440833901980862208e+01 3.139474226584147709e-02 6.191020312040216744e+00 -1.560584501349861729e-02 3.276856806215334483e+00 8.505565023174050873e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.440501473077140915e+01 3.144131092769700958e-02 6.192143434980256878e+00 -1.564389831071272621e-02 3.277707848868104623e+00 8.515286210947903625e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.440168436440949407e+01 3.148771196253162541e-02 6.193266856472662951e+00 -1.568180046587734980e-02 3.278559863091968118e+00 8.524996432068589203e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.439834793537528945e+01 3.153394566684558642e-02 6.194390551071875528e+00 -1.571955168277705886e-02 3.279412847786364438e+00 8.534695608602463693e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.439500545833362644e+01 3.158001233877499869e-02 6.195514493377542564e+00 -1.575715216746923636e-02 3.280266801842932178e+00 8.544383662466206036e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.439165694796158057e+01 3.162591227808280586e-02 6.196638658034825831e+00 -1.579460212826584026e-02 3.281121724145493967e+00 8.554060515439478041e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.438830241894829065e+01 3.167164578614972692e-02 6.197763019734696677e+00 -1.583190177571518545e-02 3.281977613570044472e+00 8.563726089177482043e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.438494188599478818e+01 3.171721316596514545e-02 6.198887553214232682e+00 -1.586905132258370141e-02 3.282834468984738407e+00 8.573380305223395406e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.438157536381381973e+01 3.176261472211790865e-02 6.200012233256912531e+00 -1.590605098383770719e-02 3.283692289249879881e+00 8.583023085020681855e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.437820286712966933e+01 3.180785076078706392e-02 6.201137034692907335e+00 -1.594290097662516906e-02 3.284551073217912176e+00 8.592654349925300458e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.437482441067798433e+01 3.185292158973258153e-02 6.202261932399368405e+00 -1.597960152025748246e-02 3.285410819733410648e+00 8.602274021217782771e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.437144000920559250e+01 3.189782751828595248e-02 6.203386901300715017e+00 -1.601615283619123309e-02 3.286271527633075173e+00 8.611882020115198960e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.436804967747033146e+01 3.194256885734076540e-02 6.204511916368915969e+00 -1.605255514800996847e-02 3.287133195745725267e+00 8.621478267783005967e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.436465343024086927e+01 3.198714591934324891e-02 6.205636952623772906e+00 -1.608880868136643161e-02 3.287995822892294306e+00 8.631062685342919677e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.436125128229652326e+01 3.203155901828320246e-02 6.206761985133181447e+00 -1.612491366373854443e-02 3.288859407885825092e+00 8.640635193862551688e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.435784324842709481e+01 3.207580846968505900e-02 6.207886989013387868e+00 -1.616087032457894090e-02 3.289723949531465852e+00 8.650195714383329681e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.435442934343268284e+01 3.211989459059829549e-02 6.209011939429259108e+00 -1.619667889540321593e-02 3.290589446626468462e+00 8.659744167942257792e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.435100958212350974e+01 3.216381769958768372e-02 6.210136811594556328e+00 -1.623233960977254683e-02 3.291455897960189336e+00 8.669280475583242621e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.434758397931974372e+01 3.220757811672347176e-02 6.211261580772203139e+00 -1.626785270327539210e-02 3.292323302314088984e+00 8.678804558368204136e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.434415254985131405e+01 3.225117616357150302e-02 6.212386222274552949e+00 -1.630321841350919690e-02 3.293191658461736449e+00 8.688316337388068619e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.434071530855774057e+01 3.229461216318330052e-02 6.213510711463653635e+00 -1.633843698006209877e-02 3.294060965168811084e+00 8.697815733773643643e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.433727227028794537e+01 3.233788644008606800e-02 6.214635023751508669e+00 -1.637350864449466439e-02 3.294931221193108328e+00 8.707302668706362950e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.433382344990008050e+01 3.238099932027266314e-02 6.215759134600337354e+00 -1.640843365032161952e-02 3.295802425284544146e+00 8.716777063428916839e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.433036886226134499e+01 3.242395113119148076e-02 6.216883019522830622e+00 -1.644321224299360312e-02 3.296674576185163019e+00 8.726238839255757648e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.432690852224780542e+01 3.246674220173632192e-02 6.218006654082405937e+00 -1.647784466987893895e-02 3.297547672629144166e+00 8.735687917583487283e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.432344244474421657e+01 3.250937286223617301e-02 6.219130013893458653e+00 -1.651233118024541396e-02 3.298421713342811312e+00 8.745124219901116366e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.431997064464384550e+01 3.255184344444494310e-02 6.220253074621608924e+00 -1.654667202524207764e-02 3.299296697044642457e+00 8.754547667800210639e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.431649313684828329e+01 3.259415428153115274e-02 6.221375811983951287e+00 -1.658086745788106206e-02 3.300172622445279647e+00 8.763958182984903783e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.431300993626727269e+01 3.263630570806757419e-02 6.222498201749297131e+00 -1.661491773301941241e-02 3.301049488247541852e+00 8.773355687281800958e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.430952105781852524e+01 3.267829806002080922e-02 6.223620219738414505e+00 -1.664882310734087587e-02 3.301927293146436959e+00 8.782740102649738353e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.430602651642754175e+01 3.272013167474085299e-02 6.224741841824267041e+00 -1.668258383927720412e-02 3.302806035829175979e+00 8.792111351183542339e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.430252632702743121e+01 3.276180689095109511e-02 6.225863043932233332e+00 -1.671620018884504080e-02 3.303685714975185483e+00 8.801469355109460199e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.429902050455874019e+01 3.280332404873815416e-02 6.226983802040329863e+00 -1.674967241779644692e-02 3.304566329256122703e+00 8.810814036811061289e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.429550906396926635e+01 3.284468348954126121e-02 6.228104092179440165e+00 -1.678300078964583761e-02 3.305447877335891071e+00 8.820145318842915333e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.429199202021388082e+01 3.288588555614159470e-02 6.229223890433542188e+00 -1.681618556965185085e-02 3.306330357870658876e+00 8.829463123939737881e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.428846938825434698e+01 3.292693059265151823e-02 6.230343172939939222e+00 -1.684922702479921958e-02 3.307213769508877466e+00 8.838767375025429959e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.428494118305914107e+01 3.296781894450380446e-02 6.231461915889479286e+00 -1.688212542378070280e-02 3.308098110891299903e+00 8.848057995221975461e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.428140741960327098e+01 3.300855095844080350e-02 6.232580095526778052e+00 -1.691488103697900286e-02 3.308983380651001838e+00 8.857334907858234463e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.427786811286809687e+01 3.304912698250356273e-02 6.233697688150438232e+00 -1.694749413644874511e-02 3.309869577413402819e+00 8.866598036478609904e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.427432327784115174e+01 3.308954736602089802e-02 6.234814670113265400e+00 -1.697996499589847150e-02 3.310756699796288061e+00 8.875847304851587627e-03 4.555998679524672079e-01 4.970569982727734093e+00 -7.977015974846134228e+00 -1.008837089217571759e+01
1.427077292951595844e+01 3.312981245959844417e-02 6.235931017822479383e+00 -1.701229389067266534e-02 3.311644746409830642e+00 8.885082636978158463e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.426721791992134669e+01 3.315321624846417209e-02 6.237046784943947486e+00 -1.704313505378666702e-02 3.312531898580083567e+00 8.857992642170135072e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.426365908970829643e+01 3.317666098402301256e-02 6.238162039597851205e+00 -1.707392650385922486e-02 3.313416351300201068e+00 8.831093505801926313e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.426009643683130612e+01 3.320014635777093770e-02 6.239276779863927480e+00 -1.710466800992394704e-02 3.314298123617497094e+00 8.804384457377347969e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.425652995927632638e+01 3.322367205873845430e-02 6.240391003755289212e+00 -1.713535933845015263e-02 3.315177234502274306e+00 8.777864727244540435e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.425295965506110107e+01 3.324723777353250781e-02 6.241504709218640201e+00 -1.716600025724982631e-02 3.316053702847929774e+00 8.751533546973734243e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.424938552223548527e+01 3.327084318637333477e-02 6.242617894134633971e+00 -1.719659053451741762e-02 3.316927547471077098e+00 8.725390149259949421e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.424580755888180406e+01 3.329448797914182079e-02 6.243730556317920843e+00 -1.722712993455517011e-02 3.317798787111635228e+00 8.699433767503568851e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.424222576311522026e+01 3.331817183142794098e-02 6.244842693517147936e+00 -1.725761822169044613e-02 3.318667440432914173e+00 8.673663636190131684e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.423864013308403464e+01 3.334189442056742503e-02 6.245954303415317987e+00 -1.728805516179486232e-02 3.319533526021734016e+00 8.648078991035227855e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.423505066696999499e+01 3.336565542168115628e-02 6.247065383630062030e+00 -1.731844051910925650e-02 3.320397062388536824e+00 8.622679068671952954e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.423145736298865849e+01 3.338945450772520807e-02 6.248175931713581654e+00 -1.734877405519124477e-02 3.321258067967464811e+00 8.597463106546490014e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.422786021938970613e+01 3.341329134953215790e-02 6.249285945152855071e+00 -1.737905553311491769e-02 3.322116561116464695e+00 8.572430343325273400e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.422425923445721274e+01 3.343716561584612890e-02 6.250395421370031457e+00 -1.740928471687258616e-02 3.322972560117410268e+00 8.547580018833779089e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.422065440650997203e+01 3.346107697336720560e-02 6.251504357722533989e+00 -1.743946136706672756e-02 3.323826083176196100e+00 8.522911373634431756e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.421704573390182347e+01 3.348502508679854217e-02 6.252612751503076716e+00 -1.746958524431669463e-02 3.324677148422822803e+00 8.498423649357335005e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.421343321502191870e+01 3.350900961888188950e-02 6.253720599940032265e+00 -1.749965611106115218e-02 3.325525773911516048e+00 8.474116088873643107e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.420981684829499336e+01 3.353303023043473913e-02 6.254827900197748036e+00 -1.752967372875762625e-02 3.326371977620841136e+00 8.449987936020295076e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.420619663218168505e+01 3.355708658039805586e-02 6.255934649376534651e+00 -1.755963785632623855e-02 3.327215777453784717e+00 8.426038435447095326e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.420257256517881750e+01 3.358117832587651647e-02 6.257040844512873790e+00 -1.758954825437581901e-02 3.328057191237857815e+00 8.402266833027286289e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.419894464581963334e+01 3.360530512217203142e-02 6.258146482579840075e+00 -1.761940468482598235e-02 3.328896236725220170e+00 8.378672375818666321e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.419531287267407471e+01 3.362946662282574606e-02 6.259251560487248511e+00 -1.764920690669188885e-02 3.329732931592777945e+00 8.355254311651249405e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.419167724434908351e+01 3.365366247966352503e-02 6.260356075081697114e+00 -1.767895467911755752e-02 3.330567293442269872e+00 8.332011889422293038e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.418803775948882873e+01 3.367789234283023042e-02 6.261460023146947940e+00 -1.770864776330940624e-02 3.331399339800387160e+00 8.308944359283346529e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.418439441677493207e+01 3.370215586082506154e-02 6.262563401404274366e+00 -1.773828591999096482e-02 3.332229088118890736e+00 8.286050972390660713e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.418074721492676460e+01 3.372645268054708101e-02 6.263666206512488621e+00 -1.776786890760926468e-02 3.333056555774695173e+00 8.263330980729817823e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.417709615270168300e+01 3.375078244733415583e-02 6.264768435068168273e+00 -1.779739648648090422e-02 3.333881760069973943e+00 8.240783637519304497e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.417344122889523206e+01 3.377514480499509142e-02 6.265870083606092322e+00 -1.782686841855410723e-02 3.334704718232284648e+00 8.218408197186163194e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.416978244234138806e+01 3.379953939584953715e-02 6.266971148599433050e+00 -1.785628446333026656e-02 3.335525447414670275e+00 8.196203914967730916e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.416611979191282344e+01 3.382396586077169448e-02 6.268071626459820855e+00 -1.788564438060539011e-02 3.336343964695747566e+00 8.174170047178942744e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.416245327652109687e+01 3.384842383922342240e-02 6.269171513537741269e+00 -1.791494793245879125e-02 3.337160287079828702e+00 8.152305851405625137e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.415878289511685217e+01 3.387291296928785639e-02 6.270270806122911544e+00 -1.794419488092451748e-02 3.337974431497039873e+00 8.130610586276879395e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.415510864669006352e+01 3.389743288771288054e-02 6.271369500444341938e+00 -1.797338498604967791e-02 3.338786414803410540e+00 8.109083511275977721e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.415143053027025033e+01 3.392198322994870868e-02 6.272467592670579961e+00 -1.800251800992210688e-02 3.339596253780979129e+00 8.087723887133201756e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.414774854492664247e+01 3.394656363017872075e-02 6.273565078910164239e+00 -1.803159371655632323e-02 3.340403965137920927e+00 8.066530975814454121e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.414406268976838810e+01 3.397117372135732144e-02 6.274661955211850994e+00 -1.806061186797296159e-02 3.341209565508652446e+00 8.045504040139154350e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.414037296394477750e+01 3.399581313525196213e-02 6.275758217564707309e+00 -1.808957222663611780e-02 3.342013071453922901e+00 8.024642344018628054e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.413667936664540825e+01 3.402048150247508063e-02 6.276853861898517017e+00 -1.811847455749431360e-02 3.342814499460937228e+00 8.003945152655360731e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.413298189710034514e+01 3.404517845251607555e-02 6.277948884084184833e+00 -1.814731862590049372e-02 3.343613865943478647e+00 7.983411732340449721e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.412928055458033150e+01 3.406990361378268994e-02 6.279043279933834931e+00 -1.817610419548559147e-02 3.344411187242001482e+00 7.963041350247194658e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.412557533839697221e+01 3.409465661363739186e-02 6.280137045201066748e+00 -1.820483103205330910e-02 3.345206479623739071e+00 7.942833274811779073e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.412186624790286693e+01 3.411943707842693407e-02 6.281230175581422159e+00 -1.823349890363185760e-02 3.345999759282832553e+00 7.922786775738918652e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.411815328249177348e+01 3.414424463351810324e-02 6.282322666712653714e+00 -1.826210757674520332e-02 3.346791042340441891e+00 7.902901123639213821e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.411443644159881394e+01 3.416907890333812509e-02 6.283414514174839205e+00 -1.829065681842345636e-02 3.347580344844839129e+00 7.883175590226615057e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.411071572470059721e+01 3.419393951140561883e-02 6.284505713490791123e+00 -1.831914639835936776e-02 3.348367682771533627e+00 7.863609448529816290e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.410699113131534688e+01 3.421882608036084378e-02 6.285596260126490087e+00 -1.834757608716650057e-02 3.349153072023398181e+00 7.844201972723481922e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.410326266100308068e+01 3.424373823200489719e-02 6.286686149491226061e+00 -1.837594565395563040e-02 3.349936528430766725e+00 7.824952437893517923e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.409953031336576146e+01 3.426867558733514424e-02 6.287775376937850602e+00 -1.840425487006354735e-02 3.350718067751544016e+00 7.805860120402434085e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.409579408804739842e+01 3.429363776657359114e-02 6.288863937763260914e+00 -1.843250350935662224e-02 3.351497705671337535e+00 7.786924297920447616e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.409205398473418036e+01 3.431862438920023350e-02 6.289951827208711599e+00 -1.846069134479500287e-02 3.352275457803572944e+00 7.768144249091635603e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.408831000315463911e+01 3.434363507399199045e-02 6.291039040459947884e+00 -1.848881814974941834e-02 3.353051339689591792e+00 7.749519253665241442e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.408456214307975429e+01 3.436866943905291655e-02 6.292125572647611520e+00 -1.851688370039646786e-02 3.353825366798778074e+00 7.731048592730644861e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.408081040432304398e+01 3.439372710184267906e-02 6.293211418847702632e+00 -1.854488777444526781e-02 3.354597554528687908e+00 7.712731548595180148e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.407705478674070498e+01 3.441880767921321610e-02 6.294296574081768014e+00 -1.857283014830979698e-02 3.355367918205154787e+00 7.694567404510726377e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.407329529023174430e+01 3.444391078744359763e-02 6.295381033317147157e+00 -1.860071060054234102e-02 3.356136473082398819e+00 7.676555445010909036e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.406953191473804843e+01 3.446903604226737167e-02 6.296464791467456301e+00 -1.862852891249970264e-02 3.356903234343162179e+00 7.658694955978326627e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.406576466024447392e+01 3.449418305890324804e-02 6.297547843392958811e+00 -1.865628486547082562e-02 3.357668217098831676e+00 7.640985224366824043e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.406199352677898595e+01 3.451935145209233252e-02 6.298630183900717938e+00 -1.868397824081924341e-02 3.358431436389540448e+00 7.623425538218164127e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.405821851441274184e+01 3.454454083612817222e-02 6.299711807744979630e+00 -1.871160882279507623e-02 3.359192907184293642e+00 7.606015186938915561e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.405443962326014429e+01 3.456975082488346340e-02 6.300792709627662802e+00 -1.873917639786919914e-02 3.359952644381104303e+00 7.588753461238173688e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.405065685347894266e+01 3.459498103184358714e-02 6.301872884198615132e+00 -1.876668075154668339e-02 3.360710662807106619e+00 7.571639652819704344e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.404687020527034491e+01 3.462023107014124829e-02 6.302952326055832444e+00 -1.879412167113957838e-02 3.361466977218666052e+00 7.554673054655466381e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.404307967887906194e+01 3.464550055258316247e-02 6.304031029745932990e+00 -1.882149894697001877e-02 3.362221602301514345e+00 7.537852961105919077e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.403928527459335562e+01 3.467078909167778389e-02 6.305108989764596217e+00 -1.884881237039995674e-02 3.362974552670883188e+00 7.521178667730946815e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.403548699274515066e+01 3.469609629967043696e-02 6.306186200556746613e+00 -1.887606173239483875e-02 3.363725842871609917e+00 7.504649471153150737e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.403168483371009678e+01 3.472142178857370864e-02 6.307262656516891219e+00 -1.890324682673235474e-02 3.364475487378263185e+00 7.488264669374160819e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.402787879790759185e+01 3.474676517019269217e-02 6.308338351989625004e+00 -1.893036745002182539e-02 3.365223500595281081e+00 7.472023561779866929e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.402406888580084399e+01 3.477212605615483121e-02 6.309413281269978135e+00 -1.895742339864816758e-02 3.365969896857097687e+00 7.455925448845874930e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.402025509789695867e+01 3.479750405794410084e-02 6.310487438603610499e+00 -1.898441447012188393e-02 3.366714690428251888e+00 7.439969632272891431e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.401643743474696535e+01 3.482289878692770152e-02 6.311560818187254007e+00 -1.901134046506147354e-02 3.367457895503524590e+00 7.424155415183725931e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.401261589694583520e+01 3.484830985438119866e-02 6.312633414169199320e+00 -1.903820118627259222e-02 3.368199526208077277e+00 7.408482102037193887e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.400879048513254155e+01 3.487373687152026808e-02 6.313705220649557859e+00 -1.906499643605017585e-02 3.368939596597571029e+00 7.392948998368901320e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.400496119999012024e+01 3.489917944953200429e-02 6.314776231680534480e+00 -1.909172601900835375e-02 3.369678120658286424e+00 7.377555411071245670e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.400112804224566787e+01 3.492463719959940788e-02 6.315846441266918632e+00 -1.911838974290441459e-02 3.370415112307265204e+00 7.362300648477753708e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.399729101267035603e+01 3.495010973292721895e-02 6.316915843366529337e+00 -1.914498741677595275e-02 3.371150585392448829e+00 7.347184020185475346e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.399345011207948986e+01 3.497559666077434959e-02 6.317984431890431907e+00 -1.917151884973683842e-02 3.371884553692793496e+00 7.332204836941788595e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.398960534133253475e+01 3.500109759448181285e-02 6.319052200703299427e+00 -1.919798385387929893e-02 3.372617030918401149e+00 7.317362410931709665e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.398575670133309501e+01 3.502661214549607910e-02 6.320119143623923463e+00 -1.922438224433407547e-02 3.373348030710665579e+00 7.302656055788068860e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.398190419302892984e+01 3.505213992539613771e-02 6.321185254425594202e+00 -1.925071383660388602e-02 3.374077566642405213e+00 7.288085086335838354e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.397804781741199776e+01 3.507768054592504819e-02 6.322250526836323381e+00 -1.927697844736389263e-02 3.374805652217982121e+00 7.273648818674722377e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.397418757551845125e+01 3.510323361901501737e-02 6.323314954539279498e+00 -1.930317589648012158e-02 3.375532300873441915e+00 7.259346570380562080e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.397032346842860484e+01 3.512879875681031855e-02 6.324378531173292295e+00 -1.932930600654770084e-02 3.376257525976661178e+00 7.245177660464907805e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.396645549726695279e+01 3.515437557169531074e-02 6.325441250333175169e+00 -1.935536860016012772e-02 3.376981340827477140e+00 7.231141409113376814e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.396258366320219046e+01 3.517996367632416493e-02 6.326503105569986296e+00 -1.938136350196247720e-02 3.377703758657811584e+00 7.217237137890673317e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.395870796744718234e+01 3.520556268364399832e-02 6.327564090391507357e+00 -1.940729053986160746e-02 3.378424792631818274e+00 7.203464169863446794e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.395482841125892648e+01 3.523117220691757145e-02 6.328624198262730260e+00 -1.943314954406658371e-02 3.379144455846030404e+00 7.189821829511582572e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.395094499593856696e+01 3.525679185975183483e-02 6.329683422606139587e+00 -1.945894034485681420e-02 3.379862761329488929e+00 7.176309442515464015e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.394705772283139034e+01 3.528242125612539998e-02 6.330741756802025222e+00 -1.948466277514317169e-02 3.380579722043873137e+00 7.162926336010771305e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.394316659332677588e+01 3.530806001041041781e-02 6.331799194188977964e+00 -1.951031667109785414e-02 3.381295350883652517e+00 7.149671838654986407e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.393927160885815653e+01 3.533370773739517162e-02 6.332855728064356704e+00 -1.953590187080082516e-02 3.382009660676234652e+00 7.136545280500511054e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.393537277090301529e+01 3.535936405231246416e-02 6.333911351684550439e+00 -1.956141821270057299e-02 3.382722664182092664e+00 7.123545992849691574e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.393147008098286754e+01 3.538502857086507636e-02 6.334966058265334432e+00 -1.958686553820288348e-02 3.383434374094905106e+00 7.110673308512539814e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.392756354066319169e+01 3.541070090924672287e-02 6.336019840982372919e+00 -1.961224369195298592e-02 3.384144803041707839e+00 7.097926561839556711e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.392365315155338656e+01 3.543638068416446463e-02 6.337072692971665866e+00 -1.963755252021607417e-02 3.384853963583043690e+00 7.085305088569126067e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.391973891530675367e+01 3.546206751286643671e-02 6.338124607329808313e+00 -1.966279186997442127e-02 3.385561868213093017e+00 7.072808225744797728e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.391582083362046163e+01 3.548776101316571813e-02 6.339175577114374072e+00 -1.968796159132165519e-02 3.386268529359817148e+00 7.060435311954238805e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.391189890823546627e+01 3.551346080346046152e-02 6.340225595344421095e+00 -1.971306153757110963e-02 3.386973959385113808e+00 7.048185687345310223e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.390797314093645376e+01 3.553916650275596584e-02 6.341274655000924909e+00 -1.973809156351329086e-02 3.387678170584967674e+00 7.036058693461647896e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.390404353355181755e+01 3.556487773069148817e-02 6.342322749027039741e+00 -1.976305152492836142e-02 3.388381175189583594e+00 7.024053673200621704e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.390011008795360326e+01 3.559059410756285763e-02 6.343369870328499971e+00 -1.978794128076424158e-02 3.389082985363534473e+00 7.012169971031378089e-03 4.261667168863998989e-01 4.509346086116101660e+00 -8.686497518549463948e+00 -9.502246908723387619e+00
1.389617280605741811e+01 3.561631525434191814e-02 6.344416011774122843e+00 -1.981276069317902330e-02 3.389783613205918478e+00 7.000406933004666397e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.389223269747361655e+01 3.562132633034425372e-02 6.345461423519528132e+00 -1.983749801679257976e-02 3.390480543789208934e+00 6.938276348702966841e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.388829075284619741e+01 3.562665195778678268e-02 6.346506373404151802e+00 -1.986228349361193399e-02 3.391171282761779260e+00 6.876574349155753670e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.388434694580687001e+01 3.563229039175548618e-02 6.347550880520192784e+00 -1.988711497993200794e-02 3.391855872871504030e+00 6.815298724670805150e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.388040125016506998e+01 3.563823989660987179e-02 6.348594963593932050e+00 -1.991199031964002372e-02 3.392534356645980242e+00 6.754447279340838016e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.387645363990846903e+01 3.564449874582401728e-02 6.349638640986532856e+00 -1.993690734389794855e-02 3.393206776393891122e+00 6.694017830728705466e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.387250408920349010e+01 3.565106522183113941e-02 6.350681930694784150e+00 -1.996186387087367856e-02 3.393873174206336163e+00 6.634008209560898414e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.386855257239582961e+01 3.565793761587169458e-02 6.351724850351801344e+00 -1.998685770551070565e-02 3.394533591958133645e+00 6.574416259428284871e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.386459906401097264e+01 3.566511422784496982e-02 6.352767417227673796e+00 -2.001188663926886657e-02 3.395188071309091615e+00 6.515239836487479036e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.386064353875472221e+01 3.567259336616437210e-02 6.353809648230055451e+00 -2.003694844966191768e-02 3.395836653705248676e+00 6.456476809145766070e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.385668597151373227e+01 3.568037334761646473e-02 6.354851559904693303e+00 -2.006204089996086251e-02 3.396479380380084123e+00 6.398125057765506954e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.385272633735603875e+01 3.568845249722349400e-02 6.355893168435907015e+00 -2.008716173889915982e-02 3.397116292355699674e+00 6.340182474372003246e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.384876461153160498e+01 3.569682914810932278e-02 6.356934489647010800e+00 -2.011230870037321317e-02 3.397747430443970540e+00 6.282646962364122657e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.384480076947285987e+01 3.570550164136880589e-02 6.357975539000690013e+00 -2.013747950313971719e-02 3.398372835247668089e+00 6.225516436227792119e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.384083478679525037e+01 3.571446832594050297e-02 6.359016331599319116e+00 -2.016267185051140096e-02 3.398992547161554967e+00 6.168788821252457234e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.383686663929779037e+01 3.572372755848277071e-02 6.360056882185234350e+00 -2.018788343005261873e-02 3.399606606373451800e+00 6.112462053250600907e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.383289630296361672e+01 3.573327770325312319e-02 6.361097205140950450e+00 -2.021311191354148440e-02 3.400215052865274146e+00 6.056534078306291709e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.382892375396045992e+01 3.574311713198144447e-02 6.362137314489688222e+00 -2.023835496702168502e-02 3.400817926414081427e+00 6.001002853511612153e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.382494896864059086e+01 3.575324422369600269e-02 6.363177223897803714e+00 -2.026361027790070379e-02 3.401415266593292852e+00 5.945866349373286550e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.382097192354014936e+01 3.576365736449299559e-02 6.364216946679539966e+00 -2.028887557203799472e-02 3.402007112774118269e+00 5.891122551252504086e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.381699259537827373e+01 3.577435494729331450e-02 6.365256495802490200e+00 -2.031414861443893438e-02 3.402593504127041424e+00 5.836769459212449648e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.381301096105622506e+01 3.578533537160694805e-02 6.366295883893003271e+00 -2.033942720874131957e-02 3.403174479623276127e+00 5.782805087753126183e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.380902699765652741e+01 3.579659704330507425e-02 6.367335123241510964e+00 -2.036470919670878982e-02 3.403750078036197113e+00 5.729227465551794962e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.380504068244210814e+01 3.580813837439972974e-02 6.368374225807787781e+00 -2.038999245773108482e-02 3.404320337942745134e+00 5.676034635208914922e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.380105199285544693e+01 3.581995778283080661e-02 6.369413203226138798e+00 -2.041527490833097702e-02 3.404885297724807192e+00 5.623224652999464848e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.379706090651773032e+01 3.583205369226027948e-02 6.370452066810519121e+00 -2.044055450167779273e-02 3.405444995570570565e+00 5.570795588629539989e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.379306740122801145e+01 3.584442453187342004e-02 6.371490827559584069e+00 -2.046582922710734817e-02 3.405999469475855523e+00 5.518745524998117276e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.378907145496238051e+01 3.585706873618689505e-02 6.372529496161672746e+00 -2.049109710964825554e-02 3.406548757245421832e+00 5.467072557963872058e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.378507304587312987e+01 3.586998474486355337e-02 6.373568082999724105e+00 -2.051635620955440803e-02 3.407092896494253065e+00 5.415774796116961352e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.378107215228793869e+01 3.588317100253377023e-02 6.374606598156129067e+00 -2.054160462184360589e-02 3.407631924648820032e+00 5.364850360555652176e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.377706875270905407e+01 3.589662595862314065e-02 6.375645051417515141e+00 -2.056684047584215330e-02 3.408165878948319349e+00 5.314297384667707354e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.377306282581247920e+01 3.591034806718643169e-02 6.376683452279467090e+00 -2.059206193473537075e-02 3.408694796445891129e+00 5.264114013916431668e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.376905435044716874e+01 3.592433578674763400e-02 6.377721809951188980e+00 -2.061726719512388048e-02 3.409218714009818019e+00 5.214298405631279457e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.376504330563422585e+01 3.593858758014591148e-02 6.378760133360097839e+00 -2.064245448658558885e-02 3.409737668324699822e+00 5.164848728802930861e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.376102967056611348e+01 3.595310191438738645e-02 6.379798431156358696e+00 -2.066762207124326484e-02 3.410251695892609902e+00 5.115763163882753456e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.375701342460585508e+01 3.596787726050258011e-02 6.380836711717359222e+00 -2.069276824333760034e-02 3.410760833034231609e+00 5.067039902586549516e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.375299454728625825e+01 3.598291209340934160e-02 6.381874983152122205e+00 -2.071789132880569664e-02 3.411265115889975608e+00 5.018677147702510846e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.374897301830912788e+01 3.599820489178121030e-02 6.382913253305662948e+00 -2.074298968486483832e-02 3.411764580421076776e+00 4.970673112903289254e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.374494881754449160e+01 3.601375413792101687e-02 6.383951529763281840e+00 -2.076806169960150258e-02 3.412259262410673788e+00 4.923026022562110651e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.374092192502983600e+01 3.602955831763959144e-02 6.384989819854805404e+00 -2.079310579156549640e-02 3.412749197464870043e+00 4.875734111572839133e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.373689232096932855e+01 3.604561592013952320e-02 6.386028130658766067e+00 -2.081812040936915562e-02 3.413234421013777276e+00 4.828795625173917284e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.373285998573306799e+01 3.606192543790375654e-02 6.387066469006527747e+00 -2.084310403129150530e-02 3.413714968312540954e+00 4.782208818776105541e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.372882489985632049e+01 3.607848536658898875e-02 6.388104841486354601e+00 -2.086805516488730861e-02 3.414190874442349255e+00 4.735971957793944261e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.372478704403876648e+01 3.609529420492367524e-02 6.389143254447425591e+00 -2.089297234660092081e-02 3.414662174311425158e+00 4.690083317480863052e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.372074639914375815e+01 3.611235045461057280e-02 6.390181714003794866e+00 -2.091785414138488952e-02 3.415128902656002552e+00 4.644541182767863638e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.371670294619756802e+01 3.612965262023372370e-02 6.391220226038297980e+00 -2.094269914232318314e-02 3.415591094041284581e+00 4.599343848105705984e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.371265666638865532e+01 3.614719920916970031e-02 6.392258796206404803e+00 -2.096750597025903023e-02 3.416048782862389999e+00 4.554489617310529190e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.370860754106692525e+01 3.616498873150307547e-02 6.393297429940021814e+00 -2.099227327342725880e-02 3.416502003345280869e+00 4.509976803412836001e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.370455555174300244e+01 3.618301969994597300e-02 6.394336132451241106e+00 -2.101699972709106592e-02 3.416950789547676948e+00 4.465803728509777637e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.370050068008750088e+01 3.620129062976160106e-02 6.395374908736038755e+00 -2.104168403318317643e-02 3.417395175359954962e+00 4.421968723620666938e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.369644290793029917e+01 3.621980003869166437e-02 6.396413763577922573e+00 -2.106632491995130349e-02 3.417835194506033680e+00 4.378470128545662587e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.369238221725982108e+01 3.623854644688756510e-02 6.397452701551532783e+00 -2.109092114160783515e-02 3.418270880544245216e+00 4.335306291727561087e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.368831859022231967e+01 3.625752837684528829e-02 6.398491727026187625e+00 -2.111547147798371535e-02 3.418702266868192119e+00 4.292475570116626241e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.368425200912116679e+01 3.627674435334386771e-02 6.399530844169385446e+00 -2.113997473418642234e-02 3.419129386707592477e+00 4.249976329038407559e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.368018245641614072e+01 3.629619290338736287e-02 6.400570056950258824e+00 -2.116442974026201337e-02 3.419552273129109476e+00 4.207806942064481678e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.367610991472272453e+01 3.631587255615020826e-02 6.401609369142977179e+00 -2.118883535086115225e-02 3.419970959037171632e+00 4.165965790886058673e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.367203436681140261e+01 3.633578184292590718e-02 6.402648784330105869e+00 -2.121319044490906774e-02 3.420385477174776145e+00 4.124451265190400354e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.366795579560696439e+01 3.635591929707893133e-02 6.403688305905918199e+00 -2.123749392527939789e-02 3.420795860124284715e+00 4.083261762539992443e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.366387418418780619e+01 3.637628345399975677e-02 6.404727937079661260e+00 -2.126174471847185402e-02 3.421202140308203354e+00 4.042395688254415108e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.365978951578524203e+01 3.639687285106295994e-02 6.405767680878776460e+00 -2.128594177429364576e-02 3.421604349989953775e+00 4.001851455294863288e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.365570177378281969e+01 3.641768602758826967e-02 6.406807540152076541e+00 -2.131008406554462525e-02 3.422002521274630560e+00 3.961627484151258698e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.365161094171562794e+01 3.643872152480451959e-02 6.407847517572878182e+00 -2.133417058770608471e-02 3.422396686109749453e+00 3.921722202731904063e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.364751700326962158e+01 3.645997788581639698e-02 6.408887615642087532e+00 -2.135820035863316563e-02 3.422786876285983215e+00 3.882134046255635365e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.364341994228094279e+01 3.648145365557393938e-02 6.409927836691247549e+00 -2.138217241825083811e-02 3.423173123437887710e+00 3.842861457146412672e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.363931974273524084e+01 3.650314738084464716e-02 6.410968182885540934e+00 -2.140608582825337391e-02 3.423555459044617333e+00 3.803902884930310084e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.363521638876700770e+01 3.652505761018821906e-02 6.412008656226750425e+00 -2.142993967180729237e-02 3.423933914430629777e+00 3.765256786134850604e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.363110986465890129e+01 3.654718289393375785e-02 6.413049258556175580e+00 -2.145373305325771682e-02 3.424308520766381481e+00 3.726921624190647313e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.362700015484108462e+01 3.656952178415941168e-02 6.414089991557514026e+00 -2.147746509783810681e-02 3.424679309069013300e+00 3.688895869335297520e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.362288724389056327e+01 3.659207283467440230e-02 6.415130856759695632e+00 -2.150113495138331401e-02 3.425046310203025968e+00 3.651177998519491725e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.361877111653052097e+01 3.661483460100331544e-02 6.416171855539681168e+00 -2.152474178004591676e-02 3.425409554880947116e+00 3.613766495315288377e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.361465175762966595e+01 3.663780564037261850e-02 6.417212989125219202e+00 -2.154828477001578466e-02 3.425769073663988973e+00 3.576659849826517145e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.361052915220157367e+01 3.666098451169936406e-02 6.418254258597563933e+00 -2.157176312724285588e-02 3.426124896962697175e+00 3.539856558601262981e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.360640328540403843e+01 3.668436977558196116e-02 6.419295664894153930e+00 -2.159517607716305090e-02 3.426477055037591146e+00 3.503355124546395430e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.360227414253841971e+01 3.670795999429296574e-02 6.420337208811254470e+00 -2.161852286442732252e-02 3.426825577999794703e+00 3.467154056844098074e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.359814170904900266e+01 3.673175373177388348e-02 6.421378891006559009e+00 -2.164180275263375211e-02 3.427170495811660889e+00 3.431251870870361681e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.359400597052234794e+01 3.675574955363182517e-02 6.422420712001756016e+00 -2.166501502406269902e-02 3.427511838287386148e+00 3.395647088115399427e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.358986691268665403e+01 3.677994602713804961e-02 6.423462672185057620e+00 -2.168815897941494750e-02 3.427849635093619174e+00 3.360338236105949068e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.358572452141111775e+01 3.680434172122826197e-02 6.424504771813690063e+00 -2.171123393755280268e-02 3.428183915750059096e+00 3.325323848329424323e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.358157878270529650e+01 3.682893520650468155e-02 6.425547011016351284e+00 -2.173423923524412521e-02 3.428514709630049229e+00 3.290602464159874709e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.357742968271848127e+01 3.685372505523974718e-02 6.426589389795630325e+00 -2.175717422690923511e-02 3.428842045961161489e+00 3.256172628785723028e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.357327720773905710e+01 3.687870984138144625e-02 6.427631908030393859e+00 -2.178003828437068481e-02 3.429165953825774604e+00 3.222032893139242793e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.356912134419388138e+01 3.690388814056024674e-02 6.428674565478133651e+00 -2.180283079660583559e-02 3.429486462161644766e+00 3.188181813827741309e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.356496207864765324e+01 3.692925853009749321e-02 6.429717361777284701e+00 -2.182555116950222682e-02 3.429803599762469624e+00 3.154617953066413301e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.356079939780229360e+01 3.695481958901528780e-02 6.430760296449505198e+00 -2.184819882561569310e-02 3.430117395278446057e+00 3.121339878612833848e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.355663328849631988e+01 3.698056989804778677e-02 6.431803368901923612e+00 -2.187077320393120833e-02 3.430427877216821742e+00 3.088346163703056379e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.355246373770423141e+01 3.700650803965385011e-02 6.432846578429356477e+00 -2.189327375962639086e-02 3.430735073942438262e+00 3.055635386989284490e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.354829073253588589e+01 3.703263259803100949e-02 6.433889924216486200e+00 -2.191569996383769744e-02 3.431039013678271576e+00 3.023206132479085064e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.354411426023589193e+01 3.705894215913069223e-02 6.434933405340013124e+00 -2.193805130342921239e-02 3.431339724505963140e+00 2.991056989476111906e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.353993430818299259e+01 3.708543531067467341e-02 6.435977020770771162e+00 -2.196032728076404913e-02 3.431637234366347045e+00 2.959186552522310391e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.353575086388945614e+01 3.711211064217269373e-02 6.437020769375814133e+00 -2.198252741347830191e-02 3.431931571059971819e+00 2.927593421341573212e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.353156391500046851e+01 3.713896674494122224e-02 6.438064649920468341e+00 -2.200465123425755093e-02 3.432222762247614689e+00 2.896276200784816870e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.352737344929352581e+01 3.716600221212328775e-02 6.439108661070356732e+00 -2.202669829061585857e-02 3.432510835450792275e+00 2.865233500776450705e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.352317945467783389e+01 3.719321563870937875e-02 6.440152801393391080e+00 -2.204866814467723937e-02 3.432795818052265080e+00 2.834463936262211162e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.351898191919370085e+01 3.722060562155930091e-02 6.441197069361733973e+00 -2.207056037295960713e-02 3.433077737296537535e+00 2.803966127158331791e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.351478083101194194e+01 3.724817075942504080e-02 6.442241463353729714e+00 -2.209237456616111248e-02 3.433356620290350936e+00 2.773738698302022528e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.351057617843328273e+01 3.727590965297453152e-02 6.443285981655809458e+00 -2.211411032894890910e-02 3.433632494003175495e+00 2.743780279403233539e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.350636794988775868e+01 3.730382090481630664e-02 6.444330622464361724e+00 -2.213576727975026179e-02 3.433905385267693955e+00 2.714089504997674578e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.350215613393412362e+01 3.733190311952499368e-02 6.445375383887579801e+00 -2.215734505054602413e-02 3.434175320780281648e+00 2.684665014401064250e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.349794071925926175e+01 3.736015490366761255e-02 6.446420263947275409e+00 -2.217884328666641994e-02 3.434442327101482562e+00 2.655505451664586652e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.349372169467759086e+01 3.738857486583065798e-02 6.447465260580667490e+00 -2.220026164658913184e-02 3.434706430656480958e+00 2.626609465531526324e-03 3.850421990536823658e-01 3.864915922369626777e+00 -9.677797645760406908e+00 -8.683304140565013540e+00
1.348949904913047959e+01 3.741716161664789680e-02 6.448510371642142580e+00 -2.222159980173964502e-02 3.434967657735568558e+00 2.597975709395063289e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.348527349695745770e+01 3.743030159510166849e-02 6.449555907868366411e+00 -2.224459889917732719e-02 3.435223825587015778e+00 2.525470773491127197e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.348104573568599029e+01 3.744391170114432649e-02 6.450602187740359206e+00 -2.226752946209546377e-02 3.435472769734563503e+00 2.453501168042033272e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.347681572935872651e+01 3.745798930771091634e-02 6.451649220388408601e+00 -2.229038902145131715e-02 3.435714543572576662e+00 2.382064122702909174e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.347258344231605776e+01 3.747253179093966435e-02 6.452697014576780354e+00 -2.231317516773302645e-02 3.435949200219358790e+00 2.311156886517207708e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.346834883919412107e+01 3.748753652996631575e-02 6.453745578711974851e+00 -2.233588555009183990e-02 3.436176792519070489e+00 2.240776727529769814e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.346411188492283451e+01 3.750300090673034520e-02 6.454794920850854822e+00 -2.235851787548603226e-02 3.436397373043611037e+00 2.170920932409123663e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.345987254472394845e+01 3.751892230579265131e-02 6.455845048708649614e+00 -2.238106990783623323e-02 3.436610994094463134e+00 2.101586806078816448e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.345563078410911650e+01 3.753529811416447121e-02 6.456895969666831547e+00 -2.240353946719197964e-02 3.436817707704499014e+00 2.032771671357584166e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.345138656887798767e+01 3.755212572114712682e-02 6.457947690780875938e+00 -2.242592442890931070e-02 3.437017565639752803e+00 1.964472868608163354e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.344713986511631276e+01 3.756940251818232518e-02 6.459000218787896763e+00 -2.244822272283914996e-02 3.437210619401158240e+00 1.896687755394555700e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.344289063919408100e+01 3.758712589871271437e-02 6.460053560114162430e+00 -2.247043233252633485e-02 3.437396920226250874e+00 1.829413706147565337e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.343863885776366196e+01 3.760529325805233442e-02 6.461107720882496963e+00 -2.249255129441906503e-02 3.437576519090839611e+00 1.762648111838424712e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.343438448775797589e+01 3.762390199326675483e-02 6.462162706919562183e+00 -2.251457769708861689e-02 3.437749466710644075e+00 1.696388379660335134e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.343012749638868009e+01 3.764294950306253801e-02 6.463218523763028855e+00 -2.253650968045910544e-02 3.437915813542901322e+00 1.630631932717751783e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.342586785114436765e+01 3.766243318768578568e-02 6.464275176668629719e+00 -2.255834543504716891e-02 3.438075609787941467e+00 1.565376209723242078e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.342160551978879290e+01 3.768235044882946999e-02 6.465332670617105038e+00 -2.258008320121136087e-02 3.438228905390734447e+00 1.500618664701756965e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.341734047035910571e+01 3.770269868954932019e-02 6.466391010321037136e+00 -2.260172126841111795e-02 3.438375750042405699e+00 1.436356766702154199e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.341307267116411062e+01 3.772347531418794586e-02 6.467450200231573909e+00 -2.262325797447511597e-02 3.438516193181725633e+00 1.372587999515815799e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.340880209078253671e+01 3.774467772830698148e-02 6.468510244545045751e+00 -2.264469170487886512e-02 3.438650283996568913e+00 1.309309861402208931e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.340452869806132696e+01 3.776630333862698863e-02 6.469571147209478568e+00 -2.266602089203141254e-02 3.438778071425348415e+00 1.246519864821239113e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.340025246211394361e+01 3.778834955297487308e-02 6.470632911930998432e+00 -2.268724401457097861e-02 3.438899604158422552e+00 1.184215536172249575e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.339597335231868946e+01 3.781081378023855993e-02 6.471695542180134098e+00 -2.270835959666938145e-02 3.439014930639475498e+00 1.122394415539526482e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.339169133831704883e+01 3.783369343032873255e-02 6.472759041198017371e+00 -2.272936620734513150e-02 3.439124099066873885e+00 1.061054056444166475e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.338740639001203547e+01 3.785698591414733694e-02 6.473823412002482236e+00 -2.275026245978502976e-02 3.439227157394998624e+00 1.000192025602173601e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.338311847756656370e+01 3.788068864356271964e-02 6.474888657394065383e+00 -2.277104701067416206e-02 3.439324153335551415e+00 9.398059026886483765e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.337882757140183188e+01 3.790479903139108014e-02 6.475954779961904606e+00 -2.279171855953414025e-02 3.439415134358840831e+00 8.798932801079425645e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.337453364219572549e+01 3.792931449138411265e-02 6.477021782089543933e+00 -2.281227584806947220e-02 3.439500147695041754e+00 8.204517627696471770e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.337023666088122376e+01 3.795423243822255988e-02 6.478089665960641064e+00 -2.283271765952192209e-02 3.439579240335437049e+00 7.614789678702921618e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.336593659864483286e+01 3.797955028751553302e-02 6.479158433564578878e+00 -2.285304281803277743e-02 3.439652459033633924e+00 7.029725246806340679e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.336163342692502809e+01 3.800526545580533433e-02 6.480228086701983692e+00 -2.287325018801284957e-02 3.439719850306762527e+00 6.449300743384102580e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.335732711741070844e+01 3.803137536057762946e-02 6.481298626990152023e+00 -2.289333867352013815e-02 3.439781460436651450e+00 5.873492696464464782e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.335301764203967245e+01 3.805787742027678250e-02 6.482370055868384107e+00 -2.291330721764503822e-02 3.439837335470984581e+00 5.302277748759979788e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.334870497299709768e+01 3.808476905432614523e-02 6.483442374603227698e+00 -2.293315480190295103e-02 3.439887521224437972e+00 4.735632655752160941e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.334438908271404145e+01 3.811204768315310659e-02 6.484515584293633950e+00 -2.295288044563423627e-02 3.439932063279798946e+00 4.173534283826271958e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.334006994386595224e+01 3.813971072821878416e-02 6.485589685876020916e+00 -2.297248320541136341e-02 3.439971006989065661e+00 3.615959608455180958e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.333574752937119534e+01 3.816775561205210110e-02 6.486664680129255345e+00 -2.299196217445318574e-02 3.440004397474528908e+00 3.062885712431227835e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.333142181238958912e+01 3.819617975828813045e-02 6.487740567679545656e+00 -2.301131648204623667e-02 3.440032279629837042e+00 2.514289784145034342e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.332709276632095552e+01 3.822498059171056117e-02 6.488817349005248758e+00 -2.303054529297291625e-02 3.440054698121042698e+00 1.970149115910305474e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.332276036480368653e+01 3.825415553829803611e-02 6.489895024441594273e+00 -2.304964780694653340e-02 3.440071697387634853e+00 1.430441102333578367e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.331842458171331600e+01 3.828370202527432015e-02 6.490973594185327045e+00 -2.306862325805305799e-02 3.440083321643553571e+00 8.951432387279705427e-05 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.331408539116110745e+01 3.831361748116202115e-02 6.492053058299266155e+00 -2.308747091419951353e-02 3.440089614878188762e+00 3.642331195699837366e-05 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.330974276749265961e+01 3.834389933583981502e-02 6.493133416716780459e+00 -2.310619007656893736e-02 3.440090620857365167e+00 -1.623115630015981394e-05 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.330539668528651021e+01 3.837454502060298756e-02 6.494214669246191285e+00 -2.312478007908179076e-02 3.440086383124310476e+00 -6.845130206455975197e-05 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.330104711935276640e+01 3.840555196822710571e-02 6.495296815575088978e+00 -2.314324028786376650e-02 3.440076945000611008e+00 -1.202393370238033271e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.329669404473173522e+01 3.843691761303476978e-02 6.496379855274575732e+00 -2.316157010071987626e-02 3.440062349587153179e+00 -1.715974635252284579e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.329233743669257350e+01 3.846863939096521051e-02 6.497463787803428481e+00 -2.317976894661477952e-02 3.440042639765048982e+00 -2.225278747100685158e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.328797727073194501e+01 3.850071473964667562e-02 6.498548612512188072e+00 -2.319783628515924290e-02 3.440017858196552147e+00 -2.730327546438398060e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.328361352257268813e+01 3.853314109847143232e-02 6.499634328647173831e+00 -2.321577160610265728e-02 3.439988047325957865e+00 -3.231142784430392385e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.327924616816249603e+01 3.856591590867326086e-02 6.500720935354419971e+00 -2.323357442883156737e-02 3.439953249380491851e+00 -3.727746123982333395e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.327487518367260755e+01 3.859903661340733511e-02 6.501808431683543610e+00 -2.325124430187408553e-02 3.439913506371186980e+00 -4.220159140936177245e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.327050054549650682e+01 3.863250065783234433e-02 6.502896816591536400e+00 -2.326878080241017929e-02 3.439868860093748815e+00 -4.708403325231251763e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.326612223024863901e+01 3.866630548919473137e-02 6.503986088946486888e+00 -2.328618353578771130e-02 3.439819352129407815e+00 -5.192500082031602281e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.326174021476312603e+01 3.870044855691499169e-02 6.505076247531232703e+00 -2.330345213504419685e-02 3.439765023845762215e+00 -5.672470732820307244e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.325735447609250528e+01 3.873492731267583894e-02 6.506167291046940804e+00 -2.332058626043419236e-02 3.439705916397609364e+00 -6.148336516461560489e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.325296499150646667e+01 3.876973921051216770e-02 6.507259218116620225e+00 -2.333758559896225923e-02 3.439642070727766843e+00 -6.620118590231190234e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.324857173849060388e+01 3.880488170690271632e-02 6.508352027288566433e+00 -2.335444986392143374e-02 3.439573527567883371e+00 -7.087838030816336846e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.324417469474517972e+01 3.884035226086329090e-02 6.509445717039740842e+00 -2.337117879443713353e-02 3.439500327439239058e+00 -7.551515835284993046e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.323977383818389519e+01 3.887614833404148817e-02 6.510540285779080172e+00 -2.338777215501645912e-02 3.439422510653538101e+00 -8.011172922026084170e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.323536914693266908e+01 3.891226739081278529e-02 6.511635731850743625e+00 -2.340422973510280710e-02 3.439340117313690381e+00 -8.466830131660731422e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.323096059932843005e+01 3.894870689837789945e-02 6.512732053537291677e+00 -2.342055134863574306e-02 3.439253187314584626e+00 -8.918508227925390922e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.322654817391791227e+01 3.898546432686136182e-02 6.513829249062805360e+00 -2.343673683361608209e-02 3.439161760343852681e+00 -9.366227898527484377e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.322213184945646702e+01 3.902253714941118085e-02 6.514927316595941598e+00 -2.345278605167611108e-02 3.439065875882626688e+00 -9.810009755974152378e-04 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.321771160490687791e+01 3.905992284229947015e-02 6.516026254252923700e+00 -2.346869888765490755e-02 3.438965573206285598e+00 -1.024987433837476133e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.321328741943818308e+01 3.909761888502406163e-02 6.517126060100472351e+00 -2.348447524917867540e-02 3.438860891385196794e+00 -1.068584211021776902e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.320885927242451530e+01 3.913562276041089583e-02 6.518226732158677095e+00 -2.350011506624608698e-02 3.438751869285447071e+00 -1.111793346312252989e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.320442714344394020e+01 3.917393195471718242e-02 6.519328268403804749e+00 -2.351561829081852406e-02 3.438638545569568716e+00 -1.154616871656663751e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.319999101227730698e+01 3.921254395773524776e-02 6.520430666771051875e+00 -2.353098489641521074e-02 3.438520958697256713e+00 -1.197056811858937444e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.319555085890711332e+01 3.925145626289693740e-02 6.521533925157239509e+00 -2.354621487771316538e-02 3.438399146926080618e+00 -1.239115184647183445e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.319110666351636496e+01 3.929066636737856694e-02 6.522638041423445721e+00 -2.356130825015192304e-02 3.438273148312187111e+00 -1.280794000739426128e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.318665840648745657e+01 3.933017177220628907e-02 6.523743013397586665e+00 -2.357626504954298680e-02 3.438143000711000319e+00 -1.322095263907115256e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.318220606840105091e+01 3.936996998236184930e-02 6.524848838876939006e+00 -2.359108533168394542e-02 3.438008741777910604e+00 -1.363020971036466022e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.317774963003497568e+01 3.941005850688862611e-02 6.525955515630606385e+00 -2.360576917197722974e-02 3.437870408968962455e+00 -1.403573112187682295e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.317328907236311508e+01 3.945043485899791397e-02 6.527063041401933496e+00 -2.362031666505343824e-02 3.437728039541533054e+00 -1.443753670652109678e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.316882437655432270e+01 3.949109655617536602e-02 6.528171413910865972e+00 -2.363472792439919729e-02 3.437581670555006408e+00 -1.483564623007375006e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.316435552397132724e+01 3.953204112028753381e-02 6.529280630856253431e+00 -2.364900308198952111e-02 3.437431338871442144e+00 -1.523007939170557780e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.315988249616966144e+01 3.957326607768845567e-02 6.530390689918107228e+00 -2.366314228792460936e-02 3.437277081156239422e+00 -1.562085582449441708e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.315540527489658551e+01 3.961476895932621034e-02 6.531501588759799581e+00 -2.367714571007102989e-02 3.437118933878794635e+00 -1.600799509591896213e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.315092384209002141e+01 3.965654730084940821e-02 6.532613325030215634e+00 -2.369101353370728358e-02 3.436956933313155549e+00 -1.639151670833433223e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.314643817987750118e+01 3.969859864271352290e-02 6.533725896365853103e+00 -2.370474596117366772e-02 3.436791115538670116e+00 -1.677144009942985658e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.314194827057510828e+01 3.974092053028704941e-02 6.534839300392874861e+00 -2.371834321152641034e-02 3.436621516440630852e+00 -1.714778464266950107e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.313745409668643838e+01 3.978351051395741939e-02 6.535953534729111780e+00 -2.373180552019603720e-02 3.436448171710915211e+00 -1.752056964771543570e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.313295564090155843e+01 3.982636614923659724e-02 6.537068596986013169e+00 -2.374513313864993341e-02 3.436271116848621077e+00 -1.788981436083510916e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.312845288609598171e+01 3.986948499686635006e-02 6.538184484770557248e+00 -2.375832633405904407e-02 3.436090387160699144e+00 -1.825553796529230536e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.312394581532963578e+01 3.991286462292311515e-02 6.539301195687107437e+00 -2.377138538896869657e-02 3.435906017762580422e+00 -1.861775958172256574e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.311943441184584813e+01 3.995650259892243039e-02 6.540418727339226912e+00 -2.378431060097347879e-02 3.435718043578801950e+00 -1.897649826849342634e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.311491865907033727e+01 4.000039650192285801e-02 6.541537077331446071e+00 -2.379710228239616254e-02 3.435526499343626750e+00 -1.933177302204982725e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.311039854061020371e+01 4.004454391462940882e-02 6.542656243270985605e+00 -2.380976075997061694e-02 3.435331419601661107e+00 -1.968360277724511519e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.310587404025292813e+01 4.008894242549635584e-02 6.543776222769432493e+00 -2.382228637452866657e-02 3.435132838708470082e+00 -2.003200640765804251e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.310134514196538369e+01 4.013358962882947190e-02 6.544897013444376910e+00 -2.383467948069088738e-02 3.434930790831187686e+00 -2.037700272589607932e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.309681182989284309e+01 4.017848312488758039e-02 6.546018612921002067e+00 -2.384694044656127110e-02 3.434725309949125283e+00 -2.071861048388550907e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.309227408835800333e+01 4.022362051998342597e-02 6.547141018833634973e+00 -2.385906965342574071e-02 3.434516429854377773e+00 -2.105684837314858535e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.308773190186000335e+01 4.026899942658384440e-02 6.548264228827250122e+00 -2.387106749545447881e-02 3.434304184152425776e+00 -2.139173502506814661e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.308318525507345598e+01 4.031461746340910673e-02 6.549388240558939422e+00 -2.388293437940802733e-02 3.434088606262735155e+00 -2.172328901114006609e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.307863413284748333e+01 4.036047225553152790e-02 6.550513051699334177e+00 -2.389467072434712375e-02 3.433869729419355643e+00 -2.205152884321381467e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.307407852020476113e+01 4.040656143447320797e-02 6.551638659933991526e+00 -2.390627696134626015e-02 3.433647586671515484e+00 -2.237647297372156140e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.306951840234055773e+01 4.045288263830293385e-02 6.552765062964740927e+00 -2.391775353321088857e-02 3.433422210884215175e+00 -2.269813979589607213e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.306495376462179259e+01 4.049943351173216494e-02 6.553892258510989777e+00 -2.392910089419828315e-02 3.433193634738817668e+00 -2.301654764397778781e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.306038459258608775e+01 4.054621170621010989e-02 6.555020244310991728e+00 -2.394031950974201059e-02 3.432961890733637667e+00 -2.333171479341134696e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.305581087194083167e+01 4.059321488001787354e-02 6.556149018123078598e+00 -2.395140985617994628e-02 3.432727011184528720e+00 -2.364365946103194269e-03 3.489376290085389187e-01 3.299149435311208300e+00 -1.054809270974711133e+01 -7.964327284563688103e+00
1.305123258856225021e+01 4.064044069836159068e-02 6.557278577726854074e+00 -2.396237242048586402e-02 3.432489028225468086e+00 -2.395239980524173536e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.304664997199403587e+01 4.068251225090591811e-02 6.558409050799063778e+00 -2.397427074165179098e-02 3.432247115967237416e+00 -2.442934017529694180e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.304206324564478692e+01 4.072493287536915751e-02 6.559540565248776822e+00 -2.398600520600315325e-02 3.432000455615900059e+00 -2.490202235303126330e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.303747238648879581e+01 4.076769955010214191e-02 6.560673119212554916e+00 -2.399757600819857686e-02 3.431749089635731664e+00 -2.537046985350319833e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.303287737173210736e+01 4.081080925915332031e-02 6.561806710818427035e+00 -2.400898336654420234e-02 3.431493060256288974e+00 -2.583470610548569205e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.302827817881114925e+01 4.085425899241278830e-02 6.562941338188778673e+00 -2.402022752251147322e-02 3.431232409473270462e+00 -2.629475445217719937e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.302367478539137480e+01 4.089804574575622159e-02 6.564076999443178906e+00 -2.403130874026100303e-02 3.430967179049366766e+00 -2.675063815188644546e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.301906716936591124e+01 4.094216652118867761e-02 6.565213692701132864e+00 -2.404222730617244438e-02 3.430697410515107126e+00 -2.720238037869147744e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.301445530885422919e+01 4.098661832698811264e-02 6.566351416084769355e+00 -2.405298352838029091e-02 3.430423145169699151e+00 -2.765000422307375364e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.300983918220080859e+01 4.103139817784857979e-02 6.567490167721460992e+00 -2.406357773631555980e-02 3.430144424081860155e+00 -2.809353269252784242e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.300521876797382603e+01 4.107650309502300368e-02 6.568629945746379484e+00 -2.407401028025329959e-02 3.429861288090646276e+00 -2.853298871214745951e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.300059404496384552e+01 4.112193010646548325e-02 6.569770748304983421e+00 -2.408428153086585380e-02 3.429573777806270929e+00 -2.896839512518843349e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.299596499218252355e+01 4.116767624697303257e-02 6.570912573555443004e+00 -2.409439187878181787e-02 3.429281933610922817e+00 -2.939977469360918923e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.299133158886131945e+01 4.121373855832668326e-02 6.572055419671001708e+00 -2.410434173415065481e-02 3.428985795659575508e+00 -2.982715009858943455e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.298669381445021820e+01 4.126011408943189990e-02 6.573199284842277557e+00 -2.411413152621288622e-02 3.428685403880791682e+00 -3.025054394102757050e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.298205164861646210e+01 4.130679989645823225e-02 6.574344167279499551e+00 -2.412376170287582056e-02 3.428380797977525152e+00 -3.066997874201744540e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.297740507124328779e+01 4.135379304297814862e-02 6.575490065214686375e+00 -2.413323273029476315e-02 3.428072017427915785e+00 -3.108547694330504683e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.297275406242868101e+01 4.140109060010496722e-02 6.576636976903763809e+00 -2.414254509245963853e-02 3.427759101486080873e+00 -3.149706090772562590e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.296809860248413138e+01 4.144868964662987848e-02 6.577784900628623532e+00 -2.415169929078699040e-02 3.427442089182902052e+00 -3.190475291962188275e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.296343867193339960e+01 4.149658726915791962e-02 6.578933834699126848e+00 -2.416069584371730028e-02 3.427121019326808682e+00 -3.230857518524372484e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.295877425151129358e+01 4.154478056224295002e-02 6.580083777455047134e+00 -2.416953528631756581e-02 3.426795930504555887e+00 -3.270854983313008831e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.295410532216245514e+01 4.159326662852148165e-02 6.581234727267958995e+00 -2.417821816988909717e-02 3.426466861082000825e+00 -3.310469891447341637e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.294943186504014676e+01 4.164204257884535770e-02 6.582386682543071466e+00 -2.418674506158047591e-02 3.426133849204874071e+00 -3.349704440346725886e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.294475386150505791e+01 4.169110553241325151e-02 6.583539641721007030e+00 -2.419511654400562442e-02 3.425796932799547445e+00 -3.388560819763748733e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.294007129312410775e+01 4.174045261690089575e-02 6.584693603279526464e+00 -2.420333321486694417e-02 3.425456149573800069e+00 -3.427041211815765476e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.293538414166926920e+01 4.179008096859001403e-02 6.585848565735201277e+00 -2.421139568658347424e-02 3.425111537017579533e+00 -3.465147791014894663e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.293069238911638585e+01 4.183998773249595488e-02 6.587004527645032859e+00 -2.421930458592400082e-02 3.424763132403761290e+00 -3.502882724296521328e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.292599601764401029e+01 4.189017006249387554e-02 6.588161487608023670e+00 -2.422706055364510364e-02 3.424410972788904939e+00 -3.540248171046353910e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.292129500963223876e+01 4.194062512144360044e-02 6.589319444266695136e+00 -2.423466424413406317e-02 3.424055095014008288e+00 -3.577246283126079510e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.291658934766156008e+01 4.199135008131294616e-02 6.590478396308555809e+00 -2.424211632505660421e-02 3.423695535705257420e+00 -3.613879204897665638e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.291187901451171172e+01 4.204234212329961695e-02 6.591638342467523337e+00 -2.424941747700941341e-02 3.423332331274776763e+00 -3.650149073246346156e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.290716399316053931e+01 4.209359843795155293e-02 6.592799281525295818e+00 -2.425656839317738567e-02 3.422965517921375156e+00 -3.686058017602339160e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.290244426678286516e+01 4.214511622528572393e-02 6.593961212312677844e+00 -2.426356977899558204e-02 3.422595131631290144e+00 -3.721608159961335791e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.289771981874936557e+01 4.219689269490534828e-02 6.595124133710856817e+00 -2.427042235181579855e-02 3.422221208178930940e+00 -3.756801614903803807e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.289299063262545175e+01 4.224892506611550858e-02 6.596288044652639293e+00 -2.427712684057777015e-02 3.421843783127618277e+00 -3.791640489613142331e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.288825669217015957e+01 4.230121056803709534e-02 6.597452944123634921e+00 -2.428368398548490931e-02 3.421462891830323816e+00 -3.826126883892729848e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.288351798133504289e+01 4.235374643971914072e-02 6.598618831163403087e+00 -2.429009453768456867e-02 3.421078569430407335e+00 -3.860262890181903606e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.287877448426308113e+01 4.240652993024939671e-02 6.599785704866551583e+00 -2.429635925895276549e-02 3.420690850862352139e+00 -3.894050593570909033e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.287402618528758325e+01 4.245955829886325500e-02 6.600953564383792660e+00 -2.430247892138335045e-02 3.420299770852499588e+00 -3.927492071814854720e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.286927306893110590e+01 4.251282881505091121e-02 6.602122408922960872e+00 -2.430845430708154439e-02 3.419905363919781394e+00 -3.960589395346708098e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.286451511990437346e+01 4.256633875866277367e-02 6.603292237749983862e+00 -2.431428620786183284e-02 3.419507664376451483e+00 -3.993344627289370855e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.285975232310520333e+01 4.262008542001309574e-02 6.604463050189817608e+00 -2.431997542495015902e-02 3.419106706328817413e+00 -4.025759823466868760e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.285498466361744363e+01 4.267406609998185274e-02 6.605634845627337270e+00 -2.432552276869038438e-02 3.418702523677967786e+00 -4.057837032414684554e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.285021212670990742e+01 4.272827811011475907e-02 6.606807623508191618e+00 -2.433092905825495408e-02 3.418295150120502335e+00 -4.089578295389272901e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.284543469783532288e+01 4.278271877272150220e-02 6.607981383339618375e+00 -2.433619512135976742e-02 3.417884619149258008e+00 -4.120985646376788651e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.284065236262928345e+01 4.283738542097214469e-02 6.609156124691222267e+00 -2.434132179398317691e-02 3.417470964054037275e+00 -4.152061112101059631e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.283586510690919802e+01 4.289227539899163888e-02 6.610331847195711319e+00 -2.434630992008908479e-02 3.417054217922332882e+00 -4.182806712030836052e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.283107291667326244e+01 4.294738606195253744e-02 6.611508550549603846e+00 -2.435116035135411611e-02 3.416634413640052603e+00 -4.213224458386345163e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.282627577809942032e+01 4.300271477616578186e-02 6.612686234513892813e+00 -2.435587394689880600e-02 3.416211583892244441e+00 -4.243316356145183238e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.282147367754433986e+01 4.305825891916965908e-02 6.613864898914678214e+00 -2.436045157302276637e-02 3.415785761163820933e+00 -4.273084403047574392e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.281666660154238890e+01 4.311401587981683603e-02 6.615044543643763930e+00 -2.436489410294381472e-02 3.415356977740282129e+00 -4.302530589601023109e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.281185453680462061e+01 4.316998305835952066e-02 6.616225168659222611e+00 -2.436920241654099914e-02 3.414925265708438573e+00 -4.331656899084389105e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.280703747021776095e+01 4.322615786653271480e-02 6.617406773985921475e+00 -2.437337740010149176e-02 3.414490656957134718e+00 -4.360465307551414024e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.280221538884320331e+01 4.328253772763556578e-02 6.618589359716021470e+00 -2.437741994607133325e-02 3.414053183177970130e+00 -4.388957783833721642e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.279738827991600481e+01 4.333912007661080978e-02 6.619772926009440894e+00 -2.438133095280994520e-02 3.413612875866022911e+00 -4.417136289543325406e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.279255613084389687e+01 4.339590236012227931e-02 6.620957473094289725e+00 -2.438511132434843104e-02 3.413169766320570009e+00 -4.445002779074660668e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.278771892920628339e+01 4.345288203663055099e-02 6.622143001267267515e+00 -2.438876197015157204e-02 3.412723885645810640e+00 -4.472559199606171085e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.278287666275326018e+01 4.351005657646660890e-02 6.623329510894039096e+00 -2.439228380488352513e-02 3.412275264751586157e+00 -4.499807491101476958e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.277802931940463438e+01 4.356742346190364129e-02 6.624517002409572086e+00 -2.439567774817716361e-02 3.411823934354102583e+00 -4.526749586310139378e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.277317688724894218e+01 4.362498018722689441e-02 6.625705476318452192e+00 -2.439894472440702622e-02 3.411369924976651813e+00 -4.553387410768054006e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.276831935454247713e+01 4.368272425880162513e-02 6.626894933195164761e+00 -2.440208566246586386e-02 3.410913266950332812e+00 -4.579722882797489236e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.276345670970832558e+01 4.374065319513912448e-02 6.628085373684350579e+00 -2.440510149554469405e-02 3.410453990414772818e+00 -4.605757913506798237e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.275858894133539678e+01 4.379876452696083999e-02 6.629276798501033241e+00 -2.440799316091639415e-02 3.409992125318848988e+00 -4.631494406789821335e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.275371603817746546e+01 4.385705579726058290e-02 6.630469208430821659e+00 -2.441076159972273979e-02 3.409527701421410040e+00 -4.656934259324996966e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.274883798915222144e+01 4.391552456136484789e-02 6.631662604330080590e+00 -2.441340775676490230e-02 3.409060748291997012e+00 -4.682079360574212430e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.274395478334031040e+01 4.397416838699120395e-02 6.632856987126081627e+00 -2.441593258029733232e-02 3.408591295311566682e+00 -4.706931592781406562e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.273906640998439244e+01 4.403298485430480469e-02 6.634052357817126655e+00 -2.441833702182500884e-02 3.408119371673211440e+00 -4.731492830970941699e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.273417285848819525e+01 4.409197155597302520e-02 6.635248717472642888e+00 -2.442062203590403269e-02 3.407645006382883146e+00 -4.755764942945771810e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.272927411841558154e+01 4.415112609721817682e-02 6.636446067233258361e+00 -2.442278857994551258e-02 3.407168228260113896e+00 -4.779749789285420679e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.272437017948960758e+01 4.421044609586841090e-02 6.637644408310851674e+00 -2.442483761402271247e-02 3.406689065938739436e+00 -4.803449223343790077e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.271946103159159591e+01 4.426992918240667263e-02 6.638843741988577740e+00 -2.442677010068143237e-02 3.406207547867621255e+00 -4.826865091246810083e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.271454666476020634e+01 4.432957300001787171e-02 6.640044069620871348e+00 -2.442858700475359843e-02 3.405723702311369561e+00 -4.849999231889960162e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.270962706919051755e+01 4.438937520463415859e-02 6.641245392633428501e+00 -2.443028929317399636e-02 3.405237557351067146e+00 -4.872853476935665347e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.270470223523310338e+01 4.444933346497837584e-02 6.642447712523164682e+00 -2.443187793480015510e-02 3.404749140884992364e+00 -4.895429650810592670e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.269977215339311805e+01 4.450944546260567763e-02 6.643651030858155337e+00 -2.443335390023531478e-02 3.404258480629342110e+00 -4.917729570702857392e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.269483681432938660e+01 4.456970889194331736e-02 6.644855349277549728e+00 -2.443471816165447563e-02 3.403765604118957011e+00 -4.939755046559163310e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.268989620885349368e+01 4.463012146032865196e-02 6.646060669491469675e+00 -2.443597169263346525e-02 3.403270538708045745e+00 -4.961507881081877146e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.268495032792888288e+01 4.469068088804532130e-02 6.647266993280884328e+00 -2.443711546798102777e-02 3.402773311570908010e+00 -4.982989869726071712e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.267999916266995442e+01 4.475138490835765814e-02 6.648474322497468947e+00 -2.443815046357385515e-02 3.402273949702661060e+00 -5.004202800696529174e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.267504270434116442e+01 4.481223126754332181e-02 6.649682659063442358e+00 -2.443907765619457786e-02 3.401772479919964010e+00 -5.025148454944742583e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.267008094435613508e+01 4.487321772492415539e-02 6.650892004971386662e+00 -2.443989802337266301e-02 3.401268928861744367e+00 -5.045828606165906130e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.266511387427676461e+01 4.493434205289531524e-02 6.652102362284047388e+00 -2.444061254322816082e-02 3.400763322989921900e+00 -5.066245020795922746e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.266014148581233911e+01 4.499560203695267269e-02 6.653313733134116781e+00 -2.444122219431832735e-02 3.400255688590136938e+00 -5.086399458008436861e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.265516377081864619e+01 4.505699547571845320e-02 6.654526119724002875e+00 -2.444172795548704008e-02 3.399746051772475131e+00 -5.106293669711900116e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.265018072129710092e+01 4.511852018096522421e-02 6.655739524325575474e+00 -2.444213080571699948e-02 3.399234438472194864e+00 -5.125929400546689121e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.264519232939386306e+01 4.518017397763813420e-02 6.656953949279901472e+00 -2.444243172398468181e-02 3.398720874450454232e+00 -5.145308387882283063e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.264019858739896485e+01 4.524195470387552126e-02 6.658169396996959755e+00 -2.444263168911800510e-02 3.398205385295037129e+00 -5.164432361814511561e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.263519948774544588e+01 4.530386021102784933e-02 6.659385869955343651e+00 -2.444273167965669777e-02 3.397687996421082435e+00 -5.183303045162883198e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.263019502300847741e+01 4.536588836367495825e-02 6.660603370701947412e+00 -2.444273267371532138e-02 3.397168733071810998e+00 -5.201922153468010318e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.262518518590450434e+01 4.542803703964173878e-02 6.661821901851634919e+00 -2.444263564884891632e-02 3.396647620319253491e+00 -5.220291394989132715e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.262016996929038370e+01 4.549030413001216300e-02 6.663041466086899511e+00 -2.444244158192124955e-02 3.396124683064978722e+00 -5.238412470701754933e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.261514936616252314e+01 4.555268753914170493e-02 6.664262066157505160e+00 -2.444215144897564709e-02 3.395599946040822381e+00 -5.256287074295404142e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.261012336965603176e+01 4.561518518466821381e-02 6.665483704880114324e+00 -2.444176622510834188e-02 3.395073433809615793e+00 -5.273916892171519842e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.260509197304386397e+01 4.567779499752117750e-02 6.666706385137905144e+00 -2.444128688434435773e-02 3.394545170765914222e+00 -5.291303603441481485e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.260005516973597395e+01 4.574051492192947321e-02 6.667930109880174427e+00 -2.444071439951586017e-02 3.394015181136726511e+00 -5.308448879924785278e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.259501295327846826e+01 4.580334291542755704e-02 6.669154882121926420e+00 -2.444004974214296008e-02 3.393483488982243834e+00 -5.325354386147376252e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.258996531735276392e+01 4.586627694886017542e-02 6.670380704943452699e+00 -2.443929388231695990e-02 3.392950118196570664e+00 -5.342021779340141649e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.258491225577474815e+01 4.592931500638552239e-02 6.671607581489895189e+00 -2.443844778858596939e-02 3.392415092508451746e+00 -5.358452709437579523e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.257985376249394527e+01 4.599245508547698119e-02 6.672835514970803850e+00 -2.443751242784291192e-02 3.391878435482004406e+00 -5.374648819076642547e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.257478983159267827e+01 4.605569519692333941e-02 6.674064508659679262e+00 -2.443648876521586216e-02 3.391340170517446406e+00 -5.390611743595768307e-03 3.349350833753995671e-01 3.079726491267533284e+00 -1.088562190155115417e+01 -7.685484295359228391e+00
1.256972045728523923e+01 4.611903336482762322e-02 6.675294565893504561e+00 -2.443537776396069103e-02 3.390800320851827365e+00 -5.406343111034102138e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.256464550434993299e+01 4.618526737561060025e-02 6.676525627565017551e+00 -2.443362678011401154e-02 3.390259369129615230e+00 -5.412663193189255241e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.255956484100891046e+01 4.625152274369782879e-02 6.677757635097824718e+00 -2.443182427666240261e-02 3.389717793819776226e+00 -5.418815077102985892e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.255447846681152591e+01 4.631779807117006320e-02 6.678990592699951989e+00 -2.442997102304444654e-02 3.389175611678178157e+00 -5.424800040874508227e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.254938638140103535e+01 4.638409197149284680e-02 6.680224504615437375e+00 -2.442806778442749294e-02 3.388632839333189484e+00 -5.430619356372192418e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.254428858451393580e+01 4.645040306947966630e-02 6.681459375123666611e+00 -2.442611532167525412e-02 3.388089493286303711e+00 -5.436274289236340228e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.253918507597931509e+01 4.651673000125445406e-02 6.682695208538696363e+00 -2.442411439131659048e-02 3.387545589912761557e+00 -5.441766098882275422e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.253407585571819283e+01 4.658307141421343806e-02 6.683932009208589875e+00 -2.442206574551546855e-02 3.387001145462173568e+00 -5.447096038503735152e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.252896092374287385e+01 4.664942596698633953e-02 6.685169781514743725e+00 -2.441997013204206743e-02 3.386456176059141399e+00 -5.452265355076576191e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.252384028015629802e+01 4.671579232939694626e-02 6.686408529871219031e+00 -2.441782829424504753e-02 3.385910697703880423e+00 -5.457275289362776942e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.251871392515139370e+01 4.678216918242308897e-02 6.687648258724072647e+00 -2.441564097102492253e-02 3.385364726272839686e+00 -5.462127075914751696e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.251358185901042930e+01 4.684855521815600721e-02 6.688888972550689260e+00 -2.441340889680853818e-02 3.384818277519323182e+00 -5.466821943079959792e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.250844408210437209e+01 4.691494913975914616e-02 6.690130675859111697e+00 -2.441113280152466120e-02 3.384271367074111136e+00 -5.471361113005819218e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.250330059489225043e+01 4.698134966142637758e-02 6.691373373187377460e+00 -2.440881341058060913e-02 3.383724010446077735e+00 -5.475745801644920328e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.249815139792051077e+01 4.704775550833967257e-02 6.692617069102849037e+00 -2.440645144483996609e-02 3.383176223022812401e+00 -5.479977218760532717e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.249299649182237992e+01 4.711416541662623303e-02 6.693861768201551321e+00 -2.440404762060131849e-02 3.382628020071236641e+00 -5.484056567932412210e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.248783587731723443e+01 4.718057813331512362e-02 6.695107475107509032e+00 -2.440160264957801778e-02 3.382079416738223543e+00 -5.487985046562896679e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.248266955520996113e+01 4.724699241629334856e-02 6.696354194472083243e+00 -2.439911723887895970e-02 3.381530428051214177e+00 -5.491763845883298502e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.247749752639033360e+01 4.731340703426147043e-02 6.697601930973310580e+00 -2.439659209099034193e-02 3.380981068918834875e+00 -5.495394150960582376e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.247231979183237627e+01 4.737982076668875719e-02 6.698850689315244189e+00 -2.439402790375841401e-02 3.380431354131513189e+00 -5.498877140704333706e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.246713635259374264e+01 4.744623240376780182e-02 6.700100474227296488e+00 -2.439142537037316399e-02 3.379881298362093389e+00 -5.502213987874012349e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.246194720981508652e+01 4.751264074636876722e-02 6.701351290463583688e+00 -2.438878517935296961e-02 3.379330916166450649e+00 -5.505405859086486518e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.245675236471944203e+01 4.757904460599311769e-02 6.702603142802272984e+00 -2.438610801453017229e-02 3.378780221984105658e+00 -5.508453914823853784e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.245155181861160010e+01 4.764544280472697568e-02 6.703856036044928857e+00 -2.438339455503755679e-02 3.378229230138837025e+00 -5.511359309441536160e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.244634557287749388e+01 4.771183417519404141e-02 6.705109975015862922e+00 -2.438064547529573967e-02 3.377677954839294117e+00 -5.514123191176653616e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.244113362898357700e+01 4.777821756050810997e-02 6.706364964561489117e+00 -2.437786144500143914e-02 3.377126410179607685e+00 -5.516746702156669936e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.243591598847621249e+01 4.784459181422519997e-02 6.707621009549676216e+00 -2.437504312911661225e-02 3.376574610140000932e+00 -5.519230978408317008e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.243069265298105996e+01 4.791095580029531426e-02 6.708878114869105680e+00 -2.437219118785844546e-02 3.376022568587399686e+00 -5.521577149866777577e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.242546362420246275e+01 4.797730839301384692e-02 6.710136285428629499e+00 -2.436930627669018148e-02 3.375470299276039920e+00 -5.523786340385145564e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.242022890392284395e+01 4.804364847697260160e-02 6.711395526156634261e+00 -2.436638904631278219e-02 3.374917815848075708e+00 -5.525859667744143985e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.241498849400209536e+01 4.810997494701050453e-02 6.712655842000405215e+00 -2.436344014265739641e-02 3.374365131834186737e+00 -5.527798243662108285e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.240974239637697707e+01 4.817628670816399838e-02 6.713917237925492110e+00 -2.436046020687861191e-02 3.373812260654183603e+00 -5.529603173805225542e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.240449061306051348e+01 4.824258267561708918e-02 6.715179718915081253e+00 -2.435744987534851566e-02 3.373259215617611773e+00 -5.531275557798033017e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.239923314614139294e+01 4.830886177465110176e-02 6.716443289969366681e+00 -2.435440977965150355e-02 3.372706009924356874e+00 -5.532816489234170833e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.239396999778337261e+01 4.837512294059417156e-02 6.717707956104926659e+00 -2.435134054657985686e-02 3.372152656665245551e+00 -5.534227055687380992e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.238870117022468165e+01 4.844136511877041723e-02 6.718973722354101952e+00 -2.434824279813004727e-02 3.371599168822648096e+00 -5.535508338722762260e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.238342666577742612e+01 4.850758726444887731e-02 6.720240593764377657e+00 -2.434511715149978439e-02 3.371045559271077519e+00 -5.536661413908261845e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.237814648682700103e+01 4.857378834279215546e-02 6.721508575397767693e+00 -2.434196421908577102e-02 3.370491840777789960e+00 -5.537687350826418602e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.237286063583149698e+01 4.863996732880487839e-02 6.722777672330204624e+00 -2.433878460848215922e-02 3.369938026003382436e+00 -5.538587213086338702e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.236756911532111580e+01 4.870612320728184147e-02 6.724047889650929477e+00 -2.433557892247970728e-02 3.369384127502388360e+00 -5.539362058335913289e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.236227192789758433e+01 4.877225497275600868e-02 6.725319232461885122e+00 -2.433234775906559233e-02 3.368830157723874397e+00 -5.540012938274267718e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.235696907623357710e+01 4.883836162944623499e-02 6.726591705877116745e+00 -2.432909171142390997e-02 3.368276129012033770e+00 -5.540540898664442389e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.235166056307212656e+01 4.890444219120483604e-02 6.727865315022171444e+00 -2.432581136793679835e-02 3.367722053606780452e+00 -5.540946979346302557e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.234634639122605115e+01 4.897049568146493587e-02 6.729140065033504925e+00 -2.432250731218623188e-02 3.367167943644339356e+00 -5.541232214249674527e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.234102656357737793e+01 4.903652113318763411e-02 6.730415961057887309e+00 -2.431918012295641168e-02 3.366613811157837421e+00 -5.541397631407699552e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.233570108307677060e+01 4.910251758880902762e-02 6.731693008251817822e+00 -2.431583037423678748e-02 3.366059668077892919e+00 -5.541444252970414118e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.233036995274295222e+01 4.916848410018704457e-02 6.732971211780937715e+00 -2.431245863522568315e-02 3.365505526233202538e+00 -5.541373095218539262e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.232503317566214207e+01 4.923441972854812609e-02 6.734250576819452050e+00 -2.430906547033450174e-02 3.364951397351127582e+00 -5.541185168577489328e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.231969075498748367e+01 4.930032354443378284e-02 6.735531108549552393e+00 -2.430565143919250978e-02 3.364397293058279281e+00 -5.540881477631588899e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.231434269393848169e+01 4.936619462764701288e-02 6.736812812160841268e+00 -2.430221709665219762e-02 3.363843224881101879e+00 -5.540463021138494412e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.230898899580043881e+01 4.943203206719860160e-02 6.738095692849765506e+00 -2.429876299279519133e-02 3.363289204246454389e+00 -5.539930792043823958e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.230362966392389801e+01 4.949783496125327587e-02 6.739379755819049578e+00 -2.429528967293870592e-02 3.362735242482191023e+00 -5.539285777495987426e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.229826470172407937e+01 4.956360241707580966e-02 6.740665006277134275e+00 -2.429179767764253275e-02 3.362181350817740721e+00 -5.538528958861213547e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.229289411268032595e+01 4.962933355097697702e-02 6.741951449437619814e+00 -2.428828754271654747e-02 3.361627540384684476e+00 -5.537661311738772095e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.228751790033555125e+01 4.969502748825946337e-02 6.743239090518710732e+00 -2.428475979922873132e-02 3.361073822217330420e+00 -5.536683805976389504e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.228213606829568683e+01 4.976068336316366580e-02 6.744527934742667874e+00 -2.428121497351368868e-02 3.360520207253289815e+00 -5.535597405685851839e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.227674862022913160e+01 4.982630031881345872e-02 6.745817987335260391e+00 -2.427765358718166414e-02 3.359966706334047704e+00 -5.534403069258795986e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.227135555986620652e+01 4.989187750716184144e-02 6.747109253525228389e+00 -2.427407615712801753e-02 3.359413330205536230e+00 -5.533101749382680380e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.226595689099860920e+01 4.995741408893660668e-02 6.748401738543741146e+00 -2.427048319554319517e-02 3.358860089518702630e+00 -5.531694393056939621e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.226055261747887215e+01 5.002290923358590491e-02 6.749695447623866862e+00 -2.426687520992313121e-02 3.358306994830078551e+00 -5.530181941609309954e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.225514274321982100e+01 5.008836211922379489e-02 6.750990386000042420e+00 -2.426325270308012094e-02 3.357754056602345827e+00 -5.528565330712335163e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.224972727219403623e+01 5.015377193257576638e-02 6.752286558907549363e+00 -2.425961617315410684e-02 3.357201285204900465e+00 -5.526845490400037267e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.224430620843332207e+01 5.021913786892423515e-02 6.753583971581993417e+00 -2.425596611362442270e-02 3.356648690914416200e+00 -5.525023345084758078e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.223887955602816824e+01 5.028445913205404488e-02 6.754882629258786686e+00 -2.425230301332192626e-02 3.356096283915406708e+00 -5.523099813574162964e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.223344731912722061e+01 5.034973493419793444e-02 6.756182537172637836e+00 -2.424862735644155859e-02 3.355544074300784274e+00 -5.521075809088407671e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.222800950193675007e+01 5.041496449598200508e-02 6.757483700557043171e+00 -2.424493962255529905e-02 3.354992072072417120e+00 -5.518952239277463007e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.222256610872013205e+01 5.048014704637122929e-02 6.758786124643782145e+00 -2.424124028662550528e-02 3.354440287141686738e+00 -5.516730006238593047e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.221711714379731895e+01 5.054528182261495278e-02 6.760089814662421759e+00 -2.423752981901863487e-02 3.353888729330042118e+00 -5.514410006533986865e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.221166261154431432e+01 5.061036807019241718e-02 6.761394775839818294e+00 -2.423380868551933826e-02 3.353337408369551298e+00 -5.511993131208541181e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.220620251639266129e+01 5.067540504275831054e-02 6.762701013399628813e+00 -2.423007734734491589e-02 3.352786333903453819e+00 -5.509480265807783529e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.220073686282891856e+01 5.074039200208837336e-02 6.764008532561826215e+00 -2.422633626116012934e-02 3.352235515486707840e+00 -5.506872290395944600e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.219526565539415230e+01 5.080532821802503235e-02 6.765317338542215175e+00 -2.422258587909234540e-02 3.351684962586539474e+00 -5.504170079574167637e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.218978889868341575e+01 5.087021296842306195e-02 6.766627436551956976e+00 -2.421882664874703411e-02 3.351134684582986356e+00 -5.501374502498854874e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.218430659734524646e+01 5.093504553909535687e-02 6.767938831797097876e+00 -2.421505901322357213e-02 3.350584690769442098e+00 -5.498486422900147538e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.217881875608115472e+01 5.099982522375870464e-02 6.769251529478098384e+00 -2.421128341113138599e-02 3.350034990353197628e+00 -5.495506699100539440e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.217332537964511907e+01 5.106455132397967611e-02 6.770565534789371398e+00 -2.420750027660639042e-02 3.349485592455982097e+00 -5.492436184033615450e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.216782647284308183e+01 5.112922314912054372e-02 6.771880852918822136e+00 -2.420371003932772838e-02 3.348936506114499334e+00 -5.489275725262917488e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.216232204053245169e+01 5.119384001628532466e-02 6.773197489047395159e+00 -2.419991312453481647e-02 3.348387740280964309e+00 -5.486026165000930203e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.215681208762159926e+01 5.125840125026587257e-02 6.774515448348621405e+00 -2.419610995304466786e-02 3.347839303823637813e+00 -5.482688340128190688e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.215129661906937031e+01 5.132290618348808037e-02 6.775834735988175872e+00 -2.419230094126948935e-02 3.347291205527358482e+00 -5.479263082212507477e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.214577563988458309e+01 5.138735415595817313e-02 6.777155357123432644e+00 -2.418848650123455596e-02 3.346743454094072590e+00 -5.475751217528299249e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.214024915512554337e+01 5.145174451520909825e-02 6.778477316903031458e+00 -2.418466704059634570e-02 3.346196058143363405e+00 -5.472153567076041940e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.213471716989955063e+01 5.151607661624701962e-02 6.779800620466444272e+00 -2.418084296266092420e-02 3.345649026212976551e+00 -5.468470946601822549e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.212917968936241486e+01 5.158034982149794362e-02 6.781125272943547166e+00 -2.417701466640258604e-02 3.345102366759345358e+00 -5.464704166616998759e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.212363671871797166e+01 5.164456350075444235e-02 6.782451279454197568e+00 -2.417318254648272505e-02 3.344556088158112672e+00 -5.460854032417960906e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.211808826321760080e+01 5.170871703112250861e-02 6.783778645107815919e+00 -2.416934699326894753e-02 3.344010198704651327e+00 -5.456921344105992826e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.211253432815974662e+01 5.177280979696851498e-02 6.785107375002970898e+00 -2.416550839285440053e-02 3.343464706614583282e+00 -5.452906896607228986e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.210697491888943844e+01 5.183684118986633949e-02 6.786437474226970856e+00 -2.416166712707732214e-02 3.342919620024296101e+00 -5.448811479692704414e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.210141004079781979e+01 5.190081060854460915e-02 6.787768947855458812e+00 -2.415782357354081741e-02 3.342374946991456763e+00 -5.444635877998499178e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.209583969932167413e+01 5.196471745883407545e-02 6.789101800952009214e+00 -2.415397810563281802e-02 3.341830695495524584e+00 -5.440380871045966127e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.209026389994295414e+01 5.202856115361514239e-02 6.790436038567736254e+00 -2.415013109254624327e-02 3.341286873438261473e+00 -5.436047233262047106e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.208468264818831805e+01 5.209234111276554724e-02 6.791771665740898634e+00 -2.414628289929936916e-02 3.340743488644240866e+00 -5.431635733999671568e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.207909594962865896e+01 5.215605676310819394e-02 6.793108687496514975e+00 -2.414243388675636759e-02 3.340200548861353536e+00 -5.427147137558234989e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.207350380987864646e+01 5.221970753835913220e-02 6.794447108845980132e+00 -2.413858441164802582e-02 3.339658061761312524e+00 -5.422582203204153600e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.206790623459626310e+01 5.228329287907570316e-02 6.795786934786685940e+00 -2.413473482659263605e-02 3.339116034940154520e+00 -5.417941685191497193e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.206230322948234956e+01 5.234681223260485849e-02 6.797128170301650840e+00 -2.413088548011706538e-02 3.338574475918740792e+00 -5.413226332782689575e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.205669480028014640e+01 5.241026505303164607e-02 6.798470820359148625e+00 -2.412703671667796104e-02 3.338033392143255007e+00 -5.408436890269283613e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.205108095277484281e+01 5.247365080112784130e-02 6.799814889912343396e+00 -2.412318887668313608e-02 3.337492790985699287e+00 -5.403574096992797005e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.204546169279312373e+01 5.253696894430080061e-02 6.801160383898930739e+00 -2.411934229651308340e-02 3.336952679744388472e+00 -5.398638687365620026e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.203983702620272389e+01 5.260021895654244661e-02 6.802507307240782453e+00 -2.411549730854263898e-02 3.336413065644441289e+00 -5.393631390891979668e-03 3.424056864509287257e-01 3.196792470808771380e+00 -1.070554417251276469e+01 -7.834251908571680190e+00
1.203420695891198022e+01 5.266340031837847546e-02 6.803855664843593054e+00 -2.411165424116278044e-02 3.335873955838271065e+00 -5.388552932188964487e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.202857121867230283e+01 5.273231050540356374e-02 6.805205363761785087e+00 -2.410700958996811472e-02 3.335336273108191918e+00 -5.365110878807007391e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.202292953999427638e+01 5.280100755683259789e-02 6.806556311005210524e+00 -2.410243768232801786e-02 3.334800931820695258e+00 -5.341724079908218882e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.201728193893013241e+01 5.286949214288281379e-02 6.807908511320750478e+00 -2.409793798871020035e-02 3.334267926450546593e+00 -5.318392530973878492e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.201162843149867498e+01 5.293776493098094338e-02 6.809261969349728716e+00 -2.409350998190709636e-02 3.333737251473037677e+00 -5.295116225976919354e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.200596903368520607e+01 5.300582658577817491e-02 6.810616689628663956e+00 -2.408915313703742164e-02 3.333208901364138832e+00 -5.271895157402941776e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.200030376144145627e+01 5.307367776916514790e-02 6.811972676590015041e+00 -2.408486693154752653e-02 3.332682870600644165e+00 -5.248729316270964868e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.199463263068551910e+01 5.314131914028688564e-02 6.813329934562927015e+00 -2.408065084521258253e-02 3.332159153660319006e+00 -5.225618692153928373e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.198895565730178170e+01 5.320875135555776236e-02 6.814688467773970970e+00 -2.407650436013757458e-02 3.331637745022042907e+00 -5.202563273198939492e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.198327285714086621e+01 5.327597506867643579e-02 6.816048280347883015e+00 -2.407242696075811636e-02 3.331118639165950857e+00 -5.179563046147270776e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.197758424601956229e+01 5.334299093064079345e-02 6.817409376308297020e+00 -2.406841813384109560e-02 3.330601830573573174e+00 -5.156617996354110819e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.197188983972077203e+01 5.340979958976285052e-02 6.818771759578479141e+00 -2.406447736848514249e-02 3.330087313727973619e+00 -5.133728107808072962e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.196618965399345136e+01 5.347640169168366847e-02 6.820135433982052575e+00 -2.406060415612092801e-02 3.329575083113883949e+00 -5.110893363150461992e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.196048370455255672e+01 5.354279787938821811e-02 6.821500403243726751e+00 -2.405679799051128887e-02 3.329065133217838923e+00 -5.088113743694303200e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.195477200707898469e+01 5.360898879322026356e-02 6.822866670990015869e+00 -2.405305836775120665e-02 3.328557458528306867e+00 -5.065389229443135501e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.194905457721952757e+01 5.367497507089718373e-02 6.824234240749960101e+00 -2.404938478626760662e-02 3.328052053535821564e+00 -5.042719799109574713e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.194333143058681834e+01 5.374075734752479377e-02 6.825603115955840572e+00 -2.404577674681900035e-02 3.327548912733108377e+00 -5.020105430133644381e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.193760258275928621e+01 5.380633625561214578e-02 6.826973299943891682e+00 -2.404223375249498265e-02 3.327048030615212149e+00 -4.997546098700880214e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.193186804928111044e+01 5.387171242508627389e-02 6.828344795955010760e+00 -2.403875530871556199e-02 3.326549401679620654e+00 -4.975041779760209885e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.192612784566217066e+01 5.393688648330693947e-02 6.829717607135464164e+00 -2.403534092323035207e-02 3.326053020426388063e+00 -4.952592447041613381e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.192038198737800947e+01 5.400185905508131379e-02 6.831091736537591608e+00 -2.403199010611760042e-02 3.325558881358256169e+00 -4.930198073073559575e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.191463048986979167e+01 5.406663076267867463e-02 6.832467187120503382e+00 -2.402870236978308857e-02 3.325066978980772525e+00 -4.907858629200232033e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.190887336854426160e+01 5.413120222584501262e-02 6.833843961750778462e+00 -2.402547722895886917e-02 3.324577307802409454e+00 -4.885574085598536238e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.190311063877370934e+01 5.419557406181765152e-02 6.835222063203158172e+00 -2.402231420070188167e-02 3.324089862334678624e+00 -4.863344411294896925e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.189734231589593172e+01 5.425974688533978518e-02 6.836601494161237191e+00 -2.401921280439241538e-02 3.323604637092246517e+00 -4.841169574181847235e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.189156841521419850e+01 5.432372130867502147e-02 6.837982257218149229e+00 -2.401617256173243717e-02 3.323121626593045885e+00 -4.819049541034407975e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.188578895199722396e+01 5.438749794162184292e-02 6.839364354877250918e+00 -2.401319299674379779e-02 3.322640825358387229e+00 -4.796984277526269123e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.188000394147913141e+01 5.445107739152806742e-02 6.840747789552804825e+00 -2.401027363576629242e-02 3.322162227913068477e+00 -4.774973748245762289e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.187421339885942828e+01 5.451446026330522554e-02 6.842132563570653581e+00 -2.400741400745559639e-02 3.321685828785482020e+00 -4.753017916711639763e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.186841733930297238e+01 5.457764715944291023e-02 6.843518679168897556e+00 -2.400461364278107940e-02 3.321211622507721284e+00 -4.731116745388653198e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.186261577793995237e+01 5.464063868002309171e-02 6.844906138498564552e+00 -2.400187207502349138e-02 3.320739603615685098e+00 -4.709270195702939740e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.185680872986585932e+01 5.470343542273437693e-02 6.846294943624277707e+00 -2.399918883977252351e-02 3.320269766649181609e+00 -4.687478228057213002e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.185099621014146365e+01 5.476603798288621344e-02 6.847685096524920745e+00 -2.399656347492424777e-02 3.319802106152028198e+00 -4.665740801845769288e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.184517823379279733e+01 5.482844695342304481e-02 6.849076599094300555e+00 -2.399399552067845234e-02 3.319336616672153628e+00 -4.644057875469301266e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.183935481581112903e+01 5.489066292493842425e-02 6.850469453141805332e+00 -2.399148451953583838e-02 3.318873292761694849e+00 -4.622429406349526891e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.183352597115294991e+01 5.495268648568907288e-02 6.851863660393058275e+00 -2.398903001629512297e-02 3.318412128977095588e+00 -4.600855350943637914e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.182769171473995229e+01 5.501451822160889626e-02 6.853259222490573066e+00 -2.398663155805002417e-02 3.317953119879200941e+00 -4.579335664758565384e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.182185206145901546e+01 5.507615871632290383e-02 6.854656140994399571e+00 -2.398428869418612469e-02 3.317496260033352851e+00 -4.557870302365066469e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.181600702616219323e+01 5.513760855116114218e-02 6.856054417382772215e+00 -2.398200097637765218e-02 3.317041544009482035e+00 -4.536459217411633466e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.181015662366670149e+01 5.519886830517251042e-02 6.857454053052753018e+00 -2.397976795858412433e-02 3.316588966382199910e+00 -4.515102362638231080e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.180430086875490048e+01 5.525993855513854774e-02 6.858855049320868424e+00 -2.397758919704692099e-02 3.316138521730889188e+00 -4.493799689889859360e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.179843977617429296e+01 5.532081987558717245e-02 6.860257407423749676e+00 -2.397546425028572806e-02 3.315690204639791361e+00 -4.472551150129945759e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.179257336063750827e+01 5.538151283880633768e-02 6.861661128518762531e+00 -2.397339267909489452e-02 3.315244009698095962e+00 -4.451356693453569803e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.178670163682230054e+01 5.544201801485764552e-02 6.863066213684640537e+00 -2.397137404653969239e-02 3.314799931500025387e+00 -4.430216269100522089e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.178082461937153624e+01 5.550233597158988480e-02 6.864472663922110307e+00 -2.396940791795247952e-02 3.314357964644920607e+00 -4.409129825468198483e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.177494232289319598e+01 5.556246727465253415e-02 6.865880480154515908e+00 -2.396749386092876175e-02 3.313918103737324206e+00 -4.388097310124329520e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.176905476196036382e+01 5.562241248750918188e-02 6.867289663228440588e+00 -2.396563144532316836e-02 3.313480343387063431e+00 -4.367118669819553683e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.176316195111123264e+01 5.568217217145087633e-02 6.868700213914323172e+00 -2.396382024324533733e-02 3.313044678209330129e+00 -4.346193850499831084e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.175726390484909523e+01 5.574174688560944863e-02 6.870112132907073565e+00 -2.396205982905571033e-02 3.312611102824761566e+00 -4.325322797318698412e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.175136063764234784e+01 5.580113718697073122e-02 6.871525420826684716e+00 -2.396034977936123411e-02 3.312179611859518591e+00 -4.304505454649372106e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.174545216392449021e+01 5.586034363038774181e-02 6.872940078218840121e+00 -2.395868967301099245e-02 3.311750199945363349e+00 -4.283741766096696262e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.173953849809413086e+01 5.591936676859379091e-02 6.874356105555520458e+00 -2.395707909109173750e-02 3.311322861719736110e+00 -4.263031674508943082e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.173361965451498534e+01 5.597820715221550614e-02 6.875773503235603989e+00 -2.395551761692334830e-02 3.310897591825828545e+00 -4.242375121989460686e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.172769564751588689e+01 5.603686532978582879e-02 6.877192271585466976e+00 -2.395400483605420600e-02 3.310474384912659218e+00 -4.221772049908178656e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.172176649139078464e+01 5.609534184775692017e-02 6.878612410859580528e+00 -2.395254033625649273e-02 3.310053235635146418e+00 -4.201222398912961807e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.171583220039875961e+01 5.615363725051299160e-02 6.880033921241101247e+00 -2.395112370752140729e-02 3.309634138654178326e+00 -4.180726108940825171e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.170989278876402295e+01 5.621175208038307891e-02 6.881456802842464526e+00 -2.394975454205431134e-02 3.309217088636685400e+00 -4.160283119229007606e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.170394827067593191e+01 5.626968687765376842e-02 6.882881055705968087e+00 -2.394843243426979934e-02 3.308802080255708322e+00 -4.139893368325899686e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.169799866028899693e+01 5.632744218058181179e-02 6.884306679804359064e+00 -2.394715698078669561e-02 3.308389108190466832e+00 -4.119556794101842355e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.169204397172289411e+01 5.638501852540671322e-02 6.885733675041411317e+00 -2.394592778042298198e-02 3.307978167126427671e+00 -4.099273333759780730e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.168608421906247585e+01 5.644241644636321248e-02 6.887162041252506306e+00 -2.394474443419065610e-02 3.307569251755369866e+00 -4.079042923845786067e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.168011941635778328e+01 5.649963647569371250e-02 6.888591778205206850e+00 -2.394360654529051335e-02 3.307162356775450007e+00 -4.058865500259444155e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.167414957762406402e+01 5.655667914366066529e-02 6.890022885599827340e+00 -2.394251371910687334e-02 3.306757476891267089e+00 -4.038740998264115332e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.166817471684178464e+01 5.661354497855883294e-02 6.891455363070005724e+00 -2.394146556320223690e-02 3.306354606813925123e+00 -4.018669352497059206e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.166219484795664485e+01 5.667023450672750706e-02 6.892889210183265725e+00 -2.394046168731187724e-02 3.305953741261094869e+00 -3.998650496979433595e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.165620998487959881e+01 5.672674825256267955e-02 6.894324426441581721e+00 -2.393950170333837557e-02 3.305554874957076006e+00 -3.978684365126165974e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.165022014148687113e+01 5.678308673852908856e-02 6.895761011281937414e+00 -2.393858522534608388e-02 3.305158002632856196e+00 -3.958770889755701752e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.164422533161997464e+01 5.683925048517225048e-02 6.897198964076882710e+00 -2.393771186955553909e-02 3.304763119026170148e+00 -3.938910003099627653e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.163822556908573169e+01 5.689524001113036022e-02 6.898638284135088838e+00 -2.393688125433781136e-02 3.304370218881559573e+00 -3.919101636812170192e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.163222086765629371e+01 5.695105583314617748e-02 6.900078970701896353e+00 -2.393609300020880376e-02 3.303979296950428246e+00 -3.899345721979577926e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.162621124106916604e+01 5.700669846607880203e-02 6.901521022959865803e+00 -2.393534672982348607e-02 3.303590347991099740e+00 -3.879642189129381413e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.162019670302722574e+01 5.706216842291539360e-02 6.902964440029320414e+00 -2.393464206797007998e-02 3.303203366768872495e+00 -3.859990968239538234e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.161417726719874821e+01 5.711746621478280828e-02 6.904409220968889649e+00 -2.393397864156419225e-02 3.302818348056074438e+00 -3.840391988747458765e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.160815294721743030e+01 5.717259235095916575e-02 6.905855364776045668e+00 -2.393335607964289236e-02 3.302435286632115385e+00 -3.820845179558920047e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.160212375668241513e+01 5.722754733888536782e-02 6.907302870387642457e+00 -2.393277401335874507e-02 3.302054177283542113e+00 -3.801350469056864311e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.159608970915831883e+01 5.728233168417649207e-02 6.908751736680446953e+00 -2.393223207597378402e-02 3.301675014804088093e+00 -3.781907785110086902e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.159005081817525529e+01 5.733694589063315777e-02 6.910201962471668402e+00 -2.393172990285344012e-02 3.301297793994725449e+00 -3.762517055081813187e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.158400709722886823e+01 5.739139046025279467e-02 6.911653546519488600e+00 -2.393126713146043541e-02 3.300922509663714699e+00 -3.743178205838166607e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.157795855978035426e+01 5.744566589324085620e-02 6.913106487523583255e+00 -2.393084340134861085e-02 3.300549156626654934e+00 -3.723891163756528309e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.157190521925649485e+01 5.749977268802194952e-02 6.914560784125644233e+00 -2.393045835415672645e-02 3.300177729706530894e+00 -3.704655854733791397e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.156584708904968473e+01 5.755371134125086829e-02 6.916016434909899147e+00 -2.393011163360220239e-02 3.299808223733761370e+00 -3.685472204194510226e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.155978418251796391e+01 5.760748234782361171e-02 6.917473438403625607e+00 -2.392980288547482889e-02 3.299440633546246282e+00 -3.666340137098943880e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.155371651298504609e+01 5.766108620088826464e-02 6.918931793077664594e+00 -2.392953175763043450e-02 3.299074953989412418e+00 -3.647259577951000344e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.154764409374035594e+01 5.771452339185585007e-02 6.920391497346931153e+00 -2.392929789998450921e-02 3.298711179916258285e+00 -3.628230450806077881e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.154156693803905753e+01 5.776779441041107743e-02 6.921852549570919777e+00 -2.392910096450578256e-02 3.298349306187399410e+00 -3.609252679278805807e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.153548505910208988e+01 5.782089974452303549e-02 6.923314948054210660e+00 -2.392894060520978083e-02 3.297989327671111415e+00 -3.590326186550687679e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.152939847011619889e+01 5.787383988045580879e-02 6.924778691046969747e+00 -2.392881647815233229e-02 3.297631239243373091e+00 -3.571450895377647778e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.152330718423397293e+01 5.792661530277902482e-02 6.926243776745446112e+00 -2.392872824142303415e-02 3.297275035787908593e+00 -3.552626728097480445e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.151721121457388186e+01 5.797922649437831089e-02 6.927710203292471114e+00 -2.392867555513869884e-02 3.296920712196228731e+00 -3.533853606637204006e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.151111057422030903e+01 5.803167393646569555e-02 6.929177968777948671e+00 -2.392865808143675166e-02 3.296568263367672280e+00 -3.515131452520322327e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.150500527622359037e+01 5.808395810858991981e-02 6.930647071239344648e+00 -2.392867548446861101e-02 3.296217684209445054e+00 -3.496460186873993122e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.149889533360005167e+01 5.813607948864668584e-02 6.932117508662178018e+00 -2.392872743039301323e-02 3.295868969636659873e+00 -3.477839730436105194e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.149278075933204413e+01 5.818803855288884330e-02 6.933589278980501369e+00 -2.392881358736932695e-02 3.295522114572374761e+00 -3.459270003562265033e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.148666156636798519e+01 5.823983577593647848e-02 6.935062380077384958e+00 -2.392893362555082587e-02 3.295177113947631575e+00 -3.440750926232695375e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.148053776762240119e+01 5.829147163078694793e-02 6.936536809785394553e+00 -2.392908721707793715e-02 3.294833962701491981e+00 -3.422282418059043561e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.147440937597596111e+01 5.834294658882482887e-02 6.938012565887069272e+00 -2.392927403607146217e-02 3.294492655781075197e+00 -3.403864398291106194e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.146827640427552097e+01 5.839426111983180706e-02 6.939489646115392318e+00 -2.392949375862576250e-02 3.294153188141593080e+00 -3.385496785823465752e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.146213886533416471e+01 5.844541569199647457e-02 6.940968048154265269e+00 -2.392974606280191818e-02 3.293815554746384766e+00 -3.367179499202043944e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.145599677193124322e+01 5.849641077192408584e-02 6.942447769638972588e+00 -2.393003062862087901e-02 3.293479750566953079e+00 -3.348912456630570057e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.144985013681242236e+01 5.854724682464619578e-02 6.943928808156649701e+00 -2.393034713805656383e-02 3.293145770582996956e+00 -3.330695575976967780e-03 3.572210044472814428e-01 3.428951735050648875e+00 -1.034842322888991006e+01 -8.129280231588930761e+00
1.144369897268972025e+01 5.859792431363028409e-02 6.945411161246744847e+00 -2.393069527502895283e-02 3.292813609782444750e+00 -3.312528774779661348e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.143754313009305790e+01 5.865174927591108173e-02 6.946894786314198988e+00 -2.393079482672293146e-02 3.292483767780696624e+00 -3.284331825544643639e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.143138246332704355e+01 5.870533865716336119e-02 6.948379639535682273e+00 -2.393095604822082639e-02 3.292156739312935620e+00 -3.256258008671855057e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.142521699068375618e+01 5.875869353656031080e-02 6.949865716510337244e+00 -2.393117813111442921e-02 3.291832512091802165e+00 -3.228306806960438372e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.141904673037984708e+01 5.881181498666226276e-02 6.951353012755080663e+00 -2.393146027462333264e-02 3.291511073881557614e+00 -3.200477705187882230e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.141287170055685785e+01 5.886470407348211309e-02 6.952841523705824756e+00 -2.393180168553292464e-02 3.291192412497886632e+00 -3.172770190105529513e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.140669191928153126e+01 5.891736185654992963e-02 6.954331244718687799e+00 -2.393220157813282303e-02 3.290876515807700908e+00 -3.145183750434024129e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.140050740454612210e+01 5.896978938897673439e-02 6.955822171071192273e+00 -2.393265917415576816e-02 3.290563371728941533e+00 -3.117717876858700984e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.139431817426870808e+01 5.902198771751748785e-02 6.957314297963447913e+00 -2.393317370271693181e-02 3.290252968230382713e+00 -3.090372062024920874e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.138812424629350062e+01 5.907395788263324066e-02 6.958807620519327664e+00 -2.393374440025368421e-02 3.289945293331436371e+00 -3.063145800533350303e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.138192563839115223e+01 5.912570091855252896e-02 6.960302133787625856e+00 -2.393437051046578765e-02 3.289640335101957191e+00 -3.036038588935192732e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.137572236825906913e+01 5.917721785333197176e-02 6.961797832743208403e+00 -2.393505128425602729e-02 3.289338081662047220e+00 -3.009049925727365175e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.136951445352170964e+01 5.922850970891609806e-02 6.963294712288150556e+00 -2.393578597967126187e-02 3.289038521181861796e+00 -2.982179311347631003e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.136330191173090043e+01 5.927957750119642460e-02 6.964792767252861339e+00 -2.393657386184390792e-02 3.288741641881415489e+00 -2.955426248169683301e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.135708476036613312e+01 5.933042224006979115e-02 6.966291992397198207e+00 -2.393741420293385783e-02 3.288447432030388917e+00 -2.928790240498185728e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.135086301683487697e+01 5.938104492949591168e-02 6.967792382411567509e+00 -2.393830628207080369e-02 3.288155879947935567e+00 -2.902270794563769577e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.134463669847287548e+01 5.943144656755424554e-02 6.969293931918017826e+00 -2.393924938529698454e-02 3.287866974002490839e+00 -2.875867418517987460e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.133840582254445373e+01 5.948162814650014008e-02 6.970796635471317337e+00 -2.394024280551036374e-02 3.287580702611577976e+00 -2.849579622428230138e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.133217040624281680e+01 5.953159065282020990e-02 6.972300487560024074e+00 -2.394128584240820187e-02 3.287297054241618444e+00 -2.823406918272603882e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.132593046669035530e+01 5.958133506728709172e-02 6.973805482607541961e+00 -2.394237780243105643e-02 3.287016017407740520e+00 -2.797348819934768801e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.131968602093893850e+01 5.963086236501344284e-02 6.975311614973166208e+00 -2.394351799870718042e-02 3.286737580673588788e+00 -2.771404843198745516e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.131343708597021980e+01 5.968017351550528038e-02 6.976818878953121583e+00 -2.394470575099733739e-02 3.286461732651135392e+00 -2.745574505743685837e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.130718367869593344e+01 5.972926948271465447e-02 6.978327268781583825e+00 -2.394594038564000493e-02 3.286188462000489086e+00 -2.719857327138609608e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.130092581595818579e+01 5.977815122509162749e-02 6.979836778631695715e+00 -2.394722123549700502e-02 3.285917757429708264e+00 -2.694252828837112937e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.129466351452975914e+01 5.982681969563561492e-02 6.981347402616568942e+00 -2.394854763989950550e-02 3.285649607694611340e+00 -2.668760534172045194e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.128839679111440297e+01 5.987527584194608093e-02 6.982859134790278866e+00 -2.394991894459443799e-02 3.285384001598589787e+00 -2.643379968350156525e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.128212566234712710e+01 5.992352060627257476e-02 6.984371969148845061e+00 -2.395133450169130082e-02 3.285120927992421169e+00 -2.618110658446720640e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.127585014479449832e+01 5.997155492556414252e-02 6.985885899631203877e+00 -2.395279366960935408e-02 3.284860375774082186e+00 -2.592952133400128548e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.126957025495492992e+01 6.001937973151812156e-02 6.987400920120171222e+00 -2.395429581302521357e-02 3.284602333888563042e+00 -2.567903924006457572e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.126328600925897483e+01 6.006699595062831021e-02 6.988917024443392911e+00 -2.395584030282081611e-02 3.284346791327681370e+00 -2.542965562914019980e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.125699742406961157e+01 6.011440450423252702e-02 6.990434206374288806e+00 -2.395742651603177675e-02 3.284093737129897494e+00 -2.518136584617883863e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.125070451568253915e+01 6.016160630855958008e-02 6.991952459632981842e+00 -2.395905383579613121e-02 3.283843160380130133e+00 -2.493416525454377527e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.124440730032646130e+01 6.020860227477563276e-02 6.993471777887222629e+00 -2.396072165130345294e-02 3.283595050209572985e+00 -2.468804923595568739e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.123810579416337418e+01 6.025539330903000035e-02 6.994992154753299829e+00 -2.396242935774434840e-02 3.283349395795510883e+00 -2.444301319043728788e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.123180001328885602e+01 6.030198031250035701e-02 6.996513583796945213e+00 -2.396417635626032702e-02 3.283106186361136380e+00 -2.419905253625774435e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.122548997373234769e+01 6.034836418143737363e-02 6.998036058534224502e+00 -2.396596205389403891e-02 3.282865411175369452e+00 -2.395616270987694675e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.121917569145744054e+01 6.039454580720878679e-02 6.999559572432422883e+00 -2.396778586353989424e-02 3.282627059552674087e+00 -2.371433916588961029e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.121285718236215523e+01 6.044052607634295415e-02 7.001084118910917198e+00 -2.396964720389503645e-02 3.282391120852877986e+00 -2.347357737696921347e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.120653446227922956e+01 6.048630587057179930e-02 7.002609691342042808e+00 -2.397154549941068330e-02 3.282157584480991819e+00 -2.323387283381179742e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.120020754697639376e+01 6.053188606687326390e-02 7.004136283051949796e+00 -2.397348018024383909e-02 3.281926439887029812e+00 -2.299522104507962204e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.119387645215665472e+01 6.057726753751322551e-02 7.005663887321447625e+00 -2.397545068220936076e-02 3.281697676565829891e+00 -2.275761753734470080e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.118754119345857312e+01 6.062245115008686042e-02 7.007192497386845353e+00 -2.397745644673238141e-02 3.281471284056874715e+00 -2.252105785503222268e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.118120178645654228e+01 6.066743776755950668e-02 7.008722106440776756e+00 -2.397949692080108414e-02 3.281247251944113597e+00 -2.228553756036383976e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.117485824666106531e+01 6.071222824830703468e-02 7.010252707633024549e+00 -2.398157155691984371e-02 3.281025569855784862e+00 -2.205105223330087669e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.116851058951902864e+01 6.075682344615566249e-02 7.011784294071328638e+00 -2.398367981306270477e-02 3.280806227464239555e+00 -2.181759747148743177e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.116215883041398094e+01 6.080122421042133407e-02 7.013316858822189026e+00 -2.398582115262722081e-02 3.280589214485762906e+00 -2.158516889019339562e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.115580298466640485e+01 6.084543138594854239e-02 7.014850394911660736e+00 -2.398799504438862626e-02 3.280374520680400252e+00 -2.135376212225738746e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.114944306753398884e+01 6.088944581314873622e-02 7.016384895326137183e+00 -2.399020096245436592e-02 3.280162135851781180e+00 -2.112337281802961764e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.114307909421189891e+01 6.093326832803818566e-02 7.017920353013128221e+00 -2.399243838621895400e-02 3.279952049846944107e+00 -2.089399664531469379e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.113671107983305397e+01 6.097689976227541053e-02 7.019456760882028412e+00 -2.399470680031917658e-02 3.279744252556161754e+00 -2.066562928931434465e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.113033903946838876e+01 6.102034094319813695e-02 7.020994111804877313e+00 -2.399700569458964455e-02 3.279538733912769288e+00 -2.043826645257013075e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.112396298812712914e+01 6.106359269385979588e-02 7.022532398617109983e+00 -2.399933456401865881e-02 3.279335483892989345e+00 -2.021190385490606849e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.111758294075705322e+01 6.110665583306555682e-02 7.024071614118303053e+00 -2.400169290870442576e-02 3.279134492515759725e+00 -1.998653723337124547e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.111119891224476142e+01 6.114953117540793126e-02 7.025611751072907474e+00 -2.400408023381159217e-02 3.278935749842562863e+00 -1.976216234218238811e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.110481091741594462e+01 6.119221953130192515e-02 7.027152802210979488e+00 -2.400649604952811988e-02 3.278739245977252637e+00 -1.953877495266640764e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.109841897103564357e+01 6.123472170701974027e-02 7.028694760228897387e+00 -2.400893987102247634e-02 3.278544971065884717e+00 -1.931637085320292869e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.109202308780851709e+01 6.127703850472508706e-02 7.030237617790075610e+00 -2.401141121840115467e-02 3.278352915296546044e+00 -1.909494584916678539e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.108562328237909789e+01 6.131917072250703260e-02 7.031781367525666404e+00 -2.401390961666651294e-02 3.278163068899184740e+00 -1.887449576287053479e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.107921956933206076e+01 6.136111915441345294e-02 7.033326002035259705e+00 -2.401643459567493616e-02 3.277975422145441353e+00 -1.865501643350694428e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.107281196319248018e+01 6.140288459048406922e-02 7.034871513887567929e+00 -2.401898569009531040e-02 3.277789965348480550e+00 -1.843650371709148767e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.106640047842608965e+01 6.144446781678306740e-02 7.036417895621110752e+00 -2.402156243936781968e-02 3.277606688862822804e+00 -1.821895348640485430e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.105998512943953926e+01 6.148586961543132945e-02 7.037965139744886578e+00 -2.402416438766305506e-02 3.277425583084176974e+00 -1.800236163093545593e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.105356593058065329e+01 6.152709076463826199e-02 7.039513238739039558e+00 -2.402679108384142559e-02 3.277246638449274663e+00 -1.778672405682195975e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.104714289613868772e+01 6.156813203873324342e-02 7.041062185055517730e+00 -2.402944208141288840e-02 3.277069845435702344e+00 -1.757203668679583860e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.104071604034458254e+01 6.160899420819666156e-02 7.042611971118727610e+00 -2.403211693849698419e-02 3.276895194561736169e+00 -1.735829546012394083e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.103428537737121928e+01 6.164967803969059051e-02 7.044162589326174562e+00 -2.403481521778317795e-02 3.276722676386178090e+00 -1.714549633255111217e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.102785092133367151e+01 6.169018429608911364e-02 7.045714032049102293e+00 -2.403753648649149116e-02 3.276552281508189335e+00 -1.693363527624282185e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.102141268628945703e+01 6.173051373650820933e-02 7.047266291633124347e+00 -2.404028031633345316e-02 3.276384000567128751e+00 -1.672270827972783874e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.101497068623879194e+01 6.177066711633535240e-02 7.048819360398844047e+00 -2.404304628347334397e-02 3.276217824242387611e+00 -1.651271134784096373e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.100852493512483399e+01 6.181064518725870593e-02 7.050373230642473565e+00 -2.404583396848972501e-02 3.276053743253227957e+00 -1.630364050166579473e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.100207544683394012e+01 6.185044869729595246e-02 7.051927894636441430e+00 -2.404864295633727528e-02 3.275891748358619182e+00 -1.609549177847752850e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.099562223519590454e+01 6.189007839082281970e-02 7.053483344629997376e+00 -2.405147283630892224e-02 3.275731830357078156e+00 -1.588826123168585137e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.098916531398421448e+01 6.192953500860121779e-02 7.055039572849804763e+00 -2.405432320199825044e-02 3.275573980086507131e+00 -1.568194493077785818e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.098270469691629181e+01 6.196881928780705734e-02 7.056596571500533877e+00 -2.405719365126221185e-02 3.275418188424032540e+00 -1.547653896126104274e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.097624039765373816e+01 6.200793196205771352e-02 7.058154332765441019e+00 -2.406008378618411381e-02 3.275264446285846898e+00 -1.527203942460635556e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.096977242980257650e+01 6.204687376143917799e-02 7.059712848806945829e+00 -2.406299321303690189e-02 3.275112744627047601e+00 -1.506844243819132224e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.096330080691349806e+01 6.208564541253288466e-02 7.061272111767200599e+00 -2.406592154224671334e-02 3.274963074441479272e+00 -1.486574413524323780e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.095682554248210216e+01 6.212424763844219544e-02 7.062832113768653386e+00 -2.406886838835672199e-02 3.274815426761575665e+00 -1.466394066478243687e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.095034664994913420e+01 6.216268115881856682e-02 7.064392846914604007e+00 -2.407183336999125720e-02 3.274669792658200684e+00 -1.446302819156563982e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.094386414270073082e+01 6.220094668988743192e-02 7.065954303289754712e+00 -2.407481610982020043e-02 3.274526163240492949e+00 -1.426300289602937038e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.093737803406865439e+01 6.223904494447374258e-02 7.067516474960755524e+00 -2.407781623452365585e-02 3.274384529655708587e+00 -1.406386097423347522e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.093088833733053100e+01 6.227697663202720613e-02 7.069079353976738034e+00 -2.408083337475689853e-02 3.274244883089064917e+00 -1.386559863780470426e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.092439506571008856e+01 6.231474245864725842e-02 7.070642932369852751e+00 -2.408386716511558973e-02 3.274107214763585461e+00 -1.366821211388040587e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.091789823237739121e+01 6.235234312710768306e-02 7.072207202155789574e+00 -2.408691724410125939e-02 3.273971515939944954e+00 -1.347169764505229579e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.091139785044907207e+01 6.238977933688098776e-02 7.073772155334300038e+00 -2.408998325408706967e-02 3.273837777916315250e+00 -1.327605148931032802e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.090489393298857301e+01 6.242705178416246142e-02 7.075337783889709797e+00 -2.409306484128382816e-02 3.273705992028211664e+00 -1.308126991998664803e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.089838649300637030e+01 6.246416116189395379e-02 7.076904079791427549e+00 -2.409616165570626842e-02 3.273576149648339761e+00 -1.288734922569967399e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.089187554346021081e+01 6.250110815978739132e-02 7.078471034994445965e+00 -2.409927335113960789e-02 3.273448242186442148e+00 -1.269428571029824083e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.088536109725533940e+01 6.253789346434798779e-02 7.080038641439837299e+00 -2.410239958510634189e-02 3.273322261089147922e+00 -1.250207569280587655e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.087884316724472811e+01 6.257451775889720513e-02 7.081606891055242770e+00 -2.410554001883331507e-02 3.273198197839819912e+00 -1.231071550736517403e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.087232176622931057e+01 6.261098172359540193e-02 7.083175775755360171e+00 -2.410869431721904266e-02 3.273076043958403680e+00 -1.212020150318226467e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.086579690695820233e+01 6.264728603546428076e-02 7.084745287442420825e+00 -2.411186214880128506e-02 3.272955791001278314e+00 -1.193053004447141565e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.085926860212892997e+01 6.268343136840903718e-02 7.086315418006661204e+00 -2.411504318572487912e-02 3.272837430561105876e+00 -1.174169751039971614e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.085273686438765850e+01 6.271941839324024492e-02 7.087886159326792779e+00 -2.411823710370982268e-02 3.272720954266681748e+00 -1.155370029503190437e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.084620170632941338e+01 6.275524777769547757e-02 7.089457503270464755e+00 -2.412144358201959854e-02 3.272606353782786748e+00 -1.136653480727527936e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.083966314049830792e+01 6.279092018646073581e-02 7.091029441694719715e+00 -2.412466230342975859e-02 3.272493620810038806e+00 -1.118019747082476438e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.083312117938775998e+01 6.282643628119154167e-02 7.092601966446443917e+00 -2.412789295419674740e-02 3.272382747084745080e+00 -1.099468472410805066e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.082657583544071755e+01 6.286179672053386625e-02 7.094175069362816721e+00 -2.413113522402696859e-02 3.272273724378754522e+00 -1.080999302023089286e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.082002712104988085e+01 6.289700216014475209e-02 7.095748742271747567e+00 -2.413438880604610801e-02 3.272166544499312213e+00 -1.062611882692251087e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.081347504855791897e+01 6.293205325271274131e-02 7.097322976992314736e+00 -2.413765339676867197e-02 3.272061199288913258e+00 -1.044305862648111510e-03 3.653374988348358499e-01 3.556138972321009728e+00 -1.015277638990159659e+01 -8.290909953511105712e+00
1.080691963025768842e+01 6.296695064797806773e-02 7.098897765335194343e+00 -2.414092869606779615e-02 3.271957680625157128e+00 -1.026080891571956415e-03 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.080036097050649957e+01 6.299983015258517338e-02 7.100473118423606955e+00 -2.414434405345977988e-02 3.271855693478976423e+00 -1.013668011424346399e-03 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.079379917139273459e+01 6.303260152632775282e-02 7.102049048651925212e+00 -2.414775723801509608e-02 3.271754945827894279e+00 -1.001290980628995273e-03 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.078723424175082002e+01 6.306526505991415232e-02 7.103625549728687538e+00 -2.415116816358712018e-02 3.271655434089670855e+00 -9.889497452350898190e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.078066619039146445e+01 6.309782104366638833e-02 7.105202615358820140e+00 -2.415457674481324632e-02 3.271557154687476210e+00 -9.766442509899619234e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.077409502610169945e+01 6.313026976751889841e-02 7.106780239243813746e+00 -2.415798289711119928e-02 3.271460104049920492e+00 -9.643744433427938389e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.076752075764491856e+01 6.316261152101723675e-02 7.108358415081895032e+00 -2.416138653667534650e-02 3.271364278611083254e+00 -9.521402674483004595e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.076094339376091646e+01 6.319484659331683907e-02 7.109937136568200700e+00 -2.416478758047299613e-02 3.271269674810544092e+00 -9.399416681703880692e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.075436294316592623e+01 6.322697527318174582e-02 7.111516397394947120e+00 -2.416818594624070213e-02 3.271176289093410183e+00 -9.277785900857881546e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.074777941455266195e+01 6.325899784898333933e-02 7.113096191251601752e+00 -2.417158155248055884e-02 3.271084117910344702e+00 -9.156509774876695320e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.074119281659035607e+01 6.329091460869912256e-02 7.114676511825051008e+00 -2.417497431845648526e-02 3.270993157717596578e+00 -9.035587743892252140e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.073460315792480024e+01 6.332272583991144232e-02 7.116257352799767233e+00 -2.417836416419053003e-02 3.270903404977026252e+00 -8.915019245272370494e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.072801044717838970e+01 6.335443182980625421e-02 7.117838707857975677e+00 -2.418175101045914877e-02 3.270814856156134987e+00 -8.794803713656164021e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.072141469295015526e+01 6.338603286517187352e-02 7.119420570679817928e+00 -2.418513477878949866e-02 3.270727507728090622e+00 -8.674940580989227122e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.071481590381580951e+01 6.341752923239778184e-02 7.121002934943517104e+00 -2.418851539145571924e-02 3.270641356171755110e+00 -8.555429276558586390e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.070821408832778765e+01 6.344892121747335023e-02 7.122585794325537734e+00 -2.419189277147521314e-02 3.270556397971710272e+00 -8.436269227027421097e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.070160925501528482e+01 6.348020910598663191e-02 7.124169142500749174e+00 -2.419526684260493374e-02 3.270472629618284888e+00 -8.317459856469560341e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.069500141238430047e+01 6.351139318312316873e-02 7.125752973142584601e+00 -2.419863752933765905e-02 3.270390047607579564e+00 -8.199000586403752504e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.068839056891767925e+01 6.354247373366472829e-02 7.127337279923198210e+00 -2.420200475689827935e-02 3.270308648441492494e+00 -8.080890835827713543e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.068177673307515008e+01 6.357345104198813823e-02 7.128922056513622429e+00 -2.420536845124007103e-02 3.270228428627743877e+00 -7.963130021251951926e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.067515991329336877e+01 6.360432539206405111e-02 7.130507296583926902e+00 -2.420872853904098079e-02 3.270149384679901239e+00 -7.845717556733368056e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.066854011798596069e+01 6.363509706745576477e-02 7.132092993803368586e+00 -2.421208494769989950e-02 3.270071513117404294e+00 -7.728652853908632523e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.066191735554355979e+01 6.366576635131804274e-02 7.133679141840549853e+00 -2.421543760533294634e-02 3.269994810465587598e+00 -7.611935322027350761e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.065529163433385307e+01 6.369633352639586521e-02 7.135265734363566814e+00 -2.421878644076974618e-02 3.269919273255704972e+00 -7.495564367984995690e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.064866296270162316e+01 6.372679887502333274e-02 7.136852765040162971e+00 -2.422213138354971720e-02 3.269844898024953483e+00 -7.379539396355647369e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.064203134896878744e+01 6.375716267912240331e-02 7.138440227537877547e+00 -2.422547236391834474e-02 3.269771681316496093e+00 -7.263859809424485451e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.063539680143444066e+01 6.378742522020179606e-02 7.140028115524195584e+00 -2.422880931282346897e-02 3.269699619679483416e+00 -7.148525007220095156e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.062875932837490112e+01 6.381758677935576995e-02 7.141616422666693609e+00 -2.423214216191157261e-02 3.269628709669077260e+00 -7.033534387546543391e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.062211893804374974e+01 6.384764763726298586e-02 7.143205142633187066e+00 -2.423547084352405817e-02 3.269558947846472829e+00 -6.918887346015239114e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.061547563867187449e+01 6.387760807418535469e-02 7.144794269091874206e+00 -2.423879529069354957e-02 3.269490330778919152e+00 -6.804583276076596379e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.060882943846751125e+01 6.390746836996687164e-02 7.146383795711481746e+00 -2.424211543714016939e-02 3.269422855039742171e+00 -6.690621569051470770e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.060218034561628819e+01 6.393722880403250597e-02 7.147973716161405200e+00 -2.424543121726784392e-02 3.269356517208364732e+00 -6.577001614162400695e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.059552836828127020e+01 6.396688965538702143e-02 7.149564024111851879e+00 -2.424874256616059084e-02 3.269291313870328342e+00 -6.463722798564628573e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.058887351460299797e+01 6.399645120261389375e-02 7.151154713233980331e+00 -2.425204941957882082e-02 3.269227241617312707e+00 -6.350784507376926874e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.058221579269953594e+01 6.402591372387413104e-02 7.152745777200040678e+00 -2.425535171395563905e-02 3.269164297047156609e+00 -6.238186123712198636e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.057555521066651139e+01 6.405527749690519135e-02 7.154337209683510501e+00 -2.425864938639315030e-02 3.269102476763876997e+00 -6.125927028707892595e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.056889177657716239e+01 6.408454279901987238e-02 7.155929004359232515e+00 -2.426194237465876744e-02 3.269041777377690305e+00 -6.014006601556203630e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.056222549848237691e+01 6.411370990710517359e-02 7.157521154903551341e+00 -2.426523061718151991e-02 3.268982195505029775e+00 -5.902424219534079149e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.055555638441073896e+01 6.414277909762124141e-02 7.159113654994445852e+00 -2.426851405304837270e-02 3.268923727768565435e+00 -5.791179258033006452e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.054888444236857303e+01 6.417175064660024519e-02 7.160706498311664170e+00 -2.427179262200054866e-02 3.268866370797222753e+00 -5.680271090588611457e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.054220968033998851e+01 6.420062482964528083e-02 7.162299678536854231e+00 -2.427506626442985094e-02 3.268810121226201737e+00 -5.569699088910065512e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.053553210628691872e+01 6.422940192192931608e-02 7.163893189353695234e+00 -2.427833492137498536e-02 3.268754975696992915e+00 -5.459462622909263445e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.052885172814917070e+01 6.425808219819410805e-02 7.165487024448029985e+00 -2.428159853451789668e-02 3.268700930857397768e+00 -5.349561060729840067e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.052216855384446781e+01 6.428666593274913466e-02 7.167081177507989231e+00 -2.428485704618011526e-02 3.268647983361544718e+00 -5.239993768775963326e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.051548259126849416e+01 6.431515339947053989e-02 7.168675642224122235e+00 -2.428811039931908639e-02 3.268596129869906441e+00 -5.130760111740948577e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.050879384829493546e+01 6.434354487180005133e-02 7.170270412289522888e+00 -2.429135853752452737e-02 3.268545367049317196e+00 -5.021859452635659251e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.050210233277552874e+01 6.437184062274398100e-02 7.171865481399954056e+00 -2.429460140501477419e-02 3.268495691572989692e+00 -4.913291152816728641e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.049540805254010323e+01 6.440004092487214282e-02 7.173460843253972818e+00 -2.429783894663314903e-02 3.268447100120531079e+00 -4.805054572014585989e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.048871101539662831e+01 6.442814605031685349e-02 7.175056491553053917e+00 -2.430107110784432076e-02 3.268399589377959380e+00 -4.697149068361286322e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.048201122913125438e+01 6.445615627077186383e-02 7.176652420001709665e+00 -2.430429783473066901e-02 3.268353156037719032e+00 -4.589573998418148941e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.047530870150836080e+01 6.448407185749137349e-02 7.178248622307613402e+00 -2.430751907398866901e-02 3.268307796798695986e+00 -4.482328717203211041e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.046860344027059853e+01 6.451189308128903177e-02 7.179845092181717625e+00 -2.431073477292527291e-02 3.268263508366234582e+00 -4.375412578218485643e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.046189545313893632e+01 6.453962021253688286e-02 7.181441823338373887e+00 -2.431394487945429464e-02 3.268220287452151318e+00 -4.268824933477037369e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.045518474781270690e+01 6.456725352116440830e-02 7.183038809495450039e+00 -2.431714934209280518e-02 3.268178130774749501e+00 -4.162565133529864156e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.044847133196965139e+01 6.459479327665752779e-02 7.184636044374446584e+00 -2.432034810995754512e-02 3.268137035058834794e+00 -4.056632527492601693e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.044175521326596012e+01 6.462223974805759996e-02 7.186233521700612137e+00 -2.432354113276131644e-02 3.268096997035728091e+00 -3.951026463072028917e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.043503639933632421e+01 6.464959320396046483e-02 7.187831235203059776e+00 -2.432672836080941245e-02 3.268058013443280618e+00 -3.845746286592401108e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.042831489779397991e+01 6.467685391251547233e-02 7.189429178614877181e+00 -2.432990974499603387e-02 3.268020081025887258e+00 -3.740791343021597059e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.042159071623074951e+01 6.470402214142452479e-02 7.191027345673241200e+00 -2.433308523680071875e-02 3.267983196534499424e+00 -3.636160975997073785e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.041486386221708926e+01 6.473109815794109156e-02 7.192625730119529770e+00 -2.433625478828478628e-02 3.267947356726638830e+00 -3.531854527851657527e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.040813434330213738e+01 6.475808222886932086e-02 7.194224325699430267e+00 -2.433941835208777715e-02 3.267912558366410369e+00 -3.427871339639131467e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.040140216701375664e+01 6.478497462056304057e-02 7.195823126163050532e+00 -2.434257588142390433e-02 3.267878798224514547e+00 -3.324210751159662977e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.039466734085858235e+01 6.481177559892488393e-02 7.197422125265024562e+00 -2.434572733007852111e-02 3.267846073078260360e+00 -3.220872100985041676e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.038792987232206322e+01 6.483848542940530424e-02 7.199021316764622647e+00 -2.434887265240457538e-02 3.267814379711576844e+00 -3.117854726483735889e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.038118976886851108e+01 6.486510437700172826e-02 7.200620694425856172e+00 -2.435201180331910548e-02 3.267783714915025062e+00 -3.015157963845785383e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.037444703794114886e+01 6.489163270625758484e-02 7.202220252017581537e+00 -2.435514473829971174e-02 3.267754075485810539e+00 -2.912781148107503829e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.036770168696215144e+01 6.491807068126144442e-02 7.203819983313606734e+00 -2.435827141338104893e-02 3.267725458227793922e+00 -2.810723613176011591e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.036095372333269182e+01 6.494441856564611704e-02 7.205419882092793493e+00 -2.436139178515133938e-02 3.267697859951502082e+00 -2.708984691853589069e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.035420315443299266e+01 6.497067662258776410e-02 7.207019942139157642e+00 -2.436450581074886892e-02 3.267671277474139657e+00 -2.607563715861866338e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.034744998762236534e+01 6.499684511480503801e-02 7.208620157241972137e+00 -2.436761344785851741e-02 3.267645707619598827e+00 -2.506460015865829552e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.034069423023925971e+01 6.502292430455818006e-02 7.210220521195868315e+00 -2.437071465470828230e-02 3.267621147218470856e+00 -2.405672921497658753e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.033393588960131027e+01 6.504891445364820168e-02 7.211821027800930928e+00 -2.437380939006580927e-02 3.267597593108055420e+00 -2.305201761380397364e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.032717497300538056e+01 6.507481582341599624e-02 7.213421670862801172e+00 -2.437689761323495047e-02 3.267575042132370822e+00 -2.205045863151439253e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.032041148772760941e+01 6.510062867474152026e-02 7.215022444192769058e+00 -2.437997928405230899e-02 3.267553491142164201e+00 -2.105204553485859418e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.031364544102346059e+01 6.512635326804294689e-02 7.216623341607874664e+00 -2.438305436288380409e-02 3.267532936994920423e+00 -2.005677158119581211e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.030687684012776373e+01 6.515198986327583319e-02 7.218224356930998731e+00 -2.438612281062125034e-02 3.267513376554871840e+00 -1.906463001872340829e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.030010569225476402e+01 6.517753871993230141e-02 7.219825483990959469e+00 -2.438918458867894018e-02 3.267494806693006737e+00 -1.807561408670533621e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.029333200459816666e+01 6.520300009704024791e-02 7.221426716622604935e+00 -2.439223965899022656e-02 3.267477224287078652e+00 -1.708971701569853311e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.028655578433118478e+01 6.522837425316251048e-02 7.223028048666906287e+00 -2.439528798400413673e-02 3.267460626221614817e+00 -1.610693202777792180e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.027977703860658387e+01 6.525366144639609123e-02 7.224629473971049265e+00 -2.439832952668197913e-02 3.267445009387924593e+00 -1.512725233675956923e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.027299577455673152e+01 6.527886193437136553e-02 7.226230986388522126e+00 -2.440136425049396762e-02 3.267430370684107466e+00 -1.415067114842230285e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.026621199929364003e+01 6.530397597425129097e-02 7.227832579779208899e+00 -2.440439211941584918e-02 3.267416707015061483e+00 -1.317718166072774947e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.025942571990901442e+01 6.532900382273067186e-02 7.229434248009474651e+00 -2.440741309792555241e-02 3.267404015292489916e+00 -1.220677706403862036e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.025263694347429855e+01 6.535394573603535429e-02 7.231035984952256079e+00 -2.441042715099983260e-02 3.267392292434909695e+00 -1.123945054133547444e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.024584567704072136e+01 6.537880196992150450e-02 7.232637784487145893e+00 -2.441343424411094101e-02 3.267381535367658074e+00 -1.027519526843182401e-04 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.023905192763934480e+01 6.540357277967484562e-02 7.234239640500479851e+00 -2.441643434322329081e-02 3.267371741022900622e+00 -9.314004414187653435e-05 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.023225570228110826e+01 6.542825842010994986e-02 7.235841546885420250e+00 -2.441942741479014717e-02 3.267362906339636996e+00 -8.355871140721383397e-05 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.022545700795687829e+01 6.545285914556946139e-02 7.237443497542042969e+00 -2.442241342575031740e-02 3.267355028263708050e+00 -7.400788603620207470e-05 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.021865585163748946e+01 6.547737520992341631e-02 7.239045486377417404e+00 -2.442539234352485503e-02 3.267348103747802046e+00 -6.448749952148822716e-05 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.021185224027379590e+01 6.550180686656852103e-02 7.240647507305689956e+00 -2.442836413601377071e-02 3.267342129751461322e+00 -5.499748329456687811e-05 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.020504618079671744e+01 6.552615436842745833e-02 7.242249554248164856e+00 -2.443132877159277100e-02 3.267337103241088503e+00 -4.553776872783587095e-05 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.019823768011728227e+01 6.555041796794816578e-02 7.243851621133386764e+00 -2.443428621910997967e-02 3.267333021189950948e+00 -3.610828713663786523e-05 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.019142674512667845e+01 6.557459791710318342e-02 7.245453701897217158e+00 -2.443723644788269728e-02 3.267329880578187407e+00 -2.670896978128559237e-05 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.018461338269629657e+01 6.559869446738895993e-02 7.247055790482914261e+00 -2.444017942769415030e-02 3.267327678392813795e+00 -1.733974786907121099e-05 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.017779759967777942e+01 6.562270786982518644e-02 7.248657880841211210e+00 -2.444311512879026801e-02 3.267326411627727634e+00 -8.000552556262038488e-06 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.017097940290306646e+01 6.564663837495414433e-02 7.250259966930393318e+00 -2.444604352187645935e-02 3.267326077283712937e+00 1.308685049921122219e-06 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.016415879918444176e+01 6.567048623284003905e-02 7.251862042716372692e+00 -2.444896457811440368e-02 3.267326672368445983e+00 1.058803388933896956e-05 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.015733579531457842e+01 6.569425169306838952e-02 7.253464102172764605e+00 -2.445187826911885548e-02 3.267328193896498867e+00 1.983756294698454332e-05 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.015051039806658828e+01 6.571793500474534810e-02 7.255066139280961224e+00 -2.445478456695445932e-02 3.267330638889344385e+00 2.905734125104948902e-05 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.014368261419406636e+01 6.574153641649711777e-02 7.256668148030207099e+00 -2.445768344413257883e-02 3.267334004375360479e+00 3.824743787100393593e-05 3.607442631645732534e-01 3.484161967577660501e+00 -1.026349562368720925e+01 -8.199441473566619010e+00
1.013685245043113703e+01 6.576505617646931368e-02 7.258270122417667558e+00 -2.446057487360812563e-02 3.267338287389833784e+00 4.740792191569370359e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.013002020853087082e+01 6.578250527528338443e-02 7.259872126687794136e+00 -2.446406395053710159e-02 3.267342512745907701e+00 3.712081206087908182e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.012318618259390668e+01 6.580002401731026296e-02 7.261474230350503767e+00 -2.446751063031664397e-02 3.267345715856120325e+00 2.696281921677628096e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.011635036791608400e+01 6.581761141907721546e-02 7.263076435279872456e+00 -2.447091525498860248e-02 3.267347909576674869e+00 1.693283486151736099e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.010951275986597508e+01 6.583526650503024324e-02 7.264678743314007647e+00 -2.447427816533231590e-02 3.267349106653353985e+00 7.029759104672817649e-06 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.010267335388427945e+01 6.585298830748589904e-02 7.266281156255511853e+00 -2.447759970084113085e-02 3.267349319722379963e+00 -2.747499377665483421e-06 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.009583214548322161e+01 6.587077586658339479e-02 7.267883675871948945e+00 -2.448088019969967347e-02 3.267348561311268718e+00 -1.240002340728539226e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.008898913024595601e+01 6.588862823023675097e-02 7.269486303896290913e+00 -2.448411999876189821e-02 3.267346843839676218e+00 -2.192888736774547691e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.008214430382596660e+01 6.590654445408711259e-02 7.271089042027368166e+00 -2.448731943352985829e-02 3.267344179620239153e+00 -3.133515726776004389e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.007529766194648246e+01 6.592452360145521773e-02 7.272691891930302965e+00 -2.449047883813322904e-02 3.267340580859410260e+00 -4.061989080408513758e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.006844920039988800e+01 6.594256474329404649e-02 7.274294855236941082e+00 -2.449359854530951119e-02 3.267336059658284775e+00 -4.978413742390841050e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.006159891504714032e+01 6.596066695814155334e-02 7.275897933546272789e+00 -2.449667888638496285e-02 3.267330628013423333e+00 -5.882893838674998441e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.005474680181719194e+01 6.597882933207359357e-02 7.277501128424850307e+00 -2.449972019125619058e-02 3.267324297817667755e+00 -6.775532682587867485e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.004789285670641874e+01 6.599705095865700255e-02 7.279104441407191928e+00 -2.450272278837242745e-02 3.267317080860949741e+00 -7.656432780924609120e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.004103707577804094e+01 6.601533093890278592e-02 7.280707873996187907e+00 -2.450568700471845301e-02 3.267308988831095551e+00 -8.525695839994832281e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.003417945516156706e+01 6.603366838121950411e-02 7.282311427663490377e+00 -2.450861316579816887e-02 3.267300033314622265e+00 -9.383422771621481812e-05 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.002731999105222016e+01 6.605206240136679563e-02 7.283915103849905037e+00 -2.451150159561879191e-02 3.267290225797530479e+00 -1.022971369909324595e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.002045867971038540e+01 6.607051212240906690e-02 7.285518903965767734e+00 -2.451435261667567547e-02 3.267279577666089008e+00 -1.106466796307078695e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.001359551746105403e+01 6.608901667466932084e-02 7.287122829391322831e+00 -2.451716654993772379e-02 3.267268100207614712e+00 -1.188838412744734987e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
1.000673050069326742e+01 6.610757519568313811e-02 7.288726881477090025e+00 -2.451994371483339971e-02 3.267255804611246983e+00 -1.270095998516411809e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.999863625859571670e+00 6.612618683015282495e-02 7.290331061544225832e+00 -2.452268442923731528e-02 3.267242701968714691e+00 -1.350249256398062864e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.992994889475474096e+00 6.614485072990176906e-02 7.291935370884879752e+00 -2.452538900945738093e-02 3.267228803275100013e+00 -1.429307813220104424e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.986124288118903181e+00 6.616356605382886502e-02 7.293539810762544207e+00 -2.452805777022252359e-02 3.267214119429593389e+00 -1.507281220435643119e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.979251818429666798e+00 6.618233196786317551e-02 7.295144382412399153e+00 -2.453069102467093227e-02 3.267198661236245805e+00 -1.584178954684331260e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.972377477108926414e+00 6.620114764491868975e-02 7.296749087041650483e+00 -2.453328908433883779e-02 3.267182439404713090e+00 -1.660010418351941480e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.965501260918662396e+00 6.622001226484934555e-02 7.298353925829860422e+00 -2.453585225914983042e-02 3.267165464550996656e+00 -1.734784940125647915e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.958623166681149996e+00 6.623892501440409308e-02 7.299958899929277933e+00 -2.453838085740465622e-02 3.267147747198176688e+00 -1.808511775545091748e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.951743191278435319e+00 6.625788508718222225e-02 7.301564010465157573e+00 -2.454087518577154070e-02 3.267129297777142227e+00 -1.881200107549237880e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.944861331651818404e+00 6.627689168358880112e-02 7.303169258536077457e+00 -2.454333554927698099e-02 3.267110126627312816e+00 -1.952859047019107560e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.937977584801339859e+00 6.629594401079033639e-02 7.304774645214249240e+00 -2.454576225129702013e-02 3.267090243997357923e+00 -2.023497633316368827e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.931091947785265717e+00 6.631504128267051712e-02 7.306380171545824531e+00 -2.454815559354899326e-02 3.267069660045908375e+00 -2.093124834817871216e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.924204417719582949e+00 6.633418271978622216e-02 7.307985838551195990e+00 -2.455051587608372832e-02 3.267048384842263786e+00 -2.161749549446131523e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.917314991777493205e+00 6.635336754932362469e-02 7.309591647225293087e+00 -2.455284339727818732e-02 3.267026428367095114e+00 -2.229380605195825356e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.910423667188913655e+00 6.637259500505450494e-02 7.311197598537872544e+00 -2.455513845382854832e-02 3.267003800513140543e+00 -2.296026760656304276e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.903530441239977833e+00 6.639186432729275722e-02 7.312803693433804320e+00 -2.455740134074372444e-02 3.266980511085896932e+00 -2.361696705530190845e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.896635311272543589e+00 6.641117476285099408e-02 7.314409932833354056e+00 -2.455963235133927849e-02 3.266956569804307264e+00 -2.426399061148080017e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.889738274683701036e+00 6.643052556499740025e-02 7.316016317632461075e+00 -2.456183177723176778e-02 3.266931986301440105e+00 -2.490142380979371841e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.882839328925287603e+00 6.644991599341272537e-02 7.317622848703007499e+00 -2.456399990833348090e-02 3.266906770125166837e+00 -2.552935151139289660e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.875938471503403093e+00 6.646934531414747105e-02 7.319229526893090032e+00 -2.456613703284755285e-02 3.266880930738832234e+00 -2.614785790892102790e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.869035699977933618e+00 6.648881279957921664e-02 7.320836353027280197e+00 -2.456824343726348933e-02 3.266854477521921041e+00 -2.675702653150585663e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.862131011962068428e+00 6.650831772837018097e-02 7.322443327906887234e+00 -2.457031940635303127e-02 3.266827419770717889e+00 -2.735694024971767379e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.855224405121832731e+00 6.652785938542489508e-02 7.324050452310211234e+00 -2.457236522316641469e-02 3.266799766698964547e+00 -2.794768128048967580e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.848315877175616961e+00 6.654743706184809704e-02 7.325657726992794494e+00 -2.457438116902896721e-02 3.266771527438510514e+00 -2.852933119200190505e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.841405425893706038e+00 6.656705005490282101e-02 7.327265152687669314e+00 -2.457636752353805493e-02 3.266742711039959612e+00 -2.910197090852877739e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.834493049097822848e+00 6.658669766796859735e-02 7.328872730105599587e+00 -2.457832456456037970e-02 3.266713326473311252e+00 -2.966568071525067926e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.827578744660662835e+00 6.660637921049991639e-02 7.330480459935323267e+00 -2.458025256822959220e-02 3.266683382628596810e+00 -3.022054026302999205e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.820662510505439258e+00 6.662609399798481713e-02 7.332088342843784190e+00 -2.458215180894425186e-02 3.266652888316512460e+00 -3.076662857315157098e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.813744344605433767e+00 6.664584135190367020e-02 7.333696379476367433e+00 -2.458402255936608521e-02 3.266621852269045778e+00 -3.130402404202830722e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.806824244983541661e+00 6.666562059968815512e-02 7.335304570457124917e+00 -2.458586509041855647e-02 3.266590283140098361e+00 -3.183280444587184370e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.799902209711826018e+00 6.668543107468039022e-02 7.336912916389001005e+00 -2.458767967128574691e-02 3.266558189506103993e+00 -3.235304694532890012e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.792978236911078938e+00 6.670527211609229845e-02 7.338521417854054540e+00 -2.458946656941152567e-02 3.266525579866641493e+00 -3.286482809008328286e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.786052324750373899e+00 6.672514306896512593e-02 7.340130075413673794e+00 -2.459122605049901197e-02 3.266492462645043116e+00 -3.336822382342419799e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.779124471446635880e+00 6.674504328412909915e-02 7.341738889608792284e+00 -2.459295837851030800e-02 3.266458846189000287e+00 -3.386330948678075337e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.772194675264200825e+00 6.676497211816337374e-02 7.343347860960101947e+00 -2.459466381566651969e-02 3.266424738771160907e+00 -3.435015982422321367e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.765262934514392867e+00 6.678492893335606639e-02 7.344956989968256522e+00 -2.459634262244803776e-02 3.266390148589726206e+00 -3.482884898693127404e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.758329247555089125e+00 6.680491309766450891e-02 7.346566277114079391e+00 -2.459799505759507898e-02 3.266355083769040490e+00 -3.529945053762935229e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.751393612790300480e+00 6.682492398467575201e-02 7.348175722858762526e+00 -2.459962137810848062e-02 3.266319552360178236e+00 -3.576203745498955015e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.744456028669747027e+00 6.684496097356711075e-02 7.349785327644067223e+00 -2.460122183925075520e-02 3.266283562341524949e+00 -3.621668213800224032e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.737516493688442409e+00 6.686502344906705697e-02 7.351395091892517719e+00 -2.460279669454737070e-02 3.266247121619355376e+00 -3.666345641031475079e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.730575006386278147e+00 6.688511080141616716e-02 7.353005016007593042e+00 -2.460434619578827711e-02 3.266210238028406820e+00 -3.710243152453826044e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.723631565347609751e+00 6.690522242632836181e-02 7.354615100373918857e+00 -2.460587059302965854e-02 3.266172919332447133e+00 -3.753367816652322013e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.716686169200851708e+00 6.692535772495225577e-02 7.356225345357451317e+00 -2.460737013459591768e-02 3.266135173224840038e+00 -3.795726645960360857e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.709738816618067148e+00 6.694551610383274454e-02 7.357835751305662697e+00 -2.460884506708186162e-02 3.266097007329106017e+00 -3.837326596881012017e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.702789506314564605e+00 6.696569697487272932e-02 7.359446318547720800e+00 -2.461029563535512346e-02 3.266058429199477420e+00 -3.878174570505272438e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.695838237048503672e+00 6.698589975529511964e-02 7.361057047394669262e+00 -2.461172208255876445e-02 3.266019446321450914e+00 -3.918277412927270460e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.688885007620491763e+00 6.700612386760490535e-02 7.362667938139601631e+00 -2.461312465011410849e-02 3.265980066112335489e+00 -3.957641915656444245e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.681929816873195094e+00 6.702636873955150620e-02 7.364278991057836343e+00 -2.461450357772375017e-02 3.265940295921796466e+00 -3.996274816026730526e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.674972663690942554e+00 6.704663380409130180e-02 7.365890206407084584e+00 -2.461585910337475355e-02 3.265900143032395064e+00 -4.034182797602754440e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.668013546999340235e+00 6.706691849935030036e-02 7.367501584427621708e+00 -2.461719146334205577e-02 3.265859614660123977e+00 -4.071372490583094732e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.661052465764885966e+00 6.708722226858705728e-02 7.369113125342449777e+00 -2.461850089219203355e-02 3.265818717954938943e+00 -4.107850472200599932e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.654089418994589167e+00 6.710754456015573244e-02 7.370724829357463648e+00 -2.461978762278625374e-02 3.265777460001286769e+00 -4.143623267119806450e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.647124405735583608e+00 6.712788482746938346e-02 7.372336696661609956e+00 -2.462105188628540067e-02 3.265735847818628468e+00 -4.178697347831467285e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.640157425074761477e+00 6.714824252896341161e-02 7.373948727427046101e+00 -2.462229391215335628e-02 3.265693888361959729e+00 -4.213079135044222223e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.633188476138389689e+00 6.716861712805920204e-02 7.375560921809297454e+00 -2.462351392816145013e-02 3.265651588522326509e+00 -4.246774998073433397e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.626217558091743953e+00 6.718900809312798594e-02 7.377173279947411899e+00 -2.462471216039286911e-02 3.265608955127336621e+00 -4.279791255227189989e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.619244670138741071e+00 6.720941489745486941e-02 7.378785801964110824e+00 -2.462588883324721631e-02 3.265565994941668215e+00 -4.312134174189527079e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.612269811521569451e+00 6.722983701920302868e-02 7.380398487965938337e+00 -2.462704416944521899e-02 3.265522714667574267e+00 -4.343809972400873814e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.605292981520330287e+00 6.725027394137812753e-02 7.382011338043411364e+00 -2.462817839003357892e-02 3.265479120945383062e+00 -4.374824817435731981e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.598314179452673400e+00 6.727072515179295664e-02 7.383624352271162650e+00 -2.462929171438996492e-02 3.265435220353994694e+00 -4.405184827377634860e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.591333404673447305e+00 6.729119014303215629e-02 7.385237530708088194e+00 -2.463038436022814415e-02 3.265391019411374884e+00 -4.434896071191397199e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.584350656574335048e+00 6.731166841241725818e-02 7.386850873397485806e+00 -2.463145654360323483e-02 3.265346524575043041e+00 -4.463964569092662813e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.577365934583507823e+00 6.733215946197182444e-02 7.388464380367195439e+00 -2.463250847891710130e-02 3.265301742242558980e+00 -4.492396292914791010e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.570379238165278579e+00 6.735266279838679482e-02 7.390078051629738631e+00 -2.463354037892385995e-02 3.265256678752004760e+00 -4.520197166473084553e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.563390566819746752e+00 6.737317793298606972e-02 7.391691887182452625e+00 -2.463455245473551367e-02 3.265211340382462524e+00 -4.547373065926395481e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.556399920082464305e+00 6.739370438169221822e-02 7.393305887007628030e+00 -2.463554491582769027e-02 3.265165733354489674e+00 -4.573929820136112033e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.549407297524087568e+00 6.741424166499240811e-02 7.394920051072637612e+00 -2.463651797004551627e-02 3.265119863830590496e+00 -4.599873211022558676e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.542412698750039723e+00 6.743478930790455794e-02 7.396534379330068631e+00 -2.463747182360957397e-02 3.265073737915682450e+00 -4.625208973918827106e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.535416123400176858e+00 6.745534683994360015e-02 7.398148871717851627e+00 -2.463840668112197985e-02 3.265027361657561578e+00 -4.649942797922045827e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.528417571148455778e+00 6.747591379508800780e-02 7.399763528159389203e+00 -2.463932274557256025e-02 3.264980741047363022e+00 -4.674080326242124081e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.521417041702596507e+00 6.749648971174644629e-02 7.401378348563678600e+00 -2.464022021834512410e-02 3.264933882020017109e+00 -4.697627156547973921e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.514414534803760759e+00 6.751707413272466096e-02 7.402993332825439587e+00 -2.464109929922383285e-02 3.264886790454704091e+00 -4.720588841311240788e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.507410050226223319e+00 6.753766660519255893e-02 7.404608480825234373e+00 -2.464196018639966054e-02 3.264839472175304014e+00 -4.742970888147561028e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.500403587777050518e+00 6.755826668065142981e-02 7.406223792429588393e+00 -2.464280307647695109e-02 3.264791932950843911e+00 -4.764778760155340912e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.493395147295773384e+00 6.757887391490137452e-02 7.407839267491111990e+00 -2.464362816448004145e-02 3.264744178495941007e+00 -4.786017876252113561e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.486384728654078557e+00 6.759948786800895615e-02 7.409454905848614992e+00 -2.464443564385999236e-02 3.264696214471242364e+00 -4.806693611508464537e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.479372331755486769e+00 6.762010810427498964e-02 7.411070707327226614e+00 -2.464522570650137454e-02 3.264648046483862309e+00 -4.826811297479547259e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.472357956535038426e+00 6.764073419220256733e-02 7.412686671738507371e+00 -2.464599854272914864e-02 3.264599680087816314e+00 -4.846376222534218596e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.465341602958986300e+00 6.766136570446520948e-02 7.414302798880565426e+00 -2.464675434131561108e-02 3.264551120784450422e+00 -4.865393632181796795e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.458323271024486445e+00 6.768200221787525062e-02 7.415919088538166726e+00 -2.464749328948741616e-02 3.264502374022868469e+00 -4.883868729396466163e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.451302960759289107e+00 6.770264331335239250e-02 7.417535540482846024e+00 -2.464821557293265381e-02 3.264453445200355741e+00 -4.901806674939350158e-04 3.451950953408566836e-01 3.240503116487439161e+00 -1.063830590363682305e+01 -7.889799459235617540e+00
9.444280672221436745e+00 6.772328857589245132e-02 7.419152154473017013e+00 -2.464892137580801043e-02 3.264404339662799970e+00 -4.919212587678256166e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.437256738500499509e+00 6.773712708908422031e-02 7.420769033107112556e+00 -2.465077348130114213e-02 3.264353856871600623e+00 -5.176919844133308270e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.430231483277877302e+00 6.775115708401024950e-02 7.422386285145267770e+00 -2.465255664427924709e-02 3.264300809746054632e+00 -5.432083043961429426e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.423204892636668717e+00 6.776537656663961240e-02 7.424003919507807581e+00 -2.465427133373913546e-02 3.264245223619416603e+00 -5.684723619898159313e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.416176952812016054e+00 6.777978355781208442e-02 7.425621945021913639e+00 -2.465591802136516894e-02 3.264187123611499874e+00 -5.934862827670911575e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.409147650189922274e+00 6.779437609315515367e-02 7.427240370423259463e+00 -2.465749718137778129e-02 3.264126534630439114e+00 -6.182521747536260824e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.402116971306078597e+00 6.780915222300143430e-02 7.428859204357610047e+00 -2.465900929038545783e-02 3.264063481374437803e+00 -6.427721285800619671e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.395084902844690333e+00 6.782411001230627401e-02 7.430478455382390379e+00 -2.466045482724010460e-02 3.263997988333499300e+00 -6.670482176324599600e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.388051431637322253e+00 6.783924754056575024e-02 7.432098131968227328e+00 -2.466183427289576555e-02 3.263930079791145022e+00 -6.910824982011286614e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.381016544661738621e+00 6.785456290173490224e-02 7.433718242500452433e+00 -2.466314811027060447e-02 3.263859779826115304e+00 -7.148770096278701629e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.373980229040759227e+00 6.787005420414622681e-02 7.435338795280582502e+00 -2.466439682411208575e-02 3.263787112314057826e+00 -7.384337744516688467e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.366942472041122514e+00 6.788571957042849325e-02 7.436959798527765564e+00 -2.466558090086531235e-02 3.263712100929200943e+00 -7.617547985528456056e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.359903261072350489e+00 6.790155713742578036e-02 7.438581260380200177e+00 -2.466670082854443419e-02 3.263634769146011472e+00 -7.848420712957027449e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.352862583685624287e+00 6.791756505611681871e-02 7.440203188896524544e+00 -2.466775709660710622e-02 3.263555140240840036e+00 -8.076975656696827686e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.345820427572670397e+00 6.793374149153455499e-02 7.441825592057180749e+00 -2.466875019583189901e-02 3.263473237293551321e+00 -8.303232384290620827e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.338776780564648661e+00 6.795008462268599392e-02 7.443448477765747029e+00 -2.466968061819862015e-02 3.263389083189140116e+00 -8.527210302312029271e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.331731630631045604e+00 6.796659264247227605e-02 7.445071853850246946e+00 -2.467054885677150491e-02 3.263302700619334473e+00 -8.748928657733852192e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.324684965878585530e+00 6.798326375760897766e-02 7.446695728064431918e+00 -2.467135540558520329e-02 3.263214112084185992e+00 -8.968406539282386923e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.317636774550136280e+00 6.800009618854672977e-02 7.448320108089034441e+00 -2.467210075953350790e-02 3.263123339893643671e+00 -9.185662878777973387e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.310587045023632768e+00 6.801708816939198987e-02 7.449945001532999989e+00 -2.467278541426078456e-02 3.263030406169117992e+00 -9.400716452461957808e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.303535765810995173e+00 6.803423794782807732e-02 7.451570415934692271e+00 -2.467340986605604664e-02 3.262935332845029457e+00 -9.613585882310267611e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.296482925557072008e+00 6.805154378503647239e-02 7.453196358763072737e+00 -2.467397461174961754e-02 3.262838141670343806e+00 -9.824289637333813267e-04 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.289428513038568980e+00 6.806900395561830963e-02 7.454822837418860537e+00 -2.467448014861234676e-02 3.262738854210097017e+00 -1.003284603486589380e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.282372517163004488e+00 6.808661674751609327e-02 7.456449859235663169e+00 -2.467492697425729964e-02 3.262637491846904769e+00 -1.023927324183678596e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.275314926967658025e+00 6.810438046193569017e-02 7.458077431481086705e+00 -2.467531558654391041e-02 3.262534075782459908e+00 -1.044358927603572735e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.268255731618532778e+00 6.812229341326847543e-02 7.459705561357826475e+00 -2.467564648348452572e-02 3.262428627039017925e+00 -1.064581200736044314e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.261194920409323572e+00 6.814035392901378330e-02 7.461334256004729326e+00 -2.467592016315330039e-02 3.262321166460869559e+00 -1.084595915905441164e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.254132482760391909e+00 6.815856034970151078e-02 7.462963522497839897e+00 -2.467613712359739697e-02 3.262211714715800959e+00 -1.104404830893204086e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.247068408217742785e+00 6.817691102881495713e-02 7.464593367851422023e+00 -2.467629786275044729e-02 3.262100292296543191e+00 -1.124009689059191899e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.240002686452021052e+00 6.819540433271392699e-02 7.466223799018959717e+00 -2.467640287834824142e-02 3.261986919522206652e+00 -1.143412219461830120e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.232935307257497115e+00 6.821403864055797239e-02 7.467854822894139488e+00 -2.467645266784656774e-02 3.261871616539706142e+00 -1.162614136977100851e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.225866260551077502e+00 6.823281234422994002e-02 7.469486446311811356e+00 -2.467644772834121092e-02 3.261754403325173080e+00 -1.181617142416388835e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.218795536371304777e+00 6.825172384825967109e-02 7.471118676048927654e+00 -2.467638855649001428e-02 3.261635299685356149e+00 -1.200422922643199939e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.211723124877382318e+00 6.827077156974796501e-02 7.472751518825468509e+00 -2.467627564843701340e-02 3.261514325259010416e+00 -1.219033150688766378e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.204649016348186663e+00 6.828995393829072336e-02 7.474384981305342457e+00 -2.467610949973855772e-02 3.261391499518274451e+00 -1.237449485866555163e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.197573201181301172e+00 6.830926939590331592e-02 7.476019070097270180e+00 -2.467589060529142009e-02 3.261266841770036340e+00 -1.255673573885692342e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.190495669892053243e+00 6.832871639694521049e-02 7.477653791755652257e+00 -2.467561945926282502e-02 3.261140371157289497e+00 -1.273707046963321694e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.183416413112551524e+00 6.834829340804475517e-02 7.479289152781416483e+00 -2.467529655502237115e-02 3.261012106660475141e+00 -1.291551523935906103e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.176335421590735564e+00 6.836799890802422452e-02 7.480925159622847431e+00 -2.467492238507580996e-02 3.260882067098815451e+00 -1.309208610369490483e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.169252686189432566e+00 6.838783138782504600e-02 7.482561818676401799e+00 -2.467449744100064235e-02 3.260750271131634292e+00 -1.326679898668937322e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.162168197885417698e+00 6.840778935043329012e-02 7.484199136287503329e+00 -2.467402221338349522e-02 3.260616737259669939e+00 -1.343966968186150000e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.155081947768481498e+00 6.842787131080536878e-02 7.485837118751324404e+00 -2.467349719175924994e-02 3.260481483826372262e+00 -1.361071385327294967e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.147993927040504403e+00 6.844807579579390011e-02 7.487475772313547218e+00 -2.467292286455187791e-02 3.260344529019194137e+00 -1.377994703659036427e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.140904127014538361e+00 6.846840134407387868e-02 7.489115103171113397e+00 -2.467229971901695532e-02 3.260205890870869538e+00 -1.394738464013798055e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.133812539113892015e+00 6.848884650606899827e-02 7.490755117472956748e+00 -2.467162824118582579e-02 3.260065587260680964e+00 -1.411304194594060427e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.126719154871226536e+00 6.850940984387825228e-02 7.492395821320719129e+00 -2.467090891581136952e-02 3.259923635915717988e+00 -1.427693411075709991e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.119623965927653231e+00 6.853008993120270065e-02 7.494037220769453000e+00 -2.467014222631535095e-02 3.259780054412124706e+00 -1.443907616710449768e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.112526964031840038e+00 6.855088535327251431e-02 7.495679321828308872e+00 -2.466932865473732070e-02 3.259634860176337412e+00 -1.459948302427281760e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.105428141039126899e+00 6.857179470677422783e-02 7.497322130461206768e+00 -2.466846868168501988e-02 3.259488070486310729e+00 -1.475816946933077977e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.098327488910641136e+00 6.859281659977818635e-02 7.498965652587498809e+00 -2.466756278628629354e-02 3.259339702472736189e+00 -1.491515016812244203e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.091224999712421706e+00 6.861394965166628390e-02 7.500609894082609586e+00 -2.466661144614243698e-02 3.259189773120248823e+00 -1.507043966625494502e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.084120665614550560e+00 6.863519249305986836e-02 7.502254860778671208e+00 -2.466561513728297156e-02 3.259038299268624428e+00 -1.522405239007741011e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.077014478890292892e+00 6.865654376574792384e-02 7.503900558465139703e+00 -2.466457433412183251e-02 3.258885297613967502e+00 -1.537600264765115292e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.069906431915235601e+00 6.867800212261546133e-02 7.505546992889400748e+00 -2.466348950941490981e-02 3.258730784709889416e+00 -1.552630462971128604e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.062796517166439969e+00 6.869956622757214526e-02 7.507194169757362978e+00 -2.466236113421893528e-02 3.258574776968676812e+00 -1.567497241061980868e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.055684727221594343e+00 6.872123475548116978e-02 7.508842094734037076e+00 -2.466118967785168106e-02 3.258417290662451116e+00 -1.582201994931031102e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.048571054758177468e+00 6.874300639208834329e-02 7.510490773444102430e+00 -2.465997560785344878e-02 3.258258341924316959e+00 -1.596746109022437144e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.041455492552623596e+00 6.876487983395145054e-02 7.512140211472464912e+00 -2.465871938994981458e-02 3.258097946749503482e+00 -1.611130956423975288e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.034338033479498264e+00 6.878685378836979503e-02 7.513790414364799553e+00 -2.465742148801560937e-02 3.257936120996494989e+00 -1.625357898959049145e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.027218670510674059e+00 6.880892697331407459e-02 7.515441387628083447e+00 -2.465608236404010292e-02 3.257772880388153158e+00 -1.639428287277897066e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.020097396714517046e+00 6.883109811735639572e-02 7.517093136731118008e+00 -2.465470247809337795e-02 3.257608240512829045e+00 -1.653343460948007888e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.012974205255080307e+00 6.885336595960057926e-02 7.518745667105036112e+00 -2.465328228829386306e-02 3.257442216825467529e+00 -1.667104748543753005e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
9.005849089391293916e+00 6.887572924961274379e-02 7.520398984143803922e+00 -2.465182225077698977e-02 3.257274824648701994e+00 -1.680713467735246063e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.998722042476174465e+00 6.889818674735206927e-02 7.522053093204709384e+00 -2.465032281966497360e-02 3.257106079173940572e+00 -1.694170925376435686e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.991593057956027479e+00 6.892073722310186612e-02 7.523707999608839181e+00 -2.464878444703767074e-02 3.256935995462443056e+00 -1.707478417592442951e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.984462129369664041e+00 6.894337945740085238e-02 7.525363708641547689e+00 -2.464720758290451022e-02 3.256764588446389386e+00 -1.720637229866149890e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.977329250347620970e+00 6.896611224097470849e-02 7.527020225552915278e+00 -2.464559267517745997e-02 3.256591872929939679e+00 -1.733648637124049225e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.970194414611382783e+00 6.898893437466786793e-02 7.528677555558195067e+00 -2.464394016964501638e-02 3.256417863590286288e+00 -1.746513903821362039e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.963057615972616077e+00 6.901184466937558548e-02 7.530335703838253458e+00 -2.464225050994719307e-02 3.256242574978695181e+00 -1.759234284026431859e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.955918848332403925e+00 6.903484194597621360e-02 7.531994675539999129e+00 -2.464052413755147761e-02 3.256066021521542009e+00 -1.771811021504403815e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.948778105680485595e+00 6.905792503526381187e-02 7.533654475776803139e+00 -2.463876149172976662e-02 3.255888217521337502e+00 -1.784245349800196029e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.941635382094506923e+00 6.908109277788092306e-02 7.535315109628908381e+00 -2.463696300953620993e-02 3.255709177157745327e+00 -1.796538492320770824e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.934490671739274248e+00 6.910434402425169598e-02 7.536976582143833703e+00 -2.463512912578598793e-02 3.255528914488591941e+00 -1.808691662416712920e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.927343968866008339e+00 6.912767763451520275e-02 7.538638898336768257e+00 -2.463326027303498408e-02 3.255347443450868017e+00 -1.820706063463124356e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.920195267811614315e+00 6.915109247845906137e-02 7.540302063190955195e+00 -2.463135688156032482e-02 3.255164777861722758e+00 -1.832582888939838757e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.913044562997942677e+00 6.917458743545329414e-02 7.541966081658069143e+00 -2.462941937934178330e-02 3.254980931419448442e+00 -1.844323322510969029e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.905891848931071664e+00 6.919816139438449143e-02 7.543630958658585683e+00 -2.462744819204401928e-02 3.254795917704458308e+00 -1.855928538103787835e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.898737120200584272e+00 6.922181325359016979e-02 7.545296699082141068e+00 -2.462544374299964478e-02 3.254609750180256889e+00 -1.867399699986953873e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.891580371478850608e+00 6.924554192079349080e-02 7.546963307787885711e+00 -2.462340645319309115e-02 3.254422442194400578e+00 -1.878737962848087400e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.884421597520320901e+00 6.926934631303816037e-02 7.548630789604831470e+00 -2.462133674124525329e-02 3.254234006979454197e+00 -1.889944471870703274e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.877260793160822061e+00 6.929322535662368887e-02 7.550299149332188264e+00 -2.461923502339890754e-02 3.254044457653935130e+00 -1.901020362810508209e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.870097953316856021e+00 6.931717798704083167e-02 7.551968391739694475e+00 -2.461710171350488599e-02 3.253853807223254346e+00 -1.911966762071067027e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.862933072984908733e+00 6.934120314890736270e-02 7.553638521567941133e+00 -2.461493722300896539e-02 3.253662068580645883e+00 -1.922784786778846799e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.855766147240759167e+00 6.936529979590411177e-02 7.555309543528688998e+00 -2.461274196093950206e-02 3.253469254508092767e+00 -1.933475544857642765e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.848597171238797188e+00 6.938946689071127938e-02 7.556981462305177644e+00 -2.461051633389574333e-02 3.253275377677242286e+00 -1.944040135102395378e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.841426140211343210e+00 6.941370340494500135e-02 7.558654282552430992e+00 -2.460826074603683286e-02 3.253080450650315925e+00 -1.954479647252400400e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.834253049467974961e+00 6.943800831909423266e-02 7.560328008897549523e+00 -2.460597559907149248e-02 3.252884485881010423e+00 -1.964795162063922261e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.827077894394859570e+00 6.946238062245785327e-02 7.562002645940005152e+00 -2.460366129224834594e-02 3.252687495715393506e+00 -1.974987751382213490e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.819900670454090985e+00 6.948681931308214876e-02 7.563678198251921891e+00 -2.460131822234689486e-02 3.252489492392791171e+00 -1.985058478212948455e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.812721373183029172e+00 6.951132339769845736e-02 7.565354670378355628e+00 -2.459894678366911225e-02 3.252290488046667427e+00 -1.995008396793075331e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.805539998193648188e+00 6.953589189166117790e-02 7.567032066837563242e+00 -2.459654736803165362e-02 3.252090494705497825e+00 -2.004838552661093211e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.798356541171887812e+00 6.956052381888606917e-02 7.568710392121272612e+00 -2.459412036475865787e-02 3.251889524293636757e+00 -2.014549982726759371e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.791170997877006954e+00 6.958521821178874356e-02 7.570389650694938410e+00 -2.459166616067513106e-02 3.251687588632175885e+00 -2.024143715340231443e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.783983364140949490e+00 6.960997411122356315e-02 7.572069846997999676e+00 -2.458918514010090262e-02 3.251484699439797232e+00 -2.033620770360653612e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.776793635867703003e+00 6.963479056642273013e-02 7.573750985444127615e+00 -2.458667768484514016e-02 3.251280868333618290e+00 -2.042982159224184663e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.769601809032677053e+00 6.965966663493571021e-02 7.575433070421469850e+00 -2.458414417420140205e-02 3.251076106830030898e+00 -2.052228885011483494e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.762407879682072576e+00 6.968460138256893366e-02 7.577116106292886677e+00 -2.458158498494322428e-02 3.250870426345534803e+00 -2.061361942514647327e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.755211843932265481e+00 6.970959388332577389e-02 7.578800097396186430e+00 -2.457900049132021383e-02 3.250663838197561439e+00 -2.070382318303614320e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.748013697969190261e+00 6.973464321934684518e-02 7.580485048044352858e+00 -2.457639106505466603e-02 3.250456353605293724e+00 -2.079290990792033618e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.740813438047728923e+00 6.975974848085055025e-02 7.582170962525768942e+00 -2.457375707533865361e-02 3.250247983690478737e+00 -2.088088930302605881e-03 3.258656700175243670e-01 2.937606805899152906e+00 -1.110423870459555040e+01 -7.504878397167142445e+00
8.733611060491103473e+00 6.978490876607394700e-02 7.583857845104433615e+00 -2.457109888883161550e-02 3.250038739478232852e+00 -2.096777099131903396e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.726406789355966254e+00 6.980544849274637753e-02 7.585545786374198407e+00 -2.456959006848403668e-02 3.249827724668606699e+00 -2.123475266186268008e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.719200841824076065e+00 6.982618339935545149e-02 7.587234880737851128e+00 -2.456800198355350157e-02 3.249614053152309001e+00 -2.149911612155630449e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.711993204081114328e+00 6.984711134089716111e-02 7.588925138101595635e+00 -2.456633533067722683e-02 3.249397750997893741e+00 -2.176088404907813509e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.704783862476874745e+00 6.986823018906883342e-02 7.590616568302050560e+00 -2.456459080701045225e-02 3.249178844048089765e+00 -2.202007893124875021e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.697572803523959450e+00 6.988953783217916049e-02 7.592309181107635752e+00 -2.456276911008548405e-02 3.248957357921709477e+00 -2.227672306467602583e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.690360013896473390e+00 6.991103217505827139e-02 7.594002986219926754e+00 -2.456087093767432214e-02 3.248733318015544214e+00 -2.253083855738329498e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.683145480428732910e+00 6.993271113896781799e-02 7.595697993274977300e+00 -2.455889698765484699e-02 3.248506749506240077e+00 -2.278244733042099259e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.675929190113979672e+00 6.995457266151115794e-02 7.597394211844612499e+00 -2.455684795788046215e-02 3.248277677352162218e+00 -2.303157111946201995e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.668711130103110563e+00 6.997661469654355149e-02 7.599091651437692718e+00 -2.455472454605314714e-02 3.248046126295238256e+00 -2.327823147638107600e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.661491287703402264e+00 6.999883521408238607e-02 7.600790321501343705e+00 -2.455252744959983760e-02 3.247812120862790142e+00 -2.352244977081820697e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.654269650377257150e+00 7.002123220021749805e-02 7.602490231422165401e+00 -2.455025736555206672e-02 3.247575685369347820e+00 -2.376424719172677818e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.647046205740954505e+00 7.004380365702150835e-02 7.604191390527406114e+00 -2.454791499042881589e-02 3.247336843918449123e+00 -2.400364474890613695e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.639820941563403522e+00 7.006654760246021352e-02 7.605893808086116259e+00 -2.454550102012249130e-02 3.247095620404423233e+00 -2.424066327451916171e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.632593845764917617e+00 7.008946207030306019e-02 7.607597493310265691e+00 -2.454301614978798840e-02 3.246852038514159489e+00 -2.447532342459493148e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.625364906415979860e+00 7.011254511003366108e-02 7.609302455355845041e+00 -2.454046107373475394e-02 3.246606121728861094e+00 -2.470764568051672400e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.618134111736031500e+00 7.013579478676036649e-02 7.611008703323934199e+00 -2.453783648532180048e-02 3.246357893325785060e+00 -2.493765035049556357e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.610901450092264042e+00 7.015920918112693305e-02 7.612716246261747699e+00 -2.453514307685562834e-02 3.246107376379966158e+00 -2.516535757102949643e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.603666909998418433e+00 7.018278638922320622e-02 7.614425093163656122e+00 -2.453238153949096126e-02 3.245854593765925777e+00 -2.539078730834883231e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.596430480113589567e+00 7.020652452249592779e-02 7.616135252972182634e+00 -2.452955256313426799e-02 3.245599568159369674e+00 -2.561395935984752542e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.589192149241046792e+00 7.023042170765958492e-02 7.617846734578975543e+00 -2.452665683635000399e-02 3.245342322038866634e+00 -2.583489335550090762e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.581951906327056179e+00 7.025447608660739807e-02 7.619559546825758645e+00 -2.452369504626951413e-02 3.245082877687517797e+00 -2.605360875926992972e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.574709740459711682e+00 7.027868581632228107e-02 7.621273698505257599e+00 -2.452066787850254448e-02 3.244821257194608677e+00 -2.627012487049214511e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.567465640867775178e+00 7.030304906878802329e-02 7.622989198362104979e+00 -2.451757601705131795e-02 3.244557482457248732e+00 -2.648446082525956168e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.560219596919530716e+00 7.032756403090044406e-02 7.624706055093722235e+00 -2.451442014422711146e-02 3.244291575181997178e+00 -2.669663559778359153e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.552971598121633434e+00 7.035222890437874133e-02 7.626424277351183001e+00 -2.451120094056928253e-02 3.244023556886475035e+00 -2.690666800174725069e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.545721634117978027e+00 7.037704190567686813e-02 7.628143873740052427e+00 -2.450791908476670361e-02 3.243753448900962955e+00 -2.711457669164475150e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.538469694688568978e+00 7.040200126589507557e-02 7.629864852821206966e+00 -2.450457525358155919e-02 3.243481272369987511e+00 -2.732038016410872662e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.531215769748403233e+00 7.042710523069151130e-02 7.631587223111637286e+00 -2.450117012177541881e-02 3.243207048253892832e+00 -2.752409675922517108e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.523959849346356421e+00 7.045235206019394292e-02 7.633310993085224538e+00 -2.449770436203761032e-02 3.242930797330399351e+00 -2.772574466183631067e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.516701923664077967e+00 7.047774002891166178e-02 7.635036171173506858e+00 -2.449417864491576502e-02 3.242652540196150124e+00 -2.792534190283154413e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.509441983014895072e+00 7.050326742564742843e-02 7.636762765766418326e+00 -2.449059363874855205e-02 3.242372297268243386e+00 -2.812290636042660656e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.502180017842725590e+00 7.052893255340958456e-02 7.638490785213014611e+00 -2.448695000960052562e-02 3.242090088785753110e+00 -2.831845576143111453e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.494916018720994444e+00 7.055473372932428988e-02 7.640220237822179961e+00 -2.448324842119904698e-02 3.241805934811237577e+00 -2.851200768250463594e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.487649976351564263e+00 7.058066928454792555e-02 7.641951131863314650e+00 -2.447948953487324650e-02 3.241519855232233738e+00 -2.870357955140141921e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.480381881563664237e+00 7.060673756417959468e-02 7.643683475567006447e+00 -2.447567400949495625e-02 3.241231869762740470e+00 -2.889318864820396380e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.473111725312834963e+00 7.063293692717380334e-02 7.645417277125686972e+00 -2.447180250142162033e-02 3.240941997944688957e+00 -2.908085210654551452e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.465839498679878616e+00 7.065926574625328027e-02 7.647152544694269416e+00 -2.446787566444108553e-02 3.240650259149401080e+00 -2.926658691482167049e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.458565192869814453e+00 7.068572240782196314e-02 7.648889286390768483e+00 -2.446389414971827589e-02 3.240356672579036257e+00 -2.945040991739121712e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.451288799210843194e+00 7.071230531187815138e-02 7.650627510296909684e+00 -2.445985860574368537e-02 3.240061257268025852e+00 -2.963233781576630685e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.444010309153316740e+00 7.073901287192778387e-02 7.652367224458718198e+00 -2.445576967828366755e-02 3.239764032084494705e+00 -2.981238716979212749e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.436729714268722091e+00 7.076584351489796643e-02 7.654108436887095301e+00 -2.445162801033246708e-02 3.239465015731672892e+00 -2.999057439881620563e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.429447006248663499e+00 7.079279568105058262e-02 7.655851155558378807e+00 -2.444743424206597196e-02 3.239164226749294606e+00 -3.016691578284743172e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.422162176903857045e+00 7.081986782389618207e-02 7.657595388414891069e+00 -2.444318901079713460e-02 3.238861683514986378e+00 -3.034142746370495011e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.414875218163132331e+00 7.084705841010797978e-02 7.659341143365470117e+00 -2.443889295093304090e-02 3.238557404245641980e+00 -3.051412544615704839e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.407586122072443047e+00 7.087436591943607755e-02 7.661088428285988350e+00 -2.443454669393358217e-02 3.238251406998788884e+00 -3.068502559905011539e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.400294880793875762e+00 7.090178884462189357e-02 7.662837251019857909e+00 -2.443015086827169877e-02 3.237943709673940518e+00 -3.085414365642786313e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.393001486604680039e+00 7.092932569131274456e-02 7.664587619378521843e+00 -2.442570609939515025e-02 3.237634330013939188e+00 -3.102149521864082989e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.385705931896294985e+00 7.095697497797671949e-02 7.666339541141933722e+00 -2.442121300968980516e-02 3.237323285606287460e+00 -3.118709575344634673e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.378408209173382915e+00 7.098473523581767808e-02 7.668093024059023932e+00 -2.441667221844438795e-02 3.237010593884469323e+00 -3.135096059709908001e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.371108311052875450e+00 7.101260500869047143e-02 7.669848075848153535e+00 -2.441208434181667622e-02 3.236696272129258922e+00 -3.151310495543218487e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.363806230263028496e+00 7.104058285301646791e-02 7.671604704197554803e+00 -2.440744999280109254e-02 3.236380337470019519e+00 -3.167354390492926452e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.356501959642473665e+00 7.106866733769920397e-02 7.673362916765762876e+00 -2.440276978119767376e-02 3.236062806885992238e+00 -3.183229239378717029e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.349195492139285690e+00 7.109685704404028472e-02 7.675122721182033203e+00 -2.439804431358239337e-02 3.235743697207572822e+00 -3.198936524296978976e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.341886820810053393e+00 7.112515056565556215e-02 7.676884125046749219e+00 -2.439327419327879526e-02 3.235423025117579510e+00 -3.214477714725290543e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.334575938818959528e+00 7.115354650839153527e-02 7.678647135931819356e+00 -2.438846002033090779e-02 3.235100807152509361e+00 -3.229854267626019754e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.327262839436862407e+00 7.118204349024193078e-02 7.680411761381059854e+00 -2.438360239147742414e-02 3.234777059703784374e+00 -3.245067627549056040e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.319947516040391733e+00 7.121064014126458896e-02 7.682178008910571343e+00 -2.437870190012711089e-02 3.234451799018988272e+00 -3.260119226733672326e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.312629962111044435e+00 7.123933510349862719e-02 7.683945886009102999e+00 -2.437375913633540656e-02 3.234125041203092632e+00 -3.275010485209536252e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.305310171234291161e+00 7.126812703088176992e-02 7.685715400138407816e+00 -2.436877468678221026e-02 3.233796802219671029e+00 -3.289742810896875268e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.297988137098688100e+00 7.129701458916798407e-02 7.687486558733585440e+00 -2.436374913475081172e-02 3.233467097892107844e+00 -3.304317599705804739e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.290663853494995905e+00 7.132599645584540571e-02 7.689259369203417904e+00 -2.435868306010793502e-02 3.233135943904791532e+00 -3.318736235634828138e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.283337314315303956e+00 7.135507132005447506e-02 7.691033838930696476e+00 -2.435357703928489603e-02 3.232803355804303003e+00 -3.333000090868519331e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.276008513552161716e+00 7.138423788250639057e-02 7.692809975272536072e+00 -2.434843164525980763e-02 3.232469349000591574e+00 -3.347110525874394740e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.268677445297718975e+00 7.141349485540177122e-02 7.694587785560683457e+00 -2.434324744754085695e-02 3.232133938768140702e+00 -3.361068889498982325e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.261344103742867873e+00 7.144284096234966575e-02 7.696367277101816562e+00 -2.433802501215058187e-02 3.231797140247127054e+00 -3.374876519063097803e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.254008483176393796e+00 7.147227493828683942e-02 7.698148457177834914e+00 -2.433276490161115704e-02 3.231458968444567592e+00 -3.388534740456335039e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.246670577984136941e+00 7.150179552939728289e-02 7.699931333046140303e+00 -2.432746767493065496e-02 3.231119438235457331e+00 -3.402044868230780141e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.239330382648148543e+00 7.153140149303205408e-02 7.701715911939910342e+00 -2.432213388759025402e-02 3.230778564363899541e+00 -3.415408205693954910e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.231987891745868424e+00 7.156109159762941152e-02 7.703502201068364919e+00 -2.431676409153238003e-02 3.230436361444224858e+00 -3.428626045000998310e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.224643099949297209e+00 7.159086462263525297e-02 7.705290207617024656e+00 -2.431135883514975310e-02 3.230092843962102833e+00 -3.441699667246094635e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.217296002024179202e+00 7.162071935842379000e-02 7.707079938747960490e+00 -2.430591866327532283e-02 3.229748026275641948e+00 -3.454630342553155747e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.209946592829192369e+00 7.165065460621861115e-02 7.708871401600037032e+00 -2.430044411717306729e-02 3.229401922616483844e+00 -3.467419330165760847e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.202594867315140093e+00 7.168066917801399485e-02 7.710664603289147934e+00 -2.429493573452963170e-02 3.229054547090885574e+00 -3.480067878536367235e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.195240820524155367e+00 7.171076189649654153e-02 7.712459550908444150e+00 -2.428939404944679969e-02 3.228705913680795181e+00 -3.492577225414796385e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.187884447588906767e+00 7.174093159496709726e-02 7.714256251528556874e+00 -2.428381959243475913e-02 3.228356036244917071e+00 -3.504948597936000110e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.180525743731811517e+00 7.177117711726306581e-02 7.716054712197812471e+00 -2.427821289040615546e-02 3.228004928519769390e+00 -3.517183212707118527e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.173164704264252123e+00 7.180149731768091514e-02 7.717854939942439430e+00 -2.427257446667091881e-02 3.227652604120732072e+00 -3.529282275893831124e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.165801324585805432e+00 7.183189106089914178e-02 7.719656941766773528e+00 -2.426690484093181263e-02 3.227299076543086898e+00 -3.541246983306012633e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.158435600183469916e+00 7.186235722190142949e-02 7.721460724653450569e+00 -2.426120452928074572e-02 3.226944359163049114e+00 -3.553078520482698052e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.151067526630905391e+00 7.189289468590021048e-02 7.723266295563598227e+00 -2.425547404419575379e-02 3.226588465238790171e+00 -3.564778062776362451e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.143697099587672739e+00 7.192350234826055955e-02 7.725073661437019013e+00 -2.424971389453870613e-02 3.226231407911452465e+00 -3.576346775436525099e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.136324314798482504e+00 7.195417911442436587e-02 7.726882829192368796e+00 -2.424392458555366808e-02 3.225873200206154312e+00 -3.587785813692680095e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.128949168092454158e+00 7.198492389983487949e-02 7.728693805727329114e+00 -2.423810661886592263e-02 3.225513855032989152e+00 -3.599096322836563017e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.121571655382368249e+00 7.201573562986154919e-02 7.730506597918775036e+00 -2.423226049248164080e-02 3.225153385188014532e+00 -3.610279438303758831e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.114191772663938096e+00 7.204661323972526288e-02 7.732321212622935036e+00 -2.422638670078816614e-02 3.224791803354233988e+00 -3.621336285754657523e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.106809516015077932e+00 7.207755567442386546e-02 7.734137656675548200e+00 -2.422048573455490988e-02 3.224429122102570489e+00 -3.632267981154759656e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.099424881595179926e+00 7.210856188865807925e-02 7.735955936892016105e+00 -2.421455808093483930e-02 3.224065353892831887e+00 -3.643075630854345718e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.092037865644400085e+00 7.213963084675768800e-02 7.737776060067548478e+00 -2.420860422346654550e-02 3.223700511074668373e+00 -3.653760331667506214e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.084648464482940611e+00 7.217076152260813726e-02 7.739598032977304420e+00 -2.420262464207686287e-02 3.223334605888522386e+00 -3.664323170950545099e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.077256674510346457e+00 7.220195289957745399e-02 7.741421862376530072e+00 -2.419661981308404708e-02 3.222967650466570078e+00 -3.674765226679758273e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.069862492204807225e+00 7.223320397044352692e-02 7.743247555000690063e+00 -2.419059020920147698e-02 3.222599656833655679e+00 -3.685087567528592782e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.062465914122457278e+00 7.226451373732170613e-02 7.745075117565595413e+00 -2.418453629954187001e-02 3.222230636908218759e+00 -3.695291252944194957e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.055066936896686514e+00 7.229588121159280512e-02 7.746904556767526984e+00 -2.417845854962201446e-02 3.221860602503211712e+00 -3.705377333223351406e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.047665557237456468e+00 7.232730541383140810e-02 7.748735879283354500e+00 -2.417235742136798066e-02 3.221489565327011917e+00 -3.715346849587826319e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.040261771930621748e+00 7.235878537373457986e-02 7.750569091770650232e+00 -2.416623337312080733e-02 3.221117536984325014e+00 -3.725200834259103765e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.032855577837255012e+00 7.239032013005090860e-02 7.752404200867801798e+00 -2.416008685964266336e-02 3.220744528977081078e+00 -3.734940310532536712e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.025446971892977288e+00 7.242190873050989575e-02 7.754241213194119631e+00 -2.415391833212344325e-02 3.220370552705325018e+00 -3.744566292850912744e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.018035951107295389e+00 7.245355023175173437e-02 7.756080135349937343e+00 -2.414772823818781000e-02 3.219995619468095871e+00 -3.754079786877435182e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.010622512562942887e+00 7.248524369925744837e-02 7.757920973916713869e+00 -2.414151702190266841e-02 3.219619740464302549e+00 -3.763481789568128705e-03 3.112863032291852128e-01 2.709144948525048502e+00 -1.145567208081415700e+01 -7.214548744038064676e+00
8.003206653415228189e+00 7.251698820727935091e-02 7.759763735457127609e+00 -2.413528512378503021e-02 3.219242926793591142e+00 -3.772773289243676418e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.995788445937677125e+00 7.254725344785692420e-02 7.761608456397230071e+00 -2.412949334942321791e-02 3.218864874606644833e+00 -3.788243289099659742e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.988367960150769775e+00 7.257761676514719318e-02 7.763455174253837576e+00 -2.412365671473650983e-02 3.218485283543517816e+00 -3.803551055441437533e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.980945189964113062e+00 7.260807679049390007e-02 7.765303897193578386e+00 -2.411777586250018340e-02 3.218104169755000132e+00 -3.818698037375854726e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.973520129393009803e+00 7.263863216751909047e-02 7.767154633359102611e+00 -2.411185143147030752e-02 3.217721549247603452e+00 -3.833685671393197852e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.966092772557546553e+00 7.266928155203637718e-02 7.769007390869377971e+00 -2.410588405636865383e-02 3.217337437884816520e+00 -3.848515381471925064e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.958663113681694767e+00 7.270002361196441221e-02 7.770862177819978456e+00 -2.409987436786870454e-02 3.216951851388352157e+00 -3.863188579182536605e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.951231147092415519e+00 7.273085702724066404e-02 7.772719002283364098e+00 -2.409382299258275642e-02 3.216564805339381383e+00 -3.877706663790587462e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.943796867218770430e+00 7.276178048973547252e-02 7.774577872309148319e+00 -2.408773055305004143e-02 3.216176315179759992e+00 -3.892071022358854770e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.936360268591043265e+00 7.279279270316632577e-02 7.776438795924360825e+00 -2.408159766772590554e-02 3.215786396213243581e+00 -3.906283029848670388e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.928921345839862411e+00 7.282389238301252565e-02 7.778301781133701631e+00 -2.407542495097195548e-02 3.215395063606692805e+00 -3.920344049220418625e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.921480093695334013e+00 7.285507825643003366e-02 7.780166835919783530e+00 -2.406921301304719429e-02 3.215002332391267093e+00 -3.934255431533218231e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.914036506986180441e+00 7.288634906216671927e-02 7.782033968243370126e+00 -2.406296246010010756e-02 3.214608217463612139e+00 -3.948018516043787750e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.906590580638885868e+00 7.291770355047781649e-02 7.783903186043606759e+00 -2.405667389416166202e-02 3.214212733587033188e+00 -3.961634630304503371e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.899142309676847162e+00 7.294914048304174115e-02 7.785774497238240777e+00 -2.405034791313923059e-02 3.213815895392661215e+00 -3.975105090260665740e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.891691689219532790e+00 7.298065863287618582e-02 7.787647909723834694e+00 -2.404398511081137085e-02 3.213417717380610217e+00 -3.988431200346969664e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.884238714481644372e+00 7.301225678425453391e-02 7.789523431375975804e+00 -2.403758607682348475e-02 3.213018213921120747e+00 -4.001614253583196668e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.876783380772292453e+00 7.304393373262264844e-02 7.791401070049475130e+00 -2.403115139668430406e-02 3.212617399255699446e+00 -4.014655531669127780e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.869325683494169610e+00 7.307568828451586895e-02 7.793280833578560163e+00 -2.402468165176319115e-02 3.212215287498243921e+00 -4.027556305078689586e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.861865618142735102e+00 7.310751925747641100e-02 7.795162729777064037e+00 -2.401817741928823427e-02 3.211811892636162735e+00 -4.040317833153342190e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.854403180305403964e+00 7.313942547997109855e-02 7.797046766438604060e+00 -2.401163927234511997e-02 3.211407228531482527e+00 -4.052941364194711724e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.846938365660744985e+00 7.317140579130940181e-02 7.798932951336754904e+00 -2.400506777987676532e-02 3.211001308921948016e+00 -4.065428135556475170e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.839471169977679565e+00 7.320345904156179417e-02 7.800821292225219139e+00 -2.399846350668366490e-02 3.210594147422112687e+00 -4.077779373735506210e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.832001589114693019e+00 7.323558409147848391e-02 7.802711796837986213e+00 -2.399182701342497323e-02 3.210185757524418371e+00 -4.089996294462286408e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.824529619019047644e+00 7.326777981240849280e-02 7.804604472889490552e+00 -2.398515885662027419e-02 3.209776152600269494e+00 -4.102080102790593881e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.817055255726002017e+00 7.330004508621904002e-02 7.806499328074760768e+00 -2.397845958865203048e-02 3.209365345901094457e+00 -4.114031993186469463e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.809578495358038275e+00 7.333237880521531471e-02 7.808396370069564441e+00 -2.397172975776869219e-02 3.208953350559400786e+00 -4.125853149616467291e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.802099334124094732e+00 7.336477987206056761e-02 7.810295606530549328e+00 -2.396496990808844388e-02 3.208540179589821406e+00 -4.137544745635202831e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.794617768318805595e+00 7.339724719969657751e-02 7.812197045095375714e+00 -2.395818057960358294e-02 3.208125845890150263e+00 -4.149107944472195733e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.787133794321741576e+00 7.342977971126450620e-02 7.814100693382846075e+00 -2.395136230818549136e-02 3.207710362242370827e+00 -4.160543899118024011e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.779647408596662927e+00 7.346237634002603101e-02 7.816006558993029429e+00 -2.394451562559022847e-02 3.207293741313676172e+00 -4.171853752409785190e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.772158607690775156e+00 7.349503602928492141e-02 7.817914649507380354e+00 -2.393764105946465104e-02 3.206875995657479717e+00 -4.183038637115872246e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.764667388233989165e+00 7.352775773230894873e-02 7.819824972488852666e+00 -2.393073913335314398e-02 3.206457137714417982e+00 -4.194099676020083406e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.757173746938191172e+00 7.356054041225215667e-02 7.821737535482011339e+00 -2.392381036670484379e-02 3.206037179813344906e+00 -4.205037982005051071e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.749677680596514406e+00 7.359338304207754811e-02 7.823652346013137304e+00 -2.391685527488143087e-02 3.205616134172317722e+00 -4.215854658135012416e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.742179186082617903e+00 7.362628460448004952e-02 7.825569411590328706e+00 -2.390987436916540768e-02 3.205194012899574396e+00 -4.226550797737917316e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.734678260349972412e+00 7.365924409180998889e-02 7.827488739703596821e+00 -2.390286815676887985e-02 3.204770827994504412e+00 -4.237127484486885760e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.727174900431148075e+00 7.369226050599679556e-02 7.829410337824960209e+00 -2.389583714084282662e-02 3.204346591348608442e+00 -4.247585792481016476e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.719669103437114543e+00 7.372533285847324147e-02 7.831334213408533529e+00 -2.388878182048682908e-02 3.203921314746452698e+00 -4.257926786325551098e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.712160866556537542e+00 7.375846017009991817e-02 7.833260373890611028e+00 -2.388170269075926694e-02 3.203495009866614840e+00 -4.268151521211407777e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.704650187055089638e+00 7.379164147109019967e-02 7.835188826689751806e+00 -2.387460024268793501e-02 3.203067688282620562e+00 -4.278261042994074663e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.697137062274760133e+00 7.382487580093555213e-02 7.837119579206851760e+00 -2.386747496328111423e-02 3.202639361463873069e+00 -4.288256388271885836e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.689621489633173823e+00 7.385816220833121837e-02 7.839052638825223518e+00 -2.386032733553903468e-02 3.202210040776575894e+00 -4.298138584463670996e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.682103466622914212e+00 7.389149975110233248e-02 7.840988012910662164e+00 -2.385315783846575152e-02 3.201779737484646393e+00 -4.307908649885789330e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.674582990810852046e+00 7.392488749613035370e-02 7.842925708811514518e+00 -2.384596694708139911e-02 3.201348462750622126e+00 -4.317567593828558828e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.667060059837478292e+00 7.395832451927999984e-02 7.844865733858744861e+00 -2.383875513243484748e-02 3.200916227636559697e+00 -4.327116416632071499e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.659534671416244223e+00 7.399180990532645830e-02 7.846808095365993552e+00 -2.383152286161668507e-02 3.200483043104926040e+00 -4.336556109761413591e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.652006823332905050e+00 7.402534274788309665e-02 7.848752800629634763e+00 -2.382427059777258993e-02 3.200048920019482601e+00 -4.345887655881292520e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.644476513444871557e+00 7.405892214932949247e-02 7.850699856928833320e+00 -2.381699880011702367e-02 3.199613869146160638e+00 -4.355112028930063599e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.636943739680563503e+00 7.409254722073989330e-02 7.852649271525593555e+00 -2.380970792394725838e-02 3.199177901153931636e+00 -4.364230194193180826e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.629408500038768359e+00 7.412621708181206526e-02 7.854601051664811706e+00 -2.380239842065773326e-02 3.198741026615667060e+00 -4.373243108376063081e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.621870792588008037e+00 7.415993086079655794e-02 7.856555204574320328e+00 -2.379507073775469564e-02 3.198303256008995010e+00 -4.382151719676380917e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.614330615465909169e+00 7.419368769442635791e-02 7.858511737464932700e+00 -2.378772531887116820e-02 3.197864599717145317e+00 -4.390956967855775238e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.606787966878577834e+00 7.422748672784694468e-02 7.860470657530483685e+00 -2.378036260378218678e-02 3.197425068029791095e+00 -4.399659784311007842e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.599242845099979604e+00 7.426132711454674906e-02 7.862431971947868803e+00 -2.377298302842031572e-02 3.196984671143880519e+00 -4.408261092144549927e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.591695248471324931e+00 7.429520801628800020e-02 7.864395687877081542e+00 -2.376558702489144775e-02 3.196543419164463717e+00 -4.416761806234609407e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.584145175400459848e+00 7.432912860303803049e-02 7.866361812461245329e+00 -2.375817502149083285e-02 3.196101322105511233e+00 -4.425162833304609189e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.576592624361259354e+00 7.436308805290091362e-02 7.868330352826647278e+00 -2.375074744271937766e-02 3.195658389890726259e+00 -4.433465071992112073e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.569037593893030547e+00 7.439708555204954665e-02 7.870301316082766618e+00 -2.374330470930018089e-02 3.195214632354349327e+00 -4.441669412917203554e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.561480082599913999e+00 7.443112029465813462e-02 7.872274709322303110e+00 -2.373584723819529424e-02 3.194770059241956783e+00 -4.449776738750333381e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.553920089150295780e+00 7.446519148283507750e-02 7.874250539621201916e+00 -2.372837544262270185e-02 3.194324680211253487e+00 -4.457787924279619368e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.546357612276219484e+00 7.449929832655627360e-02 7.876228814038676695e+00 -2.372088973207351834e-02 3.193878504832856180e+00 -4.465703836477620363e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.538792650772808912e+00 7.453344004359879760e-02 7.878209539617232693e+00 -2.371339051232938810e-02 3.193431542591072869e+00 -4.473525334567580135e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.531225203497687204e+00 7.456761585947502269e-02 7.880192723382685394e+00 -2.370587818548008235e-02 3.192983802884673317e+00 -4.481253270089151711e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.523655269370409293e+00 7.460182500736713129e-02 7.882178372344178285e+00 -2.369835314994127654e-02 3.192535295027655096e+00 -4.488888486963593487e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.516082847371894360e+00 7.463606672806205600e-02 7.884166493494200623e+00 -2.369081580047252208e-02 3.192086028250002094e+00 -4.496431821558457935e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.508507936543860950e+00 7.467034026988676743e-02 7.886157093808601637e+00 -2.368326652819537428e-02 3.191636011698435915e+00 -4.503884102751765095e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.500930535988271863e+00 7.470464488864404784e-02 7.888150180246601195e+00 -2.367570572061168666e-02 3.191185254437162389e+00 -4.511246151995667794e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.493350644866780819e+00 7.473897984754861168e-02 7.890145759750804899e+00 -2.366813376162207189e-02 3.190733765448611425e+00 -4.518518783379614663e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.485768262400183559e+00 7.477334441716368407e-02 7.892143839247212078e+00 -2.366055103154450848e-02 3.190281553634168432e+00 -4.525702803693010950e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.478183387867872511e+00 7.480773787533791241e-02 7.894144425645223784e+00 -2.365295790713307922e-02 3.189828627814903061e+00 -4.532799012487387542e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.470596020607299437e+00 7.484215950714276366e-02 7.896147525837652559e+00 -2.364535476159686234e-02 3.189374996732289080e+00 -4.539808202138070382e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.463006160013437196e+00 7.487660860481029634e-02 7.898153146700725102e+00 -2.363774196461893712e-02 3.188920669048918466e+00 -4.546731157905372842e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.455413805538251282e+00 7.491108446767133500e-02 7.900161295094090264e+00 -2.363011988237551791e-02 3.188465653349211060e+00 -4.553568657995288489e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.447818956690172243e+00 7.494558640209401934e-02 7.902171977860819041e+00 -2.362248887755520610e-02 3.188009958140115341e+00 -4.560321473619718090e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.440221613033574322e+00 7.498011372142285302e-02 7.904185201827409024e+00 -2.361484930937834611e-02 3.187553591851806978e+00 -4.566990369056206540e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.432621774188255870e+00 7.501466574591802994e-02 7.906200973803784393e+00 -2.360720153361648560e-02 3.187096562838377611e+00 -4.573576101707215770e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.425019439828926870e+00 7.504924180269527401e-02 7.908219300583296807e+00 -2.359954590261193266e-02 3.186638879378519640e+00 -4.580079422158918855e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.417414609684700011e+00 7.508384122566603980e-02 7.910240188942722739e+00 -2.359188276529741030e-02 3.186180549676205676e+00 -4.586501074239536166e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.409807283538584421e+00 7.511846335547810172e-02 7.912263645642264365e+00 -2.358421246721579059e-02 3.185721581861360896e+00 -4.592841795077201410e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.402197461226984743e+00 7.515310753945654565e-02 7.914289677425542457e+00 -2.357653535053990182e-02 3.185261983990530066e+00 -4.599102315157371432e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.394585142639203745e+00 7.518777313154521857e-02 7.916318291019596387e+00 -2.356885175409242569e-02 3.184801764047539674e+00 -4.605283358379781526e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.386970327716951168e+00 7.522245949224851125e-02 7.918349493134876127e+00 -2.356116201336585364e-02 3.184340929944152521e+00 -4.611385642114943645e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.379353016453852554e+00 7.525716598857357109e-02 7.920383290465237813e+00 -2.355346646054251245e-02 3.183879489520718309e+00 -4.617409877260198782e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.371733208894966083e+00 7.529189199397290366e-02 7.922419689687937527e+00 -2.354576542451463500e-02 3.183417450546819349e+00 -4.623356768295323535e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.364110905136302065e+00 7.532663688828740434e-02 7.924458697463624191e+00 -2.353805923090450392e-02 3.182954820721907829e+00 -4.629227013337690842e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.356486105324345992e+00 7.536140005768973693e-02 7.926500320436331570e+00 -2.353034820208462635e-02 3.182491607675940415e+00 -4.635021304196997038e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.348858809655584245e+00 7.539618089462817030e-02 7.928544565233466734e+00 -2.352263265719797478e-02 3.182027818970005306e+00 -4.640740326429547424e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.341229018376036919e+00 7.543097879777074799e-02 7.930591438465805609e+00 -2.351491291217824159e-02 3.181563462096946182e+00 -4.646384759392115094e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.333596731780792410e+00 7.546579317194987424e-02 7.932640946727479658e+00 -2.350718927977013886e-02 3.181098544481978596e+00 -4.651955276295361742e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.325961950213546459e+00 7.550062342810735794e-02 7.934693096595965223e+00 -2.349946206954974665e-02 3.180633073483301931e+00 -4.657452544256843012e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.318324674066143842e+00 7.553546898323972025e-02 7.936747894632074640e+00 -2.349173158794485433e-02 3.180167056392706026e+00 -4.662877224353584489e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.310684903778127186e+00 7.557032926034401576e-02 7.938805347379941146e+00 -2.348399813825535060e-02 3.179700500436173805e+00 -4.668229971674235299e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.303042639836284877e+00 7.560520368836398664e-02 7.940865461367010880e+00 -2.347626202067362028e-02 3.179233412774475465e+00 -4.673511435370813170e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.295397882774206089e+00 7.564009170213660538e-02 7.942928243104026009e+00 -2.346852353230496208e-02 3.178765800503761785e+00 -4.678722258710027969e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.287750633171839354e+00 7.567499274233902007e-02 7.944993699085014960e+00 -2.346078296718799930e-02 3.178297670656148100e+00 -4.683863079124201897e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.280100891655052919e+00 7.570990625543588814e-02 7.947061835787275541e+00 -2.345304061631512185e-02 3.177829030200296945e+00 -4.688934528261774239e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.272448658895200424e+00 7.574483169362708490e-02 7.949132659671365175e+00 -2.344529676765291434e-02 3.177359886041992265e+00 -4.693937232037410576e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.264793935608690134e+00 7.577976851479580056e-02 7.951206177181082246e+00 -2.343755170616258765e-02 3.176890245024711401e+00 -4.698871810681700886e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.257136722556555952e+00 7.581471618245703981e-02 7.953282394743454553e+00 -2.342980571382040356e-02 3.176420113930191302e+00 -4.703738878790469924e-03 3.062212075794595867e-01 2.629773793008318705e+00 -1.157776541659307590e+01 -7.113683765461913389e+00
7.249477020544035533e+00 7.584967416570644050e-02 7.955361318768721546e+00 -2.342205906963809939e-02 3.175949499478988525e+00 -4.708539045373683410e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.241814770707437177e+00 7.588583936131865215e-02 7.957442935022257302e+00 -2.341395668604658378e-02 3.175478656361665042e+00 -4.708319406348556238e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.234149915978571599e+00 7.592197617551650624e-02 7.959527228382607511e+00 -2.340587660559947589e-02 3.175007836373391790e+00 -4.708076497024872922e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.226482459899133737e+00 7.595808447460992985e-02 7.961614203902841247e+00 -2.339781885319027963e-02 3.174537041831430706e+00 -4.707810512472043740e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.218812406024448514e+00 7.599416412660876807e-02 7.963703866616926419e+00 -2.338978345288928937e-02 3.174066275033623263e+00 -4.707521646036509112e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.211139757923318960e+00 7.603021500120553389e-02 7.965796221539738653e+00 -2.338177042795191313e-02 3.173595538258561444e+00 -4.707210089356940116e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.203464519177877889e+00 7.606623696975831073e-02 7.967891273667068397e+00 -2.337377980082693332e-02 3.173124833765758268e+00 -4.706876032379322776e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.195786693383442234e+00 7.610222990527382159e-02 7.969989027975629803e+00 -2.336581159316470160e-02 3.172654163795816107e+00 -4.706519663371913111e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.188106284148365610e+00 7.613819368239065077e-02 7.972089489423071385e+00 -2.335786582582527124e-02 3.172183530570594101e+00 -4.706141168940068155e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.180423295093893543e+00 7.617412817736264607e-02 7.974192662947984900e+00 -2.334994251888647745e-02 3.171712936293373364e+00 -4.705740734040960750e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.172737729854020472e+00 7.621003326804243194e-02 7.976298553469915120e+00 -2.334204169165193798e-02 3.171242383149020405e+00 -4.705318541998171171e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.165049592075346752e+00 7.624590883386514473e-02 7.978407165889368713e+00 -2.333416336265902238e-02 3.170771873304151445e+00 -4.704874774516158188e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.157358885416937433e+00 7.628175475583223730e-02 7.980518505087824899e+00 -2.332630754968672768e-02 3.170301408907291840e+00 -4.704409611694611304e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.149665613550181043e+00 7.631757091649550573e-02 7.982632575927748775e+00 -2.331847426976351584e-02 3.169830992089036847e+00 -4.703923232042687627e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.141969780158651915e+00 7.635335719994125470e-02 7.984749383252597532e+00 -2.331066353917508188e-02 3.169360624962209716e+00 -4.703415812493128186e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.134271388937972525e+00 7.638911349177456012e-02 7.986868931886835554e+00 -2.330287537347206991e-02 3.168890309622018897e+00 -4.702887528416260614e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.126570443595675819e+00 7.642483967910376763e-02 7.988991226635944187e+00 -2.329510978747771979e-02 3.168420048146213031e+00 -4.702338553633883880e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.118866947851069327e+00 7.646053565052503276e-02 7.991116272286433286e+00 -2.328736679529545134e-02 3.167949842595235932e+00 -4.701769060433039389e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.111160905435101931e+00 7.649620129610712471e-02 7.993244073605853650e+00 -2.327964641031641385e-02 3.167479695012378471e+00 -4.701179219579671928e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.103452320090230643e+00 7.653183650737627186e-02 7.995374635342808567e+00 -2.327194864522694195e-02 3.167009607423930007e+00 -4.700569200332170051e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.095741195570285598e+00 7.656744117730120147e-02 7.997507962226966249e+00 -2.326427351201598021e-02 3.166539581839329820e+00 -4.699939170454803250e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.088027535640343046e+00 7.660301520027834599e-02 7.999644058969074933e+00 -2.325662102198243486e-02 3.166069620251314110e+00 -4.699289296231039421e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.080311344076591240e+00 7.663855847211711869e-02 8.001782930260972648e+00 -2.324899118574247706e-02 3.165599724636064760e+00 -4.698619742476759127e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.072592624666204308e+00 7.667407089002536980e-02 8.003924580775601427e+00 -2.324138401323677661e-02 3.165129896953354560e+00 -4.697930672553354489e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.064871381207212586e+00 7.670955235259502292e-02 8.006069015167021519e+00 -2.323379951373768376e-02 3.164660139146692419e+00 -4.697222248380724871e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.057147617508377380e+00 7.674500275978776709e-02 8.008216238070426485e+00 -2.322623769585636239e-02 3.164190453143467252e+00 -4.696494630450159802e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.049421337389063069e+00 7.678042201292091529e-02 8.010366254102152084e+00 -2.321869856754984682e-02 3.163720840855088756e+00 -4.695747977837115214e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.041692544679113652e+00 7.681581001465345726e-02 8.012519067859697586e+00 -2.321118213612806402e-02 3.163251304177130407e+00 -4.694982448213889069e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.033961243218729287e+00 7.685116666897215398e-02 8.014674683921734655e+00 -2.320368840826077944e-02 3.162781844989467572e+00 -4.694198197862181621e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.026227436858341058e+00 7.688649188117782640e-02 8.016833106848123336e+00 -2.319621738998449770e-02 3.162312465156416064e+00 -4.693395381685558539e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.018491129458492850e+00 7.692178555787174132e-02 8.018994341179929819e+00 -2.318876908670930784e-02 3.161843166526870252e+00 -4.692574153221808209e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.010752324889718778e+00 7.695704760694214996e-02 8.021158391439438873e+00 -2.318134350322566609e-02 3.161373950934438959e+00 -4.691734664655196688e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
7.003011027032421509e+00 7.699227793755097915e-02 8.023325262130168056e+00 -2.317394064371112658e-02 3.160904820197578680e+00 -4.690877066828615105e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.995267239776756796e+00 7.702747646012057803e-02 8.025494957736887258e+00 -2.316656051173701658e-02 3.160435776119728590e+00 -4.690001509255631654e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.987520967022514462e+00 7.706264308632064519e-02 8.027667482725631132e+00 -2.315920311027506312e-02 3.159966820489442885e+00 -4.689108140132436896e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.979772212679000276e+00 7.709777772905530846e-02 8.029842841543716858e+00 -2.315186844170395719e-02 3.159497955080521336e+00 -4.688197106349700598e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.972020980664922263e+00 7.713288030245023241e-02 8.032021038619761910e+00 -2.314455650781585896e-02 3.159029181652138973e+00 -4.687268553504306268e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.964267274908273464e+00 7.716795072183997573e-02 8.034202078363694710e+00 -2.313726730982286137e-02 3.158560501948976196e+00 -4.686322625911017170e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.956511099346220028e+00 7.720298890375536238e-02 8.036385965166781276e+00 -2.313000084836339815e-02 3.158091917701344453e+00 -4.685359466614014839e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.948752457924986636e+00 7.723799476591103330e-02 8.038572703401630548e+00 -2.312275712350858603e-02 3.157623430625314587e+00 -4.684379217398363868e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.940991354599745478e+00 7.727296822719309510e-02 8.040762297422221039e+00 -2.311553613476853217e-02 3.157155042422841618e+00 -4.683382018801367404e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.933227793334504341e+00 7.730790920764693541e-02 8.042954751563913263e+00 -2.310833788109856873e-02 3.156686754781887760e+00 -4.682368010123825509e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.925461778101997368e+00 7.734281762846505204e-02 8.045150070143471055e+00 -2.310116236090545630e-02 3.156218569376547656e+00 -4.681337329441211982e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.917693312883574031e+00 7.737769341197513195e-02 8.047348257459072229e+00 -2.309400957205351435e-02 3.155750487867168719e+00 -4.680290113614740156e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.909922401669090775e+00 7.741253648162814416e-02 8.049549317790335223e+00 -2.308687951187071707e-02 3.155282511900471931e+00 -4.679226498302345438e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.902149048456805325e+00 7.744734676198661294e-02 8.051753255398333309e+00 -2.307977217715472332e-02 3.154814643109673078e+00 -4.678146617969575032e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.894373257253269216e+00 7.748212417871294666e-02 8.053960074525610580e+00 -2.307268756417886826e-02 3.154346883114599986e+00 -4.677050605900380520e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.886595032073219436e+00 7.751686865855794695e-02 8.056169779396205044e+00 -2.306562566869809969e-02 3.153879233521811098e+00 -4.675938594207824581e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.878814376939478059e+00 7.755158012934935952e-02 8.058382374215664612e+00 -2.305858648595484478e-02 3.153411695924711822e+00 -4.674810713844683614e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.871031295882843004e+00 7.758625851998060541e-02 8.060597863171068411e+00 -2.305157001068486658e-02 3.152944271903669105e+00 -4.673667094613986189e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.863245792941989443e+00 7.762090376039956774e-02 8.062816250431040999e+00 -2.304457623712303019e-02 3.152476963026126899e+00 -4.672507865179433527e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.855457872163364108e+00 7.765551578159753110e-02 8.065037540145777228e+00 -2.303760515900904471e-02 3.152009770846719849e+00 -4.671333153075754065e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.847667537601084931e+00 7.769009451559817647e-02 8.067261736447061793e+00 -2.303065676959314273e-02 3.151542696907384755e+00 -4.670143084718951336e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.839874793316840673e+00 7.772463989544674268e-02 8.069488843448281656e+00 -2.302373106164171124e-02 3.151075742737472041e+00 -4.668937785416479858e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.832079643379790568e+00 7.775915185519927109e-02 8.071718865244456254e+00 -2.301682802744289130e-02 3.150608909853857220e+00 -4.667717379377327343e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.824282091866464839e+00 7.779363032991193361e-02 8.073951805912248147e+00 -2.300994765881209450e-02 3.150142199761048367e+00 -4.666481989722004974e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.816482142860666116e+00 7.782807525563049944e-02 8.076187669509989675e+00 -2.300308994709751240e-02 3.149675613951296249e+00 -4.665231738492469152e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.808679800453373510e+00 7.786248656937988510e-02 8.078426460077702487e+00 -2.299625488318554276e-02 3.149209153904700909e+00 -4.663966746661941769e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.800875068742644025e+00 7.789686420915380161e-02 8.080668181637113534e+00 -2.298944245750619148e-02 3.148742821089317800e+00 -4.662687134144656749e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.793067951833518414e+00 7.793120811390452651e-02 8.082912838191681715e+00 -2.298265266003840512e-02 3.148276616961263930e+00 -4.661393019805512052e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.785258453837924364e+00 7.796551822353278705e-02 8.085160433726613860e+00 -2.297588548031539307e-02 3.147810542964821323e+00 -4.660084521469662691e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.777446578874582350e+00 7.799979447887768480e-02 8.087410972208889604e+00 -2.296914090742984207e-02 3.147344600532541392e+00 -4.658761755931986256e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.769632331068914155e+00 7.803403682170678701e-02 8.089664457587280921e+00 -2.296241893003916207e-02 3.146878791085347071e+00 -4.657424838966531082e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.761815714552946943e+00 7.806824519470624557e-02 8.091920893792375225e+00 -2.295571953637062096e-02 3.146413116032634960e+00 -4.656073885335826508e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.753996733465222668e+00 7.810241954147111032e-02 8.094180284736591346e+00 -2.294904271422646205e-02 3.145947576772374799e+00 -4.654709008800141969e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.746175391950707478e+00 7.813655980649562849e-02 8.096442634314209741e+00 -2.294238845098897986e-02 3.145482174691210719e+00 -4.653330322126662810e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.738351694160700234e+00 7.817066593516372452e-02 8.098707946401388469e+00 -2.293575673362552303e-02 3.145016911164559392e+00 -4.651937937098567233e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.730525644252741913e+00 7.820473787373954933e-02 8.100976224856184515e+00 -2.292914754869349730e-02 3.144551787556707279e+00 -4.650531964524067668e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.722697246390527681e+00 7.823877556935808497e-02 8.103247473518580435e+00 -2.292256088234527478e-02 3.144086805220909220e+00 -4.649112514245328127e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.714866504743818076e+00 7.827277897001592988e-02 8.105521696210503890e+00 -2.291599672033308929e-02 3.143621965499483473e+00 -4.647679695147331237e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.707033423488351076e+00 7.830674802456205619e-02 8.107798896735850747e+00 -2.290945504801392141e-02 3.143157269723907188e+00 -4.646233615166689770e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.699198006805755057e+00 7.834068268268877533e-02 8.110079078880506387e+00 -2.290293585035419605e-02 3.142692719214911001e+00 -4.644774381300275160e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.691360258883463530e+00 7.837458289492275909e-02 8.112362246412370581e+00 -2.289643911193502829e-02 3.142228315282572737e+00 -4.643302099614251069e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.683520183914628099e+00 7.840844861261600518e-02 8.114648403081378802e+00 -2.288996481695538751e-02 3.141764059226409334e+00 -4.641816875251373979e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.675677786098034971e+00 7.844227978793721912e-02 8.116937552619525320e+00 -2.288351294923903975e-02 3.141299952335469214e+00 -4.640318812441310455e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.667833069638018806e+00 7.847607637386294632e-02 8.119229698740888068e+00 -2.287708349223758000e-02 3.140835995888423771e+00 -4.638808014507764255e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.659986038744380998e+00 7.850983832416896790e-02 8.121524845141649962e+00 -2.287067642903553577e-02 3.140372191153656178e+00 -4.637284583877227147e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.652136697632307083e+00 7.854356559342175192e-02 8.123822995500121991e+00 -2.286429174235481837e-02 3.139908539389351994e+00 -4.635748622087172872e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.644285050522282354e+00 7.857725813697000183e-02 8.126124153476769862e+00 -2.285792941455926444e-02 3.139445041843587081e+00 -4.634200229794277134e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.636431101640011043e+00 7.861091591093623265e-02 8.128428322714233545e+00 -2.285158942765907336e-02 3.138981699754415544e+00 -4.632639506782524827e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.628574855216338158e+00 7.864453887220849981e-02 8.130735506837353910e+00 -2.284527176331524467e-02 3.138518514349955879e+00 -4.631066551971276500e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.620716315487165993e+00 7.867812697843219738e-02 8.133045709453197603e+00 -2.283897640284394265e-02 3.138055486848477571e+00 -4.629481463423236812e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.612855486693375084e+00 7.871168018800188404e-02 8.135358934151076582e+00 -2.283270332722086432e-02 3.137592618458486804e+00 -4.627884338352386551e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.604992373080746937e+00 7.874519846005326174e-02 8.137675184502576542e+00 -2.282645251708549303e-02 3.137129910378810393e+00 -4.626275273131794097e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.597126978899884087e+00 7.877868175445519594e-02 8.139994464061578228e+00 -2.282022395274539706e-02 3.136667363798679276e+00 -4.624654363301417340e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.589259308406133719e+00 7.881213003180184695e-02 8.142316776364285857e+00 -2.281401761418044155e-02 3.136204979897811995e+00 -4.623021703575810187e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.581389365859508622e+00 7.884554325340481507e-02 8.144642124929246663e+00 -2.280783348104693103e-02 3.135742759846495975e+00 -4.621377387851729329e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.573517155524613464e+00 7.887892138128545227e-02 8.146970513257377533e+00 -2.280167153268180397e-02 3.135280704805670560e+00 -4.619721509215745335e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.565642681670566638e+00 7.891226437816717398e-02 8.149301944831993438e+00 -2.279553174810669894e-02 3.134818815927005620e+00 -4.618054159951725385e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.557765948570925651e+00 7.894557220746792336e-02 8.151636423118825192e+00 -2.278941410603203127e-02 3.134357094352983264e+00 -4.616375431548282171e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.549886960503614297e+00 7.897884483329264960e-02 8.153973951566051426e+00 -2.278331858486101064e-02 3.133895541216976000e+00 -4.614685414706146474e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.542005721750846270e+00 7.901208222042586937e-02 8.156314533604318129e+00 -2.277724516269363786e-02 3.133434157643324891e+00 -4.612984199345475551e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.534122236599052336e+00 7.904528433432435330e-02 8.158658172646768847e+00 -2.277119381733064968e-02 3.132972944747418165e+00 -4.611271874613105150e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.526236509338809277e+00 7.907845114110982621e-02 8.161004872089064222e+00 -2.276516452627742881e-02 3.132511903635767592e+00 -4.609548528889726923e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.518348544264764399e+00 7.911158260756177840e-02 8.163354635309410412e+00 -2.275915726674788975e-02 3.132051035406084871e+00 -4.607814249797008606e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.510458345675567138e+00 7.914467870111033254e-02 8.165707465668587517e+00 -2.275317201566829511e-02 3.131590341147357126e+00 -4.606069124204646530e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.502565917873796231e+00 7.917773938982920756e-02 8.168063366509969114e+00 -2.274720874968108250e-02 3.131129821939921953e+00 -4.604313238237367836e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.494671265165888663e+00 7.921076464242871040e-02 8.170422341159554236e+00 -2.274126744514861839e-02 3.130669478855541588e+00 -4.602546677281858963e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.486774391862071276e+00 7.924375442824885263e-02 8.172784392925986907e+00 -2.273534807815692782e-02 3.130209312957475731e+00 -4.600769525993633410e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.478875302276289716e+00 7.927670871725249480e-02 8.175149525100586345e+00 -2.272945062451938933e-02 3.129749325300555274e+00 -4.598981868303849210e-03 3.102098591600839228e-01 2.692276637352780444e+00 -1.148161863361867319e+01 -7.193112338667525307e+00
6.470974000726141817e+00 7.930962748001856022e-02 8.177517740957370052e+00 -2.272357505978039524e-02 3.129289516931253345e+00 -4.597183787426051792e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.463070345734618805e+00 7.934539419537922633e-02 8.179889007344071317e+00 -2.271699585641323224e-02 3.128830466422017675e+00 -4.583841341025498596e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.455164199708193884e+00 7.938104003337699555e-02 8.182263288642932508e+00 -2.271049105663510564e-02 3.128372745688780210e+00 -4.570588123472637057e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.447255572744408525e+00 7.941656583305256589e-02 8.184640584396444041e+00 -2.270405994677710676e-02 3.127916345851709856e+00 -4.557423275114736230e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.439344474877357172e+00 7.945197242457395503e-02 8.187020894120294656e+00 -2.269770182079175122e-02 3.127461258116514653e+00 -4.544345944812341193e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.431430916078304527e+00 7.948726062934181880e-02 8.189404217303769329e+00 -2.269141598016276296e-02 3.127007473773594892e+00 -4.531355289857289144e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.423514906256293955e+00 7.952243126009329866e-02 8.191790553410132958e+00 -2.268520173381604471e-02 3.126554984197202458e+00 -4.518450475891499195e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.415596455258751440e+00 7.955748512100460634e-02 8.194179901877012284e+00 -2.267905839803180043e-02 3.126103780844611713e+00 -4.505630676826525433e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.407675572872081560e+00 7.959242300779216517e-02 8.196572262116768925e+00 -2.267298529635781296e-02 3.125653855255295266e+00 -4.492895074763870664e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.399752268822255452e+00 7.962724570781253008e-02 8.198967633516868858e+00 -2.266698175952384237e-02 3.125205199050109961e+00 -4.480242859916051291e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.391826552775397019e+00 7.966195400016097550e-02 8.201366015440241242e+00 -2.266104712535715188e-02 3.124757803930488187e+00 -4.467673230528410727e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.383898434338356687e+00 7.969654865576877856e-02 8.203767407225631914e+00 -2.265518073869911275e-02 3.124311661677639851e+00 -4.455185392801662252e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.375967923059282505e+00 7.973103043749930896e-02 8.206171808187953332e+00 -2.264938195132290902e-02 3.123866764151760567e+00 -4.442778560815173472e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.368035028428183253e+00 7.976540010024281424e-02 8.208579217618629187e+00 -2.264365012185229689e-02 3.123423103291246505e+00 -4.430451956450967219e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.360099759877487990e+00 7.979965839101001157e-02 8.210989634785924807e+00 -2.263798461568141199e-02 3.122980671111919460e+00 -4.418204809318437148e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.352162126782595841e+00 7.983380604902448607e-02 8.213403058935282885e+00 -2.263238480489562776e-02 3.122539459706256348e+00 -4.406036356679786728e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.344222138462421334e+00 7.986784380581386789e-02 8.215819489289645006e+00 -2.262685006819341316e-02 3.122099461242628937e+00 -4.393945843376159503e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.336279804179934416e+00 7.990177238529987125e-02 8.218238925049769605e+00 -2.262137979080920333e-02 3.121660667964548441e+00 -4.381932521754467597e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.328335133142693358e+00 7.993559250388718174e-02 8.220661365394548170e+00 -2.261597336443727999e-02 3.121223072189919012e+00 -4.369995651594922766e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.320388134503372335e+00 7.996930487055120551e-02 8.223086809481312542e+00 -2.261063018715659539e-02 3.120786666310298774e+00 -4.358134500039233597e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.312438817360282783e+00 8.000291018692466671e-02 8.225515256446135126e+00 -2.260534966335658869e-02 3.120351442790165741e+00 -4.346348341519499191e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.304487190757891213e+00 8.003640914738313628e-02 8.227946705404129091e+00 -2.260013120366393194e-02 3.119917394166193958e+00 -4.334636457687758571e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.296533263687326354e+00 8.006980243912947826e-02 8.230381155449737918e+00 -2.259497422487022344e-02 3.119484513046533625e+00 -4.322998137346216636e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.288577045086885420e+00 8.010309074227721371e-02 8.232818605657024946e+00 -2.258987814986059342e-02 3.119052792110100558e+00 -4.311432676378123240e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.280618543842533263e+00 8.013627472993278822e-02 8.235259055079952262e+00 -2.258484240754323261e-02 3.118622224105870533e+00 -4.299939377679305383e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.272657768788397092e+00 8.016935506827688185e-02 8.237702502752659584e+00 -2.257986643277980557e-02 3.118192801852182505e+00 -4.288517551090349073e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.264694728707250526e+00 8.020233241664463664e-02 8.240148947689737824e+00 -2.257494966631675218e-02 3.117764518236046278e+00 -4.277166513329419550e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.256729432331001206e+00 8.023520742760485713e-02 8.242598388886493765e+00 -2.257009155471745993e-02 3.117337366212459049e+00 -4.265885587925716434e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.248761888341165083e+00 8.026798074703829500e-02 8.245050825319218291e+00 -2.256529155029528971e-02 3.116911338803727283e+00 -4.254674105153557692e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.240792105369339815e+00 8.030065301421482338e-02 8.247506255945438625e+00 -2.256054911104745861e-02 3.116486429098795696e+00 -4.243531401967086392e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.232820091997671064e+00 8.033322486186977862e-02 8.249964679704175907e+00 -2.255586370058975526e-02 3.116062630252582011e+00 -4.232456821935595866e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.224845856759316121e+00 8.036569691627926115e-02 8.252426095516195659e+00 -2.255123478809206716e-02 3.115639935485319256e+00 -4.221449715179465510e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.216869408138899544e+00 8.039806979733450654e-02 8.254890502284252918e+00 -2.254666184821473018e-02 3.115218338081903404e+00 -4.210509438306700263e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.208890754572964354e+00 8.043034411861535449e-02 8.257357898893330272e+00 -2.254214436104567260e-02 3.114797831391247218e+00 -4.199635354350068558e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.200909904450418786e+00 8.046252048746277419e-02 8.259828284210877669e+00 -2.253768181203836402e-02 3.114378408825642541e+00 -4.188826832704843108e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.192926866112981266e+00 8.049459950505048755e-02 8.262301657087046891e+00 -2.253327369195051375e-02 3.113960063860125249e+00 -4.178083249067120197e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.184941647855613844e+00 8.052658176645575983e-02 8.264778016354917156e+00 -2.252891949678356015e-02 3.113542790031849972e+00 -4.167403985372727070e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.176954257926956515e+00 8.055846786072920485e-02 8.267257360830724267e+00 -2.252461872772290596e-02 3.113126580939467924e+00 -4.156788429736709561e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.168964704529754428e+00 8.059025837096384093e-02 8.269739689314079101e+00 -2.252037089107889953e-02 3.112711430242511845e+00 -4.146235976393383531e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.160972995821280662e+00 8.062195387436318916e-02 8.272225000588187882e+00 -2.251617549822855502e-02 3.112297331660788480e+00 -4.135746025636963079e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.152979139913756335e+00 8.065355494230862232e-02 8.274713293420060012e+00 -2.251203206555800126e-02 3.111884278973773732e+00 -4.125317983762745618e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.144983144874760939e+00 8.068506214042581171e-02 8.277204566560728338e+00 -2.250794011440563833e-02 3.111472266020016697e+00 -4.114951263008851182e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.136985018727644459e+00 8.071647602865041071e-02 8.279698818745446331e+00 -2.250389917100599838e-02 3.111061286696548578e+00 -4.104645281498517720e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.128984769451932380e+00 8.074779716129287799e-02 8.282196048693897694e+00 -2.249990876643431434e-02 3.110651334958295156e+00 -4.094399463182938487e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.120982404983722702e+00 8.077902608710253729e-02 8.284696255110393537e+00 -2.249596843655175815e-02 3.110242404817499029e+00 -4.084213237784646740e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.112977933216086512e+00 8.081016334933086021e-02 8.287199436684069553e+00 -2.249207772195137636e-02 3.109834490343144076e+00 -4.074086040741426058e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.104971361999456114e+00 8.084120948579397170e-02 8.289705592089079644e+00 -2.248823616790467106e-02 3.109427585660386573e+00 -4.064017313150760161e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.096962699142014941e+00 8.087216502893433689e-02 8.292214719984784210e+00 -2.248444332430885387e-02 3.109021684949992537e+00 -4.054006501714807476e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.088951952410078583e+00 8.090303050588176781e-02 8.294726819015940222e+00 -2.248069874563474527e-02 3.108616782447780391e+00 -4.044053058685890926e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.080939129528475817e+00 8.093380643851366685e-02 8.297241887812882410e+00 -2.247700199087531922e-02 3.108212872444067187e+00 -4.034156441812512470e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.072924238180922529e+00 8.096449334351452087e-02 8.299759924991702675e+00 -2.247335262349486190e-02 3.107809949283123263e+00 -4.024316114285871569e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.064907286010392085e+00 8.099509173243465976e-02 8.302280929154433053e+00 -2.246975021137878267e-02 3.107408007362629121e+00 -4.014531544686894549e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.056888280619484810e+00 8.102560211174833493e-02 8.304804898889214471e+00 -2.246619432678400793e-02 3.107007041133140746e+00 -4.004802206933764409e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.048867229570787707e+00 8.105602498291110403e-02 8.307331832770472602e+00 -2.246268454629001335e-02 3.106607045097557140e+00 -3.995127580229949384e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.040844140387234162e+00 8.108636084241645225e-02 8.309861729359083071e+00 -2.245922045075042159e-02 3.106208013810594526e+00 -3.985507149012718076e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.032819020552460998e+00 8.111661018185181704e-02 8.312394587202543761e+00 -2.245580162524521417e-02 3.105809941878266756e+00 -3.975940402902150735e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.024791877511157523e+00 8.114677348795386325e-02 8.314930404835131128e+00 -2.245242765903352269e-02 3.105412823957367952e+00 -3.966426836650630179e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.016762718669413701e+00 8.117685124266313390e-02 8.317469180778065407e+00 -2.244909814550698560e-02 3.105016654754962691e+00 -3.956965950092808902e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.008731551395063875e+00 8.120684392317804867e-02 8.320010913539666930e+00 -2.244581268214367042e-02 3.104621429027879742e+00 -3.947557248096054960e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
6.000698383018025162e+00 8.123675200200822233e-02 8.322555601615514220e+00 -2.244257087046256857e-02 3.104227141582212024e+00 -3.938200240511365371e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.992663220830637627e+00 8.126657594702714482e-02 8.325103243488594984e+00 -2.243937231597862431e-02 3.103833787272819666e+00 -3.928894442124745284e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.984626072087992021e+00 8.129631622152427850e-02 8.327653837629455325e+00 -2.243621662815832932e-02 3.103441361002839738e+00 -3.919639372609050321e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.976586944008261959e+00 8.132597328425646144e-02 8.330207382496350732e+00 -2.243310342037582727e-02 3.103049857723199967e+00 -3.910434556476279945e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.968545843773028992e+00 8.135554758949875565e-02 8.332763876535389969e+00 -2.243003230986957350e-02 3.102659272432136461e+00 -3.901279523030332270e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.960502778527603240e+00 8.138503958709464303e-02 8.335323318180678953e+00 -2.242700291769950116e-02 3.102269600174717201e+00 -3.892173806320200352e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.952457755381343141e+00 8.141444972250566625e-02 8.337885705854462870e+00 -2.242401486870471139e-02 3.101880836042370415e+00 -3.883116945093615172e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.944410781407970745e+00 8.144377843686043117e-02 8.340451037967261172e+00 -2.242106779146166295e-02 3.101492975172416511e+00 -3.874108482751129241e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.936361863645880810e+00 8.147302616700308198e-02 8.343019312918009689e+00 -2.241816131824288238e-02 3.101106012747604446e+00 -3.865147967300633456e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.928311009098453432e+00 8.150219334554112405e-02 8.345590529094190302e+00 -2.241529508497614245e-02 3.100719943995654759e+00 -3.856234951312309794e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.920258224734355146e+00 8.153128040089274720e-02 8.348164684871965946e+00 -2.241246873120415414e-02 3.100334764188804382e+00 -3.847368991874008590e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.912203517487841786e+00 8.156028775733359382e-02 8.350741778616308508e+00 -2.240968190004473046e-02 3.099950468643356771e+00 -3.838549650547051686e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.904146894259058698e+00 8.158921583504290254e-02 8.353321808681130278e+00 -2.240693423815142554e-02 3.099567052719238269e+00 -3.829776493322454081e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.896088361914332943e+00 8.161806505014915225e-02 8.355904773409404740e+00 -2.240422539567464913e-02 3.099184511819556231e+00 -3.821049090577562785e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.888027927286467289e+00 8.164683581477519270e-02 8.358490671133294470e+00 -2.240155502622323547e-02 3.098802841390162488e+00 -3.812367017033106362e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.879965597175028869e+00 8.167552853708277827e-02 8.361079500174273704e+00 -2.239892278682648410e-02 3.098422036919221689e+00 -3.803729851710655179e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.871901378346634282e+00 8.170414362131664388e-02 8.363671258843245582e+00 -2.239632833789663782e-02 3.098042093936783203e+00 -3.795137177890481502e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.863835277535234702e+00 8.173268146784799792e-02 8.366265945440662932e+00 -2.239377134319181506e-02 3.097663008014356567e+00 -3.786588583069825514e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.855767301442392103e+00 8.176114247321757122e-02 8.368863558256641966e+00 -2.239125146977937603e-02 3.097284774764493154e+00 -3.778083658921555996e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.847697456737559030e+00 8.178952703017809689e-02 8.371464095571079511e+00 -2.238876838799972943e-02 3.096907389840369174e+00 -3.769622001253222603e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.839625750058349496e+00 8.181783552773633228e-02 8.374067555653764927e+00 -2.238632177143056595e-02 3.096530848935375779e+00 -3.761203209966500205e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.831552188010812543e+00 8.184606835119459523e-02 8.376673936764490236e+00 -2.238391129685151845e-02 3.096155147782710504e+00 -3.752826889017019194e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.823476777169699581e+00 8.187422588219175901e-02 8.379283237153162034e+00 -2.238153664420922465e-02 3.095780282154974472e+00 -3.744492646374574397e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.815399524078727289e+00 8.190230849874383101e-02 8.381895455059906297e+00 -2.237919749658281651e-02 3.095406247863772720e+00 -3.736200093983717795e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.807320435250843182e+00 8.193031657528404565e-02 8.384510588715176738e+00 -2.237689354014981910e-02 3.095033040759318954e+00 -3.727948847724722042e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.799239517168481406e+00 8.195825048270244384e-02 8.387128636339856058e+00 -2.237462446415243444e-02 3.094660656730042980e+00 -3.719738527374920421e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.791156776283822971e+00 8.198611058838503607e-02 8.389749596145360755e+00 -2.237238996086424181e-02 3.094289091702204342e+00 -3.711568756570409779e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.783072219019047999e+00 8.201389725625252147e-02 8.392373466333745924e+00 -2.237018972555726917e-02 3.093918341639507297e+00 -3.703439162768121674e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.774985851766586187e+00 8.204161084679849336e-02 8.395000245097797631e+00 -2.236802345646947063e-02 3.093548402542721121e+00 -3.695349377208254332e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.766897680889366384e+00 8.206925171712728395e-02 8.397629930621135941e+00 -2.236589085477256461e-02 3.093179270449303075e+00 -3.687299034877061527e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.758807712721061733e+00 8.209682022099128174e-02 8.400262521078310840e+00 -2.236379162454027111e-02 3.092810941433026262e+00 -3.679287774469997517e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.750715953566334804e+00 8.212431670882791579e-02 8.402898014634898161e+00 -2.236172547271689931e-02 3.092443411603610581e+00 -3.671315238355211084e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.742622409701075625e+00 8.215174152779611272e-02 8.405536409447590174e+00 -2.235969210908631682e-02 3.092076677106356364e+00 -3.663381072537392601e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.734527087372641496e+00 8.217909502181239279e-02 8.408177703664293290e+00 -2.235769124624127982e-02 3.091710734121783766e+00 -3.655484926621958928e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.726429992800093238e+00 8.220637753158653582e-02 8.410821895424216876e+00 -2.235572259955310309e-02 3.091345578865273502e+00 -3.647626453779584822e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.718331132174425235e+00 8.223358939465684470e-02 8.413468982857958522e+00 -2.235378588714171527e-02 3.090981207586712909e+00 -3.639805310711073053e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.710230511658799024e+00 8.226073094542496467e-02 8.416118964087599963e+00 -2.235188082984602975e-02 3.090617616570143333e+00 -3.632021157612556287e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.702128137388769780e+00 8.228780251519036970e-02 8.418771837226790566e+00 -2.235000715119467990e-02 3.090254802133413747e+00 -3.624273658141032896e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.694024015472513689e+00 8.231480443218437693e-02 8.421427600380830825e+00 -2.234816457737709428e-02 3.089892760627835688e+00 -3.616562479380233241e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.685918151991049996e+00 8.234173702160380026e-02 8.424086251646762946e+00 -2.234635283721489105e-02 3.089531488437842199e+00 -3.608887291806809044e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.677810552998462157e+00 8.236860060564424324e-02 8.426747789113449016e+00 -2.234457166213362628e-02 3.089170981980650765e+00 -3.601247769256847586e-03 3.194785738762233041e-01 2.837496097840007003e+00 -1.125808399512976266e+01 -7.377641928028562113e+00
5.669701224522116334e+00 8.239539550353300323e-02 8.429412210861654486e+00 -2.234282078613484407e-02 3.088811237705928470e+00 -3.593643588892705965e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.661590018012020664e+00 8.242514756794559749e-02 8.432079480082094847e+00 -2.234028214968059728e-02 3.088452868822197495e+00 -3.573758164958816801e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.653476788822569432e+00 8.245474219109674707e-02 8.434749556625693145e+00 -2.233782548111276287e-02 3.088096481279651861e+00 -3.554016540802169225e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.645361548746476998e+00 8.248418057173838303e-02 8.437422433549887302e+00 -2.233544974885963083e-02 3.087742060765401586e+00 -3.534417376932340142e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.637244309482173144e+00 8.251346389577995932e-02 8.440098103902410998e+00 -2.233315393390144718e-02 3.087389593099828300e+00 -3.514959347387332234e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.629125082634794275e+00 8.254259333645305730e-02 8.442776560721844348e+00 -2.233093702960479640e-02 3.087039064235238772e+00 -3.495641139594621305e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.621003879717153318e+00 8.257157005447351983e-02 8.445457797038153913e+00 -2.232879804155940909e-02 3.086690460254533974e+00 -3.476461454233668608e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.612880712150705165e+00 8.260039519820122633e-02 8.448141805873222054e+00 -2.232673598741733920e-02 3.086343767369889690e+00 -3.457419005099883393e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.604755591266495252e+00 8.262906990379750849e-02 8.450828580241360299e+00 -2.232474989673452828e-02 3.085998971921452227e+00 -3.438512518970023545e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.596628528306101913e+00 8.265759529538022066e-02 8.453518113149819158e+00 -2.232283881081464222e-02 3.085656060376046117e+00 -3.419740735469009585e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.588499534422560089e+00 8.268597248517660370e-02 8.456210397599276618e+00 -2.232100178255521164e-02 3.085315019325896913e+00 -3.401102406938140768e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.580368620681282366e+00 8.271420257367380346e-02 8.458905426584323095e+00 -2.231923787629598588e-02 3.084975835487365980e+00 -3.382596298304698951e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.572235798060962253e+00 8.274228664976733538e-02 8.461603193093933939e+00 -2.231754616766951430e-02 3.084638495699697280e+00 -3.364221186952918562e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.564101077454470357e+00 8.277022579090725918e-02 8.464303690111929512e+00 -2.231592574345387173e-02 3.084302986923778800e+00 -3.345975862596317022e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.555964469669739003e+00 8.279802106324232747e-02 8.467006910617424609e+00 -2.231437570142752458e-02 3.083969296240916869e+00 -3.327859127151359172e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.547825985430634432e+00 8.282567352176199715e-02 8.469712847585272542e+00 -2.231289515022629247e-02 3.083637410851620686e+00 -3.309869794612446594e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.539685635377820994e+00 8.285318421043638693e-02 8.472421493986493246e+00 -2.231148320920237418e-02 3.083307318074401504e+00 -3.292006690928220118e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.531543430069614686e+00 8.288055416235425021e-02 8.475132842788694276e+00 -2.231013900828539981e-02 3.082979005344582468e+00 -3.274268653879151662e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.523399379982826041e+00 8.290778439985892201e-02 8.477846886956481143e+00 -2.230886168784548818e-02 3.082652460213122669e+00 -3.256654532956419767e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.515253495513590565e+00 8.293487593468236441e-02 8.480563619451864099e+00 -2.230765039855826803e-02 3.082327670345451853e+00 -3.239163189242050180e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.507105786978195638e+00 8.296182976807726928e-02 8.483283033234645387e+00 -2.230650430127181783e-02 3.082004623520316233e+00 -3.221793495290306737e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.498956264613889644e+00 8.298864689094725966e-02 8.486005121262806483e+00 -2.230542256687553793e-02 3.081683307628638513e+00 -3.204544335010322577e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.490804938579687544e+00 8.301532828397525932e-02 8.488729876492882909e+00 -2.230440437617087560e-02 3.081363710672386791e+00 -3.187414603549952596e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.482651818957165801e+00 8.304187491775004426e-02 8.491457291880330160e+00 -2.230344891974389565e-02 3.081045820763458121e+00 -3.170403207180836746e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.474496915751244863e+00 8.306828775289094857e-02 8.494187360379882534e+00 -2.230255539783967261e-02 3.080729626122570508e+00 -3.153509063184663751e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.466340238890964542e+00 8.309456774017090486e-02 8.496920074945899515e+00 -2.230172302023846267e-02 3.080415115078168231e+00 -3.136731099740612278e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.458181798230251403e+00 8.312071582063765285e-02 8.499655428532713941e+00 -2.230095100613364509e-02 3.080102276065336930e+00 -3.120068255813968679e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.450021603548676374e+00 8.314673292573326879e-02 8.502393414094962409e+00 -2.230023858401137399e-02 3.079791097624731577e+00 -3.103519481045898323e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.441859664552199938e+00 8.317261997741205726e-02 8.505134024587910346e+00 -2.229958499153195106e-02 3.079481568401513325e+00 -3.087083735644364016e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.433695990873915527e+00 8.319837788825673597e-02 8.507877252967773529e+00 -2.229898947541285661e-02 3.079173677144299237e+00 -3.070759990276175459e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.425530592074776948e+00 8.322400756159303858e-02 8.510623092192027173e+00 -2.229845129131345291e-02 3.078867412704120454e+00 -3.054547225960158909e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.417363477644322245e+00 8.324950989160267989e-02 8.513371535219711461e+00 -2.229796970372129039e-02 3.078562764033393684e+00 -3.038444433961435751e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.409194657001386908e+00 8.327488576343479443e-02 8.516122575011728202e+00 -2.229754398584002026e-02 3.078259720184900683e+00 -3.022450615686792658e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.401024139494809972e+00 8.330013605331576532e-02 8.518876204531130369e+00 -2.229717341947888912e-02 3.077958270310780176e+00 -3.006564782581140280e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.392851934404129466e+00 8.332526162865760977e-02 8.521632416743404548e+00 -2.229685729494376364e-02 3.077658403661528652e+00 -2.990785956025038793e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.384678050940272520e+00 8.335026334816481031e-02 8.524391204616749818e+00 -2.229659491092969917e-02 3.077360109585012271e+00 -2.975113167233286830e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.376502498246235717e+00 8.337514206193964716e-02 8.527152561122344210e+00 -2.229638557441499663e-02 3.077063377525487198e+00 -2.959545457154556022e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.368325285397759217e+00 8.339989861158618456e-02 8.529916479234611160e+00 -2.229622860055674102e-02 3.076768197022633267e+00 -2.944081876372063762e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.360146421403990225e+00 8.342453383031273040e-02 8.532682951931475301e+00 -2.229612331258780389e-02 3.076474557710593860e+00 -2.928721485005271637e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.351965915208142022e+00 8.344904854303292208e-02 8.535451972194612935e+00 -2.229606904171525447e-02 3.076182449317027778e+00 -2.913463352612597791e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.343783775688142335e+00 8.347344356646543839e-02 8.538223533009702493e+00 -2.229606512702021065e-02 3.075891861662169990e+00 -2.898306558095133274e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.335600011657277264e+00 8.349771970923236530e-02 8.540997627366655465e+00 -2.229611091535905337e-02 3.075602784657902156e+00 -2.883250189601350641e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.327414631864823669e+00 8.352187777195618779e-02 8.543774248259857984e+00 -2.229620576126603235e-02 3.075315208306832915e+00 -2.868293344432793109e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.319227644996679771e+00 8.354591854735546330e-02 8.546553388688391095e+00 -2.229634902685719011e-02 3.075029122701386619e+00 -2.853435128950739062e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.311039059675981555e+00 8.356984282033923239e-02 8.549335041656261680e+00 -2.229654008173563573e-02 3.074744518022902273e+00 -2.838674658483821087e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.302848884463720047e+00 8.359365136810013863e-02 8.552119200172612068e+00 -2.229677830289810911e-02 3.074461384540742248e+00 -2.824011057236601278e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.294657127859344392e+00 8.361734496020629959e-02 8.554905857251934975e+00 -2.229706307464283943e-02 3.074179712611407655e+00 -2.809443458199083719e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.286463798301362260e+00 8.364092435869187325e-02 8.557695005914279562e+00 -2.229739378847865952e-02 3.073899492677665268e+00 -2.794971003057157653e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.278268904167930486e+00 8.366439031814652816e-02 8.560486639185455715e+00 -2.229776984303537962e-02 3.073620715267681991e+00 -2.780592842103959614e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.270072453777442156e+00 8.368774358580359507e-02 8.563280750097225891e+00 -2.229819064397537895e-02 3.073343370994169543e+00 -2.766308134152148466e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.261874455389104810e+00 8.371098490162712236e-02 8.566077331687500518e+00 -2.229865560390640114e-02 3.073067450553534918e+00 -2.752116046447078152e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.253674917203511541e+00 8.373411499839772398e-02 8.568876377000520961e+00 -2.229916414229555360e-02 3.072792944725043274e+00 -2.738015754580862965e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.245473847363206765e+00 8.375713460179727565e-02 8.571677879087047813e+00 -2.229971568538446913e-02 3.072519844369986597e+00 -2.724006442407323619e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.237271253953246664e+00 8.378004443049254235e-02 8.574481831004534982e+00 -2.230030966610562979e-02 3.072248140430861696e+00 -2.710087301957805027e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.229067145001750738e+00 8.380284519621761241e-02 8.577288225817301992e+00 -2.230094552399981833e-02 3.071977823930557072e+00 -2.696257533357857093e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.220861528480447156e+00 8.382553760385531849e-02 8.580097056596706295e+00 -2.230162270513470074e-02 3.071708885971547343e+00 -2.682516344744768997e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.212654412305213647e+00 8.384812235151752058e-02 8.582908316421304917e+00 -2.230234066202449461e-02 3.071441317735096543e+00 -2.668862952185947855e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.204445804336612191e+00 8.387060013062437591e-02 8.585721998377016106e+00 -2.230309885355074781e-02 3.071175110480468096e+00 -2.655296579598130906e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.196235712380416594e+00 8.389297162598252644e-02 8.588538095557275653e+00 -2.230389674488416490e-02 3.070910255544144984e+00 -2.641816458667428213e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.188024144188132958e+00 8.391523751586227320e-02 8.591356601063193210e+00 -2.230473380740750217e-02 3.070646744339056600e+00 -2.628421828770179363e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.179811107457518382e+00 8.393739847207373761e-02 8.594177508003694399e+00 -2.230560951863949648e-02 3.070384568353813126e+00 -2.615111936894621170e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.171596609833088110e+00 8.395945516004205134e-02 8.597000809495670026e+00 -2.230652336215981774e-02 3.070123719151948816e+00 -2.601886037563355940e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.163380658906620901e+00 8.398140823888151918e-02 8.599826498664114638e+00 -2.230747482753502389e-02 3.069864188371171920e+00 -2.588743392756610341e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.155163262217659970e+00 8.400325836146883829e-02 8.602654568642265076e+00 -2.230846341024551177e-02 3.069605967722623063e+00 -2.575683271836280101e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.146944427254003251e+00 8.402500617451535980e-02 8.605485012571735481e+00 -2.230948861161345664e-02 3.069349048990141160e+00 -2.562704951470748393e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.138724161452191019e+00 8.404665231863839292e-02 8.608317823602645191e+00 -2.231054993873169204e-02 3.069093424029535111e+00 -2.549807715560473143e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.130502472197989050e+00 8.406819742843164855e-02 8.611152994893748414e+00 -2.231164690439356099e-02 3.068839084767866154e+00 -2.536990855164331527e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.122279366826865576e+00 8.408964213253466990e-02 8.613990519612553243e+00 -2.231277902702368671e-02 3.068586023202734658e+00 -2.524253668426718663e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.114054852624461134e+00 8.411098705370145812e-02 8.616830390935446005e+00 -2.231394583060967995e-02 3.068334231401574463e+00 -2.511595460505386141e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.105828936827055742e+00 8.413223280886815425e-02 8.619672602047806720e+00 -2.231514684463473466e-02 3.068083701500956995e+00 -2.499015543500019126e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.097601626622028093e+00 8.415338000921990247e-02 8.622517146144122790e+00 -2.231638160401112903e-02 3.067834425705898926e+00 -2.486513236381539434e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.089372929148312963e+00 8.417442926025678340e-02 8.625364016428100911e+00 -2.231764964901461479e-02 3.067586396289179174e+00 -2.474087864922129391e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.081142851496849744e+00 8.419538116185894261e-02 8.628213206112771871e+00 -2.231895052521966349e-02 3.067339605590662543e+00 -2.461738761625969097e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.072911400711029195e+00 8.421623630835091412e-02 8.631064708420598919e+00 -2.232028378343556274e-02 3.067094046016629605e+00 -2.449465265660677980e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.064678583787134869e+00 8.423699528856505581e-02 8.633918516583577230e+00 -2.232164897964337286e-02 3.066849710039113663e+00 -2.437266722789454589e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.056444407674776542e+00 8.425765868590423535e-02 8.636774623843335164e+00 -2.232304567493370237e-02 3.066606590195244841e+00 -2.425142485303907660e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.048208879277320982e+00 8.427822707840366967e-02 8.639633023451228411e+00 -2.232447343544530574e-02 3.066364679086600820e+00 -2.413091911957568510e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.039972005452320047e+00 8.429870103879201493e-02 8.642493708668432362e+00 -2.232593183230448600e-02 3.066123969378562908e+00 -2.401114367900082560e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.031733793011930800e+00 8.431908113455166554e-02 8.645356672766038031e+00 -2.232742044156529188e-02 3.065884453799680553e+00 -2.389209224612067438e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.023494248723331168e+00 8.433936792797826210e-02 8.648221909025137322e+00 -2.232893884415050254e-02 3.065646125141041622e+00 -2.377375859840636339e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.015253379309132065e+00 8.435956197623950548e-02 8.651089410736908292e+00 -2.233048662579337207e-02 3.065408976255648454e+00 -2.365613657535572782e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
5.007011191447786835e+00 8.437966383143317983e-02 8.653959171202698641e+00 -2.233206337698015811e-02 3.065173000057801023e+00 -2.353922007786158482e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.998767691773991828e+00 8.439967404064448175e-02 8.656831183734109203e+00 -2.233366869289337558e-02 3.064938189522485423e+00 -2.342300306758639608e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.990522886879084297e+00 8.441959314600257225e-02 8.659705441653072100e+00 -2.233530217335579632e-02 3.064704537684770358e+00 -2.330747956634329245e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.982276783311440305e+00 8.443942168473646259e-02 8.662581938291921801e+00 -2.233696342277519120e-02 3.064472037639208057e+00 -2.319264365548340864e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.974029387576859307e+00 8.445916018923022017e-02 8.665460666993476835e+00 -2.233865205008977312e-02 3.064240682539242311e+00 -2.307848947528939355e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.965780706138954059e+00 8.447880918707742492e-02 8.668341621111105511e+00 -2.234036766871435459e-02 3.064010465596621824e+00 -2.296501122437512223e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.957530745419528984e+00 8.449836920113494576e-02 8.671224794008798753e+00 -2.234210989648719933e-02 3.063781380080819794e+00 -2.285220315909146198e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.949279511798957643e+00 8.451784074957612025e-02 8.674110179061239378e+00 -2.234387835561756769e-02 3.063553419318459703e+00 -2.274005959293811871e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.941027011616556663e+00 8.453722434594318491e-02 8.676997769653862491e+00 -2.234567267263393164e-02 3.063326576692746883e+00 -2.262857489598139871e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.932773251170952555e+00 8.455652049919912261e-02 8.679887559182921208e+00 -2.234749247833286642e-02 3.063100845642905856e+00 -2.251774349427790312e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.924518236720449416e+00 8.457572971377880222e-02 8.682779541055552386e+00 -2.234933740772859084e-02 3.062876219663622113e+00 -2.240755986930408582e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.916261974483386865e+00 8.459485248963953541e-02 8.685673708689828132e+00 -2.235120710000316341e-02 3.062652692304492330e+00 -2.229801855739155323e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.908004470638498873e+00 8.461388932231098114e-02 8.688570055514821533e+00 -2.235310119845731677e-02 3.062430257169478143e+00 -2.218911414916813207e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.899745731325264586e+00 8.463284070294443961e-02 8.691468574970654615e+00 -2.235501935046192712e-02 3.062208907916364797e+00 -2.208084128900457931e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.891485762644260049e+00 8.465170711836152162e-02 8.694369260508560515e+00 -2.235696120741009069e-02 3.061988638256228246e+00 -2.197319467446691692e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.883224570657501040e+00 8.467048905110224899e-02 8.697272105590929669e+00 -2.235892642466983521e-02 3.061769441952904902e+00 -2.186616905577430051e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.874962161388786797e+00 8.468918697947255825e-02 8.700177103691361324e+00 -2.236091466153741075e-02 3.061551312822467619e+00 -2.175975923526240856e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.866698540824035746e+00 8.470780137759117978e-02 8.703084248294716829e+00 -2.236292558119120158e-02 3.061334244732707877e+00 -2.165396006685224410e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.858433714911620349e+00 8.472633271543600353e-02 8.705993532897160492e+00 -2.236495885064620354e-02 3.061118231602621975e+00 -2.154876645552433138e-03 3.289949491444987273e-01 2.983199896579157517e+00 -1.101201855459971668e+01 -7.560528415927544543e+00
4.850167689562700168e+00 8.474478145888980629e-02 8.708904951006209316e+00 -2.236701414070910165e-02 3.060903267401903438e+00 -2.144417335679824673e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.841901384165825384e+00 8.474243317127222452e-02 8.711816971231490569e+00 -2.234026501726939229e-02 3.060690424400539733e+00 -2.112513821878630581e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.833635724388363641e+00 8.473985105728905343e-02 8.714728063467365615e+00 -2.231375355297399860e-02 3.060480750493809854e+00 -2.081034624088384105e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.825370725344186873e+00 8.473703882749865357e-02 8.717638223207806902e+00 -2.228747672379053496e-02 3.060274203494819378e+00 -2.049974857793207105e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.817106401900006496e+00 8.473400013754034399e-02 8.720547446015274318e+00 -2.226143155406491367e-02 3.060070741702253461e+00 -2.019329695800911074e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.808842768679244983e+00 8.473073858905176559e-02 8.723455727521626457e+00 -2.223561511561082671e-02 3.059870323894679167e+00 -1.989094367525549769e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.800579840065839043e+00 8.472725773056816179e-02 8.726363063428969724e+00 -2.221002452681825404e-02 3.059672909324922863e+00 -1.959264158279949101e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.792317630207981516e+00 8.472356105840402052e-02 8.729269449510463019e+00 -2.218465695178054725e-02 3.059478457714512434e+00 -1.929834408578048844e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.784056153021791324e+00 8.471965201751743835e-02 8.732174881611053152e+00 -2.215950959943969664e-02 3.059286929248193676e+00 -1.900800513446895910e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.775795422194923923e+00 8.471553400235773412e-02 8.735079355648174726e+00 -2.213457972274935487e-02 3.059098284568512405e+00 -1.872157921748137830e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.767535451190116014e+00 8.471121035769647867e-02 8.737982867612384297e+00 -2.210986461785524951e-02 3.058912484770464069e+00 -1.843902135508862939e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.759276253248673427e+00 8.470668437944256501e-02 8.740885413567960782e+00 -2.208536162329257160e-02 3.058729491396211309e+00 -1.816028709261636748e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.751017841393891494e+00 8.470195931544147183e-02 8.743786989653445474e+00 -2.206106811919998981e-02 3.058549266429864577e+00 -1.788533249393588166e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.742760228434423908e+00 8.469703836625920579e-02 8.746687592082146523e+00 -2.203698152654988765e-02 3.058371772292330260e+00 -1.761411413504405249e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.734503426967587636e+00 8.469192468595125589e-02 8.749587217142591911e+00 -2.201309930639451171e-02 3.058196971836220523e+00 -1.734658909773094350e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.726247449382613652e+00 8.468662138281683738e-02 8.752485861198948669e+00 -2.198941895912762817e-02 3.058024828340826673e+00 -1.708271496333368207e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.717992307863841717e+00 8.468113152013875822e-02 8.755383520691390586e+00 -2.196593802376139645e-02 3.057855305507154231e+00 -1.682244980657525944e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.709738014393861860e+00 8.467545811690935231e-02 8.758280192136435716e+00 -2.194265407721807115e-02 3.057688367453020639e+00 -1.656575218948691834e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.701484580756596365e+00 8.466960414854264594e-02 8.761175872127237696e+00 -2.191956473363625493e-02 3.057523978708210688e+00 -1.631258115541283586e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.693232018540337336e+00 8.466357254757310435e-02 8.764070557333846878e+00 -2.189666764369135529e-02 3.057362104209694564e+00 -1.606289622309578329e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.684980339140725647e+00 8.465736620434127779e-02 8.766964244503430592e+00 -2.187396049392992953e-02 3.057202709296901855e+00 -1.581665738084255934e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.676729553763682823e+00 8.465098796766665212e-02 8.769856930460461442e+00 -2.185144100611764034e-02 3.057045759707055499e+00 -1.557382508076790876e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.668479673428292287e+00 8.464444064550795399e-02 8.772748612106873622e+00 -2.182910693660048557e-02 3.056891221570562145e+00 -1.533436023311575544e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.660230708969633540e+00 8.463772700561113249e-02 8.775639286422180163e+00 -2.180695607567904523e-02 3.056739061406458013e+00 -1.509822420065653559e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.651982671041563933e+00 8.463084977614544757e-02 8.778528950463567071e+00 -2.178498624699545111e-02 3.056589246117912939e+00 -1.486537879315947761e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.643735570119457812e+00 8.462381164632770680e-02 8.781417601365955505e+00 -2.176319530693278034e-02 3.056441742987786370e+00 -1.463578626193866392e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.635489416502899473e+00 8.461661526703515013e-02 8.784305236342031975e+00 -2.174158114402664072e-02 3.056296519674239320e+00 -1.440940929447177788e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.627244220318329049e+00 8.460926325140695481e-02 8.787191852682253668e+00 -2.172014167838863877e-02 3.056153544206399619e+00 -1.418621100909040139e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.618999991521642201e+00 8.460175817543488797e-02 8.790077447754825357e+00 -2.169887486114152261e-02 3.056012784980079111e+00 -1.396615494974080525e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.610756739900752521e+00 8.459410257854309279e-02 8.792962019005653218e+00 -2.167777867386568372e-02 3.055874210753544151e+00 -1.374920508081413492e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.602514475078105960e+00 8.458629896415745253e-02 8.795845563958266666e+00 -2.165685112805683030e-02 3.055737790643335394e+00 -1.353532578204497908e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.594273206513154406e+00 8.457834980026454619e-02 8.798728080213727765e+00 -2.163609026459455478e-02 3.055603494120140873e+00 -1.332448184347727153e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.586032943504791071e+00 8.457025751996061214e-02 8.801609565450503325e+00 -2.161549415322156290e-02 3.055471291004717482e+00 -1.311663846049651800e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.577793695193739687e+00 8.456202452199058917e-02 8.804490017424329906e+00 -2.159506089203335269e-02 3.055341151463861760e+00 -1.291176122892737652e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.569555470564910848e+00 8.455365317127754021e-02 8.807369433968046835e+00 -2.157478860697809378e-02 3.055213046006430400e+00 -1.270981614019558526e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.561318278449715713e+00 8.454514579944256980e-02 8.810247812991407912e+00 -2.155467545136649510e-02 3.055086945479407401e+00 -1.251076957655331175e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.553082127528340628e+00 8.453650470531552663e-02 8.813125152480882463e+00 -2.153471960539146690e-02 3.054962821064020062e+00 -1.231458830636696089e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.544847026331988005e+00 8.452773215543663010e-02 8.816001450499431513e+00 -2.151491927565731682e-02 3.054840644271900274e+00 -1.212123947946653311e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.536612983245078112e+00 8.451883038454918728e-02 8.818876705186264431e+00 -2.149527269471833771e-02 3.054720386941293775e+00 -1.193069062255562845e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.528380006507415345e+00 8.450980159608366404e-02 8.821750914756579576e+00 -2.147577812062652358e-02 3.054602021233314257e+00 -1.174290963468117063e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.520148104216317186e+00 8.450064796263324907e-02 8.824624077501290742e+00 -2.145643383648826452e-02 3.054485519628240997e+00 -1.155786478276203590e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.511917284328712086e+00 8.449137162642102183e-02 8.827496191786734059e+00 -2.143723815002980884e-02 3.054370854921863998e+00 -1.137552469717566283e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.503687554663201809e+00 8.448197469975900209e-02 8.830367256054360681e+00 -2.141818939317130174e-02 3.054258000221869995e+00 -1.119585836740183632e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.495458922902088261e+00 8.447245926549923345e-02 8.833237268820417043e+00 -2.139928592160922002e-02 3.054146928944273309e+00 -1.101883513772280911e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.487231396593371890e+00 8.446282737747692893e-02 8.836106228675603802e+00 -2.138052611440702938e-02 3.054037614809888890e+00 -1.084442470297892125e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.479004983152711894e+00 8.445308106094605305e-02 8.838974134284729445e+00 -2.136190837359388389e-02 3.053930031840848436e+00 -1.067259710437894584e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.470779689865360673e+00 8.444322231300729897e-02 8.841840984386346136e+00 -2.134343112377120114e-02 3.053824154357156928e+00 -1.050332272536434785e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.462555523888063647e+00 8.443325310302877973e-02 8.844706777792378460e+00 -2.132509281172693255e-02 3.053719956973290461e+00 -1.033657228752668826e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.454332492250929754e+00 8.442317537305940589e-02 8.847571513387730846e+00 -2.130689190605736943e-02 3.053617414594835822e+00 -1.017231684657740175e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.446110601859270872e+00 8.441299103823528271e-02 8.850435190129894991e+00 -2.128882689679634579e-02 3.053516502415167810e+00 -1.001052778836921927e-03 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.437889859495415479e+00 8.440270198717911287e-02 8.853297807048534196e+00 -2.127089629505165766e-02 3.053417195912169202e+00 -9.851176824968476461e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.429670271820488558e+00 8.439231008239281295e-02 8.856159363245069471e+00 -2.125309863264854271e-02 3.053319470844987116e+00 -9.694235990777579602e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.421451845376164869e+00 8.438181716064349636e-02 8.859019857892247884e+00 -2.123543246178009533e-02 3.053223303250828469e+00 -9.539677638706932708e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.413234586586397334e+00 8.437122503334293366e-02 8.861879290233707351e+00 -2.121789635466444016e-02 3.053128669441794507e+00 -9.387474436395609355e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.405018501759112581e+00 8.436053548692054593e-02 8.864737659583527218e+00 -2.120048890320855306e-02 3.053035546001752198e+00 -9.237599362480106678e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.396803597087886040e+00 8.434975028319020851e-02 8.867594965325771739e+00 -2.118320871867855962e-02 3.052943909783242482e+00 -9.090025702910444318e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.388589878653585075e+00 8.433887115971089310e-02 8.870451206914029996e+00 -2.116605443137640347e-02 3.052853737904425380e+00 -8.944727047313001146e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.380377352425989024e+00 8.432789983014123136e-02 8.873306383870939840e+00 -2.114902469032271803e-02 3.052765007746061077e+00 -8.801677285399413242e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.372166024265383477e+00 8.431683798458819434e-02 8.876160495787717153e+00 -2.113211816294580103e-02 3.052677696948526975e+00 -8.660850603420865244e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.363955899924129689e+00 8.430568728994999872e-02 8.879013542323665575e+00 -2.111533353477654945e-02 3.052591783408870274e+00 -8.522221480667169008e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.355746985048209119e+00 8.429444939025329542e-02 8.881865523205688007e+00 -2.109866950914922323e-02 3.052507245277894299e+00 -8.385764686009987727e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.347539285178743107e+00 8.428312590698482099e-02 8.884716438227787449e+00 -2.108212480690793700e-02 3.052424060957279917e+00 -8.251455274489597272e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.339332805753492117e+00 8.427171843941753948e-02 8.887566287250567854e+00 -2.106569816611874452e-02 3.052342209096740699e+00 -8.119268583944573266e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.331127552108325673e+00 8.426022856493142754e-02 8.890415070200724301e+00 -2.104938834178719451e-02 3.052261668591211841e+00 -7.989180231683817336e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.322923529478676308e+00 8.424865783932906915e-02 8.893262787070529640e+00 -2.103319410558125713e-02 3.052182418578071932e+00 -7.861166111200322982e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.314720743000966863e+00 8.423700779714599074e-02 8.896109437917317564e+00 -2.101711424555949975e-02 3.052104438434397160e+00 -7.735202388926117273e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.306519197714017366e+00 8.422527995195598638e-02 8.898955022862965691e+00 -2.100114756590441487e-02 3.052027707774247922e+00 -7.611265501027802667e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.298318898560427925e+00 8.421347579667150252e-02 8.901799542093364437e+00 -2.098529288666077172e-02 3.051952206445987859e+00 -7.489332150242155759e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.290119850387944744e+00 8.420159680383910994e-02 8.904642995857889431e+00 -2.096954904347891543e-02 3.051877914529633085e+00 -7.369379302751190991e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.281922057950801275e+00 8.418964442593018793e-02 8.907485384468872169e+00 -2.095391488736287819e-02 3.051804812334233841e+00 -7.251384185096215523e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.273725525911039824e+00 8.417762009562695935e-02 8.910326708301059995e+00 -2.093838928442324013e-02 3.051732880395285452e+00 -7.135324281130277875e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.265530258839815403e+00 8.416552522610393217e-02 8.913166967791083195e+00 -2.092297111563460113e-02 3.051662099472170819e+00 -7.021177329008523524e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.257336261218674700e+00 8.415336121130476132e-02 8.916006163436909659e+00 -2.090765927659761492e-02 3.051592450545632218e+00 -6.908921318215917535e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.249143537440820850e+00 8.414112942621472524e-02 8.918844295797303090e+00 -2.089245267730543629e-02 3.051523914815272853e+00 -6.798534486631863669e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.240952091812356883e+00 8.412883122712884465e-02 8.921681365491279436e+00 -2.087735024191454333e-02 3.051456473697087279e+00 -6.689995317631178967e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.232761928553509634e+00 8.411646795191574100e-02 8.924517373197559778e+00 -2.086235090851981319e-02 3.051390108821020686e+00 -6.583282537220941323e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.224573051799835888e+00 8.410404092027727596e-02 8.927352319654019652e+00 -2.084745362893377502e-02 3.051324802028556604e+00 -6.478375111212747103e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.216385465603409877e+00 8.409155143400411092e-02 8.930186205657143717e+00 -2.083265736846993954e-02 3.051260535370333482e+00 -6.375252242429877911e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.208199173933994786e+00 8.407900077722720023e-02 8.933019032061467968e+00 -2.081796110573015668e-02 3.051197291103787457e+00 -6.273893367948910277e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.200014180680193832e+00 8.406639021666535705e-02 8.935850799779036180e+00 -2.080336383239587278e-02 3.051135051690824440e+00 -6.174278156375314014e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.191830489650588021e+00 8.405372100186887796e-02 8.938681509778840351e+00 -2.078886455302324937e-02 3.051073799795517960e+00 -6.076386505152579515e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.183648104574850812e+00 8.404099436545937885e-02 8.941511163086270031e+00 -2.077446228484202892e-02 3.051013518281833203e+00 -5.980198537904419728e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.175467029104853012e+00 8.402821152336586996e-02 8.944339760782561655e+00 -2.076015605755810595e-02 3.050954190211380368e+00 -5.885694601809610951e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.167287266815746349e+00 8.401537367505715337e-02 8.947167304004238986e+00 -2.074594491315969597e-02 3.050895798841189777e+00 -5.792855265009032263e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.159108821207032847e+00 8.400248200377058438e-02 8.949993793942564224e+00 -2.073182790572706061e-02 3.050838327621517188e+00 -5.701661314044475333e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.150931695703619972e+00 8.398953767673729420e-02 8.952819231842982006e+00 -2.071780410124567789e-02 3.050781760193670422e+00 -5.612093751328812606e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.142755893656856259e+00 8.397654184540394307e-02 8.955643619004566958e+00 -2.070387257742282994e-02 3.050726080387865302e+00 -5.524133792647082600e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.134581418345555370e+00 8.396349564565099011e-02 8.958466956779473023e+00 -2.069003242350751087e-02 3.050671272221102903e+00 -5.437762864688121516e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.126408272977003300e+00 8.395040019800763254e-02 8.961289246572377465e+00 -2.067628274011359263e-02 3.050617319895072566e+00 -5.352962602606291210e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.118236460687949574e+00 8.393725660786346965e-02 8.964110489839930196e+00 -2.066262263904618951e-02 3.050564207794080218e+00 -5.269714847612937082e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.110065984545586915e+00 8.392406596567685007e-02 8.966930688090206658e+00 -2.064905124313116264e-02 3.050511920482999351e+00 -5.188001644597186636e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.101896847548515801e+00 8.391082934718005482e-02 8.969749842882153601e+00 -2.063556768604767055e-02 3.050460442705245967e+00 -5.107805239775669139e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.093729052627693044e+00 8.389754781358139957e-02 8.972567955825043740e+00 -2.062217111216374868e-02 3.050409759380777075e+00 -5.029108078370820266e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.085562602647367925e+00 8.388422241176415883e-02 8.975385028577930413e+00 -2.060886067637482388e-02 3.050359855604111381e+00 -4.951892802317359741e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.077397500406005015e+00 8.387085417448253422e-02 8.978201062849096914e+00 -2.059563554394511220e-02 3.050310716642374853e+00 -4.876142247996598277e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.069233748637193671e+00 8.385744412055463892e-02 8.981016060395518252e+00 -2.058249489035185800e-02 3.050262327933366713e+00 -4.801839443998184593e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.061071350010541536e+00 8.384399325505255407e-02 8.983830023022312261e+00 -2.056943790113233833e-02 3.050214675083647631e+00 -4.728967608908971033e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.052910307132560952e+00 8.383050256948949841e-02 8.986642952582204913e+00 -2.055646377173357339e-02 3.050167743866652792e+00 -4.657510149128602059e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.044750622547535812e+00 8.381697304200420862e-02 8.989454850974986755e+00 -2.054357170736472588e-02 3.050121520220822280e+00 -4.587450656711503072e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.036592298738383100e+00 8.380340563754250238e-02 8.992265720146978225e+00 -2.053076092285208848e-02 3.050075990247756330e+00 -4.518772907234923147e-04 2.882640156925291852e-01 1.786486313420953875e+00 -9.270927574162728391e+00 -5.668391436368473535e+00
4.028435338127494880e+00 8.378980130803616311e-02 8.995075562090496746e+00 -2.051803064249663883e-02 3.050031140210391456e+00 -4.451460857692692875e-04 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
4.020300397635858225e+00 8.335496399607678075e-02 8.997879087221908989e+00 -2.043826135342444866e-02 3.049993820947668688e+00 -3.016760518942359953e-04 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
4.012208137068337344e+00 8.291972011505052698e-02 9.000670969466645133e+00 -2.035918810486719507e-02 3.049970718259936486e+00 -1.608082592330395985e-04 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
4.004158562132587029e+00 8.248409272647844181e-02 9.003451157255241810e+00 -2.028078499232259871e-02 3.049961573807793425e+00 -2.250514512984090002e-05 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.996151677241703393e+00 8.204810433526470159e-02 9.006219600543309056e+00 -2.020302692813605999e-02 3.049966132969002874e+00 1.132700752422901864e-04 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.988187485553416511e+00 8.161177690726931222e-02 9.008976250815623033e+00 -2.012588961762913284e-02 3.049984144761958671e+00 2.465534337944252355e-04 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.980265989007845118e+00 8.117513188616017061e-02 9.011721061089126295e+00 -2.004934953616113735e-02 3.050015361771620359e+00 3.773802339355008216e-04 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.972387188363868393e+00 8.073819020957052894e-02 9.014453985914880008e+00 -1.997338390705361011e-02 3.050059540077858955e+00 5.057850744139731625e-04 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.964551083234169049e+00 8.030097232458736911e-02 9.017174981379044496e+00 -1.989797068030867144e-02 3.050116439186156825e+00 6.318018725143699759e-04 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.956757672119001423e+00 7.986349820259526500e-02 9.019884005102925428e+00 -1.982308851205515435e-02 3.050185821960591070e+00 7.554638865391323076e-04 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.949006952438736562e+00 7.942578735350004637e-02 9.022581016242135377e+00 -1.974871674466038493e-02 3.050267454559028035e+00 8.768037375131677250e-04 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.941298920565228681e+00 7.898785883935616203e-02 9.025265975484922265e+00 -1.967483538745077101e-02 3.050361106370445885e+00 9.958534300587176900e-04 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.933633571852058086e+00 7.854973128742168131e-02 9.027938845049680694e+00 -1.960142509799057617e-02 3.050466549954302220e+00 1.112644372400842241e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.926010900663688297e+00 7.811142290266463728e-02 9.030599588681692325e+00 -1.952846716387500459e-02 3.050583560981857012e+00 1.227207395478142112e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.918430900403584882e+00 7.767295147974427605e-02 9.033248171649118419e+00 -1.945594348500077897e-02 3.050711918179362492e+00 1.339572771148300192e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.910893563541338214e+00 7.723433441449090164e-02 9.035884560738271176e+00 -1.938383655628428751e-02 3.050851403273027618e+00 1.449770229492621920e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.903398881638830087e+00 7.679558871490743677e-02 9.038508724248181636e+00 -1.931212945080376664e-02 3.051001800935667863e+00 1.557828975237065833e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.895946845375478418e+00 7.635673101171559785e-02 9.041120631984506772e+00 -1.924080580334758261e-02 3.051162898734955942e+00 1.663777703318558305e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.888537444572606194e+00 7.591777756846899983e-02 9.043720255252761575e+00 -1.916984979435530645e-02 3.051334487083186442e+00 1.767644613634194312e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.881170668216958664e+00 7.547874429125486784e-02 9.046307566850938287e+00 -1.909924613424191994e-02 3.051516359188477079e+00 1.869457425017048398e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.873846504483413167e+00 7.503964673800514462e-02 9.048882541061500362e+00 -1.902898004809796401e-02 3.051708311007330643e+00 1.969243388485795911e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.866564940756906488e+00 7.460050012743690839e-02 9.051445153642792008e+00 -1.895903726076011292e-02 3.051910141198487914e+00 2.067029299816489953e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.859325963653614355e+00 7.416131934764101652e-02 9.053995381819875732e+00 -1.888940398224744910e-02 3.052121651078004927e+00 2.162841511484047373e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.852129559041412854e+00 7.372211896433694678e-02 9.056533204274822779e+00 -1.882006689355899057e-02 3.052342644575495534e+00 2.256705944018819621e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.844975712059648831e+00 7.328291322881058667e-02 9.059058601136472433e+00 -1.875101313282780124e-02 3.052572928191482404e+00 2.348648096820501758e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.837864407138246836e+00 7.284371608555111066e-02 9.061571553969692161e+00 -1.868223028182668458e-02 3.052812310955803188e+00 2.438693058468089335e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.830795628016181009e+00 7.240454117960166969e-02 9.064072045764140384e+00 -1.861370635281989205e-02 3.053060604387024313e+00 2.526865516560931283e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.823769357759333687e+00 7.196540186363811764e-02 9.066560060922579822e+00 -1.854542977575485835e-02 3.053317622452816238e+00 2.613189767122454672e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.816785578777766474e+00 7.152631120478900040e-02 9.069035585248730769e+00 -1.847738938578754112e-02 3.053583181531249746e+00 2.697689723594972212e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.809844272842428214e+00 7.108728199120933899e-02 9.071498605934712245e+00 -1.840957441113461046e-02 3.053857100372971534e+00 2.780388925451254649e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.802945421101319834e+00 7.064832673841989208e-02 9.073949111548076374e+00 -1.834197446124560815e-02 3.054139200064221793e+00 2.861310546446221761e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.796089004095137387e+00 7.020945769542315251e-02 9.076387092018457281e+00 -1.827457951528804053e-02 3.054429303990661815e+00 2.940477402530166252e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.789275001772416385e+00 6.977068685060663911e-02 9.078812538623850514e+00 -1.820737991093845931e-02 3.054727237801974749e+00 3.017911959443342774e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.782503393504194733e+00 6.933202593744342002e-02 9.081225443976558509e+00 -1.814036633347256358e-02 3.055032829377212877e+00 3.093636340010396876e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.775774158098212929e+00 6.889348643999940180e-02 9.083625802008791439e+00 -1.807352980514757845e-02 3.055345908790858545e+00 3.167672331151994564e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.769087273812670169e+00 6.845507959825632149e-02 9.086013607957971416e+00 -1.800686167487022815e-02 3.055666308279572974e+00 3.240041390630014374e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.762442718369555461e+00 6.801681641325910133e-02 9.088388858351736488e+00 -1.794035360814383306e-02 3.055993862209607226e+00 3.310764653541775279e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.755840468967567958e+00 6.757870765209551822e-02 9.090751550992671071e+00 -1.787399757728818858e-02 3.056328407044850426e+00 3.379862938577945369e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.749280502294643380e+00 6.714076385271598724e-02 9.093101684942773488e+00 -1.780778585192603972e-02 3.056669781315492607e+00 3.447356754057987870e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.742762794540102522e+00 6.670299532860066161e-02 9.095439260507687251e+00 -1.774171098973012853e-02 3.057017825587281301e+00 3.513266303756228635e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.736287321406436046e+00 6.626541217328088540e-02 9.097764279220697858e+00 -1.767576582742483651e-02 3.057372382431349234e+00 3.577611492530891578e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.729854058120739779e+00 6.582802426472142421e-02 9.100076743826519987e+00 -1.760994347203666960e-02 3.057733296394596678e+00 3.640411931767698235e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.723462979445814280e+00 6.539084126956980214e-02 9.102376658264889286e+00 -1.754423729238779872e-02 3.058100413970609388e+00 3.701686944648915987e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.717114059690942884e+00 6.495387264727858767e-02 9.104664027653971203e+00 -1.747864091082707363e-02 3.058473583571094334e+00 3.761455571258032118e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.710807272722358441e+00 6.451712765410622108e-02 9.106938858273597504e+00 -1.741314819519289986e-02 3.058852655497818596e+00 3.819736573529544828e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.704542591973412513e+00 6.408061534700169870e-02 9.109201157548351802e+00 -1.734775325100253868e-02 3.059237481915036305e+00 3.876548440052703538e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.698319990454459028e+00 6.364434458737813771e-02 9.111450934030514759e+00 -1.728245041386235886e-02 3.059627916822388105e+00 3.931909390737404163e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.692139440762463032e+00 6.320832404477995381e-02 9.113688197382877831e+00 -1.721723424209372147e-02 3.060023816028261123e+00 3.985837381349841349e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.686000915090343444e+00 6.277256220044816204e-02 9.115912958361441554e+00 -1.715209950956918597e-02 3.060425037123596148e+00 4.038350107924951540e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.679904385236064002e+00 6.233706735078815842e-02 9.118125228798010795e+00 -1.708704119875381622e-02 3.060831439456130454e+00 4.089465011062157727e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.673849822611479077e+00 6.190184761074388892e-02 9.120325021582702973e+00 -1.702205449394644798e-02 3.061242884105064288e+00 4.139199280110420626e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.667837198250945008e+00 6.146691091708240268e-02 9.122512350646363899e+00 -1.695713477471580063e-02 3.061659233856140805e+00 4.187569857248145226e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.661866482819706281e+00 6.103226503159232819e-02 9.124687230942926774e+00 -1.689227760952646124e-02 3.062080353177128789e+00 4.234593441463064926e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.655937646622065884e+00 6.059791754419982523e-02 9.126849678431705470e+00 -1.682747874954979017e-02 3.062506108193697951e+00 4.280286492436830362e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.650050659609345161e+00 6.016387587600523223e-02 9.128999710059639838e+00 -1.676273412265488413e-02 3.062936366665680143e+00 4.324665234338668368e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.644205491387646934e+00 5.973014728224354530e-02 9.131137343743503720e+00 -1.669803982757486760e-02 3.063370997963702713e+00 4.367745659532149514e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.638402111225424118e+00 5.929673885517172671e-02 9.133262598352082762e+00 -1.663339212824379437e-02 3.063809873046190457e+00 4.409543532198796460e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.632640488060864481e+00 5.886365752688565295e-02 9.135375493688330906e+00 -1.656878744829958644e-02 3.064252864436725066e+00 4.450074391881987841e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.626920590509097764e+00 5.843091007206931836e-02 9.137476050471516231e+00 -1.650422236574851029e-02 3.064699846201756284e+00 4.489353556954368656e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.621242386869231833e+00 5.799850311067895198e-02 9.139564290319366791e+00 -1.643969360778677405e-02 3.065150693928653247e+00 4.527396128011744805e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.615605845131226737e+00 5.756644311056437896e-02 9.141640235730214670e+00 -1.637519804577493993e-02 3.065605284704095101e+00 4.564216991196223469e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.610010932982608445e+00 5.713473639002995819e-02 9.143703910065161367e+00 -1.631073269036091913e-02 3.066063497092788470e+00 4.599830821451193590e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.604457617815032933e+00 5.670338912033734413e-02 9.145755337530255602e+00 -1.624629468674744504e-02 3.066525211116507332e+00 4.634252085710544727e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.598945866730705045e+00 5.627240732815206453e-02 9.147794543158703107e+00 -1.618188131009999295e-02 3.066990308233449092e+00 4.667495046024383760e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.593475646548655700e+00 5.584179689793600243e-02 9.149821552793110158e+00 -1.611748996109118454e-02 3.067458671317900176e+00 4.699573762623364924e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.588046923810886746e+00 5.541156357428761448e-02 9.151836393067766195e+00 -1.605311816157789159e-02 3.067930184640204061e+00 4.730502096923611642e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.582659664788384379e+00 5.498171296423171039e-02 9.153839091390972627e+00 -1.598876355040725755e-02 3.068404733847028609e+00 4.760293714474097583e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.577313835487010429e+00 5.455225053946055613e-02 9.155829675927430245e+00 -1.592442387934809439e-02 3.068882205941923846e+00 4.788962087848263292e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.572009401653277294e+00 5.412318163852655739e-02 9.157808175580740340e+00 -1.586010705125839512e-02 3.069362489266172833e+00 4.816541223128608176e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.566746329348755573e+00 5.369451055073426460e-02 9.159774627585456130e+00 -1.579596043579992865e-02 3.069845489987421683e+00 4.843373576533425810e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.561524585389017616e+00 5.326623986777435232e-02 9.161729082195884999e+00 -1.573204045685583363e-02 3.070331144217905539e+00 4.869613016204168282e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.556344136597178185e+00 5.283837187274405267e-02 9.163671591620857981e+00 -1.566834411972869989e-02 3.070819393146349441e+00 4.895269120088272495e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.551204949691722845e+00 5.241090876768250695e-02 9.165602208366687265e+00 -1.560486851725645038e-02 3.071310178912105560e+00 4.920351323171372367e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.546106991290197019e+00 5.198385267530486464e-02 9.167520985229673514e+00 -1.554161082553918646e-02 3.071803444590976984e+00 4.944868919882253536e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.541050227912792892e+00 5.155720564069979361e-02 9.169427975288503063e+00 -1.547856829986992561e-02 3.072299134181279978e+00 4.968831066456959669e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.536034625985837287e+00 5.113096963299157416e-02 9.171323231896556294e+00 -1.541573827062129622e-02 3.072797192590140281e+00 4.992246783239599577e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.531060151845188066e+00 5.070514654696724882e-02 9.173206808674139623e+00 -1.535311814001145796e-02 3.073297565620021654e+00 5.015124957012082572e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.526126771739539922e+00 5.027973820466909161e-02 9.175078759500694403e+00 -1.529070537873696706e-02 3.073800199955482260e+00 5.037474343256171869e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.521234451833644030e+00 4.985474635695406886e-02 9.176939138506957860e+00 -1.522849752286298611e-02 3.074305043150156624e+00 5.059303568387028653e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.516383158211446869e+00 4.943017268502027106e-02 9.178788000067118702e+00 -1.516649217094664243e-02 3.074812043613958767e+00 5.080621131958069046e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.511572856879146887e+00 4.900601880190197379e-02 9.180625398790940750e+00 -1.510468698053159774e-02 3.075321150600502484e+00 5.101435408753998181e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.506803513768175229e+00 4.858228625393329336e-02 9.182451389515899010e+00 -1.504307966620796466e-02 3.075832314194733907e+00 5.121754650988067335e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.502075094738104521e+00 4.815897652218103370e-02 9.184266027299342383e+00 -1.498166799728462006e-02 3.076345485300780336e+00 5.141586990414523904e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.497387565579486157e+00 4.773609102384776537e-02 9.186069367410683029e+00 -1.492044979503049165e-02 3.076860615630004681e+00 5.160940440353211506e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.492740892016617860e+00 4.731363111364601109e-02 9.187861465323599930e+00 -1.485942293006865117e-02 3.077377657689263746e+00 5.179822897684447335e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.488135039710248630e+00 4.689159808514353767e-02 9.189642376708304639e+00 -1.479858532132752834e-02 3.077896564769370347e+00 5.198242144952825404e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.483569974260217528e+00 4.646999317208092700e-02 9.191412157423838991e+00 -1.473793493356348461e-02 3.078417290933751715e+00 5.216205852289660522e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.479045661208032492e+00 4.604881754966171775e-02 9.193170863510449209e+00 -1.467746977472238028e-02 3.078939791007307303e+00 5.233721579279055486e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.474562066039389663e+00 4.562807233581584604e-02 9.194918551182004407e+00 -1.461718789575805824e-02 3.079464020565454874e+00 5.250796777024039144e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.470119154186636745e+00 4.520775859243730127e-02 9.196655276818479052e+00 -1.455708738759769853e-02 3.079989935923368449e+00 5.267438789895799098e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.465716891031180857e+00 4.478787732659553211e-02 9.198381096958533121e+00 -1.449716637981675327e-02 3.080517494125404099e+00 5.283654857412629219e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.461355241905841762e+00 4.436842949172264267e-02 9.200096068292133111e+00 -1.443742304024920285e-02 3.081046652934706476e+00 5.299452116173377844e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.457034172097155356e+00 4.394941598877562944e-02 9.201800247653277864e+00 -1.437785557144963082e-02 3.081577370822998763e+00 5.314837601448787682e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.452753646847627866e+00 4.353083766737461668e-02 9.203493692012814975e+00 -1.431846221170004346e-02 3.082109606960552473e+00 5.329818249181801117e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.448513631357938536e+00 4.311269532691863055e-02 9.205176458471294509e+00 -1.425924123172387856e-02 3.082643321206326892e+00 5.344400897535367227e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.444314090789100558e+00 4.269498971767688583e-02 9.206848604251993251e+00 -1.420019093467939954e-02 3.083178474098289712e+00 5.358592288728393320e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.440154990264571389e+00 4.227772154185965164e-02 9.208510186693933619e+00 -1.414130965481975692e-02 3.083715026843898865e+00 5.372399070709254348e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.436036294872324426e+00 4.186089145466501127e-02 9.210161263245105090e+00 -1.408259575556092789e-02 3.084252941310763330e+00 5.385827798741853190e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.431957969666873609e+00 4.144450006530660258e-02 9.211801891455662528e+00 -1.402404763000931857e-02 3.084792180017456698e+00 5.398884937200812244e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.427919979671261164e+00 4.102854793801796740e-02 9.213432128971346557e+00 -1.396566369786178714e-02 3.085332706124505719e+00 5.411576860984920051e-03 -1.681703890409076418e-01 -1.077134126917957779e+01 6.082528543615778993e+00 1.388452876985567208e+01
3.423922289878999603e+00 4.061303559303878347e-02 9.215052033526877295e+00 -1.390744240688693116e-02 3.085874483425529391e+00 5.423909857348371312e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> trajectories/WRA-DDCMA-IF2-B_B_trajectory.csv <==
1.500000000000000000e+01 1.000000000000000021e-02 6.000000000000000000e+00 0.000000000000000000e+00 3.141592653589793116e+00 0.000000000000000000e+00 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.499897761436346677e+01 1.044765911135654528e-02 6.000000198683343555e+00 -4.085687772769147226e-06 3.141604462763523120e+00 2.361867152580907027e-04 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.499791047877549310e+01 1.089499968011062823e-02 6.000000789691444680e+00 -8.356181718964158649e-06 3.141639891017586894e+00 4.723760413361684750e-04 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.499679862476549630e+01 1.134202719998016196e-02 6.000001763235988328e+00 -1.281364010712003000e-05 3.141698936970219069e+00 7.085353789528460369e-04 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.499564208332289894e+01 1.178874640790357302e-02 6.000003106607604941e+00 -1.746068376864151899e-05 3.141781596053286219e+00 9.446335644948828649e-04 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.499444088496726124e+01 1.223516138910459711e-02 6.000004804226767519e+00 -2.230031998734170447e-05 3.141887860645895536e+00 1.180640677460494982e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.499319505980919054e+01 1.268127566304125958e-02 6.000006837688209416e+00 -2.733587952455749520e-05 3.142017720190577901e+00 1.416527883116813508e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.499190463760373326e+01 1.312709225421771451e-02 6.000009185800045941e+00 -3.257096406997198761e-05 3.142171161295187698e+00 1.652267303076654283e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.499056964779758694e+01 1.357261375090457363e-02 6.000011824618531442e+00 -3.800940204160094694e-05 3.142348167823015181e+00 1.887831908202681434e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.498919011957121228e+01 1.401784235412266780e-02 6.000014727479199728e+00 -4.365521112793520429e-05 3.142548720973121767e+00 2.123195429509679589e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.498776608187671577e+01 1.446277991872820315e-02 6.000017865025003339e+00 -4.951256631717069893e-05 3.142772799352520963e+00 2.358332283682180921e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.498629756347221154e+01 1.490742798804629669e-02 6.000021205231946375e+00 -5.558577242495664212e-05 3.143020379041530088e+00 2.593217510541511069e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.498478459295324861e+01 1.535178782320133911e-02 6.000024713432608792e+00 -6.187924033581152265e-05 3.143291433653372380e+00 2.827826720344369087e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.498322719878177089e+01 1.579586042806258722e-02 6.000028352337912985e+00 -6.839746633047124333e-05 3.143585934388932746e+00 3.062136049217788290e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.498162540931301123e+01 1.623964657054472946e-02 6.000032082057404459e+00 -7.514501399361018467e-05 3.143903850087402141e+00 3.296122121364129538e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.497997925282065879e+01 1.668314680086314949e-02 6.000035860118276609e+00 -8.212649829212422990e-05 3.144245147273435848e+00 3.529762016927480775e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.497828875752055389e+01 1.712636146723330033e-02 6.000039641483348341e+00 -8.934657148974882923e-05 3.144609790201341681e+00 3.763033244616356948e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.497655395159316427e+01 1.756929072941577213e-02 6.000043378568149066e+00 -9.680991062386076892e-05 3.144997740896738669e+00 3.995913718339387348e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.497477486320502749e+01 1.801193457043862023e-02 6.000047021257257640e+00 -1.045212063183741666e-04 3.145408959196052123e+00 4.228381737240209659e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.497295152052931932e+01 1.845429280677195888e-02 6.000050516920017785e+00 -1.124851527453262526e-04 3.145843402784160858e+00 4.460415968622150930e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.497108395176570461e+01 1.889636509718424853e-02 6.000053810425727718e+00 -1.207064385790321877e-04 3.146301027230464342e+00 4.691995433337159578e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.496917218515956804e+01 1.933815095047243873e-02 6.000056844158396352e+00 -1.291897388122056542e-04 3.146781786023595373e+00 4.923099493282913006e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.496721624902075476e+01 1.977964973222771233e-02 6.000059558031144213e+00 -1.379397073242804271e-04 3.147285630604976792e+00 5.153707840708115530e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.496521617174187746e+01 2.022086067077356886e-02 6.000061889500310386e+00 -1.469609701093000634e-04 3.147812510401386987e+00 5.383800489072218705e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.496317198181628427e+01 2.066178286239228612e-02 6.000063773579331183e+00 -1.562581190849025772e-04 3.148362372856680746e+00 5.613357765244148673e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.496108370785574593e+01 2.110241527593858385e-02 6.000065142852431421e+00 -1.658357064156655472e-04 3.148935163462788900e+00 5.842360302856441749e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.495895137860791380e+01 2.154275675692504319e-02 6.000065927488185125e+00 -1.756982392938593153e-04 3.149530825790104682e+00 6.070789036657706431e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.495677502297360206e+01 2.198280603115176229e-02 6.000066055252972319e+00 -1.858501751288332198e-04 3.150149301517349620e+00 6.298625197728568298e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.495455467002392425e+01 2.242256170794272585e-02 6.000065451524377202e+00 -1.962959171031242406e-04 3.150790530460998440e+00 6.525850309444932926e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.495229034901732668e+01 2.286202228304273082e-02 6.000064039304549901e+00 -2.070398100591605182e-04 3.151454450604334490e+00 6.752446184088185289e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.494998208941654028e+01 2.330118614122157761e-02 6.000061739233565561e+00 -2.180861366853192710e-04 3.152140998126195193e+00 6.978394920015312808e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.494762992090548792e+01 2.374005155862603939e-02 6.000058469602799427e+00 -2.294391139742421907e-04 3.152850107429457260e+00 7.203678899313302464e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.494523387340615095e+01 2.417861670491488341e-02 6.000054146368344554e+00 -2.411028899298357797e-04 3.153581711169310964e+00 7.428280785871873432e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.494279397709542501e+01 2.461687964520774263e-02 6.000048683164489915e+00 -2.530815405023897511e-04 3.154335740281358547e+00 7.652183523816906419e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.494031026242197768e+01 2.505483834187470504e-02 6.000041991317274892e+00 -2.653790667321681801e-04 3.155112124009574082e+00 7.875370336253906256e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.493778276012311146e+01 2.549249065619028920e-02 6.000033979858133470e+00 -2.779993920716771730e-04 3.155910789934148308e+00 8.097824724275767827e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.493521150124165686e+01 2.592983434987244581e-02 6.000024555537651239e+00 -2.909463599094450634e-04 3.156731663999247761e+00 8.319530466199378041e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.493259651714288871e+01 2.636686708652476868e-02 6.000013622839435179e+00 -3.042237312662327930e-04 3.157574670540707729e+00 8.540471616995008036e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.492993783953147435e+01 2.680358643299790566e-02 6.000001083994122020e+00 -3.178351826401476163e-04 3.158439732313675474e+00 8.760632507876810887e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.492723550046847336e+01 2.723998986068430772e-02 5.999986838993526028e+00 -3.317843039992234792e-04 3.159326770520219707e+00 8.979997746028560088e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.492448953238836218e+01 2.767607474675876783e-02 5.999970785604936907e+00 -3.460745969131682337e-04 3.160235704836919179e+00 9.198552214442564864e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.492169996811611909e+01 2.811183837537569591e-02 5.999952819385580227e+00 -3.607094728163554769e-04 3.161166453442438407e+00 9.416281071845240130e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.491886684088434123e+01 2.854727793883284417e-02 5.999932833697243950e+00 -3.756922513953315883e-04 3.162118933045101610e+00 9.633169752693498261e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.491599018435041302e+01 2.898239053871004556e-02 5.999910719721079921e+00 -3.910261590947195420e-04 3.163093058910466659e+00 9.849203967226379669e-03 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.491307003261371200e+01 2.941717318699049732e-02 5.999886366472590105e+00 -4.067143277358945984e-04 3.164088744888908344e+00 1.006436970155592803e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.491010642023286259e+01 2.985162280717124778e-02 5.999859660816795781e+00 -4.227597932433855643e-04 3.165105903443210966e+00 1.027865321778393716e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.490709938224301823e+01 3.028573623536874940e-02 5.999830487483600372e+00 -4.391654944744148516e-04 3.166144445676173813e+00 1.049204105413266939e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.490404895417318265e+01 3.071951022142462712e-02 5.999798729083349436e+00 -4.559342721473956723e-04 3.167204281358229956e+00 1.070452002507888724e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.490095517206356668e+01 3.115294143001621011e-02 5.999764266122595835e+00 -4.730688678655559955e-04 3.168285318955078811e+00 1.091607722148173372e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.489781807248296275e+01 3.158602644177571639e-02 5.999726977020063856e+00 -4.905719232321699430e-04 3.169387465655328917e+00 1.112670001069596473e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.489463769254614256e+01 3.201876175442162215e-02 5.999686738122827379e+00 -5.084459790541469466e-04 3.170510627398153591e+00 1.133637603666298385e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.489141406993127781e+01 3.245114378390510229e-02 5.999643423722696767e+00 -5.266934746309671856e-04 3.171654708900951913e+00 1.154509321997293329e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.488814724289736091e+01 3.288316886557422769e-02 5.999596906072821589e+00 -5.453167471261602091e-04 3.172819613687015927e+00 1.175283975789185101e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.488483725030163995e+01 3.331483325535800760e-02 5.999547055404509166e+00 -5.643180310187077440e-04 3.174005244113197399e+00 1.195960412434854750e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.488148413161704475e+01 3.374613313097223066e-02 5.999493739944264270e+00 -5.836994576319107968e-04 3.175211501397572356e+00 1.216537506987646830e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.487808792694961113e+01 3.417706459314864137e-02 5.999436825931044659e+00 -6.034630547374068192e-04 3.176438285647095405e+00 1.237014162150644123e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.487464867705588567e+01 3.460762366688868025e-02 5.999376177633743978e+00 -6.236107462323591368e-04 3.177685495885243849e+00 1.257389308261108556e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.487116642336031092e+01 3.503780630274290486e-02 5.999311657368894046e+00 -6.441443518875669683e-04 3.178953030079640030e+00 1.277661903269411425e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.486764120797258748e+01 3.546760837811684802e-02 5.999243125518589181e+00 -6.650655871638229367e-04 3.180240785169652362e+00 1.297830932710753761e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.486407307370498998e+01 3.589702569860388909e-02 5.999170440548640570e+00 -6.863760630955549743e-04 3.181548657093962174e+00 1.317895409671399412e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.486046206408965276e+01 3.632605399934561025e-02 5.999093459026949127e+00 -7.080772862396543651e-04 3.182876540818097233e+00 1.337854374748650120e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.485680822339579876e+01 3.675468894641981121e-02 5.999012035642107499e+00 -7.301706586876757299e-04 3.184224330361918209e+00 1.357706896004283979e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.485311159664691694e+01 3.718292613825626564e-02 5.998926023222222348e+00 -7.526574781396991667e-04 3.185591918827058056e+00 1.377452068911304110e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.484937222963786674e+01 3.761076110708017756e-02 5.998835272753963999e+00 -7.755389380381936572e-04 3.186979198424303661e+00 1.397089016293873859e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.484559016895192407e+01 3.803818932038312978e-02 5.998739633401836358e+00 -7.988161277602643263e-04 3.188386060500913999e+00 1.416616888260335133e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.484176546197773661e+01 3.846520618242115636e-02 5.998638952527672430e+00 -8.224900328667068003e-04 3.189812395567868109e+00 1.436034862129231642e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.483789815692620273e+01 3.889180703573959924e-02 5.998533075710349216e+00 -8.465615354063234579e-04 3.191258093327034917e+00 1.455342142348277357e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.483398830284724923e+01 3.931798716272412453e-02 5.998421846765720211e+00 -8.710314142739886785e-04 3.192723042698259572e+00 1.474537960406231002e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.483003594964651306e+01 3.974374178717733630e-02 5.998305107766770838e+00 -8.959003456209740446e-04 3.194207131846356962e+00 1.493621574737654702e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.482604114810191831e+01 4.016906607592029416e-02 5.998182699063988821e+00 -9.211689033160768737e-04 3.195710248208007087e+00 1.512592270620560266e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.482200394988012704e+01 4.059395514041809483e-02 5.998054459305945940e+00 -9.468375594565726092e-04 3.197232278518544302e+00 1.531449360067920276e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.481792440755287821e+01 4.101840403842871990e-02 5.997920225460098287e+00 -9.729066849273681301e-04 3.198773108838636858e+00 1.550192181712630075e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.481380257461319694e+01 4.144240777567425454e-02 5.997779832833792568e+00 -9.993765500050497044e-04 3.200332624580842555e+00 1.568820100682021684e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.480963850549145810e+01 4.186596130753347106e-02 5.997633115095480250e+00 -1.026247325007802235e-03 3.201910710536040927e+00 1.587332508466934508e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.480543225557131848e+01 4.228905954075479895e-02 5.997479904296140418e+00 -1.053519080989229369e-03 3.203507250899725989e+00 1.605728822784147775e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.480118388120548900e+01 4.271169733518863365e-02 5.997320030890900711e+00 -1.081191790474444374e-03 3.205122129298161759e+00 1.624008487431930631e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.479689343973135784e+01 4.313386950553795701e-02 5.997153323760857191e+00 -1.109265328174971477e-03 3.206755228814388570e+00 1.642170972138184276e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.479256098948644471e+01 4.355557082312677686e-02 5.996979610235077196e+00 -1.137739471652843759e-03 3.208406432014073495e+00 1.660215772400966058e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.478818658982368817e+01 4.397679601768457458e-02 5.996798716112795802e+00 -1.166613902324134620e-03 3.210075620971198251e+00 1.678142409325331791e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.478377030112655888e+01 4.439753977914489419e-02 5.996610465685811242e+00 -1.195888206390596006e-03 3.211762677293582779e+00 1.695950429452617800e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.477931218482398279e+01 4.481779675945744834e-02 5.996414681761066845e+00 -1.225561875767079961e-03 3.213467482148232968e+00 1.713639404582929793e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.477481230340507956e+01 4.523756157441256864e-02 5.996211185683415046e+00 -1.255634309043405497e-03 3.215189916286507188e+00 1.731208931591343356e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.477027072043371092e+01 4.565682880547675820e-02 5.995999797358560812e+00 -1.286104812479536711e-03 3.216929860069098090e+00 1.748658632238259819e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.476568750056281587e+01 4.607559300163806965e-02 5.995780335276175599e+00 -1.316972601034366178e-03 3.218687193490821663e+00 1.765988152977304021e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.476106270954855582e+01 4.649384868126005960e-02 5.995552616533181833e+00 -1.348236799422676329e-03 3.220461796205209559e+00 1.783197164752215250e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.475639641426423232e+01 4.691159033394308453e-02 5.995316456857204379e+00 -1.379896443200842376e-03 3.222253547548895369e+00 1.800285362786764598e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.475168868271399703e+01 4.732881242239166814e-02 5.995071670630178318e+00 -1.411950479881749279e-03 3.224062326565787284e+00 1.817252466371397854e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.474693958404633598e+01 4.774550938428660796e-02 5.994818070912116603e+00 -1.444397770076591295e-03 3.225888012031026264e+00 1.834098218644465011e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.474214918856732659e+01 4.816167563416065556e-02 5.994555469465025155e+00 -1.477237088662294471e-03 3.227730482474722606e+00 1.850822386368119674e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.473731756775366364e+01 4.857730556527644489e-02 5.994283676776968051e+00 -1.510467125973342364e-03 3.229589616205465585e+00 1.867424759699040995e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.473244479426544196e+01 4.899239355150538516e-02 5.994002502086269502e+00 -1.544086489016799129e-03 3.231465291333600831e+00 1.883905151954131524e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.472753094195870460e+01 4.940693394920635945e-02 5.993711753405857046e+00 -1.578093702709334328e-03 3.233357385794271455e+00 1.900263399371351566e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.472257608589773881e+01 4.982092109910293831e-02 5.993411237547730863e+00 -1.612487211135068101e-03 3.235265777370217588e+00 1.916499360865847254e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.471758030236712855e+01 5.023434932815788040e-02 5.993100760147560990e+00 -1.647265378823083333e-03 3.237190343714329899e+00 1.932612917781574222e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.471254366888353893e+01 5.064721295144372637e-02 5.992780125689407100e+00 -1.682426492044985155e-03 3.239130962371953082e+00 1.948603973641766657e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.470746626420726066e+01 5.105950627400825809e-02 5.992449137530548420e+00 -1.717968760130533660e-03 3.241087510802940663e+00 1.964472453896604770e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.470234816835347225e+01 5.147122359273369890e-02 5.992107597926428220e+00 -1.753890316794243318e-03 3.243059866403448677e+00 1.980218305655897376e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.469718946260325154e+01 5.188235919818851710e-02 5.991755308055697782e+00 -1.790189221479588982e-03 3.245047906527461112e+00 1.995841497423168909e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.469199022951430855e+01 5.229290737647062509e-02 5.991392068045362507e+00 -1.826863460717689010e-03 3.247051508508051132e+00 2.011342018827013203e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.468675055293145526e+01 5.270286241104095437e-02 5.991017676996015950e+00 -1.863910949498909708e-03 3.249070549678370057e+00 2.026719880348903241e-02 4.974522326473970191e-01 1.041925035617994766e+01 1.061204315009259069e+01 1.206793875805605865e+01
1.468147051799678593e+01 5.311221858454619194e-02 5.990631933007162679e+00 -1.901329532656323993e-03 3.251104907392361909e+00 2.041975113047623386e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.467615774545009977e+01 5.336834665944693162e-02 5.990235939696708201e+00 -1.948150294644299032e-03 3.253148666461274097e+00 2.045537391521570769e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.467081984122131999e+01 5.362399163433596849e-02 5.989830858864333862e+00 -1.994997764291421040e-03 3.255195970950089279e+00 2.049065993956811910e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.466545686958110650e+01 5.387915237377299132e-02 5.989416575220245065e+00 -2.041870504781414034e-03 3.257246787306114832e+00 2.052561167083178165e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.466006889528486923e+01 5.413382776618227976e-02 5.988992973577578205e+00 -2.088767086233029886e-03 3.259301082223497570e+00 2.056023157839513907e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.465465598357123689e+01 5.438801672375093849e-02 5.988559938857832776e+00 -2.135686084509828744e-03 3.261358822643392052e+00 2.059452213293485809e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.464921820016049558e+01 5.464171818232649303e-02 5.988117356096221755e+00 -2.182626082256423905e-03 3.263419975754070279e+00 2.062848580606866863e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.464375561125299186e+01 5.489493110130515274e-02 5.987665110447075278e+00 -2.229585669525741779e-03 3.265484508990999846e+00 2.066212507004508772e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.463826828352749665e+01 5.514765446351641009e-02 5.987203087189204354e+00 -2.276563443859502649e-03 3.267552390036891019e+00 2.069544239739130181e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.463275628413954976e+01 5.539988727510510025e-02 5.986731171731216605e+00 -2.323558010373091582e-03 3.269623586821712280e+00 2.072844026078133131e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.462721968071976875e+01 5.565162856541082392e-02 5.986249249616777846e+00 -2.370567981834340032e-03 3.271698067522702758e+00 2.076112113282881783e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.462165854137213650e+01 5.590287738684514979e-02 5.985757206529823016e+00 -2.417591978716655213e-03 3.273775800564329597e+00 2.079348748540373049e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.461607293467225510e+01 5.615363281476667273e-02 5.985254928299709398e+00 -2.464628629264489865e-03 3.275856754618193811e+00 2.082554178926534008e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.461046292966558369e+01 5.640389394735390027e-02 5.984742300906322754e+00 -2.511676569557852283e-03 3.277940898602903719e+00 2.085728651373000564e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.460482859586564075e+01 5.665365990547600178e-02 5.984219210485127505e+00 -2.558734443575169659e-03 3.280028201683912847e+00 2.088872412635881665e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.459917000325218517e+01 5.690292983256140663e-02 5.983685543332162737e+00 -2.605800903268605008e-03 3.282118633273342301e+00 2.091985709295615323e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.459348722226937767e+01 5.715170289446417501e-02 5.983141185908993798e+00 -2.652874608621778787e-03 3.284212163029796017e+00 2.095068787724947701e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.458778032382390855e+01 5.739997827932867558e-02 5.982586024847602602e+00 -2.699954227689818458e-03 3.286308760858118294e+00 2.098121894025751014e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.458204937928311473e+01 5.764775519745255622e-02 5.982019946955228207e+00 -2.747038436651706370e-03 3.288408396909106912e+00 2.101145273996943633e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.457629446047305954e+01 5.789503288114792451e-02 5.981442839219154983e+00 -2.794125919861119734e-03 3.290511041579193829e+00 2.104139173104371124e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.457051563967660535e+01 5.814181058460125145e-02 5.980854588811440387e+00 -2.841215369631875255e-03 3.292616665510097906e+00 2.107103836451234766e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.456471298963147021e+01 5.838808758373725816e-02 5.980255083093508617e+00 -2.888305485073358950e-03 3.294725239588458532e+00 2.110039508776165654e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.455888658352826681e+01 5.863386317608266368e-02 5.979644209620667894e+00 -2.935394973117230917e-03 3.296836734945460812e+00 2.112946434422603367e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.455303649500850938e+01 5.887913668062186995e-02 5.979021856146673919e+00 -2.982482549057432174e-03 3.298951122956412796e+00 2.115824857285803287e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.454716279816259572e+01 5.912390743765034984e-02 5.978387910628257806e+00 -3.029566936592730051e-03 3.301068375240281405e+00 2.118675020784302476e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.454126556752777333e+01 5.936817480862667529e-02 5.977742261229598064e+00 -3.076646867865357425e-03 3.303188463659202156e+00 2.121497167832862157e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.453534487808608233e+01 5.961193817602322004e-02 5.977084796326741056e+00 -3.123721083499298064e-03 3.305311360317963132e+00 2.124291540819335869e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.452940080526228783e+01 5.985519694317539136e-02 5.976415404511973506e+00 -3.170788332656146458e-03 3.307437037563483617e+00 2.127058381622415686e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.452343342492178202e+01 6.009795053412941845e-02 5.975733974598141707e+00 -3.217847373060401389e-03 3.309565467984293630e+00 2.129797931569718875e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.451744281336848452e+01 6.034019839348934988e-02 5.975040395622916556e+00 -3.264896971015784043e-03 3.311696624409949496e+00 2.132510431382263205e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.451142904734271433e+01 6.058193998626312110e-02 5.974334556853009737e+00 -3.311935901433752955e-03 3.313830479910414351e+00 2.135196121149018564e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.450539220401904927e+01 6.082317479770761592e-02 5.973616347788335723e+00 -3.358962947860595193e-03 3.315967007795414645e+00 2.137855240302830376e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.449933236100417489e+01 6.106390233317279120e-02 5.972885658166123157e+00 -3.405976902504234769e-03 3.318106181613771799e+00 2.140488027600028972e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.449324959633471011e+01 6.130412211794465660e-02 5.972142377964975601e+00 -3.452976566280054928e-03 3.320247975152734732e+00 2.143094721143519454e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.448714398847502238e+01 6.154383369708708862e-02 5.971386397408885216e+00 -3.499960748826132055e-03 3.322392362437316837e+00 2.145675558345709263e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.448101561631503209e+01 6.178303663528326994e-02 5.970617606971191371e+00 -3.546928268506859081e-03 3.324539317729572563e+00 2.148230775871974585e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.447486455916799741e+01 6.202173051667657366e-02 5.969835897378489520e+00 -3.593877952398739396e-03 3.326688815527838905e+00 2.150760609617576383e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.446869089676829567e+01 6.225991494471338344e-02 5.969041159614451253e+00 -3.640808635408620403e-03 3.328840830565951148e+00 2.153265294677639274e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.446249470926921177e+01 6.249758954199170075e-02 5.968233284923504911e+00 -3.687719160023267100e-03 3.330995337812427959e+00 2.155745065325753024e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.445627607724069819e+01 6.273475395010384703e-02 5.967412164814542841e+00 -3.734608377481434503e-03 3.333152312469665812e+00 2.158200155049447982e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.445003508166710837e+01 6.297140782947435733e-02 5.966577691064630429e+00 -3.781475147854556143e-03 3.335311729973150729e+00 2.160630796528043018e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.444377180394493365e+01 6.320755085919778360e-02 5.965729755722670724e+00 -3.828318340037056931e-03 3.337473565990615398e+00 2.163037221570657601e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.443748632588050995e+01 6.344318273687635235e-02 5.964868251113011333e+00 -3.875136831754543223e-03 3.339637796421158100e+00 2.165419661095503365e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.443117872968773341e+01 6.367830317845722676e-02 5.963993069839010452e+00 -3.921929509571379230e-03 3.341804397394342097e+00 2.167778345111469676e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.442484909798575110e+01 6.391291191806949823e-02 5.963104104786547843e+00 -3.968695268897307581e-03 3.343973345269277253e+00 2.170113502701231933e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.441849751379665179e+01 6.414700870786065046e-02 5.962201249127493163e+00 -4.015433014009948259e-03 3.346144616633698554e+00 2.172425362040687757e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.441212406054314421e+01 6.438059331783230199e-02 5.961284396323124568e+00 -4.062141658067822472e-03 3.348318188303070819e+00 2.174714150401262786e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.440572882204622474e+01 6.461366553567607363e-02 5.960353440127499347e+00 -4.108820123086593876e-03 3.350494037319645457e+00 2.176980094079324080e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.439931188252284322e+01 6.484622516660971947e-02 5.959408274590778376e+00 -4.155467339937554162e-03 3.352672140951474145e+00 2.179223418375766594e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.439287332658355467e+01 6.507827203321313314e-02 5.958448794062497278e+00 -4.202082248346797333e-03 3.354852476691405183e+00 2.181444347580242110e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.438641323923016913e+01 6.530980597526434006e-02 5.957474893194797616e+00 -4.248663796893163182e-03 3.357035022256063872e+00 2.183643104955953346e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.437993170585338909e+01 6.554082684957539262e-02 5.956486466945607461e+00 -4.295210943016729635e-03 3.359219755584827105e+00 2.185819912749422875e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.437342881223044699e+01 6.577133452982761308e-02 5.955483410581779324e+00 -4.341722653036114016e-03 3.361406654838827723e+00 2.187974992220830667e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.436690464452273197e+01 6.600132890640700301e-02 5.954465619682180133e+00 -4.388197902080790205e-03 3.363595698399933998e+00 2.190108563571002698e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.436035928927342020e+01 6.623080988624314991e-02 5.953432990140699488e+00 -4.434635673176244922e-03 3.365786864869670492e+00 2.192220845906934709e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.435379283340511947e+01 6.645977739265446216e-02 5.952385418169122921e+00 -4.481034957032887893e-03 3.367980133068114057e+00 2.194312057226309107e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.434720536421749415e+01 6.668823136518840788e-02 5.951322800300036242e+00 -4.527394753126485344e-03 3.370175482032784497e+00 2.196382414415162798e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.434059696938487605e+01 6.691617175945817342e-02 5.950245033389733429e+00 -4.573714069754662541e-03 3.372372891017528573e+00 2.198432133246187165e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.433396773695386450e+01 6.714359854697898866e-02 5.949152014621086337e+00 -4.619991924055591968e-03 3.374572339491431983e+00 2.200461428428459112e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.432731775534092655e+01 6.737051171500448021e-02 5.948043641506369106e+00 -4.666227341975498488e-03 3.376773807137737560e+00 2.202470513552694242e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.432064711332999352e+01 6.759691126636398206e-02 5.946919811890034602e+00 -4.712419358241177851e-03 3.378977273852699970e+00 2.204459601050409376e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.431395590007005580e+01 6.782279721930045691e-02 5.945780423951450899e+00 -4.758567016345437162e-03 3.381182719744421306e+00 2.206428902182711385e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.430724420507275418e+01 6.804816960730870889e-02 5.944625376207592460e+00 -4.804669368531685331e-03 3.383390125131675141e+00 2.208378627029767421e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.430051211820996748e+01 6.827302847897406823e-02 5.943454567515689568e+00 -4.850725475778485361e-03 3.385599470542720368e+00 2.210308984482585795e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.429375972971139497e+01 6.849737389781117292e-02 5.942267897075835137e+00 -4.896734407806099462e-03 3.387810736714126580e+00 2.212220182282668632e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.428698713016214583e+01 6.872120594210247291e-02 5.941065264433555981e+00 -4.942695243063064021e-03 3.390023904589636317e+00 2.214112427021500476e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.428019441050031979e+01 6.894452470473785843e-02 5.939846569482335248e+00 -4.988607068679363349e-03 3.392238955318978011e+00 2.215985924073279878e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.427338166201458947e+01 6.916733029305519032e-02 5.938611712466093984e+00 -5.034468980444876604e-03 3.394455870256639862e+00 2.217840877583051110e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.426654897634177743e+01 6.938962282868151032e-02 5.937360593981635404e+00 -5.080280082788485654e-03 3.396674630960636598e+00 2.219677490458349042e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.425969644546444215e+01 6.961140244737475113e-02 5.936093114981043861e+00 -5.126039488756362408e-03 3.398895219191269579e+00 2.221495964361194092e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.425282416170845323e+01 6.983266929886600138e-02 5.934809176774048289e+00 -5.171746319998987013e-03 3.401117616909879793e+00 2.223296499720263039e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.424593221774057739e+01 7.005342354670196503e-02 5.933508681030337684e+00 -5.217399706514697609e-03 3.403341806277648374e+00 2.225079295782330865e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.423902070656607499e+01 7.027366536809395714e-02 5.932191529781764672e+00 -5.262998785472692599e-03 3.405567769654377575e+00 2.226844550532840541e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.423208972152631269e+01 7.049339495376959197e-02 5.930857625424487800e+00 -5.308542702127909060e-03 3.407795489597215344e+00 2.228592460677234627e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.422513935629634396e+01 7.071261250781868402e-02 5.929506870721164447e+00 -5.354030610246507914e-03 3.410024948859374128e+00 2.230323221638995726e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.421816970488249332e+01 7.093131824753888537e-02 5.928139168803119752e+00 -5.399461672081305903e-03 3.412256130388847009e+00 2.232037027553651284e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.421118086161994221e+01 7.114951240328205861e-02 5.926754423172475583e+00 -5.444835058346150260e-03 3.414489017327115850e+00 2.233734071265301366e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.420417292117030961e+01 7.136719521830105217e-02 5.925352537704246636e+00 -5.490149948214872663e-03 3.416723593007878979e+00 2.235414544375740470e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.419714597851924331e+01 7.158436694859630911e-02 5.923933416648400119e+00 -5.535405529297276334e-03 3.418959840955823282e+00 2.237078637246488200e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.419010012897400408e+01 7.180102786276403026e-02 5.922496964631872807e+00 -5.580600997581037538e-03 3.421197744885345671e+00 2.238726538932077348e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.418303546816105865e+01 7.201717824184573902e-02 5.921043086660557897e+00 -5.625735557400913384e-03 3.423437288699240799e+00 2.240358437172384684e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.417595209202367634e+01 7.223281837917859549e-02 5.919571688121248343e+00 -5.670808421408901102e-03 3.425678456487384338e+00 2.241974518388455129e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.416885009681952035e+01 7.244794858024664053e-02 5.918082674783550878e+00 -5.715818810543824013e-03 3.427921232525410922e+00 2.243574967678619095e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.416172957911825137e+01 7.266256916253283071e-02 5.916575952801760963e+00 -5.760765954006514568e-03 3.430165601273394316e+00 2.245159968827661542e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.415459063579912602e+01 7.287668045537105954e-02 5.915051428716707527e+00 -5.805649089263095579e-03 3.432411547374567107e+00 2.246729704375250922e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.414743336404860230e+01 7.309028279979874754e-02 5.913509009457563081e+00 -5.850467461988301601e-03 3.434659055654058601e+00 2.248284355560308673e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.414025786135795215e+01 7.330337654841137529e-02 5.911948602343617409e+00 -5.895220326017178158e-03 3.436908111117568776e+00 2.249824102285166022e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.413306422552087049e+01 7.351596206521812671e-02 5.910370115086015730e+00 -5.939906943311945055e-03 3.439158698950030679e+00 2.251349123112786690e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.412585255463109313e+01 7.372803972549853146e-02 5.908773455789464890e+00 -5.984526583928525753e-03 3.441410804514269728e+00 2.252859595264533263e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.411862294708001997e+01 7.393960991566020380e-02 5.907158532953906693e+00 -6.029078525828869377e-03 3.443664413349660336e+00 2.254355694616894112e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.411137550155435605e+01 7.415067303310234059e-02 5.905525255476089086e+00 -6.073562053751772362e-03 3.445919511170785210e+00 2.255837595720657993e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.410411031703377560e+01 7.436122948608184235e-02 5.903873532651076061e+00 -6.117976459900999892e-03 3.448176083866147046e+00 2.257305471861362559e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.409682749278856306e+01 7.457127969357409125e-02 5.902203274173811742e+00 -6.162321044452302200e-03 3.450434117496870012e+00 2.258759494989260805e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.408952712837724519e+01 7.478082408513420098e-02 5.900514390140665810e+00 -6.206595115519335064e-03 3.452693598295353716e+00 2.260199835703894863e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.408220932364423916e+01 7.498986310075940465e-02 5.898806791050949627e+00 -6.250797989117920159e-03 3.454954512663921840e+00 2.261626663253369848e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.407487417871750068e+01 7.519839719075242790e-02 5.897080387808403046e+00 -6.294928989129950671e-03 3.457216847173469887e+00 2.263040145533864664e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.406752179400617386e+01 7.540642681558587523e-02 5.895335091722650134e+00 -6.338987447267568388e-03 3.459480588562113379e+00 2.264440449090650981e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.406015227019825531e+01 7.561395244576724073e-02 5.893570814510624700e+00 -6.382972703059770769e-03 3.461745723733854696e+00 2.265827739166531921e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.405276570825824933e+01 7.582097456170376615e-02 5.891787468297971841e+00 -6.426884103830282809e-03 3.464012239757308098e+00 2.267202179731961365e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.404536220942484448e+01 7.602749365356903377e-02 5.889984965620413959e+00 -6.470721004624570283e-03 3.466280123864387885e+00 2.268563933410548336e-02 4.472043880905021696e-01 8.335797851772730027e+00 7.235089565680909551e+00 8.975058974464509731e+00
1.403794187520858650e+01 7.623351022117147435e-02 5.888163219425090134e+00 -6.514482768169069411e-03 3.468549363448955258e+00 2.269913161473240473e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.403051734465087286e+01 7.615767044094584604e-02 5.886328980405592048e+00 -6.605941242779840225e-03 3.470807113517083486e+00 2.245629127902347769e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.402310118357969415e+01 7.608159450956475389e-02 5.884489150384029088e+00 -6.696600924383930981e-03 3.473040705371422288e+00 2.221596098115398432e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.401569338266763332e+01 7.600529862915388069e-02 5.882643868360570849e+00 -6.786477425004412700e-03 3.475250388120487255e+00 2.197810293562583658e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.400829393100217146e+01 7.592879853672029888e-02 5.880793272069540834e+00 -6.875585999473002655e-03 3.477436407130131357e+00 2.174268007338902436e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.400090281613645971e+01 7.585210951860572870e-02 5.878937497980166071e+00 -6.963941572071790514e-03 3.479599004094446446e+00 2.150965602542942445e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.399352002413830576e+01 7.577524642438158986e-02 5.877076681298890826e+00 -7.051558747077985717e-03 3.481738417105210814e+00 2.127899511170791916e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.398614553963775542e+01 7.569822368027767645e-02 5.875210955972232085e+00 -7.138451813664764556e-03 3.483854880719845948e+00 2.105066232344325258e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.397877934587370596e+01 7.562105530223495187e-02 5.873340454689083501e+00 -7.224634736462019584e-03 3.485948626027874475e+00 2.082462330797896916e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.397142142473930448e+01 7.554375490854592368e-02 5.871465308883154322e+00 -7.310121177110981416e-03 3.488019880715893972e+00 2.060084435805870084e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.396407175682557522e+01 7.546633573197188138e-02 5.869585648737296601e+00 -7.394924509788021461e-03 3.490068869131357943e+00 2.037929239618253494e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.395673032146369863e+01 7.538881063143992867e-02 5.867701603188504755e+00 -7.479057827367218900e-03 3.492095812345058725e+00 2.015993496347091504e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.394939709676638806e+01 7.531119210340805892e-02 5.865813299932485236e+00 -7.562533931341312854e-03 3.494100928212225732e+00 1.994274020585135379e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.394207205966840846e+01 7.523349229291098617e-02 5.863920865427740381e+00 -7.645365345388588710e-03 3.496084431432285200e+00 1.972767685983378358e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.393475518596544660e+01 7.515572300414695428e-02 5.862024424901390418e+00 -7.727564334564211539e-03 3.498046533607532815e+00 1.951471424357766049e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.392744645035170237e+01 7.507789571068432255e-02 5.860124102355774411e+00 -7.809142910802519162e-03 3.499987443300673906e+00 1.930382224558168519e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.392014582645673215e+01 7.500002156538801423e-02 5.858220020574512965e+00 -7.890112821574908272e-03 3.501907366091125962e+00 1.909497130968420067e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.391285328688156753e+01 7.492211141007719399e-02 5.856312301127968745e+00 -7.970485563029676077e-03 3.503806504630075480e+00 1.888813242553755850e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.390556880323330446e+01 7.484417578477409183e-02 5.854401064380372333e+00 -8.050272398507880151e-03 3.505685058694617329e+00 1.868327711980100059e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.389829234615855391e+01 7.476622493662404834e-02 5.852486429497590237e+00 -8.129484361302310308e-03 3.507543225240878471e+00 1.848037744501814655e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.389102388537637367e+01 7.468826882859684602e-02 5.850568514453985181e+00 -8.208132241674222229e-03 3.509381198455958639e+00 1.827940596624143960e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.388376338971043111e+01 7.461031714792967784e-02 5.848647436039065006e+00 -8.286226606416502785e-03 3.511199169808824738e+00 1.808033575405908547e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.387651082711970751e+01 7.453237931420232665e-02 5.846723309865790696e+00 -8.363777812615358007e-03 3.512997328100404104e+00 1.788314037565679263e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.386926616472835150e+01 7.445446448715331567e-02 5.844796250378991864e+00 -8.440796002854668301e-03 3.514775859512741185e+00 1.768779388451671708e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.386202936885524828e+01 7.437658157433096884e-02 5.842866370862506820e+00 -8.517291098883723877e-03 3.516534947657037335e+00 1.749427080901161738e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.385480040504249466e+01 7.429873923845312089e-02 5.840933783447161076e+00 -8.593272826160212180e-03 3.518274773620861939e+00 1.730254614674348740e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.384757923808266256e+01 7.422094590446336182e-02 5.838998599119934241e+00 -8.668750718418308590e-03 3.519995516014662318e+00 1.711259535585792774e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.384036583204571080e+01 7.414320976642294059e-02 5.837060927732177440e+00 -8.743734102806859781e-03 3.521697351017279320e+00 1.692439434478833563e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.383316015030538182e+01 7.406553879421357012e-02 5.835120878007336920e+00 -8.818232117006736398e-03 3.523380452420624476e+00 1.673791946559893828e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.382596215556427310e+01 7.398794073993515685e-02 5.833178557550277255e+00 -8.892253722961184978e-03 3.525044991673683015e+00 1.655314750633995677e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.381877180987835274e+01 7.391042314411869207e-02 5.831234072856315898e+00 -8.965807694900006578e-03 3.526691137925697106e+00 1.637005568248552784e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.381158907468128128e+01 7.383299334180806750e-02 5.829287529319080896e+00 -9.038902623565487141e-03 3.528319058068515979e+00 1.618862162985503297e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.380441391080756297e+01 7.375565846837095485e-02 5.827339031239722189e+00 -9.111546936766436872e-03 3.529928916778367842e+00 1.600882339899892606e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.379724627851494922e+01 7.367842546510905422e-02 5.825388681836393800e+00 -9.183748890596143966e-03 3.531520876556939026e+00 1.583063944708893236e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.379008613750681356e+01 7.360130108476688193e-02 5.823436583252331822e+00 -9.255516566299129208e-03 3.533095097771640436e+00 1.565404863073104405e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.378293344695349454e+01 7.352429189680369237e-02 5.821482836564997321e+00 -9.326857893450918313e-03 3.534651738695341106e+00 1.547903020152488832e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.377578816551286423e+01 7.344740429246812696e-02 5.819527541795708636e+00 -9.397780641444941976e-03 3.536190955545524872e+00 1.530556379874552578e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.376865025135092679e+01 7.337064448978719566e-02 5.817570797917820613e+00 -9.468292415745064791e-03 3.537712902522687219e+00 1.513362944272023981e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.376151966216143840e+01 7.329401853833548974e-02 5.815612702865955441e+00 -9.538400680885539620e-03 3.539217731848264936e+00 1.496320753107961699e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.375439635518487336e+01 7.321753232383249044e-02 5.813653353545518598e+00 -9.608112748426173716e-03 3.540705593802041307e+00 1.479427883183063140e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.374728028722742401e+01 7.314119157265916438e-02 5.811692845840872756e+00 -9.677435779149701212e-03 3.542176636758877617e+00 1.462682447807994897e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.374017141467896508e+01 7.306500185615710796e-02 5.809731274624790665e+00 -9.746376802358364816e-03 3.543631007225076068e+00 1.446082596464992251e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.373306969353066620e+01 7.298896859480194510e-02 5.807768733767557201e+00 -9.814942698362123449e-03 3.545068849874221772e+00 1.429626514131361950e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.372597507939248906e+01 7.291309706228045473e-02 5.805805316145202788e+00 -9.883140212903479896e-03 3.546490307582470081e+00 1.413312420940847532e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.371888752750962581e+01 7.283739238935763027e-02 5.803841113649139238e+00 -9.950975964548233743e-03 3.547895521463549695e+00 1.397138571801164950e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.371180699277899429e+01 7.276185956767246277e-02 5.801876217194572583e+00 -1.001845642965220468e-02 3.549284630903220883e+00 1.381103255811765539e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.370473342976518971e+01 7.268650345338929786e-02 5.799910716729170801e+00 -1.008558796581464530e-02 3.550657773593369537e+00 1.365204796080394210e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.369766679271574361e+01 7.261132877069320646e-02 5.797944701242305321e+00 -1.015237680025672662e-02 3.552015085565791708e+00 1.349441549220329467e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.369060703557651948e+01 7.253634011522332170e-02 5.795978258773025971e+00 -1.021882903488954483e-02 3.553356701225495407e+00 1.333811905033375003e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.368355411200616345e+01 7.246154195732386338e-02 5.794011476419257178e+00 -1.028495065794823513e-02 3.554682753383812344e+00 1.318314286294757984e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.367650797539059937e+01 7.238693864522495469e-02 5.792044440345980760e+00 -1.035074752883176699e-02 3.555993373291124637e+00 1.302947148284261912e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.366946857885701405e+01 7.231253440809405630e-02 5.790077235793690491e+00 -1.041622540055530712e-02 3.557288690669315745e+00 1.287708978689795260e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.366243587528738956e+01 7.223833335896402696e-02 5.788109947087022533e+00 -1.048138990387684558e-02 3.558568833744018889e+00 1.272598297250194729e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.365540981733202841e+01 7.216433949758632727e-02 5.786142657642574072e+00 -1.054624656231756968e-02 3.559833929276584374e+00 1.257613655663915135e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.364839035742231488e+01 7.209055671313262248e-02 5.784175449977632333e+00 -1.061080078816022815e-02 3.561084102595907908e+00 1.242753637282754606e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.364137744778365580e+01 7.201698878684233140e-02 5.782208405717732091e+00 -1.067505788373571650e-02 3.562319477629972031e+00 1.228016856930659942e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.363437104044766812e+01 7.194363939452200207e-02 5.780241605605129784e+00 -1.073902304958603005e-02 3.563540176937334270e+00 1.213401960846549610e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.362737108726449442e+01 7.187051210898369458e-02 5.778275129506282859e+00 -1.080270137623564816e-02 3.564746321738433199e+00 1.198907626579079864e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.362037753991450906e+01 7.179761040235307923e-02 5.776309056419964172e+00 -1.086609785843622479e-02 3.565938031946841225e+00 1.184532562862058991e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.361339034992004215e+01 7.172493764830706331e-02 5.774343464484656963e+00 -1.092921738328955263e-02 3.567115426200394346e+00 1.170275509435575109e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.360640946865663636e+01 7.165249712419410888e-02 5.772378430986338849e+00 -1.099206474605814859e-02 3.568278621892333913e+00 1.156135237360840333e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.359943484736425745e+01 7.158029201307937461e-02 5.770414032365711599e+00 -1.105464463786621880e-02 3.569427735202379992e+00 1.142110548616883693e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.359246643715810343e+01 7.150832540567866880e-02 5.768450344225706239e+00 -1.111696166058346105e-02 3.570562881127908650e+00 1.128200276425247311e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.358550418903938350e+01 7.143660030221925250e-02 5.766487441338472131e+00 -1.117902031618634925e-02 3.571684173515058625e+00 1.114403285231275673e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.357854805390570441e+01 7.136511961418927352e-02 5.764525397652632499e+00 -1.124082501884645507e-02 3.572791725090073367e+00 1.100718470699962696e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.357159798256146210e+01 7.129388616601767259e-02 5.762564286299995509e+00 -1.130238008805792976e-02 3.573885647490596007e+00 1.087144760099268900e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.356465392572786754e+01 7.122290269664281748e-02 5.760604179602536234e+00 -1.136368975514415354e-02 3.574966051297292946e+00 1.073681112135183024e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.355771583405297598e+01 7.115217186101269187e-02 5.758645149078843950e+00 -1.142475816348842606e-02 3.576033046065475673e+00 1.060326517538939112e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.355078365812140184e+01 7.108169623147492233e-02 5.756687265450771029e+00 -1.148558936650042293e-02 3.577086740357175998e+00 1.047079998947903628e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.354385734846402478e+01 7.101147829909787434e-02 5.754730598649644868e+00 -1.154618733599446778e-02 3.578127241773205736e+00 1.033940611448018118e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.353693685556745585e+01 7.094152047488379298e-02 5.752775217822526876e+00 -1.160655595436396216e-02 3.579154656985851002e+00 1.020907442879930363e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.353002212988342201e+01 7.087182509090401983e-02 5.750821191338242322e+00 -1.166669902438172840e-02 3.580169091771648215e+00 1.007979613986324449e-02 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.352311312183805292e+01 7.080239440134414308e-02 5.748868586793193458e+00 -1.172662026466186717e-02 3.581170651044613962e+00 9.951562791065375266e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.351620978184101851e+01 7.073323058344878345e-02 5.746917471017110479e+00 -1.178632331112009456e-02 3.582159438890090364e+00 9.824366265772084203e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.350931206029462039e+01 7.066433573838504234e-02 5.744967910078540463e+00 -1.184581172250506395e-02 3.583135558598883996e+00 9.698198790124656563e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.350241990760280153e+01 7.059571189205808561e-02 5.743019969290155124e+00 -1.190508897358791458e-02 3.584099112700664946e+00 9.573052898471500621e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.349553327418027671e+01 7.052736099622514132e-02 5.741073713213435958e+00 -1.196415845076835745e-02 3.585050202987215773e+00 9.448921270441867568e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.348865211046182466e+01 7.045928493007679039e-02 5.739129205662618638e+00 -1.202302345033180384e-02 3.585988930521236906e+00 9.325796641249892507e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.348177636691145587e+01 7.039148550190706122e-02 5.737186509708444682e+00 -1.208168717492404294e-02 3.586915395641470994e+00 9.203671796559129495e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.347490599403140088e+01 7.032396445074640123e-02 5.735245687681823412e+00 -1.214015273535909087e-02 3.587829697967750420e+00 9.082539572329548921e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.346804094237092286e+01 7.025672344795476365e-02 5.733306801177461054e+00 -1.219842315365070491e-02 3.588731936406017287e+00 8.962392854771310605e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.346118116253493291e+01 7.018976409877647482e-02 5.731369911057432986e+00 -1.225650136036625371e-02 3.589622209153315424e+00 8.843224579732307522e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.345432660519246859e+01 7.012308794385906097e-02 5.729435077454661851e+00 -1.231439019531193994e-02 3.590500613702745536e+00 8.725027732398180080e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.344747722108501087e+01 7.005669646073732493e-02 5.727502359776283747e+00 -1.237209240848956282e-02 3.591367246848384376e+00 8.607795347006511749e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.344063296103461980e+01 6.999059106527946716e-02 5.725571816707012651e+00 -1.242961066149161214e-02 3.592222204690174614e+00 8.491520506594183934e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.343379377595192636e+01 6.992477311310010823e-02 5.723643506212398258e+00 -1.248694752572744940e-02 3.593065582638775624e+00 8.376196342424360383e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.342695961684400530e+01 6.985924390094144787e-02 5.721717485541943482e+00 -1.254410548310035470e-02 3.593897475420370302e+00 8.261816033641431606e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.342013043482209866e+01 6.979400466802103409e-02 5.719793811232158909e+00 -1.260108692601311087e-02 3.594717977081434590e+00 8.148372806851008829e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.341330618110921868e+01 6.972905659734916772e-02 5.717872539109479568e+00 -1.265789415739169282e-02 3.595527180993459471e+00 8.035859935691417807e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.340648680704760842e+01 6.966440081701376352e-02 5.715953724293127536e+00 -1.271452939136349242e-02 3.596325179857637000e+00 7.924270740460780116e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.339967226410608170e+01 6.960003840143556830e-02 5.714037421197857292e+00 -1.277099475225824780e-02 3.597112065709497930e+00 7.813598587571456491e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.339286250388726707e+01 6.953597037259549862e-02 5.712123683536543872e+00 -1.282729227435496465e-02 3.597887929923500483e+00 7.703836889067759881e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.338605747813475233e+01 6.947219770123365390e-02 5.710212564322647566e+00 -1.288342390167784499e-02 3.598652863217568498e+00 7.594979102140058530e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.337925713874012246e+01 6.940872130802050455e-02 5.708304115872551598e+00 -1.293939148767229118e-02 3.599406955657581175e+00 7.487018728619091075e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.337246143774990159e+01 6.934554206470124049e-02 5.706398389807768368e+00 -1.299519679475521702e-02 3.600150296661810856e+00 7.379949314450093799e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.336567032737241156e+01 6.928266079521416820e-02 5.704495437056995577e+00 -1.305084149373993661e-02 3.600882975005307962e+00 7.273764449146852794e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.335888375998455047e+01 6.922007827678385017e-02 5.702595307858017826e+00 -1.310632716318719908e-02 3.601605078824229089e+00 7.168457765230832300e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.335210168813850551e+01 6.915779524098970843e-02 5.700698051759448326e+00 -1.316165528868821870e-02 3.602316695620109144e+00 7.064022937656190201e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.334532406456838949e+01 6.909581237481064730e-02 5.698803717622304532e+00 -1.321682726202525783e-02 3.603017912264076195e+00 6.960453683215482579e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.333855084219682396e+01 6.903413032164668062e-02 5.696912353621404357e+00 -1.327184438024565580e-02 3.603708815001003707e+00 6.857743759929571872e-03 1.956874310032320763e-01 -2.092980512063579823e+00 -9.668343751034953470e+00 -6.506435180471112467e+00
1.333178197414147270e+01 6.897274968231788261e-02 5.695024007246578535e+00 -1.332670784468976966e-02 3.604389489453602824e+00 6.755886966425890712e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.332502118269291280e+01 6.874098012282803261e-02 5.693150299289277960e+00 -1.355428966450715825e-02 3.605050560892915090e+00 6.465934763301765982e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.331827212883017530e+01 6.851010762495821083e-02 5.691302890022496008e+00 -1.378115653102767423e-02 3.605682754771526000e+00 6.178333512386202306e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.331153467345523289e+01 6.828016484950066856e-02 5.689481883230967263e+00 -1.400731829364043786e-02 3.606286305508535239e+00 5.893069647970069873e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.330480867710512349e+01 6.805118376152437254e-02 5.687687379260038867e+00 -1.423278085926242206e-02 3.606861446152580530e+00 5.610129316999156249e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.329809400017895094e+01 6.782319564999840511e-02 5.685919474699661968e+00 -1.445754557818783141e-02 3.607408408350010642e+00 5.329498314605593534e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.329139050319465021e+01 6.759623114706081459e-02 5.684178262006854609e+00 -1.468160847109910641e-02 3.607927422305754472e+00 5.051162001922192973e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.328469804708356961e+01 6.737032024702326038e-02 5.682463829050816706e+00 -1.490495925414383159e-02 3.608418716734910880e+00 4.775105201515410236e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.327801649353352431e+01 6.714549232522792899e-02 5.680776258559814273e+00 -1.512758009737868829e-02 3.608882518802470241e+00 4.501312063512658175e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.327134570538626512e+01 6.692177615657227130e-02 5.679115627458317661e+00 -1.534944488590999148e-02 3.609319054049544118e+00 4.229765977033511301e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.326468554695440005e+01 6.669919992794705321e-02 5.677482006362062350e+00 -1.557052396888699945e-02 3.609728546335176702e+00 3.960450019566484625e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.325803588409564604e+01 6.647779123928558576e-02 5.675875459552100821e+00 -1.579078829977691514e-02 3.610111217829652830e+00 3.693347357934892699e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.325139658420340538e+01 6.625757710137002154e-02 5.674296045112261488e+00 -1.601020968479732395e-02 3.610467289025675264e+00 3.428441273582368953e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.324476751619557291e+01 6.603858393405248606e-02 5.672743815067654793e+00 -1.622876076670893078e-02 3.610796978749803099e+00 3.165715162135794743e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.323814855050303052e+01 6.582083756493355142e-02 5.671218815521363865e+00 -1.644641500886369345e-02 3.611100504173851089e+00 2.905152533007950531e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.323153955905784862e+01 6.560436322847887358e-02 5.669721086789335729e+00 -1.666314667950489006e-02 3.611378080826249004e+00 2.646737009033632484e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.322494041528121045e+01 6.538918556555547990e-02 5.668250663533485501e+00 -1.687893083631561778e-02 3.611629922603367238e+00 2.390452326133368950e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.321835099407106817e+01 6.517532862336984645e-02 5.666807574893010013e+00 -1.709374331121239765e-02 3.611856241780809551e+00 2.136282332999229518e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.321177117178955562e+01 6.496281585579020967e-02 5.665391844613933081e+00 -1.730756069538048891e-02 3.612057249024674732e+00 1.884210990797579493e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.320520082625017366e+01 6.475167012403637568e-02 5.664003491176877070e+00 -1.752036032454768258e-02 3.612233153402789831e+00 1.634222372883957063e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.319863983670475349e+01 6.454191369772065145e-02 5.662642527923087421e+00 -1.773212026449327502e-02 3.612384162395915421e+00 1.386300664525584765e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.319208808383022458e+01 6.433356825622416064e-02 5.661308963178699472e+00 -1.794281929678906082e-02 3.612510481908923321e+00 1.140430162627331743e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.318554544971519782e+01 6.412665489039319489e-02 5.660002800377275989e+00 -1.815243690476913904e-02 3.612612316281946345e+00 8.965952754572464531e-04 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.317901181784637465e+01 6.392119410454083495e-02 5.658724038180611871e+00 -1.836095325972541756e-02 3.612689868301500073e+00 6.547805223680764090e-04 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.317248707309480693e+01 6.371720581873951961e-02 5.657472670597822884e+00 -1.856834920732570657e-02 3.612743339211578419e+00 4.149705335114883169e-04 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.316597110170201645e+01 6.351470937139079564e-02 5.656248687102729100e+00 -1.877460625425135185e-02 3.612772928724717225e+00 1.771500495419912739e-04 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.315946379126598131e+01 6.331372352205874576e-02 5.655052072749536585e+00 -1.897970655505137536e-02 3.612778835033031211e+00 -5.869607869212503616e-05 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.315296503072701029e+01 6.311426645455436857e-02 5.653882808286837758e+00 -1.918363289921019149e-02 3.612761254819215395e+00 -2.925828904732091112e-04 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.314647471035352488e+01 6.291635578025818465e-02 5.652740870269933993e+00 -1.938636869842596741e-02 3.612720383267515878e+00 -5.245253155560476244e-04 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.313999272172774901e+01 6.272000854166918937e-02 5.651626231171498205e+00 -1.958789797409683786e-02 3.612656414074665090e+00 -7.545381745286859013e-04 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.313351895773132227e+01 6.252524121616839792e-02 5.650538859490579213e+00 -1.978820534501227191e-02 3.612569539460779300e+00 -9.826361791934602567e-04 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.312705331253086172e+01 6.233206971998574153e-02 5.649478719859970965e+00 -1.998727601524702760e-02 3.612459950180216595e+00 -1.208833932968901223e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.312059568156346323e+01 6.214050941235942788e-02 5.648445773151951066e+00 -2.018509576225534924e-02 3.612327835532395337e+00 -1.433145931312507834e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.311414596152217094e+01 6.195057509987721145e-02 5.647439976582400156e+00 -2.038165092516329782e-02 3.612173383372567770e+00 -1.655586562163558666e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.310770405034142527e+01 6.176228104098938076e-02 5.646461283813320797e+00 -2.057692839325752504e-02 3.611996780122548767e+00 -1.876170106404043266e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.310126984718248799e+01 6.157564095068358140e-02 5.645509645053762959e+00 -2.077091559466926612e-02 3.611798210781397955e+00 -2.094910738334352599e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.309484325241886360e+01 6.139066800531183671e-02 5.644585007159169443e+00 -2.096360048525306233e-02 3.611577858936054319e+00 -2.311822526158416585e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.308842416762173322e+01 6.120737484756039876e-02 5.643687313729158106e+00 -2.115497153766071267e-02 3.611335906771920623e+00 -2.526919432470286012e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.308201249554540091e+01 6.102577359155320763e-02 5.642816505203748889e+00 -2.134501773061239782e-02 3.611072535083400759e+00 -2.740215314730383954e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.307560814011275951e+01 6.084587582807985534e-02 5.641972518958056959e+00 -2.153372853836894862e-02 3.610787923284390466e+00 -2.951723925714299333e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.306921100640079558e+01 6.066769262993895045e-02 5.641155289395463512e+00 -2.172109392041220166e-02 3.610482249418725864e+00 -3.161458913909247995e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.306282100062613694e+01 6.049123455738754374e-02 5.640364748039278453e+00 -2.190710431134473488e-02 3.610155690170594678e+00 -3.369433823821960106e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.305643803013064286e+01 6.031651166368697664e-02 5.639600823622916259e+00 -2.209175061102687868e-02 3.609808420874925261e+00 -3.575662096144768213e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.305006200336704936e+01 6.014353350073461946e-02 5.638863442178605467e+00 -2.227502417497881707e-02 3.609440615527768959e+00 -3.780157067700761365e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.304369282988467660e+01 5.997230912476969600e-02 5.638152527124654867e+00 -2.245691680509120589e-02 3.609052446796702895e+00 -3.982931971048535302e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.303733042031518963e+01 5.980284710213910199e-02 5.637467999351305714e+00 -2.263742074071249319e-02 3.608644086031296716e+00 -4.183999933562622051e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.303097468635842482e+01 5.963515551510525231e-02 5.636809777305204605e+00 -2.281652865022191709e-02 3.608215703273709440e+00 -4.383373975699726179e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.302462554076825541e+01 5.946924196767142817e-02 5.636177777072552075e+00 -2.299423362326627474e-02 3.607767467269519024e+00 -4.581067007980833307e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.301828289733850852e+01 5.930511359138868760e-02 5.635571912460994426e+00 -2.317052916396065629e-02 3.607299545478948488e+00 -4.777091825900757309e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.301194667088887158e+01 5.914277705108731548e-02 5.634992095080371577e+00 -2.334540918557912598e-02 3.606812104088758186e+00 -4.971461101386231811e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.300561677725075604e+01 5.898223855043594616e-02 5.634438234422487035e+00 -2.351886800770410998e-02 3.606305308025262946e+00 -5.164187368263724841e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.299929313325300484e+01 5.882350383714930048e-02 5.633910237940209065e+00 -2.369090035773560587e-02 3.605779320969294766e+00 -5.355282996749630153e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.299297565670723209e+01 5.866657820748200775e-02 5.633408011126452841e+00 -2.386150138081529273e-02 3.605234305374664938e+00 -5.544760146305196397e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.298666426639235283e+01 5.851146650918347125e-02 5.632931457594181346e+00 -2.403066666785416694e-02 3.604670422493370108e+00 -5.732630671330748648e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.298035888203725818e+01 5.835817314070157469e-02 5.632480479160093090e+00 -2.419839232894937034e-02 3.604087832415170833e+00 -5.918905907604373080e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.297405942429855230e+01 5.820670203893523603e-02 5.632054975939588815e+00 -2.436467521254460922e-02 3.603486694143465563e+00 -6.103596073415118797e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.296776581472045997e+01 5.805705667693124988e-02 5.631654846484583032e+00 -2.452951282297323454e-02 3.602867165798731008e+00 -6.286710498721050609e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.296147797598333895e+01 5.790924114163271963e-02 5.631279987232336026e+00 -2.469288794296880737e-02 3.602229402824677074e+00 -6.468298605177662253e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.295519583213195070e+01 5.776325871366491671e-02 5.630930291961695033e+00 -2.485479368887725388e-02 3.601573556235739826e+00 -6.648382408040265194e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.294891930800172553e+01 5.761911175514593253e-02 5.630605653172397140e+00 -2.501523123890048855e-02 3.600899776449693945e+00 -6.826963125056740266e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.294264832917253294e+01 5.747680225194630454e-02 5.630305962243280504e+00 -2.517420084246373840e-02 3.600208213563069748e+00 -7.004045320790315728e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.293638282199250433e+01 5.733633178958342375e-02 5.630031109421534730e+00 -2.533170253882745596e-02 3.599499017139148105e+00 -7.179634933734579949e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.293012271358508869e+01 5.719770155236916093e-02 5.629780983848767129e+00 -2.548773637995554314e-02 3.598772336106749403e+00 -7.353738648402071039e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.292386793184961391e+01 5.706091232753552484e-02 5.629555473600490245e+00 -2.564230252754685219e-02 3.598028318701491646e+00 -7.526363610789546868e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.291761840545864715e+01 5.692596451094345672e-02 5.629354465731686297e+00 -2.579540130232165981e-02 3.597267112428026881e+00 -7.697517274859455583e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.291137406385356101e+01 5.679285811338803669e-02 5.629177846325370105e+00 -2.594703321357179349e-02 3.596488864034224964e+00 -7.867207309876353069e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.290513483723777632e+01 5.666159276718893412e-02 5.629025500545112415e+00 -2.609719904719626227e-02 3.595693719493096019e+00 -8.035441533178660015e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.289890065656362061e+01 5.653216773309323318e-02 5.628897312699860933e+00 -2.624590003586837333e-02 3.594881823990996761e+00 -8.202227852597346325e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.289267145351400856e+01 5.640458190741923228e-02 5.628793166318627250e+00 -2.639313789631651114e-02 3.594053321920474442e+00 -8.367574232699339851e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.288644716048457184e+01 5.627883382922276023e-02 5.628712944223579484e+00 -2.653891479566050995e-02 3.593208356875607468e+00 -8.531488675376289882e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.288022771056705018e+01 5.615492168743622253e-02 5.628656528599876196e+00 -2.668323331917690777e-02 3.592347071649038437e+00 -8.693979205443739394e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.287401303753393123e+01 5.603284332796555633e-02 5.628623801062245136e+00 -2.682609644468705173e-02 3.591469608230270172e+00 -8.855053859266253519e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.286780307582417393e+01 5.591259626074121525e-02 5.628614642718670957e+00 -2.696750751393784534e-02 3.590576107804946293e+00 -9.014720676362992027e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.286159776052998183e+01 5.579417766671571077e-02 5.628628934231235448e+00 -2.710747020868899473e-02 3.589666710754890744e+00 -9.172987692580968772e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.285539702738448753e+01 5.567758440480720383e-02 5.628666555874422883e+00 -2.724598852900062332e-02 3.588741556658761489e+00 -9.329862934607349376e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.284920081275027570e+01 5.556281301878561452e-02 5.628727387591002440e+00 -2.738306677284149324e-02 3.587800784293191825e+00 -9.485354415572633258e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.284300905360869649e+01 5.544985974409988999e-02 5.628811309045655520e+00 -2.751870951749253030e-02 3.586844531634333588e+00 -9.639470131449681678e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.283682168754986108e+01 5.533872051464510528e-02 5.628918199676499867e+00 -2.765292160244010172e-02 3.585872935859724109e+00 -9.792218058092445887e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.283063865276330162e+01 5.522939096946812010e-02 5.629047938744629498e+00 -2.778570811364703547e-02 3.584886133350425386e+00 -9.943606148783373441e-03 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.282445988802920489e+01 5.512186645941098001e-02 5.629200405381793892e+00 -2.791707436888394081e-02 3.583884259693386198e+00 -1.009364233220998858e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.281828533271021797e+01 5.501614205369034089e-02 5.629375478636292840e+00 -2.804702590426924602e-02 3.582867449683988514e+00 -1.024233451077091565e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.281211492674373353e+01 5.491221254641344418e-02 5.629573037517228151e+00 -2.817556846237869589e-02 3.581835837328750660e+00 -1.038969055910474344e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.280594861063463341e+01 5.481007246302981722e-02 5.629792961037193066e+00 -2.830270798036558719e-02 3.580789555848163275e+00 -1.053571832293834221e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.279978632544851891e+01 5.470971606671487519e-02 5.630035128253355836e+00 -2.842845057717608911e-02 3.579728737679620298e+00 -1.068042561830384769e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.279362801280529993e+01 5.461113736468933832e-02 5.630299418307182613e+00 -2.855280254582057836e-02 3.578653514480448106e+00 -1.082382023049798837e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.278747361487315004e+01 5.451433011447281984e-02 5.630585710462812088e+00 -2.867577034475745495e-02 3.577564017131010132e+00 -1.096590991333450810e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.278132307436282034e+01 5.441928783007012743e-02 5.630893884144112072e+00 -2.879736058717861577e-02 3.576460375737872344e+00 -1.110670238878336095e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.277517633452229617e+01 5.432600378808901537e-02 5.631223818970428674e+00 -2.891758003100736857e-02 3.575342719637010891e+00 -1.124620534670188292e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.276903333913172744e+01 5.423447103379242656e-02 5.631575394791211053e+00 -2.903643557676050674e-02 3.574211177397066841e+00 -1.138442644393669774e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.276289403249868570e+01 5.414468238708024933e-02 5.631948491719381167e+00 -2.915393425515316883e-02 3.573065876822622666e+00 -1.152137330455466589e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.275675835945363801e+01 5.405663044840670201e-02 5.632342990163720309e+00 -2.927008322028214551e-02 3.571906944957515595e+00 -1.165705351963529715e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.275062626534573695e+01 5.397030760462545596e-02 5.632758770860039732e+00 -2.938488974939718751e-02 3.570734508088151404e+00 -1.179147464652571461e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.274449769603880434e+01 5.388570603476895010e-02 5.633195714901402695e+00 -2.949836122585280940e-02 3.569548691746839530e+00 -1.192464420982063990e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.273837259790753329e+01 5.380281771576059940e-02 5.633653703767387277e+00 -2.961050514584858545e-02 3.568349620715137505e+00 -1.205656970010000190e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.273225091783399954e+01 5.372163442805157063e-02 5.634132619352148375e+00 -2.972132910060314853e-02 3.567137419027172740e+00 -1.218725857514371853e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.272613260320420103e+01 5.364214776120103390e-02 5.634632343991936132e+00 -2.983084078221474172e-02 3.565912209973002955e+00 -1.231671825888340857e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.272001760190503106e+01 5.356434911937167642e-02 5.635152760491173751e+00 -2.993904796862162029e-02 3.564674116101915313e+00 -1.244495614247344110e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.271390586232115005e+01 5.348822972677613058e-02 5.635693752148278612e+00 -3.004595852843514742e-02 3.563423259225781514e+00 -1.257197958344875334e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.270779733333235484e+01 5.341378063303277995e-02 5.636255202779911322e+00 -3.015158040599590430e-02 3.562159760422325849e+00 -1.269779590688967577e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.270169196431078085e+01 5.334099271847649038e-02 5.636836996745127948e+00 -3.025592162924029341e-02 3.560883740038457201e+00 -1.282241240437258754e-02 7.305768596583731012e-02 -7.177641389878698597e+00 -1.790979093571220560e+01 -1.405460093042070469e+01
1.269558970511857865e+01 5.326985669937842061e-02 5.637439018968010807e+00 -3.035899029060744325e-02 3.559595317693509120e+00 -1.294583633561956215e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.268949098430664080e+01 5.318272654730985677e-02 5.638062260243785317e+00 -3.047706400165856380e-02 3.558293657777774399e+00 -1.308713814013112882e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.268339622469208550e+01 5.309749300551096229e-02 5.638707699211049196e+00 -3.059368950531955386e-02 3.556977934701225585e+00 -1.322710086743769838e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.267730536830573485e+01 5.301414638860529882e-02 5.639375203419884741e+00 -3.070887550490231446e-02 3.555648281977548564e+00 -1.336573239221166068e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.267121835771408023e+01 5.293267679378509810e-02 5.640064641008808444e+00 -3.082263079098517683e-02 3.554304832334701292e+00 -1.350304055461193885e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.266513513601702456e+01 5.285307410724018190e-02 5.640775880733074565e+00 -3.093496425514179540e-02 3.552947717718410114e+00 -1.363903315886550935e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.265905564684550910e+01 5.277532801053110012e-02 5.641508791992698058e+00 -3.104588486951518483e-02 3.551577069295703382e+00 -1.377371797517982013e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.265297983435974594e+01 5.269942798684924129e-02 5.642263244858545690e+00 -3.115540169200300274e-02 3.550193017458295408e+00 -1.390710273922730715e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.264690764324707395e+01 5.262536332724133958e-02 5.643039110098751365e+00 -3.126352386119415905e-02 3.548795691826063248e+00 -1.403919515259875739e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.264083901872053950e+01 5.255312313670963686e-02 5.643836259202944738e+00 -3.137026058222410624e-02 3.547385221250345388e+00 -1.417000288422079306e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.263477390651719467e+01 5.248269634026846153e-02 5.644654564406593522e+00 -3.147562114162964081e-02 3.545961733817301287e+00 -1.429953356892040874e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.262871225289666199e+01 5.241407168891279444e-02 5.645493898714226688e+00 -3.157961488259381638e-02 3.544525356851202957e+00 -1.442779480988158093e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.262265400464012188e+01 5.234723776548391716e-02 5.646354135921157535e+00 -3.168225121451269388e-02 3.543076216917611099e+00 -1.455479417779902661e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.261659910904887383e+01 5.228218299050499396e-02 5.647235150635697032e+00 -3.178353961051753884e-02 3.541614439826649807e+00 -1.468053921116165526e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.261054751394354945e+01 5.221889562789292644e-02 5.648136818299345663e+00 -3.188348958894778040e-02 3.540140150636109428e+00 -1.480503741816776436e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.260449916766332024e+01 5.215736379060360861e-02 5.649059015206507439e+00 -3.198211072911740643e-02 3.538653473654535642e+00 -1.492829627529168937e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.259845401906485129e+01 5.209757544623237063e-02 5.650001618524307823e+00 -3.207941265926814861e-02 3.537154532444372279e+00 -1.505032322853299201e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.259241201752194428e+01 5.203951842248508847e-02 5.650964506310304891e+00 -3.217540504442382987e-02 3.535643449824918960e+00 -1.517112569474341095e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.258637311292504535e+01 5.198318041259375466e-02 5.651947557530040633e+00 -3.227009760111451686e-02 3.534120347875304269e+00 -1.529071106031334830e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.258033725568053640e+01 5.192854898068522546e-02 5.652950652074641091e+00 -3.236350008623445351e-02 3.532585347937502007e+00 -1.540908668235132194e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.257430439671065159e+01 5.187561156702372167e-02 5.653973670776456295e+00 -3.245562228493679285e-02 3.531038570619173811e+00 -1.552625989001810147e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.256827448745338849e+01 5.182435549318548801e-02 5.655016495424233014e+00 -3.254647402094586195e-02 3.529480135796494000e+00 -1.564223798366681101e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.256224747986207824e+01 5.177476796719963220e-02 5.656079008778671202e+00 -3.263606515505168559e-02 3.527910162617046375e+00 -1.575702823508958600e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.255622332640543171e+01 5.172683608857529119e-02 5.657161094586374617e+00 -3.272440556933414735e-02 3.526328769502585558e+00 -1.587063788919993931e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.255020198006784327e+01 5.168054685323468511e-02 5.658262637592703648e+00 -3.281150516864501238e-02 3.524736074151711307e+00 -1.598307416405240697e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.254418339434936236e+01 5.163588715841263554e-02 5.659383523555011841e+00 -3.289737389147075197e-02 3.523132193542609425e+00 -1.609434424990021859e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.253816752326572193e+01 5.159284380748319770e-02 5.660523639255303330e+00 -3.298202169498427178e-02 3.521517243935766039e+00 -1.620445531076719972e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.253215432134883756e+01 5.155140351467090570e-02 5.661682872511292430e+00 -3.306545854874752555e-02 3.519891340876539321e+00 -1.631341448521908544e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.252614374364731376e+01 5.151155290969229583e-02 5.662861112186983625e+00 -3.314769443912884972e-02 3.518254599197709442e+00 -1.642122888608195733e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.252013574572663401e+01 5.147327854236517786e-02 5.664058248203645007e+00 -3.322873937549736256e-02 3.516607133022094711e+00 -1.652790559993926392e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.251413028366956048e+01 5.143656688712849173e-02 5.665274171549823379e+00 -3.330860337548001426e-02 3.514949055765097974e+00 -1.663345168868505392e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.250812731407686762e+01 5.140140434745841397e-02 5.666508774290078598e+00 -3.338729646131541329e-02 3.513280480137144668e+00 -1.673787419002397553e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.250212679406809002e+01 5.136777726021578977e-02 5.667761949573267621e+00 -3.346482866234044840e-02 3.511601518146097778e+00 -1.684118011736416773e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.249612868128199139e+01 5.133567189995810742e-02 5.669033591641128744e+00 -3.354121002236946925e-02 3.509912281099730524e+00 -1.694337645918912380e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.249013293387713119e+01 5.130507448317357666e-02 5.670323595836191721e+00 -3.361645058696431654e-02 3.508212879608156420e+00 -1.704447018039254025e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.248413951053276705e+01 5.127597117241167179e-02 5.671631858608433774e+00 -3.369056039914806316e-02 3.506503423586154522e+00 -1.714446822281822866e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.247814837044979974e+01 5.124834808034080258e-02 5.672958277521391146e+00 -3.376354949835717878e-02 3.504784022255460929e+00 -1.724337750548028680e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.247215947335159392e+01 5.122219127375407521e-02 5.674302751258189836e+00 -3.383542792774766467e-02 3.503054784147075829e+00 -1.734120492394300092e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.246617277948462466e+01 5.119748677753044319e-02 5.675665179627650936e+00 -3.390620573060475901e-02 3.501315817103606953e+00 -1.743795735073114944e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.246018824961940830e+01 5.117422057849552869e-02 5.677045463569228012e+00 -3.397589294135699295e-02 3.499567228281516673e+00 -1.753364163629229575e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.245420584505157002e+01 5.115237862920033601e-02 5.678443505157194870e+00 -3.404449958385583064e-02 3.497809124153315352e+00 -1.762826460925726729e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.244822552760292567e+01 5.113194685163176961e-02 5.679859207604389226e+00 -3.411203567052887436e-02 3.496041610509732056e+00 -1.772183307660813931e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.244224725962244094e+01 5.111291114087311571e-02 5.681292475265902198e+00 -3.417851120901867906e-02 3.494264792461903912e+00 -1.781435382309077761e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.243627100398703789e+01 5.109525736871742968e-02 5.682743213642769575e+00 -3.424393619799338123e-02 3.492478774443593448e+00 -1.790583361165581228e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.243029672410265540e+01 5.107897138718481278e-02 5.684211329384606159e+00 -3.430832061976780284e-02 3.490683660213321993e+00 -1.799627918423332001e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.242432438390539851e+01 5.106403903196262556e-02 5.685696730291597056e+00 -3.437167443880988216e-02 3.488879552856459565e+00 -1.808569726193691787e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.241835394786270186e+01 5.105044612577964991e-02 5.687199325316087517e+00 -3.443400760048877240e-02 3.487066554787298767e+00 -1.817409454523696496e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.241238538097444710e+01 5.103817848171909866e-02 5.688719024563864579e+00 -3.449533003309287332e-02 3.485244767751119799e+00 -1.826147771380315019e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.240641864877390077e+01 5.102722190649325307e-02 5.690255739295610127e+00 -3.455565165181784942e-02 3.483414292826298553e+00 -1.834785342612116690e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.240045371732871260e+01 5.101756220364447175e-02 5.691809381927773970e+00 -3.461498235001686519e-02 3.481575230426384060e+00 -1.843322832035377071e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.239449055324207727e+01 5.100918517666002544e-02 5.693379866032612036e+00 -3.467333199665433713e-02 3.479727680302113324e+00 -1.851760901461175016e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.238852912365391035e+01 5.100207663202207392e-02 5.694967106337830209e+00 -3.473071043515980894e-02 3.477871741543408390e+00 -1.860100210708245591e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.238256939624200648e+01 5.099622238219459619e-02 5.696571018725873792e+00 -3.478712748231056057e-02 3.476007512581364534e+00 -1.868341417614851133e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.237661133922317624e+01 5.099160824855068080e-02 5.698191520232923857e+00 -3.484259292942253755e-02 3.474135091190230007e+00 -1.876485178027160333e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.237065492135420186e+01 5.098822006426053516e-02 5.699828529048017955e+00 -3.489711654637443067e-02 3.472254574489426204e+00 -1.884532145757089605e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.236470011193282303e+01 5.098604367711384588e-02 5.701481964511745382e+00 -3.495070807435343707e-02 3.470366058945550503e+00 -1.892482972649897274e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.235874688079884720e+01 5.098506495226017010e-02 5.703151747114186598e+00 -3.500337722328403928e-02 3.468469640374327589e+00 -1.900338308607501039e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.235279519833526329e+01 5.098526977488725825e-02 5.704837798492499168e+00 -3.505513367082950527e-02 3.466565413942548357e+00 -1.908098801595965038e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.234684503546932532e+01 5.098664405283951512e-02 5.706540041428194598e+00 -3.510598706141632164e-02 3.464653474170003022e+00 -1.915765097652122328e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.234089636367362353e+01 5.098917371917719571e-02 5.708258399844111430e+00 -3.515594700533245659e-02 3.462733914931407142e+00 -1.923337840888849834e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.233494915496709510e+01 5.099284473468164436e-02 5.709992798801187597e+00 -3.520502308067233882e-02 3.460806829458332512e+00 -1.930817673471505250e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.232900338191588396e+01 5.099764309032243231e-02 5.711743164495340253e+00 -3.525322483520405836e-02 3.458872310341175371e+00 -1.938205235592605630e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.232305901763424139e+01 5.100355480965611948e-02 5.713509424253847335e+00 -3.530056178011187901e-02 3.456930449531101068e+00 -1.945501165526204723e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.231711603578549763e+01 5.101056595115315007e-02 5.715291506531162469e+00 -3.534704338849591065e-02 3.454981338341955865e+00 -1.952706099636729656e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.231117441058300699e+01 5.101866261046787698e-02 5.717089340904451866e+00 -3.539267909453443911e-02 3.453025067452175190e+00 -1.959820672380842982e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.230523411679106260e+01 5.102783092265263803e-02 5.718902858068870998e+00 -3.543747829266765542e-02 3.451061726906691884e+00 -1.966845516308559152e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.229929512972577577e+01 5.103805706431659150e-02 5.720731989832592568e+00 -3.548145033680259741e-02 3.449091406118841352e+00 -1.973781262063634481e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.229335742525591968e+01 5.104932725572983859e-02 5.722576669111583136e+00 -3.552460453973110138e-02 3.447114193872269361e+00 -1.980628538381372025e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.228742097980368086e+01 5.106162776288214467e-02 5.724436829924311354e+00 -3.556695017608562520e-02 3.445130178322854508e+00 -1.987387972050616222e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.228148577034530042e+01 5.107494489950126226e-02 5.726312407386479286e+00 -3.560849648100160997e-02 3.443139447000663100e+00 -1.994060187915916438e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.227555177441176681e+01 5.108926502900269090e-02 5.728203337705218168e+00 -3.564925264598525073e-02 3.441142086811874279e+00 -2.000645808907975873e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.226961897008951752e+01 5.110457456637975543e-02 5.730109558172927109e+00 -3.568922781808678973e-02 3.439138184040693602e+00 -2.007145456042116333e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.226368733602108918e+01 5.112085998004194110e-02 5.732031007160902192e+00 -3.572843109923249522e-02 3.437127824351271066e+00 -2.013559748414779985e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.225775685140573579e+01 5.113810779360210279e-02 5.733967624112754180e+00 -3.576687154557633280e-02 3.435111092789620901e+00 -2.019889303199440267e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.225182749599999532e+01 5.115630458761315225e-02 5.735919349537630829e+00 -3.580455816687112824e-02 3.433088073785547589e+00 -2.026134735641939646e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.224589925011821023e+01 5.117543700125483375e-02 5.737886125003244686e+00 -3.584149992585905498e-02 3.431058851154574985e+00 -2.032296659055279203e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.223997209463300173e+01 5.119549173397138636e-02 5.739867893128718812e+00 -3.587770573800105195e-02 3.429023508099883877e+00 -2.038375684810737887e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.223404601097564282e+01 5.121645554706980019e-02 5.741864597577422735e+00 -3.591318447420004112e-02 3.426982127214270868e+00 -2.044372422298605316e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.222812098113634249e+01 5.123831526527768826e-02 5.743876183049784423e+00 -3.594794495857144001e-02 3.424934790482132119e+00 -2.050287478936200017e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.222219698766455842e+01 5.126105777823942306e-02 5.745902595275657276e+00 -3.598199596580192033e-02 3.422881579281425335e+00 -2.056121460180937444e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.221627401366927934e+01 5.128467004196140405e-02 5.747943781006458863e+00 -3.601534622058759350e-02 3.420822574385633530e+00 -2.061874969523209977e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.221035204281925779e+01 5.130913908021111219e-02 5.749999688007143561e+00 -3.604800439713939236e-02 3.418757855965737225e+00 -2.067548608478358974e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.220443105934318773e+01 5.133445198587052033e-02 5.752070265048034869e+00 -3.607997911870627211e-02 3.416687503592191533e+00 -2.073142976578234986e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.219851104802982888e+01 5.136059592224448411e-02 5.754155461896502288e+00 -3.611127895711594565e-02 3.414611596236915680e+00 -2.078658671362369412e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.219259199422807960e+01 5.138755812432473091e-02 5.756255229308507637e+00 -3.614191243233295936e-02 3.412530212275289188e+00 -2.084096288368773864e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.218667388384698747e+01 5.141532590001009206e-02 5.758369519020012817e+00 -3.617188801203396337e-02 3.410443429488158262e+00 -2.089456421124391214e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.218075670335571381e+01 5.144388663128351274e-02 5.760498283738260561e+00 -3.620121411125049732e-02 3.408351325063851966e+00 -2.094739661134718822e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.217484043978341290e+01 5.147322777535010691e-02 5.762641477132996570e+00 -3.622989909368422995e-02 3.406253975600214368e+00 -2.099946597856648667e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.216892508071900991e+01 5.150333686574352227e-02 5.764799053827761810e+00 -3.625795127211897673e-02 3.404151457106668666e+00 -2.105077818679046073e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.216301061431096286e+01 5.153420151338316407e-02 5.766970969390932567e+00 -3.628537890553350242e-02 3.402043845006275102e+00 -2.110133908936102573e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.215709702926699620e+01 5.156580940758385967e-02 5.769157180326523360e+00 -3.631219019857055696e-02 3.399931214137791535e+00 -2.115115451898234855e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.215118431485377393e+01 5.159814831702529830e-02 5.771357644064890380e+00 -3.633839330121365480e-02 3.397813638757742005e+00 -2.120023028760883305e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.214527246089652124e+01 5.163120609068198863e-02 5.773572318953335447e+00 -3.636399630847950148e-02 3.395691192542497294e+00 -2.124857218633089545e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.213936145777858222e+01 5.166497065871437921e-02 5.775801164246620267e+00 -3.638900726012578302e-02 3.393563948590366586e+00 -2.129618598525872750e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.213345129644091713e+01 5.169943003332164166e-02 5.778044140097390091e+00 -3.641343414037421372e-02 3.391431979423702447e+00 -2.134307743340422767e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.212754196838154108e+01 5.173457230955684494e-02 5.780301207546520992e+00 -3.643728487764851670e-02 3.389295356991016472e+00 -2.138925225856126017e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.212163346565490407e+01 5.177038566610503434e-02 5.782572328513383653e+00 -3.646056734432720492e-02 3.387154152669106022e+00 -2.143471616718440817e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.211572578087120711e+01 5.180685836602487437e-02 5.784857465786036990e+00 -3.648328935651091315e-02 3.385008437265195624e+00 -2.147947484426642947e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.210981890719565790e+01 5.184397875745441753e-02 5.787156583011354272e+00 -3.650545867380407955e-02 3.382858281019088587e+00 -2.152353395321451174e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.210391283834766618e+01 5.188173527428228959e-02 5.789469644685095062e+00 -3.652708299961718308e-02 3.380703753605333262e+00 -2.156689913567556849e-02 6.417929136902046638e-02 -7.545770881222514603e+00 -1.850647178285961658e+01 -1.460108819572318772e+01
1.209800756859994664e+01 5.192011643679148025e-02 5.791796616142049103e+00 -3.654816998262713779e-02 3.378544924135414629e+00 -2.160957601124253655e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.209210122426832612e+01 5.200854842611392359e-02 5.794134608037192713e+00 -3.652211970099342869e-02 3.376384562739251916e+00 -2.159762687239412740e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.208619195952546832e+01 5.209662023391405800e-02 5.796480779973411046e+00 -3.649621859138343916e-02 3.374225403731260009e+00 -2.158552862205551787e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.208027981098629766e+01 5.218433152362051547e-02 5.798835171160256152e+00 -3.647046729790611591e-02 3.372067461910717157e+00 -2.157328349368166365e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.207436481545359719e+01 5.227168199086643791e-02 5.801197820578115838e+00 -3.644486644240456374e-02 3.369910751854739761e+00 -2.156089369708811751e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.206844700991488750e+01 5.235867136293112512e-02 5.803568766975706339e+00 -3.641941662477608810e-02 3.367755287920637830e+00 -2.154836141862488674e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.206252643153931814e+01 5.244529939818819153e-02 5.805948048867639599e+00 -3.639411842328924007e-02 3.365601084248251773e+00 -2.153568882135069307e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.205660311767456783e+01 5.253156588556021078e-02 5.808335704532055388e+00 -3.636897239489783606e-02 3.363448154762273656e+00 -2.152287804520756909e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.205067710584376428e+01 5.261747064397982038e-02 5.810731772008320917e+00 -3.634397907555200063e-02 3.361296513174550249e+00 -2.150993120719575658e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.204474843374240578e+01 5.270301352185724486e-02 5.813136289094796183e+00 -3.631913898050615624e-02 3.359146172986367418e+00 -2.149685040154886498e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.203881713923531116e+01 5.278819439655422358e-02 5.815549293346665927e+00 -3.629445260462405703e-02 3.356997147490718980e+00 -2.148363769990922420e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.203288326035356626e+01 5.287301317386428057e-02 5.817970822073834647e+00 -3.626992042268079031e-02 3.354849449774556902e+00 -2.147029515150342127e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.202694683529149700e+01 5.295746978749934358e-02 5.820400912338887345e+00 -3.624554288966180815e-02 3.352703092721023737e+00 -2.145682478331794804e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.202100790240365313e+01 5.304156419858267052e-02 5.822839600955110662e+00 -3.622132044105893373e-02 3.350558089011668628e+00 -2.144322860027494254e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.201506650020180267e+01 5.312529639514800006e-02 5.825286924484577078e+00 -3.619725349316341850e-02 3.348414451128643332e+00 -2.142950858540795811e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.200912266735194578e+01 5.320866639164494732e-02 5.827742919236289509e+00 -3.617334244335599497e-02 3.346272191356884473e+00 -2.141566670003775333e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.200317644267133943e+01 5.329167422845057511e-02 5.830207621264388074e+00 -3.614958767039398030e-02 3.344131321786274480e+00 -2.140170488394804379e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.199722786512554151e+01 5.337431997138714773e-02 5.832681066366412814e+00 -3.612598953469537549e-02 3.341991854313786536e+00 -2.138762505556116369e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.199127697382546742e+01 5.345660371124594940e-02 5.835163290081628595e+00 -3.610254837862005711e-02 3.339853800645613102e+00 -2.137342911211364757e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.198532380802446085e+01 5.353852556331718110e-02 5.837654327689404177e+00 -3.607926452674799223e-02 3.337717172299274448e+00 -2.135911892983164209e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.197936840711538764e+01 5.362008566692592210e-02 5.840154214207650796e+00 -3.605613828615449740e-02 3.335581980605711649e+00 -2.134469636410615823e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.197341081062773505e+01 5.370128418497403799e-02 5.842662984391315817e+00 -3.603316994668262496e-02 3.333448236711360924e+00 -2.133016324966809443e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.196745105822473754e+01 5.378212130348806325e-02 5.845180672730931448e+00 -3.601035978121256559e-02 3.331315951580211099e+00 -2.131552140076303087e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.196148918970051156e+01 5.386259723117296783e-02 5.847707313451217637e+00 -3.598770804592819894e-02 3.329185135995843758e+00 -2.130077261132573563e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.195552524497721159e+01 5.394271219897180808e-02 5.850242940509739142e+00 -3.596521498058070226e-02 3.327055800563455179e+00 -2.128591865515435874e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.194955926410220037e+01 5.402246645963117155e-02 5.852787587595615904e+00 -3.594288080874932095e-02 3.324927955711861394e+00 -2.127096128608430003e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.194359128724524055e+01 5.410186028727241581e-02 5.855341288128283139e+00 -3.592070573809922479e-02 3.322801611695485935e+00 -2.125590223816170576e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.193762135469569508e+01 5.418089397696861792e-02 5.857904075256304743e+00 -3.589868996063653311e-02 3.320676778596329815e+00 -2.124074322581655933e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.193164950685975434e+01 5.425956784432723473e-02 5.860475981856236416e+00 -3.587683365296048116e-02 3.318553466325924184e+00 -2.122548594403535563e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.192567578425767394e+01 5.433788222507836274e-02 5.863057040531540309e+00 -3.585513697651276921e-02 3.316431684627267451e+00 -2.121013206853332445e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.191970022752103731e+01 5.441583747466863241e-02 5.865647283611544083e+00 -3.583360007782408069e-02 3.314311443076742414e+00 -2.119468325592616456e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.191372287739002722e+01 5.449343396786061888e-02 5.868246743150451472e+00 -3.581222308875779692e-02 3.312192751086017850e+00 -2.117914114390129568e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.190774377471072398e+01 5.457067209833778298e-02 5.870855450926401709e+00 -3.579100612675094328e-02 3.310075617903933676e+00 -2.116350735138855868e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.190176296043241244e+01 5.464755227831481765e-02 5.873473438440571570e+00 -3.576994929505233206e-02 3.307960052618367452e+00 -2.114778347873038158e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.189578047560491925e+01 5.472407493815345525e-02 5.876100736916324507e+00 -3.574905268295797828e-02 3.305846064158084463e+00 -2.113197110785136959e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.188979636137595719e+01 5.480024052598359702e-02 5.878737377298407729e+00 -3.572831636604376776e-02 3.303733661294571800e+00 -2.111607180242728102e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.188381065898849265e+01 5.487604950732977160e-02 5.881383390252189258e+00 -3.570774040639537045e-02 3.301622852643854245e+00 -2.110008710805340304e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.187782340977813433e+01 5.495150236474282551e-02 5.884038806162942947e+00 -3.568732485283549610e-02 3.299513646668294164e+00 -2.108401855241227515e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.187183465517053627e+01 5.502659959743688711e-02 5.886703655135173463e+00 -3.566706974114842305e-02 3.297406051678374084e+00 -2.106786764544076387e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.186584443667881850e+01 5.510134172093144461e-02 5.889377966991984792e+00 -3.564697509430186234e-02 3.295300075834463271e+00 -2.105163587949644699e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.185985279590101449e+01 5.517572926669855188e-02 5.892061771274490489e+00 -3.562704092266615746e-02 3.293195727148567897e+00 -2.103532472952329355e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.185385977451752915e+01 5.524976278181512740e-02 5.894755097241264785e+00 -3.560726722423086799e-02 3.291093013486062535e+00 -2.101893565321664645e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.184786541428861817e+01 5.532344282862025620e-02 5.897457973867831882e+00 -3.558765398481870262e-02 3.288991942567408344e+00 -2.100247009118744873e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.184186975705189049e+01 5.539676998437745303e-02 5.900170429846198772e+00 -3.556820117829687100e-02 3.286892521969853043e+00 -2.098592946712573085e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.183587284471982315e+01 5.546974484094188002e-02 5.902892493584423583e+00 -3.554890876678584721e-02 3.284794759129114006e+00 -2.096931518796332425e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.182987471927730105e+01 5.554236800443242139e-02 5.905624193206223005e+00 -3.552977670086554518e-02 3.282698661341046709e+00 -2.095262864403578743e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.182387542277917092e+01 5.561464009490856009e-02 5.908365556550617015e+00 -3.551080491977775394e-02 3.280604235763296739e+00 -2.093587120924365885e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.181787499734782187e+01 5.568656174605200737e-02 5.911116611171610025e+00 -3.549199335158519791e-02 3.278511489416934044e+00 -2.091904424121695388e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.181187348517077673e+01 5.575813360485271791e-02 5.913877384337902221e+00 -3.547334191334414188e-02 3.276420429188072525e+00 -2.090214908147753139e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.180587092849831166e+01 5.582935633129980368e-02 5.916647903032639988e+00 -3.545485051135616877e-02 3.274331061829472755e+00 -2.088518705559248845e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.179986736964108651e+01 5.590023059807720102e-02 5.919428193953200967e+00 -3.543651904136607689e-02 3.272243393962129598e+00 -2.086815947333160032e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.179386285096780007e+01 5.597075709026392426e-02 5.922218283511020864e+00 -3.541834738875292848e-02 3.270157432076844728e+00 -2.085106762882428175e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.178785741490286476e+01 5.604093650503885748e-02 5.925018197831445121e+00 -3.540033542871873912e-02 3.268073182535781829e+00 -2.083391280071569818e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.178185110392409385e+01 5.611076955139004258e-02 5.927827962753619673e+00 -3.538248302647470367e-02 3.265990651574008474e+00 -2.081669625232195758e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.177584396056041882e+01 5.618025694982838047e-02 5.930647603830412784e+00 -3.536479003742506316e-02 3.263909845301020241e+00 -2.079941923178443147e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.176983602738961743e+01 5.624939943210572474e-02 5.933477146328367979e+00 -3.534725630734861235e-02 3.261830769702250610e+00 -2.078208297222313566e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.176382734703606658e+01 5.631819774093734660e-02 5.936316615227688054e+00 -3.532988167257782031e-02 3.259753430640566663e+00 -2.076468869188920208e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.175781796216850950e+01 5.638665262972863967e-02 5.939166035222250173e+00 -3.531266596017567511e-02 3.257677833857746563e+00 -2.074723759431642070e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.175180791549784942e+01 5.645476486230611296e-02 5.942025430719653833e+00 -3.529560898811017616e-02 3.255603984975945053e+00 -2.072973086847184135e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.174579724977495587e+01 5.652253521265256098e-02 5.944894825841292807e+00 -3.527871056542655759e-02 3.253531889499142515e+00 -2.071216968890541091e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.173978600778849568e+01 5.658996446464637647e-02 5.947774244422460832e+00 -3.526197049241724252e-02 3.251461552814578493e+00 -2.069455521589868077e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.173377423236277650e+01 5.665705341180497789e-02 5.950663710012484842e+00 -3.524538856078955618e-02 3.249392980194172331e+00 -2.067688859561252895e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.172776196635561874e+01 5.672380285703228914e-02 5.953563245874884835e+00 -3.522896455383119768e-02 3.247326176795926500e+00 -2.065917096023391422e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.172174925265623990e+01 5.679021361237022308e-02 5.956472874987561283e+00 -3.521269824657349140e-02 3.245261147665317925e+00 -2.064140342812166226e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.171573613418316562e+01 5.685628649875411333e-02 5.959392620043010957e+00 -3.519658940595248725e-02 3.243197897736672441e+00 -2.062358710395125611e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.170972265388214595e+01 5.692202234577208725e-02 5.962322503448565847e+00 -3.518063779096786831e-02 3.241136431834526821e+00 -2.060572307885863777e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.170370885472411082e+01 5.698742199142829007e-02 5.965262547326663167e+00 -3.516484315283970735e-02 3.239076754674975689e+00 -2.058781243058302110e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.169769477970312721e+01 5.705248628190991850e-02 5.968212773515135794e+00 -3.514920523516310708e-02 3.237018870867002907e+00 -2.056985622360870195e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.169168047183438475e+01 5.711721607135805678e-02 5.971173203567528454e+00 -3.513372377406073083e-02 3.234962784913800959e+00 -2.055185550930585525e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.168566597415219732e+01 5.718161222164223206e-02 5.974143858753439673e+00 -3.511839849833323784e-02 3.232908501214075692e+00 -2.053381132607032256e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.167965132970802777e+01 5.724567560213863343e-02 5.977124760058886821e+00 -3.510322912960765068e-02 3.230856024063335941e+00 -2.051572469946240720e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.167363658156852324e+01 5.730940708951201557e-02 5.980115928186695129e+00 -3.508821538248370342e-02 3.228805357655170738e+00 -2.049759664234461487e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.166762177281358071e+01 5.737280756750115507e-02 5.983117383556908031e+00 -3.507335696467810821e-02 3.226756506082511411e+00 -2.047942815501840527e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.166160694653442498e+01 5.743587792670788034e-02 5.986129146307218818e+00 -3.505865357716687891e-02 3.224709473338882582e+00 -2.046122022535991000e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.165559214583170267e+01 5.749861906438959863e-02 5.989151236293428937e+00 -3.504410491432560781e-02 3.222664263319635847e+00 -2.044297382895460952e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.164957741381360279e+01 5.756103188425530648e-02 5.992183673089923168e+00 -3.502971066406781325e-02 3.220620879823174132e+00 -2.042468992923100399e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.164356279359399160e+01 5.762311729626498624e-02 5.995226475990167003e+00 -3.501547050798133054e-02 3.218579326552159170e+00 -2.040636947759324332e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.163754832829056518e+01 5.768487621643239582e-02 5.998279664007224454e+00 -3.500138412146276690e-02 3.216539607114708321e+00 -2.038801341355271635e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.163153406102302512e+01 5.774630956663120290e-02 6.001343255874297178e+00 -3.498745117385006209e-02 3.214501725025576739e+00 -2.036962266485862344e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.162552003491126662e+01 5.780741827440438740e-02 6.004417270045281363e+00 -3.497367132855314087e-02 3.212465683707327546e+00 -2.035119814762749446e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.161950629307359506e+01 5.786820327277691217e-02 6.007501724695345935e+00 -3.496004424318272658e-02 3.210431486491488684e+00 -2.033274076647169359e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.161349287862494783e+01 5.792866550007158555e-02 6.010596637721525859e+00 -3.494656956967728129e-02 3.208399136619696446e+00 -2.031425141462685907e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.160747983467514644e+01 5.798880589972809502e-02 6.013702026743337647e+00 -3.493324695442811406e-02 3.206368637244827458e+00 -2.029573097407833676e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.160146720432716094e+01 5.804862542012517029e-02 6.016817909103410855e+00 -3.492007603840269897e-02 3.204339991432116452e+00 -2.027718031568655557e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.159545503067539052e+01 5.810812501440581340e-02 6.019944301868138226e+00 -3.490705645726620288e-02 3.202313202160264272e+00 -2.025860029931136549e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.158944335680396875e+01 5.816730564030557493e-02 6.023081221828341825e+00 -3.489418784150121605e-02 3.200288272322529437e+00 -2.023999177393535909e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.158343222578508502e+01 5.822616825998385565e-02 6.026228685499954274e+00 -3.488146981652575501e-02 3.198265204727811728e+00 -2.022135557778613826e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.157742168067732003e+01 5.828471383985812243e-02 6.029386709124721300e+00 -3.486890200280952368e-02 3.196244002101720660e+00 -2.020269253845754717e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.157141176452400444e+01 5.834294335044110102e-02 6.032555308670914940e+00 -3.485648401598846063e-02 3.194224667087632863e+00 -2.018400347302988507e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.156540252035159178e+01 5.840085776618080676e-02 6.035734499834065403e+00 -3.484421546697760025e-02 3.192207202247737907e+00 -2.016528918818907487e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.155939399116804722e+01 5.845845806530344108e-02 6.038924298037707139e+00 -3.483209596208224068e-02 3.190191610064071703e+00 -2.014655048034480478e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.155338621996126314e+01 5.851574522965907049e-02 6.042124718434139119e+00 -3.482012510308208492e-02 3.188177892939537461e+00 -2.012778813575013051e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.154737924969748164e+01 5.857272024456932485e-02 6.045335775905185116e+00 -3.480830248705941987e-02 3.186166053198915549e+00 -2.010900293064562042e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.154137312331974563e+01 5.862938409867710088e-02 6.048557485062953099e+00 -3.479662770662045324e-02 3.184156093089858253e+00 -2.009019563136470871e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.153536788374635869e+01 5.868573778380010292e-02 6.051789860250631037e+00 -3.478510035017449292e-02 3.182148014783875212e+00 -2.007136699443107242e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.152936357386936272e+01 5.874178229478736746e-02 6.055032915543303140e+00 -3.477372000204147218e-02 3.180141820377310413e+00 -2.005251776667127048e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.152336023655303698e+01 5.879751862937841050e-02 6.058286664748775863e+00 -3.476248624255354885e-02 3.178137511892304978e+00 -2.003364868532676868e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.151735791463241121e+01 5.885294778806495625e-02 6.061551121408422560e+00 -3.475139864815516427e-02 3.176135091277750622e+00 -2.001476047816495504e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.151135665091179838e+01 5.890807077395520536e-02 6.064826298798034365e+00 -3.474045679150156857e-02 3.174134560410231121e+00 -1.999585386358914904e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.150535648816333811e+01 5.896288859264062210e-02 6.068112209928686163e+00 -3.472966024155583337e-02 3.172135921094954014e+00 -1.997692955074758386e-02 9.036140886789210958e-02 -6.460168130403134867e+00 -1.674687798704621500e+01 -1.298951375670039532e+01
1.149935746912556667e+01 5.901740225206519169e-02 6.071408867547614996e+00 -3.471900856368440036e-02 3.170139175066669868e+00 -1.995798823964140684e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.149335293127899327e+01 5.920918710985698108e-02 6.074708614381411742e+00 -3.455949395339986269e-02 3.168152716637101296e+00 -1.977148884370195925e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.148733631471777628e+01 5.939792926564595871e-02 6.078003905549450359e+00 -3.440220800944850804e-02 3.166184815914760531e+00 -1.958683095620122536e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.148130781398035793e+01 5.958368123140746209e-02 6.081294918747238931e+00 -3.424711815927337227e-02 3.164235289688281050e+00 -1.940399581002712204e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.147526762084405938e+01 5.976649445916547287e-02 6.084581827170894464e+00 -3.409419237092463362e-02 3.162303956616017153e+00 -1.922296478037271994e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.146921592436219939e+01 5.994641936495648943e-02 6.087864799627775270e+00 -3.394339913047117463e-02 3.160390637211167419e+00 -1.904371939639478220e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.146315291090089872e+01 6.012350535218020930e-02 6.091144000644804990e+00 -3.379470744857417802e-02 3.158495153826072155e+00 -1.886624134704567579e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.145707876417555759e+01 6.029780083438514987e-02 6.094419590574843504e+00 -3.364808685029343355e-02 3.156617330635962837e+00 -1.869051248636379586e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.145099366528704188e+01 6.046935325743694328e-02 6.097691725699487364e+00 -3.350350734848442369e-02 3.154756993622188421e+00 -1.851651483884227123e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.144489779275758146e+01 6.063820912107091565e-02 6.100960558327836125e+00 -3.336093943406293061e-02 3.152913970554994894e+00 -1.834423060205198422e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.143879132256631692e+01 6.080441399997210672e-02 6.104226236893953050e+00 -3.322035408245854748e-02 3.151088090976220002e+00 -1.817364214672148245e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.143267442818452473e+01 6.096801256436520933e-02 6.107488906052410904e+00 -3.308172274092197745e-02 3.149279186181924928e+00 -1.800473201796687003e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.142654728061051372e+01 6.112904860004203522e-02 6.110748706770038119e+00 -3.294501730050053423e-02 3.147487089204834554e+00 -1.783748293756223097e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.142041004840419127e+01 6.128756502788899191e-02 6.114005776414932036e+00 -3.281021010306550689e-02 3.145711634796720890e+00 -1.767187780239845574e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.141426289772127411e+01 6.144360392301329715e-02 6.117260248844756276e+00 -3.267727394043222489e-02 3.143952659410967243e+00 -1.750789968330554794e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.140810599234715816e+01 6.159720653339091634e-02 6.120512254492400217e+00 -3.254618203147788963e-02 3.142210001185152812e+00 -1.734553182579294528e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.140193949373043303e+01 6.174841329800536543e-02 6.123761920448004936e+00 -3.241690801061952731e-02 3.140483499923571120e+00 -1.718475764956567745e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.139576356101604837e+01 6.189726386460657481e-02 6.127009370540116073e+00 -3.228942593844425640e-02 3.138772997079963822e+00 -1.702556074566126745e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.138957835107811611e+01 6.204379710707345202e-02 6.130254725415445805e+00 -3.216371028716188962e-02 3.137078335740436597e+00 -1.686792487589124090e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.138338401855235560e+01 6.218805114229618292e-02 6.133498102615027925e+00 -3.203973591722613506e-02 3.135399360606344388e+00 -1.671183397314291580e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.137718071586816926e+01 6.233006334667462456e-02 6.136739616648804407e+00 -3.191747809024726712e-02 3.133735917977341412e+00 -1.655727213805522485e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.137096859328036658e+01 6.246987037227932221e-02 6.139979379069645304e+00 -3.179691246185863823e-02 3.132087855734703830e+00 -1.640422363753276519e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.136474779890051146e+01 6.260750816257670825e-02 6.143217498544204069e+00 -3.167801505480446339e-02 3.130455023324674180e+00 -1.625267290522764210e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.135851847872789477e+01 6.274301196777136436e-02 6.146454080921653684e+00 -3.156076226894535125e-02 3.128837271741917281e+00 -1.610260453841698067e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.135228077668016233e+01 6.287641635985044553e-02 6.149689229302287785e+00 -3.144513087946954749e-02 3.127234453513288770e+00 -1.595400329593545108e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.134603483462355200e+01 6.300775524723156717e-02 6.152923044103335570e+00 -3.133109800956449670e-02 3.125646422681656933e+00 -1.580685409865395866e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.133978079240276493e+01 6.313706188904429084e-02 6.156155623122512743e+00 -3.121864113848699454e-02 3.124073034789814240e+00 -1.566114202654082105e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.133351878787047973e+01 6.326436890914066691e-02 6.159387061601613311e+00 -3.110773810175919765e-02 3.122514146864711737e+00 -1.551685231641306700e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.132724895691648825e+01 6.338970830973818249e-02 6.162617452287491027e+00 -3.099836706408614501e-02 3.120969617401747609e+00 -1.537397036241598854e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.132097143349645130e+01 6.351311148472447987e-02 6.165846885490950946e+00 -3.089050652858729706e-02 3.119439306349157892e+00 -1.523248171300514535e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.131468634966031672e+01 6.363460923271190006e-02 6.169075449145767998e+00 -3.078413533515213935e-02 3.117923075092718932e+00 -1.509237206892398778e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.130839383558034505e+01 6.375423176974261141e-02 6.172303228865007263e+00 -3.067923263458091285e-02 3.116420786440487145e+00 -1.495362728362813545e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.130209401957876736e+01 6.387200874169396414e-02 6.175530307995774848e+00 -3.057577790145785471e-02 3.114932304607675118e+00 -1.481623335996134529e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.129578702815511093e+01 6.398796923644618773e-02 6.178756767673982075e+00 -3.047375092627639323e-02 3.113457495201814584e+00 -1.468017644880658355e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.128947298601312177e+01 6.410214179571352422e-02 6.181982686876213329e+00 -3.037313179455527687e-02 3.111996225207926070e+00 -1.454544284910910291e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.128315201608734064e+01 6.421455442662388213e-02 6.185208142470886905e+00 -3.027390090261047537e-02 3.110548362973887926e+00 -1.441201900431750456e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.127682423956934876e+01 6.432523461305562906e-02 6.188433209268840329e+00 -3.017603893942162954e-02 3.109113778196031408e+00 -1.427989150212065350e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.127048977593359957e+01 6.443420932666270307e-02 6.191657960071186295e+00 -3.007952687860089222e-02 3.107692341904732647e+00 -1.414904707329912859e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.126414874296294677e+01 6.454150503769222336e-02 6.194882465717292064e+00 -2.998434598939486023e-02 3.106283926450280841e+00 -1.401947258867703230e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.125780125677379928e+01 6.464714772553840916e-02 6.198106795131125502e+00 -2.989047781072023263e-02 3.104888405488849035e+00 -1.389115505972695827e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.125144743184090501e+01 6.475116288903400019e-02 6.201331015365803445e+00 -2.979790416122382948e-02 3.103505653968541278e+00 -1.376408163571764265e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.124508738102184147e+01 6.485357555655209272e-02 6.204555191648409185e+00 -2.970660713284053317e-02 3.102135548115718677e+00 -1.363823960242546533e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.123872121558109782e+01 6.495441029583030879e-02 6.207779387422264428e+00 -2.961656907398928576e-02 3.100777965421323668e+00 -1.351361638195292328e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.123234904521385857e+01 6.505369122359988543e-02 6.211003664389015633e+00 -2.952777260445400148e-02 3.099432784627425441e+00 -1.339019952943596055e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.122597097806943722e+01 6.515144201499452337e-02 6.214228082549651866e+00 -2.944020059111135054e-02 3.098099885713901713e+00 -1.326797673359479506e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.121958712077434939e+01 6.524768591272167573e-02 6.217452700243729424e+00 -2.935383615662092230e-02 3.096779149885178661e+00 -1.314693581413059649e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.121319757845510168e+01 6.534244573606590167e-02 6.220677574188901104e+00 -2.926866267253816836e-02 3.095470459557228882e+00 -1.302706472060016600e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.120680245476059333e+01 6.543574388964698563e-02 6.223902759518123773e+00 -2.918466374654634862e-02 3.094173698344572010e+00 -1.290835153195270778e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.120040185188423187e+01 6.552760237201156468e-02 6.227128309816957419e+00 -2.910182323401874771e-02 3.092888751047504048e+00 -1.279078445366447873e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.119399587058570944e+01 6.561804278401602020e-02 6.230354277159450227e+00 -2.902012521472456530e-02 3.091615503639409734e+00 -1.267435181831861983e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.118758461021245054e+01 6.570708633701841106e-02 6.233580712143048430e+00 -2.893955400711150164e-02 3.090353843254190824e+00 -1.255904208254446375e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.118116816872076491e+01 6.579475386090341549e-02 6.236807663923219280e+00 -2.886009414960688177e-02 3.089103658173883549e+00 -1.244484382716560047e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.117474664269664686e+01 6.588106581190006361e-02 6.240035180246290558e+00 -2.878173040547275449e-02 3.087864837816306274e+00 -1.233174575511600431e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.116832012737631707e+01 6.596604228025687577e-02 6.243263307482592062e+00 -2.870444775704545162e-02 3.086637272722942082e+00 -1.221973669035633127e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.116188871666640026e+01 6.604970299771309450e-02 6.246492090657651985e+00 -2.862823139715033050e-02 3.085420854546834679e+00 -1.210880557713991598e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.115545250316384696e+01 6.613206734483147164e-02 6.249721573483614456e+00 -2.855306673512093829e-02 3.084215476040703230e+00 -1.199894147782465739e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.114901157817551614e+01 6.621315435814496830e-02 6.252951798389075222e+00 -2.847893937987346080e-02 3.083021031045098059e+00 -1.189013357298056121e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.114256603173748950e+01 6.629298273716106860e-02 6.256182806548769015e+00 -2.840583515155188990e-02 3.081837414476734427e+00 -1.178237115870012057e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.113611595263407139e+01 6.637157085120022615e-02 6.259414637912152024e+00 -2.833374006177433527e-02 3.080664522316908904e+00 -1.167564364700709491e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.112966142841650985e+01 6.644893674608745582e-02 6.262647331231445236e+00 -2.826264032650166805e-02 3.079502251600046758e+00 -1.156994056309287866e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.112320254542142628e+01 6.652509815069605759e-02 6.265880924088998327e+00 -2.819252234659427175e-02 3.078350500402369683e+00 -1.146525154572130764e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.111673938878896095e+01 6.660007248334284813e-02 6.269115452923823106e+00 -2.812337271981182885e-02 3.077209167830660785e+00 -1.136156634459093047e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.111027204248064670e+01 6.667387685804880559e-02 6.272350953057721945e+00 -2.805517822284366025e-02 3.076078154011170351e+00 -1.125887482062533709e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.110380058929698954e+01 6.674652809065406700e-02 6.275587458720462308e+00 -2.798792582207857219e-02 3.074957360078601099e+00 -1.115716694349149982e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.109732511089479878e+01 6.681804270480702634e-02 6.278825003074667954e+00 -2.792160265692762364e-02 3.073846688165241758e+00 -1.105643279179564786e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.109084568780422231e+01 6.688843693781358624e-02 6.282063618239758007e+00 -2.785619604981441275e-02 3.072746041390174820e+00 -1.095666255071008240e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.108436239944554202e+01 6.695772674636628341e-02 6.285303335315612472e+00 -2.779169349022021784e-02 3.071655323848627717e+00 -1.085784651213152902e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.107787532414568510e+01 6.702592781214126993e-02 6.288544184405377990e+00 -2.772808264442087195e-02 3.070574440601402610e+00 -1.075997507236229993e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.107138453915449183e+01 6.709305554727855447e-02 6.291786194637930762e+00 -2.766535133988885439e-02 3.069503297664438524e+00 -1.066303873226770969e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.106489012066071531e+01 6.715912509973948064e-02 6.295029394189644023e+00 -2.760348757484945223e-02 3.068441801998463170e+00 -1.056702809500187530e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.105839214380778124e+01 6.722415135854867274e-02 6.298273810305663467e+00 -2.754247950328674380e-02 3.067389861498757586e+00 -1.047193386614119447e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.105189068270929198e+01 6.728814895892384906e-02 6.301519469320727040e+00 -2.748231544370986074e-02 3.066347384985029123e+00 -1.037774685151203295e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.104538581046428369e+01 6.735113228729043555e-02 6.304766396679296392e+00 -2.742298386587885967e-02 3.065314282191372808e+00 -1.028445795719090845e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.103887759917225431e+01 6.741311548619381699e-02 6.308014616955460063e+00 -2.736447339699593292e-02 3.064290463756361493e+00 -1.019205818760840140e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.103236611994792860e+01 6.747411245909819277e-02 6.311264153872027549e+00 -2.730677281268629325e-02 3.063275841213204398e+00 -1.010053864516580191e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.102585144293582253e+01 6.753413687508964813e-02 6.314515030319486577e+00 -2.724987103724138202e-02 3.062270326980041979e+00 -1.000989052894700818e-02 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.101933363732454119e+01 6.759320217347056237e-02 6.317767268374161915e+00 -2.719375714219684353e-02 3.061273834350305645e+00 -9.920105133622316579e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.101281277136087233e+01 6.765132156826227094e-02 6.321020889316241842e+00 -2.713842033906711804e-02 3.060286277483209805e+00 -9.831173848921681557e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.100628891236364559e+01 6.770850805260579530e-02 6.324275913647113612e+00 -2.708384998433274043e-02 3.059307571394313197e+00 -9.743088157937925334e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.099976212673737130e+01 6.776477440307139555e-02 6.327532361106410264e+00 -2.703003556841608937e-02 3.058337631946195234e+00 -9.655839636998989409e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.099323247998566089e+01 6.782013318387618284e-02 6.330790250688641763e+00 -2.697696672140601284e-02 3.057376375839226945e+00 -9.569419953919843305e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.098670003672443052e+01 6.787459675100930567e-02 6.334049600659303891e+00 -2.692463320512101382e-02 3.056423720602424954e+00 -9.483820867605468816e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.098016486069489694e+01 6.792817725627271763e-02 6.337310428570750886e+00 -2.687302491206274013e-02 3.055479584584416486e+00 -9.399034226987667065e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.097362701477635660e+01 6.798088665123279417e-02 6.340572751277513852e+00 -2.682213186653668521e-02 3.054543886944482534e+00 -9.315051969770921092e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.096708656099876578e+01 6.803273669109083377e-02 6.343836584951380253e+00 -2.677194421627884791e-02 3.053616547643704937e+00 -9.231866122111079959e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.096054356055511825e+01 6.808373893847079195e-02 6.347101945096055076e+00 -2.672245223681548459e-02 3.052697487436201840e+00 -9.149468797066975800e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.095399807381361690e+01 6.813390476712598287e-02 6.350368846561419645e+00 -2.667364632519054340e-02 3.051786627860448853e+00 -9.067852194103725658e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.094745016032965168e+01 6.818324536556932824e-02 6.353637303557517768e+00 -2.662551699756227422e-02 3.050883891230698364e+00 -8.987008598227536407e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.094089987885758930e+01 6.823177174062584893e-02 6.356907329668136875e+00 -2.657805489151865430e-02 3.049989200628481445e+00 -8.906930378675610369e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.093434728736236039e+01 6.827949472091116023e-02 6.360178937864084503e+00 -2.653125075891261606e-02 3.049102479894200801e+00 -8.827609988541502278e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.092779244303087083e+01 6.832642496023723366e-02 6.363452140516154820e+00 -2.648509546629008310e-02 3.048223653618811646e+00 -8.749039963671522910e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.092123540228321765e+01 6.837257294094625792e-02 6.366726949407738090e+00 -2.643957999463737718e-02 3.047352647135586956e+00 -8.671212921641082219e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.091467622078373445e+01 6.841794897717541624e-02 6.370003375747160135e+00 -2.639469543356157133e-02 3.046489386511971098e+00 -8.594121561284416219e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.090811495345184312e+01 6.846256321805339884e-02 6.373281430179701168e+00 -2.635043298221695016e-02 3.045633798541515613e+00 -8.517758661578654980e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.090155165447274577e+01 6.850642565083039925e-02 6.376561122799325076e+00 -2.630678394800644790e-02 3.044785810735900711e+00 -8.442117080756535857e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.089498637730792474e+01 6.854954610394313474e-02 6.379842463160125376e+00 -2.626373974193632957e-02 3.043945351317040249e+00 -8.367189755756744216e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.088841917470548637e+01 6.859193425001619548e-02 6.383125460287479846e+00 -2.622129187879491952e-02 3.043112349209267098e+00 -8.292969701215754594e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.088185009871032705e+01 6.863359960880159594e-02 6.386410122688953805e+00 -2.617943197651727977e-02 3.042286734031601991e+00 -8.219450008549305034e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.087527920067414478e+01 6.867455155005740275e-02 6.389696458364927167e+00 -2.613815175187386708e-02 3.041468436090103644e+00 -8.146623845404127318e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.086870653126526776e+01 6.871479929636691020e-02 6.392984474818947049e+00 -2.609744301956432033e-02 3.040657386370295701e+00 -8.074484454789056936e-03 2.037647974175275378e-01 -1.758064468733059327e+00 -9.125496755190381393e+00 -6.009253191716212861e+00
1.086213214047834619e+01 6.875435192590009792e-02 6.396274179067853005e+00 -2.605729769277917787e-02 3.039853516529675836e+00 -8.003025154072892014e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.085555230931751325e+01 6.886455483542838762e-02 6.399563949626118742e+00 -2.597805807274998491e-02 3.039063193332258273e+00 -7.803742650498644330e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.084896337174917491e+01 6.897288780271773612e-02 6.402852163025522181e+00 -2.590019127800715845e-02 3.038292707498690959e+00 -7.606275189662145379e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.084236545503563320e+01 6.907937972603084287e-02 6.406138820981116311e+00 -2.582366606286426447e-02 3.037541878327318923e+00 -7.410606753271696892e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.083575868423842259e+01 6.918405890521577006e-02 6.409423922639526872e+00 -2.574845178704442475e-02 3.036810526708566105e+00 -7.216721514991766839e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.082914318226079686e+01 6.928695305831289453e-02 6.412707464659004764e+00 -2.567451844206789652e-02 3.036098475106243200e+00 -7.024603832774289555e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.082251906988950552e+01 6.938808933766606180e-02 6.415989441288203032e+00 -2.560183663909573401e-02 3.035405547539311577e+00 -6.834238245037785493e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.081588646583578495e+01 6.948749434554310489e-02 6.419269844443014961e+00 -2.553037759702008261e-02 3.034731569564022902e+00 -6.645609466938843732e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.080924548677557695e+01 6.958519414928079905e-02 6.422548663781529221e+00 -2.546011313079504443e-02 3.034076368256428236e+00 -6.458702386734518734e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.080259624738899760e+01 6.968121429596856042e-02 6.425825886777144724e+00 -2.539101564000218608e-02 3.033439772195246409e+00 -6.273502062234205014e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.079593886039906181e+01 6.977557982668501635e-02 6.429101498789896674e+00 -2.532305809764500912e-02 3.032821611445081444e+00 -6.089993717339502177e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.078927343660967075e+01 6.986831529030099186e-02 6.432375483136032912e+00 -2.525621403916677304e-02 3.032221717539983707e+00 -5.908162738670589761e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.078260008494289401e+01 6.995944475686211028e-02 6.435647821155892068e+00 -2.519045755168633147e-02 3.031639923467343678e+00 -5.727994672277603519e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.077591891247553413e+01 7.004899183056378931e-02 6.438918492280120809e+00 -2.512576326344670430e-02 3.031076063652108576e+00 -5.549475220435502211e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.076923002447500899e+01 7.013697966233099768e-02 6.442187474094273725e+00 -2.506210633347131372e-02 3.030529973941317845e+00 -5.372590238520894013e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.076253352443454503e+01 7.022343096201480450e-02 6.445454742401832249e+00 -2.499946244142297117e-02 3.030001491588944607e+00 -5.197325731969304648e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.075582951410770072e+01 7.030836801021736471e-02 6.448720271285689698e+00 -2.493780777766078580e-02 3.029490455241039992e+00 -5.023667853311342482e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.074911809354224346e+01 7.039181266975667872e-02 6.451984033168129962e+00 -2.487711903349039064e-02 3.028996704921167460e+00 -4.851602899286239223e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.074239936111336391e+01 7.047378639678197887e-02 6.455245998869344248e+00 -2.481737339160294473e-02 3.028520082016123993e+00 -4.681117308031217984e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.073567341355626859e+01 7.055431025155049773e-02 6.458506137664517865e+00 -2.475854851669852252e-02 3.028060429261936637e+00 -4.512197656345172565e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.072894034599814539e+01 7.063340490887579093e-02 6.461764417339523447e+00 -2.470062254628967863e-02 3.027617590730131258e+00 -4.344830657025114916e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.072220025198951099e+01 7.071109066825775891e-02 6.465020804245251718e+00 -2.464357408168101407e-02 3.027191411814262434e+00 -4.179003156273881567e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.071545322353496665e+01 7.078738746370392965e-02 6.468275263350611759e+00 -2.458738217912076127e-02 3.026781739216699130e+00 -4.014702131177574213e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.070869935112335192e+01 7.086231487325146683e-02 6.471527758294240762e+00 -2.453202634112048794e-02 3.026388420935660406e+00 -3.851914687251235207e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.070193872375732624e+01 7.093589212819902123e-02 6.474778251434939236e+00 -2.447748650793914876e-02 3.026011306252491817e+00 -3.690628056051257003e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.069517142898237516e+01 7.100813812205723774e-02 6.478026703900877870e+00 -2.442374304922779668e-02 3.025650245719178510e+00 -3.530829592853039316e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.068839755291526039e+01 7.107907141922661931e-02 6.481273075637592029e+00 -2.437077675583141159e-02 3.025305091146086589e+00 -3.372506774392420355e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.068161718027191398e+01 7.114871026341088034e-02 6.484517325454796755e+00 -2.431856883174437697e-02 3.024975695589927405e+00 -3.215647196669421497e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.067483039439479953e+01 7.121707258577403277e-02 6.487759411072055116e+00 -2.426710088621622866e-02 3.024661913341937680e+00 -3.060238572812858191e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.066803727727973872e+01 7.128417601284899041e-02 6.490999289163315922e+00 -2.421635492600443529e-02 3.024363599916272349e+00 -2.906268731004382506e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.066123790960221740e+01 7.135003787420525490e-02 6.494236915400358079e+00 -2.416631334777102208e-02 3.024080612038599458e+00 -2.753725612460543055e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.065443237074318006e+01 7.141467520988310780e-02 6.497472244495155813e+00 -2.411695893061994653e-02 3.023812807634895350e+00 -2.602597269471458499e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.064762073881432158e+01 7.147810477760145609e-02 6.500705230241198507e+00 -2.406827482877226324e-02 3.023560045820433917e+00 -2.452871863494722037e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.064080309068288699e+01 7.154034305974628360e-02 6.503935825553783801e+00 -2.402024456437612532e-02 3.023322186888961927e+00 -2.304537663303170801e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.063397950199598796e+01 7.160140627014635606e-02 6.507163982509311495e+00 -2.397285202044882255e-02 3.023099092302058200e+00 -2.157583043185169660e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.062715004720444156e+01 7.166131036064291027e-02 6.510389652383593351e+00 -2.392608143394808762e-02 3.022890624678670424e+00 -2.011996481196082383e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.062031479958614177e+01 7.172007102745941998e-02 6.513612785689210760e+00 -2.387991738897001295e-02 3.022696647784823387e+00 -1.867766557459615015e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.061347383126897448e+01 7.177770371737784982e-02 6.516833332211934504e+00 -2.383434481007096206e-02 3.022517026523494632e+00 -1.724881952517743657e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.060662721325328484e+01 7.183422363372711505e-02 6.520051241046230572e+00 -2.378934895571094624e-02 3.022351626924653534e+00 -1.583331445727951181e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.059977501543389522e+01 7.188964574218975612e-02 6.523266460629872476e+00 -2.374491541181602064e-02 3.022200316135458475e+00 -1.443103913706522169e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.059291730662170039e+01 7.194398477643230982e-02 6.526478938777677818e+00 -2.370103008545728501e-02 3.022062962410605902e+00 -1.304188328816664397e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.058605415456482568e+01 7.199725524356490047e-02 6.529688622714391322e+00 -2.365767919864418187e-02 3.021939435102830362e+00 -1.166573757700243002e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.057918562596937662e+01 7.204947142943528282e-02 6.532895459106732083e+00 -2.361484928222980575e-02 3.021829604653547996e+00 -1.030249359851939271e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.057231178651977466e+01 7.210064740376256887e-02 6.536099394094622816e+00 -2.357252716992602054e-02 3.021733342583639903e+00 -8.952043862346609291e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.056543270089868969e+01 7.215079702511548176e-02 6.539300373321622395e+00 -2.353069999242625790e-02 3.021650521484374519e+00 -7.614281779350559869e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.055854843280657818e+01 7.219993394574013290e-02 6.542498341964573250e+00 -2.348935517163385639e-02 3.021581015008459659e+00 -6.289101648580017016e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.055165904498083407e+01 7.224807161624183238e-02 6.545693244762483154e+00 -2.344848041499396699e-02 3.021524697861224684e+00 -4.976398644589600595e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.054476459921455955e+01 7.229522329012565141e-02 6.548885026044666269e+00 -2.340806370992697463e-02 3.021481445791927456e+00 -3.676068805131144914e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.053786515637495924e+01 7.234140202820001087e-02 6.552073629758145223e+00 -2.336809331836155190e-02 3.021451135585182080e+00 -2.388009019202217526e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.053096077642137374e+01 7.238662070284768157e-02 6.555258999494340877e+00 -2.332855777136542963e-02 3.021433645052505224e+00 -1.112117015441349620e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.052405151842294728e+01 7.243089200216833168e-02 6.558441078515061307e+00 -2.328944586387206306e-02 3.021428853023975680e+00 1.517086491402576788e-05 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.051713744057594546e+01 7.247422843399652093e-02 6.561619809777807788e+00 -2.325074664950137898e-02 3.021436639340006280e+00 1.403568600100571560e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.051021860022072651e+01 7.251664232979931901e-02 6.564795135960409311e+00 -2.321244943547288650e-02 3.021456884843222390e+00 2.643562656191925358e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.050329505385837514e+01 7.255814584845703130e-02 6.567966999484999846e+00 -2.317454377760942361e-02 3.021489471370446100e+00 3.871789839679187122e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.049636685716699347e+01 7.259875097993097326e-02 6.571135342541360558e+00 -2.313701947542987428e-02 3.021534281744782113e+00 5.088348386360292200e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.048943406501767761e+01 7.263846954882166584e-02 6.574300107109626978e+00 -2.309986656732925664e-02 3.021591199767800884e+00 6.293335755298335756e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.048249673149016381e+01 7.267731321782107401e-02 6.577461234982388660e+00 -2.306307532584456546e-02 3.021660110211819017e+00 7.486848638274221394e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.047555490988816196e+01 7.271529349106212181e-02 6.580618667786184872e+00 -2.302663625300484587e-02 3.021740898812273812e+00 8.668982968968643593e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.046860865275438179e+01 7.275242171736877317e-02 6.583772347002414094e+00 -2.299054007576396830e-02 3.021833452260185293e+00 9.839833931881997869e-04 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.046165801188525712e+01 7.278870909340993955e-02 6.586922213987667973e+00 -2.295477774151464742e-02 3.021937658194709275e+00 1.099949597100060390e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.045470303834536452e+01 7.282416666676010120e-02 6.590068209993503068e+00 -2.291934041368225150e-02 3.022053405195773923e+00 1.214806279821742732e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.044774378248155955e+01 7.285880533886972266e-02 6.593210276185662799e+00 -2.288421946739698301e-02 3.022180582776799795e+00 1.328562740151530489e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.044078029393682527e+01 7.289263586794836325e-02 6.596348353662759401e+00 -2.284940648524306714e-02 3.022319081377501604e+00 1.441228205292046293e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.043381262166383117e+01 7.292566887176318846e-02 6.599482383474430947e+00 -2.281489325308359503e-02 3.022468792356766354e+00 1.552811831623394792e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.042684081393822915e+01 7.295791483035569958e-02 6.602612306638981465e+00 -2.278067175595970689e-02 3.022629607985609201e+00 1.663322705454838707e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.041986491837166895e+01 7.298938408867917949e-02 6.605738064160516565e+00 -2.274673417406282080e-02 3.022801421440203473e+00 1.772769843755731944e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.041288498192455592e+01 7.302008685915947761e-02 6.608859597045586121e+00 -2.271307287877863748e-02 3.022984126794982629e+00 1.881162194866414479e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.040590105091854589e+01 7.305003322418164580e-02 6.611976846319342904e+00 -2.267968042880171356e-02 3.023177619015810613e+00 1.988508639189755321e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.039891317104878077e+01 7.307923313850472891e-02 6.615089753041229592e+00 -2.264654956631936139e-02 3.023381793953223706e+00 2.094817989864015528e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.039192138739588422e+01 7.310769643160706932e-02 6.618198258320204808e+00 -2.261367321326370611e-02 3.023596548335735879e+00 2.200098993417677704e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.038492574443770167e+01 7.313543280996435969e-02 6.621302303329515304e+00 -2.258104446763075160e-02 3.023821779763209872e+00 2.304360330406882498e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.037792628606080925e+01 7.316245185926263661e-02 6.624401829321023172e+00 -2.254865659986530005e-02 3.024057386700291339e+00 2.407610616036083388e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.037092305557177774e+01 7.318876304654838016e-02 6.627496777639104941e+00 -2.251650304931062871e-02 3.024303268469904271e+00 2.509858400762522354e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.036391609570821082e+01 7.321437572231763447e-02 6.630587089734125250e+00 -2.248457742072181714e-02 3.024559325246805930e+00 2.611112170885111685e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.035690544864955953e+01 7.323929912254624475e-02 6.633672707175494843e+00 -2.245287348084166329e-02 3.024825458051199067e+00 2.711380349118285276e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.034989115602770759e+01 7.326354237066308450e-02 6.636753571664324447e+00 -2.242138515503815099e-02 3.025101568742401881e+00 2.810671295151374524e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.034287325893733822e+01 7.328711447946820168e-02 6.639829625045681638e+00 -2.239010652400242815e-02 3.025387560012573474e+00 2.908993306194041818e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.033585179794609843e+01 7.331002435299753539e-02 6.642900809320460453e+00 -2.235903182050627547e-02 3.025683335380492167e+00 3.006354617508292474e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.032882681310454132e+01 7.333228078833615993e-02 6.645967066656871758e+00 -2.232815542621811172e-02 3.025988799185386213e+00 3.102763402927571218e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.032179834395586937e+01 7.335389247738154095e-02 6.649028339401561460e+00 -2.229747186857652594e-02 3.026303856580817353e+00 3.198227775363431547e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.031476642954547351e+01 7.337486800855860802e-02 6.652084570090368132e+00 -2.226697581772040663e-02 3.026628413528613226e+00 3.292755787300253277e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.030773110843027851e+01 7.339521586848815615e-02 6.655135701458721798e+00 -2.223666208347473486e-02 3.026962376792848186e+00 3.386355431278470583e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.030069241868789121e+01 7.341494444361006122e-02 6.658181676451700781e+00 -2.220652561239110437e-02 3.027305653933873852e+00 3.479034640366758090e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.029365039792556225e+01 7.343406202176297470e-02 6.661222438233743048e+00 -2.217656148484207362e-02 3.027658153302393629e+00 3.570801288623605234e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.028660508328895773e+01 7.345257679372171888e-02 6.664257930198033364e+00 -2.214676491216848592e-02 3.028019784033586070e+00 3.661663191548702144e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.027955651147075500e+01 7.347049685469393687e-02 6.667288095975557383e+00 -2.211713123387884505e-02 3.028390456041269108e+00 3.751628106524540832e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.027250471871905191e+01 7.348783020577730196e-02 6.670312879443844878e+00 -2.208765591489993477e-02 3.028770080012111787e+00 3.840703733248627180e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.026544974084560913e+01 7.350458475537854919e-02 6.673332224735401219e+00 -2.205833454287780410e-02 3.029158567399885982e+00 3.928897714156684949e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.025839161323391657e+01 7.352076832059570299e-02 6.676346076245833316e+00 -2.202916282552831728e-02 3.029555830419762064e+00 4.016217634837216527e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.025133037084709109e+01 7.353638862856458347e-02 6.679354378641682466e+00 -2.200013658803645980e-02 3.029961782042642771e+00 4.102671024437783837e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.024426604823561249e+01 7.355145331777093731e-02 6.682357076867965873e+00 -2.197125177050357134e-02 3.030376335989541037e+00 4.188265356063347253e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.023719867954489615e+01 7.356596993932917883e-02 6.685354116155433957e+00 -2.194250442544174937e-02 3.030799406725993794e+00 4.273008047166998620e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.023012829852270755e+01 7.357994595822898998e-02 6.688345442027552323e+00 -2.191389071531464616e-02 3.031230909456517519e+00 4.356906459933411468e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.022305493852642400e+01 7.359338875455075091e-02 6.691331000307214616e+00 -2.188540691012388906e-02 3.031670760119098862e+00 4.439967901655315040e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.021597863253014005e+01 7.360630562465091120e-02 6.694310737123188915e+00 -2.185704938504038838e-02 3.032118875379724798e+00 4.522199625103299168e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.020889941313163263e+01 7.361870378231827328e-02 6.697284598916304788e+00 -2.182881461807979415e-02 3.032575172626948312e+00 4.603608828889230176e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.020181731255917157e+01 7.363059035990217327e-02 6.700252532445393427e+00 -2.180069918782137281e-02 3.033039569966490490e+00 4.684202657823565742e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.019473236267818983e+01 7.364197240941348921e-02 6.703214484792974659e+00 -2.177269977116959992e-02 3.033511986215878586e+00 4.763988203266829834e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.018764459499782049e+01 7.365285690359935078e-02 6.706170403370710353e+00 -2.174481314115777469e-02 3.033992340899116957e+00 4.842972503475518296e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.018055404067728453e+01 7.366325073699252213e-02 6.709120235924616260e+00 -2.171703616479293483e-02 3.034480554241395289e+00 4.921162543942669311e-03 3.428404772929332101e-01 4.008502756065236206e+00 2.212149257049028095e-01 2.551200743553482919e+00
1.017346073053215783e+01 7.367316072693624873e-02 6.712063930540049128e+00 -2.168936580094144723e-02 3.034976547163827920e+00 4.998565257733357178e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.016636325326694568e+01 7.371184311575690318e-02 6.715001720840489519e+00 -2.166444154599644206e-02 3.035480911368886758e+00 5.088575574178733768e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.015926020152363485e+01 7.374994354090033677e-02 6.717933830402502693e+00 -2.163959799889790189e-02 3.035994233738757764e+00 5.177729689442636500e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.015215161149276746e+01 7.378746939627257861e-02 6.720860192712753367e+00 -2.161483174473117705e-02 3.036516428993298877e+00 5.266034396435369073e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.014503751900074491e+01 7.382442800220348489e-02 6.723780741549947315e+00 -2.159013947434739941e-02 3.037047412529678692e+00 5.353496448479288551e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.013791795951654429e+01 7.386082660632858898e-02 6.726695410992526547e+00 -2.156551798207835546e-02 3.037587100418422281e+00 5.440122559407244845e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.013079296815830155e+01 7.389667238444751207e-02 6.729604135426083822e+00 -2.154096416349011306e-02 3.038135409399468134e+00 5.525919403657969693e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.012366257969975258e+01 7.393197244135965573e-02 6.732506849550516925e+00 -2.151647501317489192e-02 3.038692256878232634e+00 5.610893616368673592e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.011652682857653929e+01 7.396673381167810646e-02 6.735403488386912052e+00 -2.149204762258067822e-02 3.039257560921684309e+00 5.695051793465103103e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.010938574889240016e+01 7.400096346062255692e-02 6.738293987284175834e+00 -2.146767917787807331e-02 3.039831240254427414e+00 5.778400491749296174e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.010223937442521525e+01 7.403466828479202122e-02 6.741178281925414240e+00 -2.144336695786389774e-02 3.040413214254793939e+00 5.860946228985271407e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.009508773863293918e+01 7.406785511291810731e-02 6.744056308334061889e+00 -2.141910833190103364e-02 3.041003402950943624e+00 5.942695483982868114e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.008793087465940452e+01 7.410053070659959606e-02 6.746928002879773345e+00 -2.139490075789404061e-02 3.041601727016973289e+00 6.023654696679952257e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.008076881534000790e+01 7.413270176101904863e-02 6.749793302284077257e+00 -2.137074178030005586e-02 3.042208107769033276e+00 6.103830268223193849e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.007360159320728066e+01 7.416437490564208035e-02 6.752652143625796022e+00 -2.134662902817451025e-02 3.042822467161452327e+00 6.183228561047605758e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.006642924049633336e+01 7.419555670490003696e-02 6.755504464346245186e+00 -2.132256021325118836e-02 3.043444727782870007e+00 6.261855898955038212e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.005925178915020446e+01 7.422625365885664184e-02 6.758350202254205463e+00 -2.129853312805614698e-02 3.044074812852378020e+00 6.339718567191803336e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.005206927082507917e+01 7.425647220385930836e-02 6.761189295530683374e+00 -2.127454564426797118e-02 3.044712646215668173e+00 6.416822812546366106e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.004488171689545872e+01 7.428621871316236358e-02 6.764021682733917906e+00 -2.125059572633585317e-02 3.045358152341233637e+00 6.493174844941413705e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.003768915845959242e+01 7.431549949742434491e-02 6.766847302808050912e+00 -2.122668148849941872e-02 3.046011256316961902e+00 6.568780843337681564e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.003049162634530411e+01 7.434432080503595996e-02 6.769666095096780190e+00 -2.120280122614794094e-02 3.046671883847259288e+00 6.643646959238312492e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.002328915111579910e+01 7.437268882239915502e-02 6.772477999357636058e+00 -2.117895340494355474e-02 3.047339961250283391e+00 6.717779316080834361e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.001608176307525611e+01 7.440060967421245619e-02 6.775282955775013605e+00 -2.115513664902708355e-02 3.048015415455104016e+00 6.791184008507048821e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.000886949227421852e+01 7.442808942376349934e-02 6.778080904971999665e+00 -2.113134972970651462e-02 3.048698173998784622e+00 6.863867101649539539e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
1.000165236851480977e+01 7.445513407322854049e-02 6.780871788021089586e+00 -2.110759155507585180e-02 3.049388165023399377e+00 6.935834630481541203e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.994430421355758654e+00 7.448174956397796143e-02 6.783655546453896790e+00 -2.108386116043984085e-02 3.050085317272987151e+00 7.007092599221036860e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.987203680117264781e+00 7.450794177688796482e-02 6.786432122269914657e+00 -2.106015769938087562e-02 3.050789560090447328e+00 7.077646980775382721e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.979972173885702347e+00 7.453371653265819519e-02 6.789201457944394669e+00 -2.103648043538240003e-02 3.051500823414382335e+00 7.147503716220170340e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.972735931518178276e+00 7.455907959213524394e-02 6.791963496435407421e+00 -2.101282873414004465e-02 3.052219037775890875e+00 7.216668714327159791e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.965494981646942918e+00 7.458403665664156690e-02 6.794718181190139816e+00 -2.098920205634087835e-02 3.052944134295315415e+00 7.285147851121712669e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.958249352683663957e+00 7.460859336830966138e-02 6.797465456150484364e+00 -2.096559995100764559e-02 3.053676044678945711e+00 7.352946969480849727e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.950999072823575986e+00 7.463275531042121158e-02 6.800205265757978346e+00 -2.094202204936155762e-02 3.054414701215686812e+00 7.420071878769037010e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.943744170049503950e+00 7.465652800775054998e-02 6.802937554958138122e+00 -2.091846805916995969e-02 3.055160036773691523e+00 7.486528354509931933e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.936484672135776464e+00 7.467991692691218486e-02 6.805662269204242776e+00 -2.089493775932878619e-02 3.055911984796959580e+00 7.552322138071068669e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.929220606652016556e+00 7.470292747671329614e-02 6.808379354460566191e+00 -2.087143099486696296e-02 3.056670479301907939e+00 7.617458936380132849e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.921952000966838270e+00 7.472556500850939531e-02 6.811088757205141953e+00 -2.084794767270190669e-02 3.057435454873914882e+00 7.681944421706960596e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.914678882251433123e+00 7.474783481656413486e-02 6.813790424432059289e+00 -2.082448775647210981e-02 3.058206846663838352e+00 7.745784231348263812e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.907401277483055324e+00 7.476974213841423855e-02 6.816484303653283838e+00 -2.080105126230867574e-02 3.058984590384507651e+00 7.808983967396730674e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.900119213448421718e+00 7.479129215523573626e-02 6.819170342900148007e+00 -2.077763825597265732e-02 3.059768622307200037e+00 7.871549196639248541e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.892832716747019361e+00 7.481248999221411233e-02 6.821848490724442549e+00 -2.075424884964287287e-02 3.060558879258098219e+00 7.933485450415913437e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.885541813794329613e+00 7.483334071891727113e-02 6.824518696199169732e+00 -2.073088319704970497e-02 3.061355298614731435e+00 7.994798224313707374e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.878246530824959848e+00 7.485384934967258264e-02 6.827180908918935032e+00 -2.070754149058382301e-02 3.062157818302396972e+00 8.055492978048663794e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.870946893895705898e+00 7.487402084394489954e-02 6.829835079000085685e+00 -2.068422396022560200e-02 3.062966376790575929e+00 8.115575135523668548e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.863642928888536332e+00 7.489386010671822413e-02 6.832481157080530387e+00 -2.066093086923039002e-02 3.063780913089331204e+00 8.175050084566728298e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.856334661513493245e+00 7.491337198887920712e-02 6.835119094319313859e+00 -2.063766251046266625e-02 3.064601366745700606e+00 8.233923176730825050e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.849022117311539759e+00 7.493256128760288071e-02 6.837748842395937388e+00 -2.061441920761069094e-02 3.065427677840076637e+00 8.292199727568115228e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.841705321657320482e+00 7.495143274674163913e-02 6.840370353509415580e+00 -2.059120130887763869e-02 3.066259786982580948e+00 8.349885016168453328e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.834384299761868675e+00 7.496999105721331713e-02 6.842983580377196340e+00 -2.056800918690469826e-02 3.067097635309435244e+00 8.406984285306324731e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.827059076675244143e+00 7.498824085739454193e-02 6.845588476233775310e+00 -2.054484323825130770e-02 3.067941164479321525e+00 8.463502741542016511e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.819729677289110725e+00 7.500618673351218402e-02 6.848184994829225047e+00 -2.052170387684746147e-02 3.068790316669747664e+00 8.519445554736399667e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.812396126339255176e+00 7.502383322003843003e-02 6.850773090427479062e+00 -2.049859153860126085e-02 3.069645034573401876e+00 8.574817858652380304e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.805058448408047411e+00 7.504118480008797887e-02 6.853352717804432892e+00 -2.047550667299763080e-02 3.070505261394507190e+00 8.629624750287223645e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.797716667926843925e+00 7.505824590581194888e-02 6.855923832246016758e+00 -2.045244974791751713e-02 3.071370940845185693e+00 8.683871290496972956e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.790370809178337907e+00 7.507502091880038919e-02 6.858486389545906725e+00 -2.042942124260451603e-02 3.072242017141802783e+00 8.737562503461228369e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.783020896298866731e+00 7.509151417047568722e-02 6.861040346003389523e+00 -2.040642165097512548e-02 3.073118435001341631e+00 8.790703377162674761e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.775666953280644833e+00 7.510772994249860501e-02 6.863585658420762847e+00 -2.038345147636075327e-02 3.074000139637744766e+00 8.843298863025410989e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.768309003973977056e+00 7.512367246716157576e-02 6.866122284100999451e+00 -2.036051123392916898e-02 3.074887076758299198e+00 8.895353876310085200e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.760947072089400933e+00 7.513934592779721033e-02 6.868650180844889874e+00 -2.033760144572573786e-02 3.075779192559982445e+00 8.946873295782580005e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.753581181199802330e+00 7.515475445917169095e-02 6.871169306948520017e+00 -2.031472264409961079e-02 3.076676433725858306e+00 8.997861964209475510e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.746211354742463584e+00 7.516990214789417979e-02 6.873679621200213141e+00 -2.029187536506612752e-02 3.077578747421433114e+00 9.048324687865058266e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.738837616021093879e+00 7.518479303281153103e-02 6.876181082877802275e+00 -2.026906015439541853e-02 3.078486081291060383e+00 9.098266237288248764e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.731459988207793899e+00 7.519943110541546516e-02 6.878673651745476292e+00 -2.024627755826381714e-02 3.079398383454317933e+00 9.147691346528871031e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.724078494344997381e+00 7.521382031024201331e-02 6.881157288050764542e+00 -2.022352813188688439e-02 3.080315602502414762e+00 9.196604714152852023e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.716693157347366494e+00 7.522796454527147514e-02 6.883631952521437114e+00 -2.020081242915999081e-02 3.081237687494602362e+00 9.245011002395921162e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.709304000003639246e+00 7.524186766233627310e-02 6.886097606362114654e+00 -2.017813101012577714e-02 3.082164587954575374e+00 9.292914838053485324e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.701911044978464460e+00 7.525553346751137629e-02 6.888554211251287640e+00 -2.015548443534204148e-02 3.083096253866926428e+00 9.340320812102335946e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.694514314814163924e+00 7.526896572152787235e-02 6.891001729337641990e+00 -2.013287326502064337e-02 3.084032635673548128e+00 9.387233479777813000e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.687113831932494534e+00 7.528216814016253089e-02 6.893440123236969974e+00 -2.011029806399878411e-02 3.084973684270107874e+00 9.433657361232354599e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.679709618636353596e+00 7.529514439464171649e-02 6.895869356028635266e+00 -2.008775939216632389e-02 3.085919351002494704e+00 9.479596940769724131e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.672301697111453933e+00 7.530789811204441353e-02 6.898289391251995362e+00 -2.006525781291777083e-02 3.086869587663277681e+00 9.525056667838822932e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.664890089427983000e+00 7.532043287568880585e-02 6.900700192903217456e+00 -2.004279388763344216e-02 3.087824346488218907e+00 9.570040956673365670e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.657474817542198053e+00 7.533275222554301764e-02 6.903101725431378455e+00 -2.002036817330600516e-02 3.088783580152731467e+00 9.614554186228160479e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.650055903298021320e+00 7.534485965861427437e-02 6.905493953735097890e+00 -1.999798122991193472e-02 3.089747241768404429e+00 9.658600701076673969e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.642633368428594309e+00 7.535675862933999269e-02 6.907876843159054481e+00 -1.997563361159422970e-02 3.090715284879535840e+00 9.702184810729447967e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.635207234557787714e+00 7.536845254999506583e-02 6.910250359490026639e+00 -1.995332586902152580e-02 3.091687663459632418e+00 9.745310790036168513e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.627777523201705989e+00 7.537994479107322510e-02 6.912614468953568014e+00 -1.993105855388755537e-02 3.092664331907986952e+00 9.787982879808828848e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.620344255770156394e+00 7.539123868167936504e-02 6.914969138210336652e+00 -1.990883221043572224e-02 3.093645245046241055e+00 9.830205286175031434e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.612907453568073635e+00 7.540233750993161066e-02 6.917314334352120397e+00 -1.988664737913594868e-02 3.094630358114932811e+00 9.871982181112992291e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.605467137796942723e+00 7.541324452333805772e-02 6.919650024898483132e+00 -1.986450460016907921e-02 3.095619626770120814e+00 9.913317702979417348e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.598023329556193417e+00 7.542396292918529532e-02 6.921976177793044194e+00 -1.984240440564895291e-02 3.096613007079990432e+00 9.954215955934106810e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.590576049844537820e+00 7.543449589493671226e-02 6.924292761399463814e+00 -1.982034732235008617e-02 3.097610455521447648e+00 9.994681010385577866e-03 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.583125319561322186e+00 7.544484654860626749e-02 6.926599744498016520e+00 -1.979833387642231449e-02 3.098611928976785723e+00 1.003471690364137435e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.575671159507846752e+00 7.545501797913874154e-02 6.928897096281947832e+00 -1.977636458607143558e-02 3.099617384730349645e+00 1.007432763938201879e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.568213590388635836e+00 7.546501323680400442e-02 6.931184786353425942e+00 -1.975443996190263604e-02 3.100626780465175703e+00 1.011351718787679814e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.560752632812709706e+00 7.547483533357186858e-02 6.933462784719949035e+00 -1.973256051332435146e-02 3.101640074259695012e+00 1.015228948679905430e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.553288307294836912e+00 7.548448724348037764e-02 6.935731061790875174e+00 -1.971072674314831158e-02 3.102657224584463247e+00 1.019064844089292293e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.545820634256749315e+00 7.549397190302241378e-02 6.937989588373437044e+00 -1.968893914516537530e-02 3.103678190298859274e+00 1.022859792192277843e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.538349634028332247e+00 7.550329221152529691e-02 6.940238335668895253e+00 -1.966719820864232943e-02 3.104702930647813108e+00 1.026614176930076665e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.530875326848818219e+00 7.551245103151039972e-02 6.942477275269157921e+00 -1.964550441943709730e-02 3.105731405258596922e+00 1.030328379039259154e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.523397732867946885e+00 7.552145118906494758e-02 6.944706379153044118e+00 -1.962385825444402931e-02 3.106763574137600514e+00 1.034002776016757809e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.515916872147089478e+00 7.553029547422152046e-02 6.946925619682312814e+00 -1.960226018198247058e-02 3.107799397667097896e+00 1.037637742142522024e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.508432764660373238e+00 7.553898664132248364e-02 6.949134969598029343e+00 -1.958071066732782611e-02 3.108838836602065836e+00 1.041233648552927250e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.500945430295791638e+00 7.554752740937294153e-02 6.951334402017183223e+00 -1.955921016961980133e-02 3.109881852067044150e+00 1.044790863230498495e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.493454888856279084e+00 7.555592046240917903e-02 6.953523890428865428e+00 -1.953775913879494952e-02 3.110928405552972453e+00 1.048309750993219741e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.485961160060771391e+00 7.556416844986814374e-02 6.955703408690390610e+00 -1.951635801644891616e-02 3.111978458914034906e+00 1.051790673522105812e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.478464263545250290e+00 7.557227398694139897e-02 6.957872931023758589e+00 -1.949500724087706999e-02 3.113031974364559140e+00 1.055233989430099870e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.470964218863784367e+00 7.558023965492095819e-02 6.960032432012284609e+00 -1.947370724353405386e-02 3.114088914475947156e+00 1.058640054247536079e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.463461045489532708e+00 7.558806800155899730e-02 6.962181886596834346e+00 -1.945245844672405244e-02 3.115149242173587130e+00 1.062009220419007048e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.455954762815736103e+00 7.559576154142777504e-02 6.964321270072023395e+00 -1.943126126404119344e-02 3.116212920733777647e+00 1.065341837327002904e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.448445390156695822e+00 7.560332275626741039e-02 6.966450558082674327e+00 -1.941011610482785629e-02 3.117279913780695022e+00 1.068638251355151503e-02 3.634016349781277189e-01 4.861040727603976208e+00 1.603046838236954708e+00 3.816791128425973234e+00
9.440932946748747057e+00 7.561075409532175273e-02 6.968569726620527760e+00 -1.938902337234996165e-02 3.118350185283403686e+00 1.071898805890553544e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.433421530352156026e+00 7.553651009221989954e-02 6.970678525564094841e+00 -1.936515683104924127e-02 3.119420666099173456e+00 1.069065409644960607e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.425915221453783133e+00 7.546253650517106837e-02 6.972776754332330462e+00 -1.934144363281202830e-02 3.120488321249196062e+00 1.066247452983531963e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.418414013319251765e+00 7.538883139616532614e-02 6.974864463222092859e+00 -1.931788257644920584e-02 3.121553166109050093e+00 1.063444808126007626e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.410917899210760496e+00 7.531539284673048618e-02 6.976941702181645333e+00 -1.929447247302029655e-02 3.122615215927226018e+00 1.060657348676134065e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.403426872387415258e+00 7.524221895768307133e-02 6.979008520814000249e+00 -1.927121214567641128e-02 3.123674485826503311e+00 1.057884949603216974e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.395940926105557978e+00 7.516930784888313510e-02 6.981064968380222169e+00 -1.924810042950563654e-02 3.124730990805306252e+00 1.055127487223966355e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.388460053619080981e+00 7.509665765899280199e-02 6.983111093802695457e+00 -1.922513617138079181e-02 3.125784745739041082e+00 1.052384839184626608e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.380984248179741414e+00 7.502426654523851324e-02 6.985146945668344820e+00 -1.920231822980804706e-02 3.126835765381418053e+00 1.049656884443372386e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.373513503037465000e+00 7.495213268317714450e-02 6.987172572231814094e+00 -1.917964547456491031e-02 3.127884064365754391e+00 1.046943503250894261e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.366047811440649795e+00 7.488025426646723048e-02 6.989188021418569541e+00 -1.915711678619732780e-02 3.128929657206254156e+00 1.044244577129798714e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.358587166636448629e+00 7.480862950664318722e-02 6.991193340827972058e+00 -1.913473105637247471e-02 3.129972558299276120e+00 1.041559988862618240e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.351131561871065756e+00 7.473725663289164378e-02 6.993188577736346723e+00 -1.911248718783111963e-02 3.131012781924584321e+00 1.038889622476204221e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.343680990390032193e+00 7.466613389183113236e-02 6.995173779100021250e+00 -1.909038409424855184e-02 3.132050342246585295e+00 1.036233363225466837e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.336235445438479275e+00 7.459525954729503971e-02 6.997148991558320930e+00 -1.906842070009763176e-02 3.133085253315547991e+00 1.033591097577366696e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.328794920261408663e+00 7.452463188011783368e-02 6.999114261436536033e+00 -1.904659594051389196e-02 3.134117529068807251e+00 1.030962713195152612e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.321359408103957023e+00 7.445424918792453717e-02 7.001069634748843917e+00 -1.902490876116270241e-02 3.135147183331953524e+00 1.028348098922843117e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.313928902211653593e+00 7.438410978492329684e-02 7.003015157201207153e+00 -1.900335811810840644e-02 3.136174229820005266e+00 1.025747144769945801e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.306503395830667102e+00 7.431421200170103269e-02 7.004950874194228128e+00 -1.898194297768543773e-02 3.137198682138566230e+00 1.023159741896410152e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.299082882208058010e+00 7.424455418502219628e-02 7.006876830825973457e+00 -1.896066231637136279e-02 3.138220553784969447e+00 1.020585782597812144e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.291667354592018313e+00 7.417513469763042933e-02 7.008793071894767301e+00 -1.893951512066181786e-02 3.139239858149405649e+00 1.018025160290762440e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.284256806232106030e+00 7.410595191805320614e-02 7.010699641901946499e+00 -1.891850038694162586e-02 3.140256608516036163e+00 1.015477769498483382e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.276851230379476121e+00 7.403700424040972339e-02 7.012596585054579279e+00 -1.889761712109080602e-02 3.141270818064092474e+00 1.012943505833983904e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.269450620287107867e+00 7.396829007422303648e-02 7.014483945268108478e+00 -1.887686433813561340e-02 3.142282499868956247e+00 1.010422265983814023e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.262054969210026911e+00 7.389980784423411109e-02 7.016361766168991210e+00 -1.885624106260288049e-02 3.143291666903229586e+00 1.007913947698906194e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.254664270405520199e+00 7.383155599021767879e-02 7.018230091097327872e+00 -1.883574632845385829e-02 3.144298332037791521e+00 1.005418449781544758e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.247278517133347364e+00 7.376353296680067395e-02 7.020088963109465396e+00 -1.881537917896959969e-02 3.145302508042843836e+00 1.002935672072050206e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.239897702655948564e+00 7.369573724328337683e-02 7.021938424980568527e+00 -1.879513866663804281e-02 3.146304207588941804e+00 1.000465515435664497e-02 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.232521820238646981e+00 7.362816730346315175e-02 7.023778519207160898e+00 -1.877502385304272853e-02 3.147303443248013810e+00 9.980078817496304891e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.225150863149849556e+00 7.356082164546071112e-02 7.025609288009638576e+00 -1.875503380875315554e-02 3.148300227494365444e+00 9.955626738904665290e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.217784824661237053e+00 7.349369878154891900e-02 7.027430773334753411e+00 -1.873516761321671747e-02 3.149294572705673811e+00 9.931297957214283920e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.210423698047954133e+00 7.342679723798403724e-02 7.029243016858067072e+00 -1.871542435465222906e-02 3.150286491163966751e+00 9.907091520801590903e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.203067476588801199e+00 7.336011555483942792e-02 7.031046059986378438e+00 -1.869580312994498228e-02 3.151275995056592727e+00 9.883006487665211767e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.195716153566404927e+00 7.329365228584164282e-02 7.032839943860121679e+00 -1.867630304454331869e-02 3.152263096477175619e+00 9.859041925306084170e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.188369722267406559e+00 7.322740599820881657e-02 7.034624709355737693e+00 -1.865692321233634182e-02 3.153247807426559302e+00 9.835196910607366463e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.181028175982630657e+00 7.316137527249214068e-02 7.036400397088001135e+00 -1.863766275516132165e-02 3.154230139813739342e+00 9.811470529679535563e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.173691508007253859e+00 7.309555870242051556e-02 7.038167047412290600e+00 -1.861852080276198140e-02 3.155210105456778713e+00 9.787861877750592826e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.166359711640973629e+00 7.302995489474634061e-02 7.039924700426866799e+00 -1.859949649304514299e-02 3.156187716083715511e+00 9.764370059087432510e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.159032780188171685e+00 7.296456246909284460e-02 7.041673395975138305e+00 -1.858058897199863641e-02 3.157162983333462236e+00 9.740994186885912343e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.151710706958070318e+00 7.289938005780362273e-02 7.043413173647905090e+00 -1.856179739359622646e-02 3.158135918756692639e+00 9.717733383161156549e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.144393485264886934e+00 7.283440630579429698e-02 7.045144072785572753e+00 -1.854312091970390999e-02 3.159106533816718798e+00 9.694586778639447885e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.137081108427988596e+00 7.276963987040621640e-02 7.046866132480345435e+00 -1.852455871998752793e-02 3.160074839890356202e+00 9.671553512651696535e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.129773569772037689e+00 7.270507942126228085e-02 7.048579391578391196e+00 -1.850610997182168885e-02 3.161040848268779513e+00 9.648632733028447706e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.122470862627139354e+00 7.264072364012472138e-02 7.050283888681985189e+00 -1.848777386019997623e-02 3.162004570158366779e+00 9.625823595996410575e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.115172980328981822e+00 7.257657122075492073e-02 7.051979662151629746e+00 -1.846954957764641858e-02 3.162966016681534320e+00 9.603125266076470434e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.107879916218973193e+00 7.251262086877517665e-02 7.053666750108147809e+00 -1.845143632412821547e-02 3.163925198877561407e+00 9.580536915983178803e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.100591663644379992e+00 7.244887130153233878e-02 7.055345190434755054e+00 -1.843343330696966403e-02 3.164882127703404269e+00 9.558057726525679906e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.093308215958458618e+00 7.238532124796351330e-02 7.057015020779108028e+00 -1.841553974066672400e-02 3.165836814034500346e+00 9.535686886500215065e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.086029566520579692e+00 7.232196944846459863e-02 7.058676278555297223e+00 -1.839775484639106021e-02 3.166789268665559653e+00 9.513423592553143723e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.078755708696364835e+00 7.225881465476093057e-02 7.060329000945811728e+00 -1.838007785226854901e-02 3.167739502311347710e+00 9.491267049120694771e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.071486635857803904e+00 7.219585562977845483e-02 7.061973224903521640e+00 -1.836250799346168111e-02 3.168687525607459143e+00 9.469216468351360216e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.064222341383374015e+00 7.213309114751648154e-02 7.063608987153636498e+00 -1.834504451208955611e-02 3.169633349111085519e+00 9.447271070013738004e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.056962818658160330e+00 7.207051999292220235e-02 7.065236324195646844e+00 -1.832768665714854667e-02 3.170576983301772955e+00 9.425430081405635971e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.049708061073973298e+00 7.200814096176694212e-02 7.066855272305242686e+00 -1.831043368443406247e-02 3.171518438582169086e+00 9.403692737264468179e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.042458062029453458e+00 7.194595286052410388e-02 7.068465867536213310e+00 -1.829328485646339666e-02 3.172457725278764684e+00 9.382058279678903712e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.035212814930186909e+00 7.188395450624870953e-02 7.070068145722322228e+00 -1.827623944239962009e-02 3.173394853642622415e+00 9.360525958001767940e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.027972313188810105e+00 7.182214472645867542e-02 7.071662142479166135e+00 -1.825929671797651976e-02 3.174329833850100258e+00 9.339095028764158105e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.020736550225114669e+00 7.176052235901764220e-02 7.073247893206012549e+00 -1.824245596542456091e-02 3.175262676003564710e+00 9.317764755590773190e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.013505519466148641e+00 7.169908625201937280e-02 7.074825433087614357e+00 -1.822571647339786896e-02 3.176193390132096006e+00 9.296534409116414752e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
9.006279214346315953e+00 7.163783526367376031e-02 7.076394797096010159e+00 -1.820907753689132019e-02 3.177121986192184444e+00 9.275403266902602223e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.999057628307474133e+00 7.157676826219479260e-02 7.077956019992289960e+00 -1.819253845686708351e-02 3.178048474068419171e+00 9.254370613326692863e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.991840754799030222e+00 7.151588412569105657e-02 7.079509136328309360e+00 -1.817609854010199949e-02 3.178972863574162755e+00 9.233435739493107280e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.984628587278033152e+00 7.145518174205688078e-02 7.081054180448415281e+00 -1.815975709950257838e-02 3.179895164452223533e+00 9.212597943191581581e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.977421119209264333e+00 7.139466000886425523e-02 7.082591186491167257e+00 -1.814351345405984181e-02 3.180815386375520415e+00 9.191856528821585465e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.970218344065326477e+00 7.133431783325622222e-02 7.084120188391042738e+00 -1.812736692878183162e-02 3.181733538947738804e+00 9.171210807315546831e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.963020255326728858e+00 7.127415413184162718e-02 7.085641219880124630e+00 -1.811131685462703811e-02 3.182649631703980742e+00 9.150660096063141513e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.955826846481967252e+00 7.121416783059132671e-02 7.087154314489769291e+00 -1.809536256843871649e-02 3.183563674111407504e+00 9.130203718836613427e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.948638111027610975e+00 7.115435786473574276e-02 7.088659505552258544e+00 -1.807950341288006371e-02 3.184475675569873765e+00 9.109841005717123422e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.941454042468377494e+00 7.109472317866379065e-02 7.090156826202434814e+00 -1.806373873637028352e-02 3.185385645412554201e+00 9.089571293022107729e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.934274634317212360e+00 7.103526272582308398e-02 7.091646309379314950e+00 -1.804806789302148412e-02 3.186293592906564331e+00 9.069393923233620008e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.927099880095363815e+00 7.097597546862155493e-02 7.093127987827693381e+00 -1.803249024257641206e-02 3.187199527253572917e+00 9.049308244927656980e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.919929773332455625e+00 7.091686037833026812e-02 7.094601894099723083e+00 -1.801700515034695277e-02 3.188103457590408585e+00 9.029313612704434680e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.912764307566558131e+00 7.085791643498766390e-02 7.096068060556479651e+00 -1.800161198702052850e-02 3.189005392989657572e+00 9.009409387106596251e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.905603476344261082e+00 7.079914262730613306e-02 7.097526519369476539e+00 -1.798631012825488776e-02 3.189905342460253035e+00 8.989594934517140812e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.898447273220742915e+00 7.074053795257966015e-02 7.098977302522169630e+00 -1.797109895499861623e-02 3.190803314948057245e+00 8.969869627129039777e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.891295691759834696e+00 7.068210141659168888e-02 7.100420441811472472e+00 -1.795597785354246384e-02 3.191699319336440244e+00 8.950232842889881829e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.884148725534084079e+00 7.062383203352412542e-02 7.101855968849259959e+00 -1.794094621546167209e-02 3.192593364446851378e+00 8.930683965436753136e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.877006368124822799e+00 7.056572882586746587e-02 7.103283915063857812e+00 -1.792600343755906128e-02 3.193485459039385965e+00 8.911222384031981456e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.869868613122219969e+00 7.050779082433214495e-02 7.104704311701514285e+00 -1.791114892180884280e-02 3.194375611813343951e+00 8.891847493499745875e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.862735454125346024e+00 7.045001706776095329e-02 7.106117189827858560e+00 -1.789638207530118777e-02 3.195263831407782806e+00 8.872558694163534820e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.855606884742227791e+00 7.039240660304268982e-02 7.107522580329341366e+00 -1.788170231018748266e-02 3.196150126402065528e+00 8.853355391784431538e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.848482898589907109e+00 7.033495848502679948e-02 7.108920513914666728e+00 -1.786710904362632038e-02 3.197034505316400210e+00 8.834236997500230504e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.841363489294492339e+00 7.027767177643919061e-02 7.110311021116201502e+00 -1.785260169773017144e-02 3.197916976612374729e+00 8.815202927765351804e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.834248650491211663e+00 7.022054554779912083e-02 7.111694132291376924e+00 -1.783817969951274895e-02 3.198797548693486092e+00 8.796252604291560431e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.827138375824464589e+00 7.016357887733712384e-02 7.113069877624070614e+00 -1.782384248078529299e-02 3.199676229905662694e+00 8.777385453984402550e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.820032658947873472e+00 7.010677085091479577e-02 7.114438287125955718e+00 -1.780958947771987474e-02 3.200553028537779454e+00 8.758600908847507735e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.812931493524331472e+00 7.005012056194605263e-02 7.115799390637817190e+00 -1.779542013103808593e-02 3.201427952822164524e+00 8.739898405948371557e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.805834873226054071e+00 6.999362711131833226e-02 7.117153217830892054e+00 -1.778133388616590094e-02 3.202301010935104664e+00 8.721277387382033938e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.798742791734619928e+00 6.993728960731454558e-02 7.118499798208197227e+00 -1.776733019318725224e-02 3.203172210997345282e+00 8.702737300215901070e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.791655242741017062e+00 6.988110716553606883e-02 7.119839161105849357e+00 -1.775340850679515969e-02 3.204041561074585154e+00 8.684277596435007948e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.784572219945683713e+00 6.982507890882663770e-02 7.121171335694366000e+00 -1.773956828624347754e-02 3.204909069177964920e+00 8.665897732887980001e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.777493717058554523e+00 6.976920396719724082e-02 7.122496350979959701e+00 -1.772580899529924842e-02 3.205774743264550697e+00 8.647597171233711161e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.770419727799094289e+00 6.971348147775194293e-02 7.123814235805815187e+00 -1.771213010219567160e-02 3.206638591237813696e+00 8.629375377888728882e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.763350245896340596e+00 6.965791058461465179e-02 7.125125018853352366e+00 -1.769853107958564362e-02 3.207500620948101400e+00 8.611231823975244379e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.756285265088937564e+00 6.960249043885677334e-02 7.126428728643482202e+00 -1.768501140449589906e-02 3.208360840193107411e+00 8.593165985269874199e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.749224779125178486e+00 6.954722019842576874e-02 7.127725393537845733e+00 -1.767157055828172049e-02 3.209219256718333302e+00 8.575177342153031401e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.742168781763034247e+00 6.949209902807464145e-02 7.129015041740042413e+00 -1.765820802655639760e-02 3.210075878217547363e+00 8.557265379556438026e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.735117266770190625e+00 6.943712609929283963e-02 7.130297701296825608e+00 -1.764492329879292429e-02 3.210930712333234016e+00 8.539429586878975395e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.728070227924087376e+00 6.938230059023874075e-02 7.131573400099271431e+00 -1.763171586840419150e-02 3.211783766657040129e+00 8.521669457949470824e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.721027659011943101e+00 6.932762168567194183e-02 7.132842165883959140e+00 -1.761858523295766615e-02 3.212635048730215548e+00 8.503984491003629270e-03 2.787736114215689232e-01 1.352064985922099893e+00 -4.084458964472847065e+00 -1.392274165648927253e+00
8.713989553830790769e+00 6.927308857688614652e-02 7.134104026234154183e+00 -1.760553089414066200e-02 3.213484566044052304e+00 8.486374188637381411e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.706958268372302356e+00 6.916514907824489189e-02 7.135363544439544903e+00 -1.767930418615170154e-02 3.214326468387656455e+00 8.351863175081016694e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.699936132694427116e+00 6.905775475278785880e-02 7.136625326941902436e+00 -1.775293267564066052e-02 3.215154976621858118e+00 8.218490450865725133e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.692923101633445171e+00 6.895090620175632623e-02 7.137889464975041065e+00 -1.782641661677912548e-02 3.215970204111930908e+00 8.086246755329005997e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.685919129944073447e+00 6.884460397196746906e-02 7.139156048485058470e+00 -1.789975606939575581e-02 3.216772263300825330e+00 7.955122902314207961e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.678924172310049201e+00 6.873884855725340137e-02 7.140425166125616840e+00 -1.797295089268865012e-02 3.217561265716510022e+00 7.825109778152580797e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.671938183354535923e+00 6.863364039986434573e-02 7.141696905252688410e+00 -1.804600073943296232e-02 3.218337321979134469e+00 7.696198339686019345e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.664961117650374689e+00 6.852897989184147942e-02 7.142971351918593115e+00 -1.811890505450035327e-02 3.219100541807991878e+00 7.568379612700058302e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.657992929730180975e+00 6.842486737635611327e-02 7.144248590865433179e+00 -1.819166306371350697e-02 3.219851034028293313e+00 7.441644689405807478e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.651033574096302914e+00 6.832130314902032375e-02 7.145528705517778079e+00 -1.826427377399195140e-02 3.220588906577737998e+00 7.315984727012381922e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.644083005230637440e+00 6.821828745916803938e-02 7.146811777974628299e+00 -1.833673596038577075e-02 3.221314266512878888e+00 7.191390945010043070e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.637141177604327424e+00 6.811582051111171598e-02 7.148097889000476712e+00 -1.840904816496755081e-02 3.222027220015267979e+00 7.067854623596760318e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.630208045687330909e+00 6.801390246536630213e-02 7.149387118015766873e+00 -1.848120868548795356e-02 3.222727872397407101e+00 6.945367101097893979e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.623283563957901521e+00 6.791253343985906299e-02 7.150679543086081225e+00 -1.855321556709618389e-02 3.223416328108438034e+00 6.823919771665260675e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.616367686911956980e+00 6.781171351110874823e-02 7.151975240910641851e+00 -1.862506659686554919e-02 3.224092690739626565e+00 6.703504083239779539e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.609460369072357011e+00 6.771144271538251380e-02 7.153274286809813809e+00 -1.869675929202862033e-02 3.224757063029611626e+00 6.584111534885427747e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.602561564998111976e+00 6.761172104983712017e-02 7.154576754711357012e+00 -1.876829088978203622e-02 3.225409546869388411e+00 6.465733674256375976e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.595671229293529336e+00 6.751254847363999390e-02 7.155882717135568782e+00 -1.883965833699446923e-02 3.226050243307041043e+00 6.348362095037043962e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.588789316617292613e+00 6.741392490907202606e-02 7.157192245179226475e+00 -1.891085827874293412e-02 3.226679252552212329e+00 6.231988434248446167e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.581915781691503042e+00 6.731585024261436956e-02 7.158505408498217371e+00 -1.898188704577087257e-02 3.227296673980296404e+00 6.116604369427714426e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.575050579310692811e+00 6.721832432602097007e-02 7.159822275288762583e+00 -1.905274064095941952e-02 3.227902606136344943e+00 6.002201615687600272e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.568193664350809868e+00 6.712134697737832945e-02 7.161142912267131955e+00 -1.912341472489993699e-02 3.228497146738673163e+00 5.888771922662523750e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.561344991778206293e+00 6.702491798215358398e-02 7.162467384647777102e+00 -1.919390460065265036e-02 3.229080392682154521e+00 5.776307071347545549e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.554504516658587576e+00 6.692903709422123870e-02 7.163795756120234337e+00 -1.926420522141010158e-02 3.229652440041236527e+00 5.664798873149919957e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.547672194164951165e+00 6.683370403660368608e-02 7.165128088835989395e+00 -1.933431141464494324e-02 3.230213384073779892e+00 5.554239190244366145e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.540847979582940397e+00 6.673891850152784133e-02 7.166464443423116393e+00 -1.940421813448904229e-02 3.230763319227502262e+00 5.444619959212964634e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.534031828314912360e+00 6.664468015019334168e-02 7.167804879013686126e+00 -1.947392048905884077e-02 3.231302339147605895e+00 5.335933192996748960e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.527223695883831667e+00 6.655098861256261711e-02 7.169149453271324468e+00 -1.954341373728393089e-02 3.231830536684363597e+00 5.228170979901899940e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.520423543811356026e+00 6.645769779759401474e-02 7.170498222965830060e+00 -1.961269362643979289e-02 3.232348003935034964e+00 5.121326305003194405e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.513631338545025073e+00 6.636494323484273816e-02 7.171851243909679319e+00 -1.968175540840678625e-02 3.232854832232120224e+00 5.015390431567906190e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.506847033848835338e+00 6.627275562446967305e-02 7.173208569338560991e+00 -1.975059470455994837e-02 3.233351112052716747e+00 4.910355504279027318e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.500070583635746857e+00 6.618113433369107734e-02 7.174570251123373765e+00 -1.981920734671017287e-02 3.233836933111349676e+00 4.806213933246259069e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.493301941970988977e+00 6.609007869799501944e-02 7.175936339795697450e+00 -1.988758930205488870e-02 3.234312384367108439e+00 4.702958199477975942e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.486541063075254243e+00 6.599958802112419753e-02 7.177306884572855594e+00 -1.995573667035807977e-02 3.234777554030690450e+00 4.600580853998181147e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.479787901327791033e+00 6.590966157508558465e-02 7.178681933382571323e+00 -2.002364568118407406e-02 3.235232529571360427e+00 4.499074516982364512e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.473042411269391394e+00 6.582029860018578926e-02 7.180061532887213716e+00 -2.009131269118399205e-02 3.235677397723823567e+00 4.398431876911631372e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.466304547605279396e+00 6.573149830509074365e-02 7.181445728507645399e+00 -2.015873418143384124e-02 3.236112244495013002e+00 4.298645689744504811e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.459574265207896460e+00 6.564325986690883186e-02 7.182834564446682002e+00 -2.022590675482321618e-02 3.236537155170798208e+00 4.199708778105810600e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.452851519119594315e+00 6.555558243129604168e-02 7.184228083712162594e+00 -2.029282713349361833e-02 3.236952214322611265e+00 4.101614030492087976e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.446136264555235584e+00 6.546846511258239132e-02 7.185626328139639973e+00 -2.035949215632541429e-02 3.237357505813994951e+00 4.004354400492981560e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.439428456904696674e+00 6.538190699391835392e-02 7.187029338414697932e+00 -2.042589877647249530e-02 3.237753112807074007e+00 3.907922906028105277e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.432728051735285391e+00 6.529590712744044734e-02 7.188437154094898140e+00 -2.049204405894369460e-02 3.238139117768949582e+00 3.812312628598867829e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.426035004794064420e+00 6.521046453445489277e-02 7.189849813631367326e+00 -2.055792517823004650e-02 3.238515602478022615e+00 3.717516712554787012e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.419349272010098417e+00 6.512557820563853739e-02 7.191267354390024735e+00 -2.062353941597704077e-02 3.238882648030240397e+00 3.623528364373829278e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.412670809496605173e+00 6.504124710125606945e-02 7.192689812672456995e+00 -2.068888415870094935e-02 3.239240334845275182e+00 3.530340851956330871e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.405999573553033954e+00 6.495747015139269331e-02 7.194117223736451905e+00 -2.075395689554841716e-02 3.239588742672631749e+00 3.437947503932070343e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.399335520667058574e+00 6.487424625620141772e-02 7.195549621816186736e+00 -2.081875521609846680e-02 3.239927950597685680e+00 3.346341708980086083e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.392678607516494083e+00 6.479157428616416636e-02 7.196987040142080794e+00 -2.088327680820611931e-02 3.240258037047655026e+00 3.255516915160839870e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.386028790971135294e+00 6.470945308236590587e-02 7.198429510960320243e+00 -2.094751945588682954e-02 3.240579079797505813e+00 3.165466629260347848e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.379386028094518934e+00 6.462788145678112495e-02 7.199877065552058752e+00 -2.101148103724094496e-02 3.240891155975792248e+00 3.076184416145912037e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.372750276145614734e+00 6.454685819257181822e-02 7.201329734252291281e+00 -2.107515952241746648e-02 3.241194342070432111e+00 2.987663898133101521e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.366121492580449015e+00 6.446638204439639197e-02 7.202787546468418789e+00 -2.113855297161632701e-02 3.241488713934421728e+00 2.899898754363645480e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.359499635053648348e+00 6.438645173872876992e-02 7.204250530698500299e+00 -2.120165953312847310e-02 3.241774346791487460e+00 2.812882720193908906e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.352884661419919254e+00 6.430706597418706094e-02 7.205718714549199433e+00 -2.126447744141306273e-02 3.242051315241676779e+00 2.726609586593640479e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.346276529735467520e+00 6.422822342187119171e-02 7.207192124753428963e+00 -2.132700501521102646e-02 3.242319693266890290e+00 2.641073199554692507e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.339675198259342892e+00 6.414992272570885223e-02 7.208670787187697826e+00 -2.138924065569436719e-02 3.242579554236354245e+00 2.556267459509417150e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.333080625454723389e+00 6.407216250280922676e-02 7.210154726889170362e+00 -2.145118284465048764e-02 3.242830970912036204e+00 2.472186320758467445e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.326492769990142762e+00 6.399494134382396893e-02 7.211643968072434241e+00 -2.151283014270091373e-02 3.243074015454004311e+00 2.388823790907726452e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.319911590740648677e+00 6.391825781331482437e-02 7.213138534145985936e+00 -2.157418118755376202e-02 3.243308759425729271e+00 2.306173930314113843e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.313337046788907614e+00 6.384211045012741503e-02 7.214638447728439097e+00 -2.163523469228931587e-02 3.243535273799332153e+00 2.224230851540014934e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.306769097426247583e+00 6.376649776777076895e-02 7.216143730664456690e+00 -2.169598944367812088e-02 3.243753628960778013e+00 2.142988718816096240e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.300207702153651113e+00 6.369141825480195696e-02 7.217654404040414029e+00 -2.175644430053095407e-02 3.243963894715016227e+00 2.062441747512275964e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.293652820682686055e+00 6.361687037521553123e-02 7.219170488199797120e+00 -2.181659819208011872e-02 3.244166140291068423e+00 1.982584203616629109e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.287104412936384890e+00 6.354285256883726585e-02 7.220692002758332784e+00 -2.187645011639145071e-02 3.244360434347064892e+00 1.903410403222010596e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.280562439050076051e+00 6.346936325172175541e-02 7.222218966618870084e+00 -2.193599913880649524e-02 3.244546844975229050e+00 1.824914712020194937e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.274026859372158427e+00 6.339640081655352477e-02 7.223751397986000633e+00 -2.199524439041427790e-02 3.244725439706812598e+00 1.747091544803331667e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.267497634464824330e+00 6.332396363305120568e-02 7.225289314380430206e+00 -2.205418506655212191e-02 3.244896285516981393e+00 1.669935364972526806e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.260974725104743399e+00 6.325205004837443357e-02 7.226832732653106994e+00 -2.211282042533500858e-02 3.245059448829650695e+00 1.593440684053368424e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.254458092283687876e+00 6.318065838753308960e-02 7.228381668999105614e+00 -2.217114978621290144e-02 3.245214995522275547e+00 1.517602061218217184e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.247947697209122353e+00 6.310978695379858283e-02 7.229936138971268633e+00 -2.222917252855557968e-02 3.245362990930590552e+00 1.442414102815094698e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.241443501304736685e+00 6.303943402911679761e-02 7.231496157493621624e+00 -2.228688809026443257e-02 3.245503499853304330e+00 1.367871461903003147e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.234945466210943366e+00 6.296959787452241497e-02 7.233061738874546620e+00 -2.234429596641072935e-02 3.245636586556748249e+00 1.293968837793520264e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.228453553785334051e+00 6.290027673055428870e-02 7.234632896819737091e+00 -2.240139570789990639e-02 3.245762314779478519e+00 1.220700975598516813e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.221967726103082796e+00 6.283146881767159853e-02 7.236209644444921096e+00 -2.245818692016135140e-02 3.245880747736833438e+00 1.148062665783851051e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.215487945457317309e+00 6.276317233667050299e-02 7.237791994288368613e+00 -2.251466926186324741e-02 3.245991948125447557e+00 1.076048743728897500e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.209014174359454685e+00 6.269538546910104204e-02 7.239379958323178599e+00 -2.257084244365201511e-02 3.246095978127720993e+00 1.004654089291775803e-03 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.202546375539483847e+00 6.262810637768394251e-02 7.240973547969353774e+00 -2.262670622691590264e-02 3.246192899416245670e+00 9.338736263801475064e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.196084511946223117e+00 6.256133320672725706e-02 7.242572774105663136e+00 -2.268226042257227501e-02 3.246282773158188917e+00 8.637023225274544427e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.189628546747538707e+00 6.249506408254244805e-02 7.244177647081296634e+00 -2.273750488987817675e-02 3.246365660019635335e+00 7.941351884744776279e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.183178443330520579e+00 6.242929711385972191e-02 7.245788176727318231e+00 -2.279243953526373725e-02 3.246441620169886466e+00 7.251672777560984806e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.176734165301635215e+00 6.236403039224248934e-02 7.247404372367913794e+00 -2.284706431118802006e-02 3.246510713285720939e+00 6.567936862931495054e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.170295676486828640e+00 6.229926199250065272e-02 7.249026242831446254e+00 -2.290137921501688573e-02 3.246572998555610656e+00 5.890095519892450410e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.163862940931615242e+00 6.223498997310258213e-02 7.250653796461310030e+00 -2.295538428792247981e-02 3.246628534683901446e+00 5.218100543324863654e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.157435922901115077e+00 6.217121237658556482e-02 7.252287041126598055e+00 -2.300907961380394690e-02 3.246677379894950199e+00 4.551904140019403253e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.151014586880078738e+00 6.210792722996458237e-02 7.253925984232578728e+00 -2.306246531822899251e-02 3.246719591937225147e+00 3.891458924787922873e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.144598897572862484e+00 6.204513254513920745e-02 7.255570632730983682e+00 -2.311554156739590096e-02 3.246755228087366607e+00 3.236717916620790838e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.138188819903390936e+00 6.198282631929852293e-02 7.257220993130118813e+00 -2.316830856711565162e-02 3.246784345154209994e+00 2.587634534889107730e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.131784319015082474e+00 6.192100653532386922e-02 7.258877071504790557e+00 -2.322076656181375209e-02 3.246806999482771072e+00 1.944162595590921997e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.125385360270742652e+00 6.185967116218927392e-02 7.260538873506053648e+00 -2.327291583355145868e-02 3.246823246958192577e+00 1.306256307640595721e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.118991909252439854e+00 6.179881815535945289e-02 7.262206404370790125e+00 -2.332475670106598509e-02 3.246833143009656197e+00 6.738702692004924885e-05 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.112603931761348974e+00 6.173844545718525090e-02 7.263879668931111588e+00 -2.337628951882940107e-02 3.246836742614255478e+00 4.695946405419305762e-06 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.106221393817570231e+00 6.167855099729636914e-02 7.265558671623592701e+00 -2.342751467612586361e-02 3.246834100300836301e+00 -5.745207419795346384e-05 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.099844261659919553e+00 6.161913269299132412e-02 7.267243416498342157e+00 -2.347843259614683376e-02 3.246825270153796961e+00 -1.190614604592753678e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.093472501745699432e+00 6.156018844962447834e-02 7.268933907227904889e+00 -2.352904373510397371e-02 3.246810305816857145e+00 -1.801366004495082412e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.087106080750446679e+00 6.150171616099004562e-02 7.270630147116005304e+00 -2.357934858135940157e-02 3.246789260496790064e+00 -2.406818450881828856e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.080744965567649984e+00 6.144371370970302948e-02 7.272332139106132409e+00 -2.362934765457296721e-02 3.246762186967119490e+00 -3.007015084864202398e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.074389123308453264e+00 6.138617896757691400e-02 7.274039885789969517e+00 -2.367904150486626474e-02 3.246729137571785273e+00 -3.601998682862256459e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.068038521301332366e+00 6.132910979599810741e-02 7.275753389415665850e+00 -2.372843071200306936e-02 3.246690164228771991e+00 -4.191811659961199228e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.061693127091750455e+00 6.127250404629700636e-02 7.277472651895962485e+00 -2.377751588458588972e-02 3.246645318433706517e+00 -4.776496073231676883e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.055352908441795634e+00 6.121635956011562546e-02 7.279197674816166419e+00 -2.382629765926836882e-02 3.246594651263420950e+00 -5.356093625014628082e-04 1.642092468062844868e-01 -3.398176829988471592e+00 -1.178386468316744562e+01 -8.443995694468314994e+00
8.049017833329799032e+00 6.116067416977174348e-02 7.280928459441978973e+00 -2.387477669998321061e-02 3.246538213379484450e+00 -5.930645666171279178e-04 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
8.042690278160778306e+00 6.105099167520790238e-02 7.282668205720013610e+00 -2.398133949663886627e-02 3.246472697495018878e+00 -7.170727505563492983e-04 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
8.036372594251929513e+00 6.094231222994469371e-02 7.284420112433338090e+00 -2.408722678643256121e-02 3.246394834760226278e+00 -8.400030030370755560e-04 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
8.030064712339733290e+00 6.083463540460555541e-02 7.286184177952634400e+00 -2.419243661385519356e-02 3.246304732540590265e+00 -9.618638643330889096e-04 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
8.023766563467825463e+00 6.072796064558425022e-02 7.287960399455215565e+00 -2.429696718162814920e-02 3.246202497351442950e+00 -1.082663797353473163e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
8.017478078990857071e+00 6.062228727687615781e-02 7.289748772957179490e+00 -2.440081684712347432e-02 3.246088234865659672e+00 -1.202411188447470103e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
8.011199190578233598e+00 6.051761450191527753e-02 7.291549293344988136e+00 -2.450398411885138308e-02 3.245962049921275572e+00 -1.321114348200753573e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
8.004929830217712095e+00 6.041394140541569979e-02 7.293361954406479164e+00 -2.460646765301385819e-02 3.245824046529023121e+00 -1.438781512223360603e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.998669930218879287e+00 6.031126695521641518e-02 7.295186748861327786e+00 -2.470826625012314745e-02 3.245674327879789267e+00 -1.555420841929498624e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.992419423216499119e+00 6.020959000412835771e-02 7.297023668390949958e+00 -2.480937885168391782e-02 3.245512996351997526e+00 -1.671040425309438648e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.986178242173742170e+00 6.010890929178256542e-02 7.298872703667869999e+00 -2.490980453693795310e-02 3.245340153518911475e+00 -1.785648277693683292e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.979946320385294278e+00 6.000922344647850043e-02 7.300733844384549975e+00 -2.500954251967017414e-02 3.245155900155863637e+00 -1.899252342509592881e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.973723591480351480e+00 5.991053098703153640e-02 7.302607079281693281e+00 -2.510859214507491638e-02 3.244960336247407096e+00 -2.011860492030632681e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.967509989425501260e+00 5.981283032461867655e-02 7.304492396176029523e+00 -2.520695288668131293e-02 3.244753560994394270e+00 -2.123480528118398911e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.961305448527496331e+00 5.971611976462162796e-02 7.306389781987583376e+00 -2.530462434333671448e-02 3.244535672820981986e+00 -2.234120182957567095e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.955109903435918284e+00 5.962039750846638564e-02 7.308299222766441616e+00 -2.540160623624705336e-02 3.244306769381561928e+00 -2.343787119783896297e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.948923289145739979e+00 5.952566165545850746e-02 7.310220703719019220e+00 -2.549789840607314881e-02 3.244066947567619152e+00 -2.452488933605410492e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.942745540999783138e+00 5.943191020461333074e-02 7.312154209233834301e+00 -2.559350081008186437e-02 3.243816303514519994e+00 -2.560233151916876948e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.936576594691081787e+00 5.933914105648038784e-02 7.314099722906801659e+00 -2.568841351935116646e-02 3.243554932608226693e+00 -2.667027235407680961e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.930416386265142670e+00 5.924735201496129922e-02 7.316057227566042265e+00 -2.578263671602803314e-02 3.243282929491944522e+00 -2.772878578663201879e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.924264852122117730e+00 5.915654078912052638e-02 7.318026705296229117e+00 -2.587617069063828656e-02 3.243000388072695639e+00 -2.877794510859774113e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.918121929018882454e+00 5.906670499498831856e-02 7.320008137462464148e+00 -2.596901583944737427e-02 3.242707401527827216e+00 -2.981782296453319887e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.911987554071023609e+00 5.897784215735528413e-02 7.322001504733698596e+00 -2.606117266187115561e-02 3.242404062311447177e+00 -3.084849135861730905e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.905861664754742613e+00 5.888994971155794150e-02 7.324006787105703964e+00 -2.615264175793577395e-02 3.242090462160796438e+00 -3.187002166141066593e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.899744198908670967e+00 5.880302500525483311e-02 7.326023963923596227e+00 -2.624342382578572289e-02 3.241766692102550085e+00 -3.288248461655634853e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.893635094735605762e+00 5.871706530019255715e-02 7.328053013903923052e+00 -2.633351965923921845e-02 3.241432842459053276e+00 -3.388595034742016444e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.887534290804163462e+00 5.863206777396133551e-02 7.330093915156320250e+00 -2.642293014538997162e-02 3.241089002854492307e+00 -3.488048836367083766e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.881441726050354646e+00 5.854802952173959740e-02 7.332146645204741020e+00 -2.651165626225455985e-02 3.240735262220997281e+00 -3.586616756780067368e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.875357339779084143e+00 5.846494755802717630e-02 7.334211181008265967e+00 -2.659969907646451276e-02 3.240371708804682171e+00 -3.684305626158712252e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.869281071665572114e+00 5.838281881836666909e-02 7.336287498981501898e+00 -2.668705974100231415e-02 3.239998430171620925e+00 -3.781122215249569946e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.863212861756708527e+00 5.830164016105263830e-02 7.338375575014570273e+00 -2.677373949298051531e-02 3.239615513213757403e+00 -3.877073236002459306e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.857152650472332134e+00 5.822140836882822024e-02 7.340475384492697764e+00 -2.685973965146312703e-02 3.239223044154754483e+00 -3.972165342199134204e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.851100378606441055e+00 5.814212015056884758e-02 7.342586902315410669e+00 -2.694506161532856520e-02 3.238821108555778761e+00 -4.066405130076188902e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.845055987328338531e+00 5.806377214295273259e-02 7.344710102915337657e+00 -2.702970686117335194e-02 3.238409791321224862e+00 -4.159799138942229732e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.839019418183711174e+00 5.798636091211783333e-02 7.346844960276633252e+00 -2.711367694125582303e-02 3.237989176704377137e+00 -4.252353851789339965e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.832990613095641486e+00 5.790988295530500457e-02 7.348991447953018508e+00 -2.719697348147911975e-02 3.237559348313012286e+00 -4.344075695898860431e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.826969514365560876e+00 5.783433470248706965e-02 7.351149539085453988e+00 -2.727959817941273679e-02 3.237120389114938490e+00 -4.434971043441509296e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.820956064674141395e+00 5.775971251798357742e-02 7.353319206419442366e+00 -2.736155280235191140e-02 3.236672381443477686e+00 -4.525046212071862257e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.814950207082126177e+00 5.768601270206099446e-02 7.355500422321973986e+00 -2.744283918541415637e-02 3.236215407002888345e+00 -4.614307465517209633e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.808951885031104823e+00 5.761323149251815906e-02 7.357693158798110922e+00 -2.752345922967227437e-02 3.235749546873726956e+00 -4.702761014160807690e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.802961042344229270e+00 5.754136506625672637e-02 7.359897387507228217e+00 -2.760341490032316297e-02 3.235274881518156231e+00 -4.790413015619540693e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.796977623226879039e+00 5.747040954083653536e-02 7.362113079778904279e+00 -2.768270822489174790e-02 3.234791490785190238e+00 -4.877269575316010158e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.791001572267267861e+00 5.740036097601559223e-02 7.364340206628472885e+00 -2.776134129146943380e-02 3.234299453915888023e+00 -4.963336747045059977e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.785032834437000560e+00 5.733121537527464950e-02 7.366578738772243007e+00 -2.783931624698639251e-02 3.233798849548486842e+00 -5.048620533534757364e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.779071355091579321e+00 5.726296868732614481e-02 7.368828646642388236e+00 -2.791663529551710252e-02 3.233289755723480763e+00 -5.133126887001836572e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.773117079970860210e+00 5.719561680760741618e-02 7.371089900401508466e+00 -2.799330069661852896e-02 3.232772249888645533e+00 -5.216861709701616640e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.767169955199460851e+00 5.712915557975807579e-02 7.373362469956879828e+00 -2.806931476370031278e-02 3.232246408904006163e+00 -5.299830854472413998e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.761229927287117469e+00 5.706358079708143821e-02 7.375646324974381329e+00 -2.814467986242642772e-02 3.231712309046752551e+00 -5.382040125274446460e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.755296943129001974e+00 5.699888820398987810e-02 7.377941434892121286e+00 -2.821939840914769806e-02 3.231170026016100039e+00 -5.463495277723251151e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.749370950005989300e+00 5.693507349743411050e-02 7.380247768933752006e+00 -2.829347286936462549e-02 3.230619634938098006e+00 -5.544202019617625044e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.743451895584883893e+00 5.687213232831624804e-02 7.382565296121488707e+00 -2.836690575621996641e-02 3.230061210370384295e+00 -5.624166011462093315e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.737539727918598231e+00 5.681006030288660025e-02 7.384893985288830009e+00 -2.843969962902051507e-02 3.229494826306889887e+00 -5.703392866983924593e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.731634395446295827e+00 5.674885298412420814e-02 7.387233805092993322e+00 -2.851185709178757563e-02 3.228920556182490742e+00 -5.781888153644698311e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.725735846993489808e+00 5.668850589310098914e-02 7.389584724027059792e+00 -2.858338079183556091e-02 3.228338472877608556e+00 -5.859657393146438902e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.719844031772100656e+00 5.662901451032954780e-02 7.391946710431840373e+00 -2.865427341837826006e-02 3.227748648722762237e+00 -5.936706061932329852e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.713958899380478407e+00 5.657037427709454835e-02 7.394319732507464771e+00 -2.872453770116222341e-02 3.227151155503068303e+00 -6.013039591682014552e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.708080399803382221e+00 5.651258059676770446e-02 7.396703758324695954e+00 -2.879417640912678919e-02 3.226546064462692875e+00 -6.088663369801501288e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.702208483411927986e+00 5.645562883610632382e-02 7.399098755835981756e+00 -2.886319234909028378e-02 3.225933446309255270e+00 -6.163582739907687985e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.696343100963495942e+00 5.639951432653542845e-02 7.401504692886239134e+00 -2.893158836446188195e-02 3.225313371218182734e+00 -6.237803002307512786e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.690484203601602786e+00 5.634423236541347135e-02 7.403921537223379090e+00 -2.899936733397870392e-02 3.224685908837017223e+00 -6.311329414471752129e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.684631742855741798e+00 5.628977821728162884e-02 7.406349256508578449e+00 -2.906653217046765991e-02 3.224051128289675994e+00 -6.384167191503477626e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.678785670641186556e+00 5.623614711509671710e-02 7.408787818326299401e+00 -2.913308581963161212e-02 3.223409098180665566e+00 -6.456321506601190793e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.672945939258762671e+00 5.618333426144775378e-02 7.411237190194064794e+00 -2.919903125885940295e-02 3.222759886599247725e+00 -6.527797491516647808e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.667112501394588442e+00 5.613133482975616456e-02 7.413697339571985623e+00 -2.926437149605931945e-02 3.222103561123562887e+00 -6.598600237007395952e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.661285310119779979e+00 5.608014396545973890e-02 7.416168233872055815e+00 -2.932910956851558087e-02 3.221440188824707285e+00 -6.668734793284039966e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.655464318890131459e+00 5.602975678718029318e-02 7.418649840467208989e+00 -2.939324854176742982e-02 3.220769836270764852e+00 -6.738206170452251328e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.649649481545758078e+00 5.598016838787517324e-02 7.421142126700144281e+00 -2.945679150851040345e-02 3.220092569530795590e+00 -6.807019338949548207e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.643840752310715914e+00 5.593137383597255458e-02 7.423645059891926579e+00 -2.951974158751941371e-02 3.219408454178781298e+00 -6.875179229976860831e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.638038085792588916e+00 5.588336817649072058e-02 7.426158607350363816e+00 -2.958210192259321664e-02 3.218717555297527788e+00 -6.942690735924909179e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.632241436982049265e+00 5.583614643214124262e-02 7.428682736378164009e+00 -2.964387568151990310e-02 3.218019937482524906e+00 -7.009558710795408577e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.626450761252390187e+00 5.578970360441623533e-02 7.431217414280876454e+00 -2.970506605506303965e-02 3.217315664845763923e+00 -7.075787970617132723e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.620666014359031237e+00 5.574403467465970097e-02 7.433762608374622438e+00 -2.976567625596806752e-02 3.216604801019515403e+00 -7.141383293856855795e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.614887152438996054e+00 5.569913460512306014e-02 7.436318285993616328e+00 -2.982570951798860920e-02 3.215887409160063548e+00 -7.206349421825198817e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.609114132010367904e+00 5.565499834000491725e-02 7.438884414497482389e+00 -2.988516909493233939e-02 3.215163551951403687e+00 -7.270691059077404560e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.603346909971715029e+00 5.561162080647519962e-02 7.441460961278371755e+00 -2.994405825972604532e-02 3.214433291608895793e+00 -7.334412873809072198e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.597585443601495570e+00 5.556899691568368410e-02 7.444047893767878676e+00 -3.000238030349955051e-02 3.213696689882882929e+00 -7.397519498246875151e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.591829690557434951e+00 5.552712156375302910e-02 7.446645179443765805e+00 -3.006013853468816541e-02 3.212953808062267047e+00 -7.460015529034291597e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.586079608875881064e+00 5.548598963275642310e-02 7.449252785836494972e+00 -3.011733627815332479e-02 3.212204706978049273e+00 -7.521905527612381473e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.580335156971137245e+00 5.544559599167990516e-02 7.451870680535574998e+00 -3.017397687432111369e-02 3.211449447006831548e+00 -7.583194020595630802e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.574596293634769495e+00 5.540593549736948231e-02 7.454498831195722097e+00 -3.023006367833831753e-02 3.210688088074279634e+00 -7.643885500142906693e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.568862978034895050e+00 5.536700299546312015e-02 7.457137205542838210e+00 -3.028560005924574305e-02 3.209920689658551041e+00 -7.703984424323545577e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.563135169715446970e+00 5.532879332130769684e-02 7.459785771379816133e+00 -3.034058939916845984e-02 3.209147310793685648e+00 -7.763495217478611106e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.557412828595415633e+00 5.529130130086108014e-02 7.462444496592166132e+00 -3.039503509252267782e-02 3.208368010072961241e+00 -7.822422270577354675e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.551695914968072465e+00 5.525452175157936213e-02 7.465113349153472910e+00 -3.044894054523898316e-02 3.207582845652212189e+00 -7.880769941568917594e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.545984389500172362e+00 5.521844948328939046e-02 7.467792297130682044e+00 -3.050230917400160655e-02 3.206791875253114377e+00 -7.938542555729295735e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.540278213231135673e+00 5.518307929904670700e-02 7.470481308689225663e+00 -3.055514440550348432e-02 3.205995156166435489e+00 -7.995744406003625626e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.534577347572209760e+00 5.514840599597899823e-02 7.473180352097980261e+00 -3.060744967571679687e-02 3.205192745255251552e+00 -8.052379753343811078e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.528881754305611018e+00 5.511442436611516116e-02 7.475889395734069964e+00 -3.065922842917873786e-02 3.204384698958129274e+00 -8.108452827041525909e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.523191395583649133e+00 5.508112919720011685e-02 7.478608408087510817e+00 -3.071048411829223335e-02 3.203571073292274640e+00 -8.163967825056649141e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.517506233927832682e+00 5.504851527349544776e-02 7.481337357765702301e+00 -3.076122020264135046e-02 3.202751923856651750e+00 -8.218928914341151748e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.511826232227955202e+00 5.501657737656603236e-02 7.484076213497766972e+00 -3.081144014832114947e-02 3.201927305835065685e+00 -8.273340231158488739e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.506151353741166155e+00 5.498531028605273957e-02 7.486824944138746218e+00 -3.086114742728170157e-02 3.201097273999216952e+00 -8.327205881398526063e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.500481562091020571e+00 5.495470878043132862e-02 7.489583518673644136e+00 -3.091034551668605038e-02 3.200261882711722627e+00 -8.380529940888047438e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.494816821266513607e+00 5.492476763775766546e-02 7.492351906221336399e+00 -3.095903789828186731e-02 3.199421185929107736e+00 -8.433316455696889674e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.489157095621099103e+00 5.489548163639938055e-02 7.495130076038335254e+00 -3.100722805778653723e-02 3.198575237204765109e+00 -8.485569442439734253e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.483502349871688608e+00 5.486684555575406519e-02 7.497917997522417721e+00 -3.105491948428548699e-02 3.197724089691887261e+00 -8.537292888573607200e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.477852549097638857e+00 5.483885417695418679e-02 7.500715640216120583e+00 -3.110211566964347224e-02 3.196867796146365848e+00 -8.588490752691125413e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.472207658739717928e+00 5.481150228355877868e-02 7.503522973810103913e+00 -3.114882010792864933e-02 3.196006408929664477e+00 -8.639166964809539759e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.466567644599060749e+00 5.478478466223204307e-02 7.506339968146384933e+00 -3.119503629484916135e-02 3.195139980011662217e+00 -8.689325426655611362e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.460932472836105944e+00 5.475869610340904775e-02 7.509166593221443087e+00 -3.124076772720206854e-02 3.194268560973468229e+00 -8.738970011946366190e-03 1.205922318115045105e-01 -5.206691800670377290e+00 -1.471518713942094614e+01 -1.112873142965427675e+01
7.455302109969516700e+00 5.473323140194853720e-02 7.512002819189204317e+00 -3.128601790233435237e-02 3.193392203010209318e+00 -8.788104566665776510e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.449675216483796270e+00 5.473592435419896013e-02 7.514847100363568622e+00 -3.130196144074214037e-02 3.192512657315236257e+00 -8.802775859209219927e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.444050470539751885e+00 5.473880525413312576e-02 7.517697903689577466e+00 -3.131774053905681671e-02 3.191631654505997062e+00 -8.817247121835822959e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.438427865551895835e+00 5.474187175459113708e-02 7.520555218457625202e+00 -3.133335682900557917e-02 3.190749214504718267e+00 -8.831519967967309953e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.432807395085120561e+00 5.474512152452640223e-02 7.523419034050825793e+00 -3.134881193155398399e-02 3.189865357072845242e+00 -8.845595999827931752e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.427189052853649720e+00 5.474855224898168143e-02 7.526289339944286283e+00 -3.136410745691219776e-02 3.188980101812157741e+00 -8.859476808523307143e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.421572832719989243e+00 5.475216162906357265e-02 7.529166125704375823e+00 -3.137924500454247756e-02 3.188093468165877020e+00 -8.873163974118547861e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.415958728693886393e+00 5.475594738191551930e-02 7.532049380987992926e+00 -3.139422616316789316e-02 3.187205475419767176e+00 -8.886659065715681038e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.410346734931285262e+00 5.475990724068933307e-02 7.534939095541820286e+00 -3.140905251078222188e-02 3.186316142703226717e+00 -8.899963641530360403e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.404736845733291162e+00 5.476403895451529419e-02 7.537835259201581373e+00 -3.142372561466107161e-02 3.185425488990373921e+00 -8.913079248967902685e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.399129055545130562e+00 5.476834028847083619e-02 7.540737861891288141e+00 -3.143824703137408638e-02 3.184533533101124192e+00 -8.926007424698631856e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.393523358955123470e+00 5.477280902354787068e-02 7.543646893622489635e+00 -3.145261830679833837e-02 3.183640293702258539e+00 -8.938749694732562451e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.387919750693648702e+00 5.477744295661877288e-02 7.546562344493509045e+00 -3.146684097613276776e-02 3.182745789308488060e+00 -8.951307574493420210e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.382318225632120701e+00 5.478223990040105573e-02 7.549484204688683420e+00 -3.148091656391370508e-02 3.181850038283506876e+00 -8.963682568892007013e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.376718778781961916e+00 5.478719768342078106e-02 7.552412464477598064e+00 -3.149484658403146203e-02 3.180953058841041070e+00 -8.975876172398927419e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.371121405293584061e+00 5.479231414997470795e-02 7.555347114214315596e+00 -3.150863253974790779e-02 3.180054869045888744e+00 -8.987889869116680308e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.365526100455368486e+00 5.479758716009124758e-02 7.558288144336604120e+00 -3.152227592371507903e-02 3.179155486814952969e+00 -8.999725132851126019e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.359932859692650986e+00 5.480301458949021071e-02 7.561235545365163624e+00 -3.153577821799471992e-02 3.178254929918268079e+00 -9.011383427182335926e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.354341678566711060e+00 5.480859432954141020e-02 7.564189307902845272e+00 -3.154914089407881428e-02 3.177353215980018408e+00 -9.022866205534831388e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.348752552773760272e+00 5.481432428722216033e-02 7.567149422633875133e+00 -3.156236541291101982e-02 3.176450362479551703e+00 -9.034174911247229434e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.343165478143936831e+00 5.482020238507363114e-02 7.570115880323069035e+00 -3.157545322490902528e-02 3.175546386752382766e+00 -9.045310977641289954e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.337580450640304619e+00 5.482622656115616194e-02 7.573088671815050965e+00 -3.158840576998775407e-02 3.174641305991191764e+00 -9.056275828090386976e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.331997466357850435e+00 5.483239476900353404e-02 7.576067788033465256e+00 -3.160122447758348385e-02 3.173735137246816773e+00 -9.067070876087391859e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.326416521522489234e+00 5.483870497757622336e-02 7.579053219980190548e+00 -3.161391076667875027e-02 3.172827897429236987e+00 -9.077697525311999652e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.320837612490067592e+00 5.484515517121364703e-02 7.582044958734552864e+00 -3.162646604582810411e-02 3.171919603308552826e+00 -9.088157169697491655e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.315260735745375165e+00 5.485174334958549391e-02 7.585042995452535131e+00 -3.163889171318465254e-02 3.171010271515954493e+00 -9.098451193496941147e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.309685887901157919e+00 5.485846752764205608e-02 7.588047321365986697e+00 -3.165118915652739146e-02 3.170099918544689199e+00 -9.108580971348879604e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.304113065697132257e+00 5.486532573556369974e-02 7.591057927781832859e+00 -3.166335975328927327e-02 3.169188560751017736e+00 -9.118547868342414750e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.298542265999004464e+00 5.487231601870944109e-02 7.594074806081283491e+00 -3.167540487058601723e-02 3.168276214355167042e+00 -9.128353240081831660e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.292973485797492827e+00 5.487943643756464790e-02 7.597097947719042565e+00 -3.168732586524565520e-02 3.167362895442275228e+00 -9.137998432750652628e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.287406722207353305e+00 5.488668506768791533e-02 7.600127344222515902e+00 -3.169912408383877139e-02 3.166448619963329936e+00 -9.147484783175192230e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.281841972466407853e+00 5.489405999965712990e-02 7.603162987191018019e+00 -3.171080086270940818e-02 3.165533403736102258e+00 -9.156813618887597178e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.276279233934578095e+00 5.490155933901474244e-02 7.606204868294984323e+00 -3.172235752800663111e-02 3.164617262446071333e+00 -9.165986258188381364e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.270718504092918089e+00 5.490918120621227777e-02 7.609252979275176187e+00 -3.173379539571678093e-02 3.163700211647345828e+00 -9.175004010208461305e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.265159780542655099e+00 5.491692373655410880e-02 7.612307311941893140e+00 -3.174511577169629450e-02 3.162782266763576988e+00 -9.183868174970702403e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.259603061004229474e+00 5.492478508014050909e-02 7.615367858174182381e+00 -3.175631995170518501e-02 3.161863443088866799e+00 -9.192580043450982938e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.254048343316340741e+00 5.493276340180999751e-02 7.618434609919050970e+00 -3.176740922144106333e-02 3.160943755788669485e+00 -9.201140897638772354e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.248495625434998146e+00 5.494085688108103077e-02 7.621507559190676240e+00 -3.177838485657379086e-02 3.160023219900686353e+00 -9.209552010597244626e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.242944905432569414e+00 5.494906371209302975e-02 7.624586698069621526e+00 -3.178924812278065282e-02 3.159101850335757522e+00 -9.217814646522912853e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.237396181496839276e+00 5.495738210354676051e-02 7.627672018702048362e+00 -3.180000027578207961e-02 3.158179661878743438e+00 -9.225930060804819755e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.231849451930066230e+00 5.496581027864414631e-02 7.630763513298934875e+00 -3.181064256137791646e-02 3.157256669189403731e+00 -9.233899500083254594e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.226304715148045510e+00 5.497434647502744132e-02 7.633861174135291527e+00 -3.182117621548416486e-02 3.156332886803268956e+00 -9.241724202308036415e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.220761969679175607e+00 5.498298894471786297e-02 7.636964993549383074e+00 -3.183160246417025829e-02 3.155408329132507017e+00 -9.249405396796337581e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.215221214163525687e+00 5.499173595405366932e-02 7.640074963941947850e+00 -3.184192252369680981e-02 3.154483010466783366e+00 -9.256944304290084038e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.209682447351909218e+00 5.500058578362770900e-02 7.643191077775421505e+00 -3.185213760055378984e-02 3.153556944974115428e+00 -9.264342137012909761e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.204145668104961153e+00 5.500953672822445073e-02 7.646313327573162510e+00 -3.186224889149921052e-02 3.152630146701722147e+00 -9.271600098726691386e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.198610875392216002e+00 5.501858709675652020e-02 7.649441705918679446e+00 -3.187225758359821248e-02 3.151702629576866421e+00 -9.278719384787652638e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.193078068291191229e+00 5.502773521220079289e-02 7.652576205454861835e+00 -3.188216485426256797e-02 3.150774407407693989e+00 -9.285701182202055898e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.187547245986475097e+00 5.503697941153397333e-02 7.655716818883211872e+00 -3.189197187129062805e-02 3.149845493884065206e+00 -9.292546669681480895e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.182018407768816282e+00 5.504631804566779973e-02 7.658863538963078810e+00 -3.190167979290762373e-02 3.148915902578381498e+00 -9.299257017697692279e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.176491553034217041e+00 5.505574947938379066e-02 7.662016358510896019e+00 -3.191128976780637644e-02 3.147985646946406924e+00 -9.305833388537106468e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.170966681283031718e+00 5.506527209126760303e-02 7.665175270399424257e+00 -3.192080293518836931e-02 3.147054740328083522e+00 -9.312276936354856038e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.165443792119066124e+00 5.507488427364298778e-02 7.668340267556989609e+00 -3.193022042480516548e-02 3.146123195948343110e+00 -9.318588807228465540e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.159922885248684032e+00 5.508458443250541930e-02 7.671511342966734759e+00 -3.193954335700018715e-02 3.145191026917910193e+00 -9.324770139211133527e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.154403960479913671e+00 5.509437098745532252e-02 7.674688489665864033e+00 -3.194877284275081386e-02 3.144258246234103993e+00 -9.330822062384629481e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.148887017721559545e+00 5.510424237163100147e-02 7.677871700744898220e+00 -3.195790998371079300e-02 3.143324866781631144e+00 -9.336745698911816035e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.143372056982320473e+00 5.511419703164120720e-02 7.681060969346929390e+00 -3.196695587225298341e-02 3.142390901333376174e+00 -9.342542163088786086e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.137859078369904964e+00 5.512423342749746963e-02 7.684256288666877488e+00 -3.197591159151234180e-02 3.141456362551185322e+00 -9.348212561396632148e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.132348082090155472e+00 5.513435003254605477e-02 7.687457651950754922e+00 -3.198477821542926314e-02 3.140521262986645024e+00 -9.353757992552851411e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.126839068446175318e+00 5.514454533339972764e-02 7.690665052494930265e+00 -3.199355680879313601e-02 3.139585615081856407e+00 -9.359179547562377841e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.121332037837458273e+00 5.515481782986920989e-02 7.693878483645399946e+00 -3.200224842728617569e-02 3.138649431170203119e+00 -9.364478309768263856e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.115826990759020809e+00 5.516516603489438758e-02 7.697097938797057282e+00 -3.201085411752752075e-02 3.137712723477115606e+00 -9.369655354901997718e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.110323927800542343e+00 5.517558847447532472e-02 7.700323411392971273e+00 -3.201937491711754485e-02 3.136775504120830060e+00 -9.374711751133475712e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.104822849645503702e+00 5.518608368760304084e-02 7.703554894923666296e+00 -3.202781185468241837e-02 3.135837785113141152e+00 -9.379648559120620441e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.099323757070332697e+00 5.519665022619007350e-02 7.706792382926405338e+00 -3.203616594991887806e-02 3.134899578360151651e+00 -9.384466832058657379e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.093826650943554135e+00 5.520728665500086729e-02 7.710035868984477680e+00 -3.204443821363920503e-02 3.133960895663015833e+00 -9.389167615729047955e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.088331532224938947e+00 5.521799155158200328e-02 7.713285346726491021e+00 -3.205262964781640384e-02 3.133021748718678445e+00 -9.393751948548089564e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.082838401964663078e+00 5.522876350619222025e-02 7.716540809825668035e+00 -3.206074124562956207e-02 3.132082149120609227e+00 -9.398220861615173838e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.077347261302465498e+00 5.523960112173232490e-02 7.719802251999144715e+00 -3.206877399150940416e-02 3.131142108359531218e+00 -9.402575378760723995e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.071858111466811536e+00 5.525050301367496336e-02 7.723069667007275818e+00 -3.207672886118399791e-02 3.130201637824145955e+00 -9.406816516593797389e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.066370953774061547e+00 5.526146780999422609e-02 7.726343048652939416e+00 -3.208460682172462747e-02 3.129260748801853342e+00 -9.410945284549365394e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.060885789627640463e+00 5.527249415109520420e-02 7.729622390780854779e+00 -3.209240883159181906e-02 3.128319452479467078e+00 -9.414962684935277576e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.055402620517211787e+00 5.528358068974337236e-02 7.732907687276893149e+00 -3.210013584068151932e-02 3.127377759943923419e+00 -9.418869712978901465e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.049921448017859582e+00 5.529472609099395780e-02 7.736198932067403611e+00 -3.210778879037138461e-02 3.126435682182988618e+00 -9.422667356873451819e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.044442273789266018e+00 5.530592903212115663e-02 7.739496119118534523e+00 -3.211536861356720229e-02 3.125493230085959251e+00 -9.426356597824012834e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.038965099574901352e+00 5.531718820254734326e-02 7.742799242435566498e+00 -3.212287623474944370e-02 3.124550414444358992e+00 -9.429938410093237702e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.033489927201211245e+00 5.532850230377216877e-02 7.746108296062242715e+00 -3.213031257001990743e-02 3.123607245952630507e+00 -9.433413761046763671e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.028016758576811185e+00 5.533987004930166625e-02 7.749423274080110779e+00 -3.213767852714847356e-02 3.122663735208822455e+00 -9.436783611198306179e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.022545595691684461e+00 5.535129016457728673e-02 7.752744170607864582e+00 -3.214497500561995513e-02 3.121719892715273392e+00 -9.440048914254463297e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.017076440616383692e+00 5.536276138690490733e-02 7.756070979800691489e+00 -3.215220289668099807e-02 3.120775728879289446e+00 -9.443210617159223524e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.011609295501234129e+00 5.537428246538385335e-02 7.759403695849626637e+00 -3.215936308338711996e-02 3.119831254013818889e+00 -9.446269660138175220e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.006144162575543177e+00 5.538585216083587170e-02 7.762742312980907222e+00 -3.216645644064976967e-02 3.118886478338120938e+00 -9.449226976742428064e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
7.000681044146815246e+00 5.539746924573414610e-02 7.766086825455336573e+00 -3.217348383528346317e-02 3.117941411978432331e+00 -9.452083493892246557e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.995219942599964824e+00 5.540913250413230517e-02 7.769437227567648208e+00 -3.218044612605297505e-02 3.116996064968626801e+00 -9.454840131920392091e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.989760860396540210e+00 5.542084073159347229e-02 7.772793513645878782e+00 -3.218734416372059232e-02 3.116050447250873212e+00 -9.457497804615190920e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.984303800073944579e+00 5.543259273511930846e-02 7.776155678050742814e+00 -3.219417879109336827e-02 3.115104568676286156e+00 -9.460057419263315920e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.978848764244665936e+00 5.544438733307913147e-02 7.779523715175013621e+00 -3.220095084307047356e-02 3.114158439005575207e+00 -9.462519876692287307e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.973395755595508838e+00 5.545622335513907680e-02 7.782897619442909587e+00 -3.220766114669051938e-02 3.113212067909688852e+00 -9.464886071312704485e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.967944776886829672e+00 5.546809964219130001e-02 7.786277385309482213e+00 -3.221431052117893629e-02 3.112265464970453088e+00 -9.467156891160198595e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.962495830951776377e+00 5.548001504628326253e-02 7.789663007260013927e+00 -3.222089977799533905e-02 3.111318639681207365e+00 -9.469333217937119657e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.957048920695530825e+00 5.549196843054706590e-02 7.793054479809415014e+00 -3.222742972088093322e-02 3.110371601447435630e+00 -9.471415927053947886e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.951604049094558313e+00 5.550395866912891107e-02 7.796451797501630310e+00 -3.223390114590590078e-02 3.109424359587394715e+00 -9.473405887670443074e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.946161219195857051e+00 5.551598464711859221e-02 7.799854954909048566e+00 -3.224031484151680671e-02 3.108476923332735176e+00 -9.475303962736532012e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.940720434116212090e+00 5.552804526047911554e-02 7.803263946631918024e+00 -3.224667158858395694e-02 3.107529301829121682e+00 -9.477111009032927053e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.935281697041457249e+00 5.554013941597644305e-02 7.806678767297763777e+00 -3.225297216044879095e-02 3.106581504136847638e+00 -9.478827877211489644e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.929845011225735263e+00 5.555226603110929862e-02 7.810099411560814886e+00 -3.225921732297121203e-02 3.105633539231446250e+00 -9.480455411835338880e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.924410379990764142e+00 5.556442403403912683e-02 7.813525874101430624e+00 -3.226540783457692435e-02 3.104685416004297149e+00 -9.481994451418696360e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.918977806725109758e+00 5.557661236352016282e-02 7.816958149625537366e+00 -3.227154444630471464e-02 3.103737143263229026e+00 -9.483445828466484720e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.913547294883457539e+00 5.558882996882962696e-02 7.820396232864068153e+00 -3.227762790185371988e-02 3.102788729733119588e+00 -9.484810369513669431e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.908118847985892153e+00 5.560107580969807922e-02 7.823840118572404911e+00 -3.228365893763063960e-02 3.101840184056488869e+00 -9.486088895164354259e-03 1.410474948235120041e-01 -4.358544595024169688e+00 -1.334047197785280581e+01 -9.869659125244261588e+00
6.902692469617178084e+00 5.561334885623990532e-02 7.827289801529830449e+00 -3.228963828279690640e-02 3.100891514794092085e+00 -9.487282220130628663e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.897264511804205966e+00 5.569475589754847855e-02 7.830740987359492422e+00 -3.220718250921400516e-02 3.099947683275718457e+00 -9.389502859789499237e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.891831379866173890e+00 5.577493115317162103e-02 7.834189415350324204e+00 -3.212562961196476635e-02 3.099013583416967865e+00 -9.292647660209076010e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.886393156537478077e+00 5.585389172896851329e-02 7.837635129892080776e+00 -3.204496673372387444e-02 3.098089123210863605e+00 -9.196708450745921110e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.880949923449375838e+00 5.593165445710085448e-02 7.841078174190127648e+00 -3.196518122592997835e-02 3.097174211464094107e+00 -9.101677128701319425e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.875501761145176971e+00 5.600823590122118445e-02 7.844518590294011773e+00 -3.188626064524600900e-02 3.096268757790236581e+00 -9.007545658901766963e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.870048749095230001e+00 5.608365236154952416e-02 7.847956419125395655e+00 -3.180819275007877589e-02 3.095372672603027731e+00 -8.914306073275569953e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.864590965711709458e+00 5.615791987984088823e-02 7.851391700505359950e+00 -3.173096549715683640e-02 3.094485867109673549e+00 -8.821950470425910310e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.859128488363205989e+00 5.623105424424618137e-02 7.854824473181101219e+00 -3.165456703816584699e-02 3.093608253304204858e+00 -8.730471015200715751e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.853661393389117507e+00 5.630307099406896276e-02 7.858254774852026614e+00 -3.157898571644044555e-02 3.092739743960872367e+00 -8.639859938259679753e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.848189756113852056e+00 5.637398542442042387e-02 7.861682642195267690e+00 -3.150421006371179750e-02 3.091880252627589254e+00 -8.550109535638719324e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.842713650860831720e+00 5.644381259077495966e-02 7.865108110890619564e+00 -3.143022879690995225e-02 3.091029693619413710e+00 -8.461212168312184576e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.837233150966313566e+00 5.651256731342857442e-02 7.868531215644918753e+00 -3.135703081502015654e-02 3.090187982012078560e+00 -8.373160261753092443e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.831748328793018743e+00 5.658026418186243300e-02 7.871951990215879214e+00 -3.128460519599227108e-02 3.089355033635562187e+00 -8.285946305491655173e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.826259255743574172e+00 5.664691755901363895e-02 7.875370467435387489e+00 -3.121294119370245090e-02 3.088530765067706074e+00 -8.199562852672365523e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.820766002273776607e+00 5.671254158545542545e-02 7.878786679232278267e+00 -3.114202823496625347e-02 3.087715093627874996e+00 -8.114002519609865918e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.815268637905667504e+00 5.677715018348884063e-02 7.882200656654597459e+00 -3.107185591660238666e-02 3.086907937370662047e+00 -8.029257985343846160e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.809767231240432039e+00 5.684075706114793958e-02 7.885612429891361685e+00 -3.100241400254625732e-02 3.086109215079638979e+00 -7.945321991193184802e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.804261849971122267e+00 5.690337571612045370e-02 7.889022028293831035e+00 -3.093369242101254649e-02 3.085318846261149606e+00 -7.862187340309537142e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.798752560895199970e+00 5.696501943958590802e-02 7.892429480396301322e+00 -3.086568126170601001e-02 3.084536751138150290e+00 -7.779846897230575410e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.793239429926908102e+00 5.702570131997304614e-02 7.895834813936430940e+00 -3.079837077307973417e-02 3.083762850644092612e+00 -7.698293587433062413e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.787722522109470802e+00 5.708543424663844318e-02 7.899238055875103193e+00 -3.073175135964007279e-02 3.082997066416852672e+00 -7.617520396885936462e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.782201901627123775e+00 5.714423091346804845e-02 7.902639232415846315e+00 -3.066581357929752671e-02 3.082239320792702575e+00 -7.537520371603584519e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.776677631816976799e+00 5.720210382240348973e-02 7.906038369023812962e+00 -3.060054814076279203e-02 3.081489536800330331e+00 -7.458286617199451005e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.771149775180711039e+00 5.725906528689481134e-02 7.909435490444330696e+00 -3.053594590098726927e-02 3.080747638154901047e+00 -7.379812298440145343e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.765618393396110264e+00 5.731512743528133919e-02 7.912830620721034158e+00 -3.047199786264727719e-02 3.080013549252163418e+00 -7.302090638800180951e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.760083547328434861e+00 5.737030221410231029e-02 7.916223783213585108e+00 -3.040869517167129124e-02 3.079287195162602853e+00 -7.225114920017493107e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.754545297041634200e+00 5.742460139133887670e-02 7.919615000614992795e+00 -3.034602911480945367e-02 3.078568501625635445e+00 -7.148878481649851950e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.749003701809398237e+00 5.747803655958899638e-02 7.923004294968543526e+00 -3.028399111724471363e-02 3.077857395043849031e+00 -7.073374720632303291e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.743458820126059905e+00 5.753061913917682096e-02 7.926391687684342102e+00 -3.022257274024486157e-02 3.077153802477287758e+00 -6.998597090835741337e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.737910709717338520e+00 5.758236038119799588e-02 7.929777199555481104e+00 -3.016176567885480928e-02 3.076457651637780621e+00 -6.924539102626731286e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.732359427550933972e+00 5.763327137050237858e-02 7.933160850773844253e+00 -3.010156175962844238e-02 3.075768870883312633e+00 -6.851194322428678062e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.726805029846969042e+00 5.768336302861552106e-02 7.936542660945543837e+00 -3.004195293839937927e-02 3.075087389212442179e+00 -6.778556372284437470e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.721247572088288713e+00 5.773264611660040152e-02 7.939922649106016195e+00 -2.998293129809001187e-02 3.074413136258760559e+00 -6.706618929420464330e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.715687109030605839e+00 5.778113123786068894e-02 7.943300833734767252e+00 -2.992448904655816214e-02 3.073746042285395497e+00 -6.635375725812577355e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.710123694712510911e+00 5.782882884088686587e-02 7.946677232769781440e+00 -2.986661851448074029e-02 3.073086038179557722e+00 -6.564820547753429276e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.704557382465333504e+00 5.787574922194652777e-02 7.950051863621607318e+00 -2.980931215327378356e-02 3.072433055447130634e+00 -6.494947235421749850e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.698988224922866941e+00 5.792190252772011494e-02 7.953424743187117230e+00 -2.975256253304827889e-02 3.071787026207303484e+00 -6.425749682453434607e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.693416274030952628e+00 5.796729875788325659e-02 7.956795887862950778e+00 -2.969636234060114149e-02 3.071147883187246741e+00 -6.357221835514548745e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.687841581056928497e+00 5.801194776763701072e-02 7.960165313558657196e+00 -2.964070437744076997e-02 3.070515559716830545e+00 -6.289357693876305999e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.682264196598944217e+00 5.805585927018708930e-02 7.963533035709529528e+00 -2.958558155784662275e-02 3.069889989723384893e+00 -6.222151308992081471e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.676684170595139634e+00 5.809904283917327605e-02 7.966899069289150148e+00 -2.953098690696219497e-02 3.069271107726503800e+00 -6.155596784076510473e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.671101552332697082e+00 5.814150791105009847e-02 7.970263428821644958e+00 -2.947691355892085793e-02 3.068658848832888530e+00 -6.089688273686728881e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.665516390456758700e+00 5.818326378741990601e-02 7.973626128393656032e+00 -2.942335475500401643e-02 3.068053148731234803e+00 -6.024419983305794903e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.659928732979221166e+00 5.822431963731936749e-02 7.976987181666041593e+00 -2.937030384183100459e-02 3.067453943687161289e+00 -5.959786168928346041e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.654338627287401664e+00 5.826468449946044237e-02 7.980346601885301538e+00 -2.931775426958022068e-02 3.066861170538178527e+00 -5.895781136648523338e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.648746120152580374e+00 5.830436728442684596e-02 7.983704401894745395e+00 -2.926569959024092824e-02 3.066274766688700026e+00 -5.832399242250202800e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.643151257738419524e+00 5.834337677682700785e-02 7.987060594145397374e+00 -2.921413345589524493e-02 3.065694670105093778e+00 -5.769634890799570440e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.637554085609264298e+00 5.838172163740447396e-02 7.990415190706652737e+00 -2.916304961702976747e-02 3.065120819310772848e+00 -5.707482536240076482e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.631954648738322966e+00 5.841941040510670313e-02 7.993768203276682804e+00 -2.911244192087636060e-02 3.064553153381329942e+00 -5.645936680989786099e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.626352991515727986e+00 5.845645149911317395e-02 7.997119643192606375e+00 -2.906230430978158641e-02 3.063991611939708370e+00 -5.584991875541170034e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.620749157756483427e+00 5.849285322082371785e-02 8.000469521440416898e+00 -2.901263081960430215e-02 3.063436135151415218e+00 -5.524642718063342908e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.615143190708299592e+00 5.852862375580795279e-02 8.003817848664683154e+00 -2.896341557814094414e-02 3.062886663719773139e+00 -5.464883854006789138e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.609535133059311285e+00 5.856377117571664320e-02 8.007164635178025236e+00 -2.891465280357800871e-02 3.062343138881212123e+00 -5.405709975710579034e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.603925026945685950e+00 5.859830344015589526e-02 8.010509890970366698e+00 -2.886633680297128260e-02 3.061805502400599899e+00 -5.347115822012108062e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.598312913959126114e+00 5.863222839852492291e-02 8.013853625717967333e+00 -2.881846197075135785e-02 3.061273696566612301e+00 -5.289096177859367066e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.592698835154259029e+00 5.866555379181825208e-02 8.017195848792258772e+00 -2.877102278725498369e-02 3.060747664187140504e+00 -5.231645873925759062e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.587082831055923293e+00 5.869828725439309863e-02 8.020536569268452709e+00 -2.872401381728179742e-02 3.060227348584738216e+00 -5.174759786227479952e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.581464941666347990e+00 5.873043631570269707e-02 8.023875795933966160e+00 -2.867742970867602839e-02 3.059712693592105737e+00 -5.118432835743464901e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.575845206472231474e+00 5.876200840199633652e-02 8.027213537296633561e+00 -2.863126519093270664e-02 3.059203643547613538e+00 -5.062659988037923782e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.570223664451716239e+00 5.879301083798681160e-02 8.030549801592739456e+00 -2.858551507382799117e-02 3.058700143290861817e+00 -5.007436252885457892e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.564600354081261635e+00 5.882345084848600303e-02 8.033884596794850452e+00 -2.854017424607318415e-02 3.058202138158278682e+00 -4.952756683898777018e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.558975313342424229e+00 5.885333556000928862e-02 8.037217930619467765e+00 -2.849523767399202157e-02 3.057709573978753870e+00 -4.898616378159015988e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.553348579728531575e+00 5.888267200234943016e-02 8.040549810534496800e+00 -2.845070040022084149e-02 3.057222397069311537e+00 -4.845010475848654172e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.547720190251266281e+00 5.891146711012066467e-02 8.043880243766540872e+00 -2.840655754243124817e-02 3.056740554230817253e+00 -4.791934159887045741e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.542090181447155040e+00 5.893972772427356205e-02 8.047209237308022622e+00 -2.836280429207486617e-02 3.056263992743723179e+00 -4.739382655568557222e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.536458589383959072e+00 5.896746059358134312e-02 8.050536797924133126e+00 -2.831943591314980968e-02 3.055792660363847890e+00 -4.687351230203314935e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.530825449666979310e+00 5.899467237609822001e-02 8.053862932159615795e+00 -2.827644774098849595e-02 3.055326505318193497e+00 -4.635835192760560594e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.525190797445264757e+00 5.902136964059042507e-02 8.057187646345393972e+00 -2.823383518106642801e-02 3.054865476300796523e+00 -4.584829893514615062e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.519554667417737370e+00 5.904755886794044173e-02 8.060510946605029758e+00 -2.819159370783158244e-02 3.054409522468616078e+00 -4.534330723693449396e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.513917093839223682e+00 5.907324645252508277e-02 8.063832838861037189e+00 -2.814971886355405878e-02 3.053958593437454905e+00 -4.484333115129855371e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.508278110526402926e+00 5.909843870356789458e-02 8.067153328841039084e+00 -2.810820625719562607e-02 3.053512639277916385e+00 -4.434832539915213763e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.502637750863666355e+00 5.912314184646653287e-02 8.070472422083776465e+00 -2.806705156329881296e-02 3.053071610511397083e+00 -4.385824510055857765e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.496996047808895725e+00 5.914736202409554694e-02 8.073790123944975861e+00 -2.802625052089524615e-02 3.052635458106110367e+00 -4.337304577132022887e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.491353033899159186e+00 5.917110529808514152e-02 8.077106439603067400e+00 -2.798579893243283850e-02 3.052204133473147341e+00 -4.289268331959375513e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.485708741256320131e+00 5.919437765007645735e-02 8.080421374064771456e+00 -2.794569266272156280e-02 3.051777588462570190e+00 -4.241711404253121868e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.480063201592570543e+00 5.921718498295377997e-02 8.083734932170548504e+00 -2.790592763789744718e-02 3.051355775359538391e+00 -4.194629462294676564e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.474416446215882637e+00 5.923953312205425953e-02 8.087047118599912210e+00 -2.786649984440447980e-02 3.050938646880468230e+00 -4.148018212600893331e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.468768506035382337e+00 5.926142781635554413e-02 8.090357937876616390e+00 -2.782740532799414870e-02 3.050526156169226510e+00 -4.101873399595848402e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.463119411566647265e+00 5.928287473964181931e-02 8.093667394373714075e+00 -2.778864019274225258e-02 3.050118256793356242e+00 -4.056190805285157450e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.457469192936926561e+00 5.930387949164873246e-02 8.096975492318495782e+00 -2.775020060008273268e-02 3.049714902740333855e+00 -4.010966248932830436e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.451817879890286100e+00 5.932444759918758387e-02 8.100282235797298114e+00 -2.771208276785820310e-02 3.049316048413859725e+00 -3.966195586740645269e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.446165501792681773e+00 5.934458451724926309e-02 8.103587628760200445e+00 -2.767428296938688817e-02 3.048921648630180670e+00 -3.921874711530030748e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.440512087636957261e+00 5.936429563008835397e-02 8.106891675025604371e+00 -2.763679753254570312e-02 3.048531658614443529e+00 -3.877999552426450967e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.434857666047773428e+00 5.938358625228777610e-02 8.110194378284701244e+00 -2.759962283886917278e-02 3.048146033997080728e+00 -3.834566074546276026e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.429202265286464879e+00 5.940246162980444833e-02 8.113495742105824249e+00 -2.756275532266393158e-02 3.047764730810225586e+00 -3.791570278686132080e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.423545913255827244e+00 5.942092694099625899e-02 8.116795769938693894e+00 -2.752619147013850645e-02 3.047387705484161824e+00 -3.749008201014715578e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.417888637504836957e+00 5.943898729763083533e-02 8.120094465118558702e+00 -2.748992781854816408e-02 3.047014914843799271e+00 -3.706875912767058218e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.412230465233303534e+00 5.945664774587641060e-02 8.123391830870234642e+00 -2.745396095535449638e-02 3.046646316105184216e+00 -3.665169519941234404e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.406571423296454348e+00 5.947391326727519828e-02 8.126687870312034434e+00 -2.741828751739954981e-02 3.046281866872037281e+00 -3.623885162997495576e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.400911538209453688e+00 5.949078877969962015e-02 8.129982586459604477e+00 -2.738290419009419691e-02 3.045921525132322394e+00 -3.583019016559817541e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.395250836151860518e+00 5.950727913829172849e-02 8.133275982229667633e+00 -2.734780770662054161e-02 3.045565249254845952e+00 -3.542567289119851262e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.389589342972018748e+00 5.952338913638619000e-02 8.136568060443659434e+00 -2.731299484714806713e-02 3.045212997985883074e+00 -3.502526222743259331e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.383927084191386214e+00 5.953912350641715062e-02 8.139858823831287893e+00 -2.727846243806333892e-02 3.044864730445835832e+00 -3.462892092778428570e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.378264085008804152e+00 5.955448692080930057e-02 8.143148275033984973e+00 -2.724420735121298176e-02 3.044520406125920342e+00 -3.423661207567541866e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.372600370304701833e+00 5.956948399285348639e-02 8.146436416608285214e+00 -2.721022650315972624e-02 3.044179984884879619e+00 -3.384829908159996213e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.366935964645246138e+00 5.958411927756714077e-02 8.149723251029104887e+00 -2.717651685445128876e-02 3.043843426945728847e+00 -3.346394568028154826e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.361270892286428058e+00 5.959839727253989777e-02 8.153008780692946544e+00 -2.714307540890185250e-02 3.043510692892526848e+00 -3.308351592785416413e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.355605177178094145e+00 5.961232241876463639e-02 8.156293007921014748e+00 -2.710989921288594826e-02 3.043181743667175088e+00 -3.270697419906587727e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.349938842967918440e+00 5.962589910145425776e-02 8.159575934962251864e+00 -2.707698535464449219e-02 3.042856540566245993e+00 -3.233428518450547247e-03 2.225286891416809465e-01 -9.800474701960372181e-01 -7.864451789497700851e+00 -4.854288995999999301e+00
6.344271913005321117e+00 5.963913165084451518e-02 8.162857563996297472e+00 -2.704433096360279662e-02 3.042535045237838798e+00 -3.196541388785183527e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.338603094457430309e+00 5.967541232367852555e-02 8.166136583894560985e+00 -2.698341560369049361e-02 3.042221365959146162e+00 -3.077232766141767707e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.332931126071613903e+00 5.971062783223820419e-02 8.169411672644207201e+00 -2.692311626437932787e-02 3.041919561132425898e+00 -2.959050715399890764e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.327256077552221747e+00 5.974479313612909154e-02 8.172682815587108962e+00 -2.686342106639263982e-02 3.041629518589256786e+00 -2.841985475233526140e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.321578017559466467e+00 5.977792296418192597e-02 8.175949997471054331e+00 -2.680431837324862704e-02 3.041351127133150367e+00 -2.726027368162340682e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.315897013727131970e+00 5.981003181916005190e-02 8.179213202475246192e+00 -2.674579678661267307e-02 3.041084276531211827e+00 -2.611166799638671085e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.310213132679965753e+00 5.984113398234537640e-02 8.182472414235126834e+00 -2.668784514173419900e-02 3.040828857505891492e+00 -2.497394257151726131e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.304526440050767455e+00 5.987124351800637151e-02 8.185727615866570162e+00 -2.663045250296649721e-02 3.040584761726826457e+00 -2.384700309348642636e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.298837000497170102e+00 5.990037427775135592e-02 8.188978789989443285e+00 -2.657360815936802428e-02 3.040351881802766609e+00 -2.273075605172014766e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.293144877718122920e+00 5.992853990477035875e-02 8.192225918750548175e+00 -2.651730162038368546e-02 3.040130111273588120e+00 -2.162510873013531558e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.287450134470081053e+00 5.995575383796871577e-02 8.195468983845966449e+00 -2.646152261160462579e-02 3.039919344602390883e+00 -2.052996919883352291e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.281752832582908397e+00 5.998202931599540960e-02 8.198707966542814418e+00 -2.640626107060514358e-02 3.039719477167675876e+00 -1.944524630594861910e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.276053032975495327e+00 6.000737938116915138e-02 8.201942847700429695e+00 -2.635150714285530021e-02 3.039530405255606915e+00 -1.837084966964444392e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.270350795671098432e+00 6.003181688330508359e-02 8.205173607790989365e+00 -2.629725117770784909e-02 3.039352026052348332e+00 -1.730668967025923407e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.264646179812405791e+00 6.005535448344492128e-02 8.208400226919588150e+00 -2.624348372445818936e-02 3.039184237636482599e+00 -1.625267744259322258e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.258939243676335806e+00 6.007800465749321694e-02 8.211622684843778330e+00 -2.619019552847597077e-02 3.039026938971503000e+00 -1.520872486833597676e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.253230044688566025e+00 6.009977969976243450e-02 8.214840960992583874e+00 -2.613737752740710393e-02 3.038880029898383128e+00 -1.417474456863012430e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.247518639437808829e+00 6.012069172642937193e-02 8.218055034485008292e+00 -2.608502084744489594e-02 3.038743411128218330e+00 -1.315064989676811109e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.241805083689827782e+00 6.014075267890544446e-02 8.221264884148039798e+00 -2.603311679966907252e-02 3.038616984234939977e+00 -1.213635493101872720e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.236089432401201726e+00 6.015997432712326398e-02 8.224470488534171508e+00 -2.598165687645147270e-02 3.038500651648101236e+00 -1.113177446758019384e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.230371739732846414e+00 6.017836827274184591e-02 8.227671825938442041e+00 -2.593063274792723263e-02 3.038394316645732562e+00 -1.013682401365663486e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.224652059063291887e+00 6.019594595227272665e-02 8.230868874415007141e+00 -2.588003625853028608e-02 3.038297883347265582e+00 -9.151419780654817529e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.218930443001721819e+00 6.021271864012926051e-02 8.234061611793265456e+00 -2.582985942359202619e-02 3.038211256706525365e+00 -8.175478677498140183e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.213206943400777504e+00 6.022869745160121940e-02 8.237250015693533101e+00 -2.578009442600202525e-02 3.038134342504787089e+00 -7.208918304054854568e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.207481611369135344e+00 6.024389334575677019e-02 8.240434063542279475e+00 -2.573073361292969874e-02 3.038067047343899318e+00 -6.251656944677591327e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.201754497283856971e+00 6.025831712827394576e-02 8.243613732586947407e+00 -2.568176949260583472e-02 3.038009278639471678e+00 -5.303613561851326305e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.196025650802517326e+00 6.027197945420349756e-02 8.246788999910352302e+00 -2.563319473116292685e-02 3.037960944614124248e+00 -4.364707789946954642e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.190295120875114243e+00 6.028489083066511378e-02 8.249959842444674507e+00 -2.558500214953326676e-02 3.037921954290799587e+00 -3.434859929077728555e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.184562955755767533e+00 6.029706161947883530e-02 8.253126236985062647e+00 -2.553718472040379314e-02 3.037892217486135582e+00 -2.513990939055852627e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.178829203014202243e+00 6.030850203973353585e-02 8.256288160202840842e+00 -2.548973556522668438e-02 3.037871644803897819e+00 -1.602022433446596578e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.173093909547031188e+00 6.031922217029413863e-02 8.259445588658342885e+00 -2.544264795128469564e-02 3.037860147628472784e+00 -6.988766737173460664e-05 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.167357121588832314e+00 6.032923195224936669e-02 8.262598498813373382e+00 -2.539591528881030361e-02 3.037857638118416137e+00 1.955234365209338658e-05 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.161618884723025324e+00 6.033854119130165061e-02 8.265746867043313628e+00 -2.534953112815770127e-02 3.037864029200060489e+00 1.081254357182292639e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.155879243892555586e+00 6.034715956010078958e-02 8.268890669648865099e+00 -2.530348915702670953e-02 3.037879234561179143e+00 1.958391917286847201e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.150138243410384398e+00 6.035509660052298248e-02 8.272029882867457218e+00 -2.525778319773768626e-02 3.037903168644703111e+00 2.827011320456653118e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.144395926969789201e+00 6.036236172589668630e-02 8.275164482884314054e+00 -2.521240720455656878e-02 3.037935746642495882e+00 3.687187150328684478e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.138652337654481705e+00 6.036896422317686306e-02 8.278294445843188853e+00 -2.516735526106913048e-02 3.037976884489179241e+00 4.538993375887163256e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.132907517948542164e+00 6.037491325506895434e-02 8.281419747856785918e+00 -2.512262157760360853e-02 3.038026498856013724e+00 5.382503356717424550e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.127161509746176016e+00 6.038021786210406860e-02 8.284540365016855645e+00 -2.507820048870086291e-02 3.038084507144830138e+00 6.217789848183439758e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.121414354361291110e+00 6.038488696466665084e-02 8.287656273403998242e+00 -2.503408645063120996e-02 3.038150827482013483e+00 7.044925006531084109e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.115666092536908849e+00 6.038892936497603642e-02 8.290767449097151243e+00 -2.499027403895714636e-02 3.038225378712536173e+00 7.863980393919157291e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.109916764454401239e+00 6.039235374902307552e-02 8.293873868182798148e+00 -2.494675794614111680e-02 3.038308080394042321e+00 8.675026983380132060e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.104166409742563637e+00 6.039516868846315362e-02 8.296975506763883956e+00 -2.490353297919758319e-02 3.038398852790982207e+00 9.478135163712548238e-04 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.098415067486525842e+00 6.039738264246674593e-02 8.300072340968450035e+00 -2.486059405738858669e-02 3.038497616868792051e+00 1.027337474430691476e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.092662776236497990e+00 6.039900395952869927e-02 8.303164346958002540e+00 -2.481793620996205346e-02 3.038604294288124841e+00 1.106081495990693039e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.086909574016365454e+00 6.040004087923738635e-02 8.306251500935609045e+00 -2.477555457393211188e-02 3.038718807399127808e+00 1.184052447530779687e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.081155498332124765e+00 6.040050153400480099e-02 8.309333779153735833e+00 -2.473344439190064414e-02 3.038841079235765630e+00 1.261257138999332880e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.075400586180169427e+00 6.040039395075873924e-02 8.312411157921832938e+00 -2.469160100991940610e-02 3.038971033510190267e+00 1.337702324271354418e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.069644874055426520e+00 6.039972605259798927e-02 8.315483613613668723e+00 -2.465001987539195902e-02 3.039108594607156544e+00 1.413394701600432374e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.063888397959348531e+00 6.039850566041164021e-02 8.318551122674426423e+00 -2.460869653501474713e-02 3.039253687578481689e+00 1.488340914065076123e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.058131193407759518e+00 6.039674049446344672e-02 8.321613661627557335e+00 -2.456762663275662700e-02 3.039406238137551064e+00 1.562547550009567472e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.052373295438561840e+00 6.039443817594218611e-02 8.324671207081410174e+00 -2.452680590787616188e-02 3.039566172653865639e+00 1.636021143479482074e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.046614738619303431e+00 6.039160622847899312e-02 8.327723735735629518e+00 -2.448623019297604606e-02 3.039733418147633870e+00 1.708768174652019675e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.040855557054610969e+00 6.038825207963246372e-02 8.330771224387337526e+00 -2.444589541209399308e-02 3.039907902284406216e+00 1.780795070261286753e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.035095784393487151e+00 6.038438306234251290e-02 8.333813649937098944e+00 -2.440579757882944956e-02 3.040089553369752284e+00 1.852108204018665123e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.029335453836480063e+00 6.038000641635375004e-02 8.336850989394676503e+00 -2.436593279450550986e-02 3.040278300343978390e+00 1.922713897028397899e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.023574598142722891e+00 6.037512928960922509e-02 8.339883219884580257e+00 -2.432629724636542479e-02 3.040474072776888637e+00 1.992618418198519904e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.017813249636846606e+00 6.036975873961533678e-02 8.342910318651421520e+00 -2.428688720580307950e-02 3.040676800862585072e+00 2.061827984647257844e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.012051440215769205e+00 6.036390173477867299e-02 8.345932263065069634e+00 -2.424769902662685800e-02 3.040886415414308708e+00 2.130348762105014303e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.006289201355364149e+00 6.035756515571554653e-02 8.348949030625613332e+00 -2.420872914335629733e-02 3.041102847859320502e+00 2.198186865312059830e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
6.000526564117009798e+00 6.035075579653492034e-02 8.351960598968146243e+00 -2.416997406955097988e-02 3.041326030233822308e+00 2.265348358412035221e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.994763559154020705e+00 6.034348036609548521e-02 8.354966945867358774e+00 -2.413143039617106356e-02 3.041555895177917357e+00 2.331839255341380032e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.989000216717964342e+00 6.033574548923751474e-02 8.357968049241968345e+00 -2.409309478996891560e-02 3.041792375930608028e+00 2.397665520214788560e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.983236566664865919e+00 6.032755770799020506e-02 8.360963887158963104e+00 -2.405496399191131215e-02 3.042035406324832714e+00 2.462833067706793940e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.977472638461301280e+00 6.031892348275513099e-02 8.363954437837683997e+00 -2.401703481563162434e-02 3.042284920782541313e+00 2.527347763429582672e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.971708461190381456e+00 6.030984919346646378e-02 8.366939679653743411e+00 -2.397930414591151888e-02 3.042540854309807141e+00 2.591215424307128073e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.965944063557629740e+00 6.030034114072852641e-02 8.369919591142783943e+00 -2.394176893719160426e-02 3.042803142491977031e+00 2.654441818945739353e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.960179473896758395e+00 6.029040554693130410e-02 8.372894151004073748e+00 -2.390442621211054039e-02 3.043071721488857850e+00 2.717032668001113493e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.954414720175335241e+00 6.028004855734449274e-02 8.375863338103961553e+00 -2.386727306007209101e-02 3.043346528029939879e+00 2.778993644541972747e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.948649830000356964e+00 6.026927624119059190e-02 8.378827131479171797e+00 -2.383030663583965078e-02 3.043627499409656156e+00 2.840330374410374083e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.942884830623717640e+00 6.025809459269766688e-02 8.381785510339961220e+00 -2.379352415815773336e-02 3.043914573482676911e+00 2.901048436578767750e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.937119748947583986e+00 6.024650953213223081e-02 8.384738454073138669e+00 -2.375692290839994184e-02 3.044207688659240851e+00 2.961153363503882599e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.931354611529672916e+00 6.023452690681278116e-02 8.387685942244933912e+00 -2.372050022924299811e-02 3.044506783900521985e+00 3.020650641477511458e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.925589444588437615e+00 6.022215249210450400e-02 8.390627954603745664e+00 -2.368425352336629361e-02 3.044811798714029294e+00 3.079545710974269847e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.919824274008159470e+00 6.020939199239560419e-02 8.393564471082751055e+00 -2.364818025217658645e-02 3.045122673149042392e+00 3.137843966996396120e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.914059125343952950e+00 6.019625104205573313e-02 8.396495471802392530e+00 -2.361227793455733526e-02 3.045439347792082252e+00 3.195550759415656354e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.908294023826678121e+00 6.018273520637697910e-02 8.399420937072738624e+00 -2.357654414564226350e-02 3.045761763762414365e+00 3.252671393312424677e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.902528994367769677e+00 6.016884998249784344e-02 8.402340847395718626e+00 -2.354097651561272431e-02 3.046089862707586526e+00 3.309211129311994543e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.896764061563980697e+00 6.015460080031063278e-02 8.405255183467254199e+00 -2.350557272851841462e-02 3.046423586799000827e+00 3.365175183918182530e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.890999249702041141e+00 6.013999302335269054e-02 8.408163926179256009e+00 -2.347033052112106402e-02 3.046762878727517165e+00 3.420568729844283666e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.885234582763233746e+00 6.012503194968187026e-02 8.411067056621527982e+00 -2.343524768176063686e-02 3.047107681699090964e+00 3.475396896341429853e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.879470084427893539e+00 6.010972281273662537e-02 8.413964556083548985e+00 -2.340032204924368670e-02 3.047457939430443297e+00 3.529664769524406935e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.873705778079824746e+00 6.009407078218110404e-02 8.416856406056155038e+00 -2.336555151175343653e-02 3.047813596144762993e+00 3.583377392694981137e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.867941686810639546e+00 6.007808096473563064e-02 8.419742588233118497e+00 -2.333093400578122728e-02 3.048174596567442052e+00 3.636539766662782135e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.862177833424025764e+00 6.006175840499290014e-02 8.422623084512622427e+00 -2.329646751507890787e-02 3.048540885921842136e+00 3.689156850063791786e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.856414240439933749e+00 6.004510808622026685e-02 8.425497876998642610e+00 -2.326215006963182688e-02 3.048912409925093048e+00 3.741233559676482735e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.850650930098694857e+00 6.002813493114843996e-02 8.428366948002231851e+00 -2.322797974465204071e-02 3.049289114783922727e+00 3.792774770735650707e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.844887924365065324e+00 6.001084380274691876e-02 8.431230280042708358e+00 -2.319395465959135996e-02 3.049670947190518344e+00 3.843785317243983424e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.839125244932202641e+00 5.999323950498650082e-02 8.434087855848762416e+00 -2.316007297717390806e-02 3.050057854318418471e+00 3.894269992281402994e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.833362913225568214e+00 5.997532678358912656e-02 8.436939658359468908e+00 -2.312633290244780343e-02 3.050449783818436345e+00 3.944233548312224731e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.827600950406765179e+00 5.995711032676543512e-02 8.439785670725214572e+00 -2.309273268185563915e-02 3.050846683814613325e+00 3.993680697490165771e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.821839377377311386e+00 5.993859476594023267e-02 8.442625876308547106e+00 -2.305927060232342007e-02 3.051248502900203885e+00 4.042616111961239503e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.816078214782342215e+00 5.991978467646622702e-02 8.445460258684938992e+00 -2.302594499036760695e-02 3.051655190133689022e+00 4.091044424164575269e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.810317483014253881e+00 5.990068457832627841e-02 8.448288801643474955e+00 -2.299275421121995885e-02 3.052066695034820754e+00 4.138970227131186751e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.804557202216281020e+00 5.988129893682439531e-02 8.451111489187463022e+00 -2.295969666796982694e-02 3.052482967580695927e+00 4.186398074780725044e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.798797392286012986e+00 5.986163216326582243e-02 8.453928305534974541e+00 -2.292677080072359763e-02 3.052903958201860224e+00 4.233332482216251545e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.793038072878851530e+00 5.984168861562637332e-02 8.456739235119304254e+00 -2.289397508578096610e-02 3.053329617778441030e+00 4.279777926017049733e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.787279263411405417e+00 5.982147259921130611e-02 8.459544262589373531e+00 -2.286130803482773130e-02 3.053759897636309617e+00 4.325738844529508804e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.781520983064832642e+00 5.980098836730397827e-02 8.462343372810050113e+00 -2.282876819414481062e-02 3.054194749543272192e+00 4.371219638156109526e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.775763250788116920e+00 5.978024012180448848e-02 8.465136550862418119e+00 -2.279635414383317932e-02 3.054634125705290248e+00 4.416224669642524435e-03 3.050059498269179770e-01 2.439750072298243921e+00 -2.321490025474152397e+00 2.223914950515485101e-01
5.770006085301296217e+00 5.975923201385856254e-02 8.467923782043966341e+00 -2.276406449705442592e-02 3.055077978762728463e+00 4.460758264362874904e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.764249143826223332e+00 5.974520531390851291e-02 8.470705081967036421e+00 -2.273188782134006464e-02 3.055526595333845741e+00 4.511487439668871412e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.758492085330817467e+00 5.973087786287589046e-02 8.473480462822015724e+00 -2.269982723707747105e-02 3.055980259182955905e+00 4.561704581122775527e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.752734930799872082e+00 5.971625418211717884e-02 8.476249905106071125e+00 -2.266788125991265127e-02 3.056438919333128279e+00 4.611414211672271168e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.746977700974890801e+00 5.970133874028152321e-02 8.479013389543860413e+00 -2.263604844274038491e-02 3.056902525257889636e+00 4.660620817570261358e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.741220416357476708e+00 5.968613595393313515e-02 8.481770897088161121e+00 -2.260432737486632940e-02 3.057371026877567566e+00 4.709328848622186883e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.735463097212671890e+00 5.967065018816413574e-02 8.484522408920428305e+00 -2.257271668118565264e-02 3.057844374555658717e+00 4.757542718432077739e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.729705763572229493e+00 5.965488575719803122e-02 8.487267906451275934e+00 -2.254121502137786462e-02 3.058322519095219683e+00 4.805266804647363374e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.723948435237840471e+00 5.963884692498409162e-02 8.490007371320887231e+00 -2.250982108911759108e-02 3.058805411735284530e+00 4.852505449202457362e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.718191131784296388e+00 5.962253790578283391e-02 8.492740785399357506e+00 -2.247853361130099786e-02 3.059293004147304540e+00 4.899262958561133828e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.712433872562604265e+00 5.960596286474277583e-02 8.495468130786969496e+00 -2.244735134728757103e-02 3.059785248431614590e+00 4.945543603957724271e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.706676676703044571e+00 5.958912591846871054e-02 8.498189389814402972e+00 -2.241627308815701339e-02 3.060282097113921740e+00 4.991351621637138240e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.700919563118181266e+00 5.957203113558167534e-02 8.500904545042880400e+00 -2.238529765598095897e-02 3.060783503141816908e+00 5.036691213093733889e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.695162550505814991e+00 5.955468253727076722e-02 8.503613579264259315e+00 -2.235442390310926272e-02 3.061289419881314089e+00 5.081566545309053155e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.689405657351893630e+00 5.953708409783706190e-02 8.506316475501046526e+00 -2.232365071147058427e-02 3.061799801113408659e+00 5.125981750988427635e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.683648901933366915e+00 5.951923974522973365e-02 8.509013217006378582e+00 -2.229297699188703338e-02 3.062314601030663219e+00 5.169940928796478569e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.677892302320998397e+00 5.950115336157459772e-02 8.511703787263924070e+00 -2.226240168340260298e-02 3.062833774233813866e+00 5.213448143591517883e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.672135876382124131e+00 5.948282878369522825e-02 8.514388169987745059e+00 -2.223192375262516771e-02 3.063357275728402662e+00 5.256507426658859825e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.666379641783373167e+00 5.946426980362681802e-02 8.517066349122099922e+00 -2.220154219308177052e-02 3.063885060921430981e+00 5.299122775943063135e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.660623615993332969e+00 5.944548016912291899e-02 8.519738308841199981e+00 -2.217125602458697511e-02 3.064417085618037273e+00 5.341298156279102906e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.654867816285178428e+00 5.942646358415520913e-02 8.522404033548905744e+00 -2.214106429262407277e-02 3.064953306018197488e+00 5.383037499622485983e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.649112259739252018e+00 5.940722370940650782e-02 8.525063507878389402e+00 -2.211096606773885892e-02 3.065493678713448578e+00 5.424344705278322069e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.643356963245602209e+00 5.938776416275704656e-02 8.527716716691738696e+00 -2.208096044494579219e-02 3.066038160683635549e+00 5.465223640129355728e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.637601943506481916e+00 5.936808851976430046e-02 8.530363645079521717e+00 -2.205104654314629306e-02 3.066586709293679380e+00 5.505678138862961021e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.631847217038801645e+00 5.934820031413633873e-02 8.533004278360303729e+00 -2.202122350455897049e-02 3.067139282290369806e+00 5.545712004197116130e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.626092800176545339e+00 5.932810303819899961e-02 8.535638602080126702e+00 -2.199149049416155091e-02 3.067695837799178982e+00 5.585329007105355355e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.620338709073144479e+00 5.930780014335686190e-02 8.538266602011942652e+00 -2.196184669914429122e-02 3.068256334321098677e+00 5.624532887040709778e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.614584959703812217e+00 5.928729504054824906e-02 8.540888264155013232e+00 -2.193229132837468467e-02 3.068820730729499680e+00 5.663327352158637439e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.608831567867842871e+00 5.926659110069432135e-02 8.543503574734263140e+00 -2.190282361187323099e-02 3.069388986267012065e+00 5.701716079538950849e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.603078549190870561e+00 5.924569165514242258e-02 8.546112520199603324e+00 -2.187344280030007262e-02 3.069961060542429454e+00 5.739702715406743566e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.597325919127091431e+00 5.922459999610372311e-02 8.548715087225211562e+00 -2.184414816445231014e-02 3.070536913527634137e+00 5.777290875352321040e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.591573692961449460e+00 5.920331937708534636e-02 8.551311262708786387e+00 -2.181493899477178131e-02 3.071116505554545739e+00 5.814484144550140059e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.585821885811787624e+00 5.918185301331704840e-02 8.553901033770761941e+00 -2.178581460086312024e-02 3.071699797312088975e+00 5.851286077976756810e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.580070512630963542e+00 5.916020408217254750e-02 8.556484387753489074e+00 -2.175677431102189877e-02 3.072286749843184950e+00 5.887700200627785270e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.574319588208930476e+00 5.913837572358560807e-02 8.559061312220391571e+00 -2.172781747177266951e-02 3.072877324541765542e+00 5.923730007733876354e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.568569127174786360e+00 5.911637104046100349e-02 8.561631794955086860e+00 -2.169894344741673045e-02 3.073471483149805117e+00 5.959378964975707398e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.562819143998786409e+00 5.909419309908041373e-02 8.564195823960480070e+00 -2.167015161958940964e-02 3.074069187754377985e+00 5.994650508697994123e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.557069652994328202e+00 5.907184492950338234e-02 8.566753387457826108e+00 -2.164144138682671040e-02 3.074670400784735413e+00 6.029548046122519891e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.551320668319899454e+00 5.904932952596340934e-02 8.569304473885773987e+00 -2.161281216414112985e-02 3.075275085009403053e+00 6.064074955560185692e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.545572203980999149e+00 5.902664984725924935e-02 8.571849071899375616e+00 -2.158426338260650487e-02 3.075883203533301469e+00 6.098234586622080892e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.539824273832026691e+00 5.900380881714155368e-02 8.574387170369075051e+00 -2.155579448895166006e-02 3.076494719794885313e+00 6.132030260429578196e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.534076891578139090e+00 5.898080932469485643e-02 8.576918758379669327e+00 -2.152740494516275360e-02 3.077109597563306043e+00 6.165465269823445019e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.528330070777082383e+00 5.895765422471507811e-02 8.579443825229251530e+00 -2.149909422809412329e-02 3.077727800935593727e+00 6.198542879571983417e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.522583824840989308e+00 5.893434633808254663e-02 8.581962360428130765e+00 -2.147086182908746269e-02 3.078349294333860175e+00 6.231266326578186431e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.516838167038154772e+00 5.891088845213066083e-02 8.584474353697725491e+00 -2.144270725359919902e-02 3.078974042502523378e+00 6.263638820085921238e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.511093110494775793e+00 5.888728332101025170e-02 8.586979794969444413e+00 -2.141463002083590292e-02 3.079602010505550602e+00 6.295663541885127001e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.505348668196671902e+00 5.886353366604970411e-02 8.589478674383540735e+00 -2.138662966339755986e-02 3.080233163723724132e+00 6.327343646516038651e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.499604852990972681e+00 5.883964217611093589e-02 8.591970982287953973e+00 -2.135870572692857849e-02 3.080867467851927000e+00 6.358682261472430562e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.493861677587783987e+00 5.881561150794128306e-02 8.594456709237126901e+00 -2.133085776977637626e-02 3.081504888896446470e+00 6.389682487403874900e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.488119154561823088e+00 5.879144428652134657e-02 8.596935845990811842e+00 -2.130308536277387976e-02 3.082145393172301961e+00 6.420347398328382291e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.482377296354040475e+00 5.876714310540475522e-02 8.599408383513011955e+00 -2.127538809271336054e-02 3.082788947300604043e+00 6.450680042205348026e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.476636115273245231e+00 5.874271052704187202e-02 8.601874312971339975e+00 -2.124776556473093742e-02 3.083435518205978720e+00 6.480683441406148715e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.470895623497714411e+00 5.871814908309225256e-02 8.604333625736620306e+00 -2.122021740702641213e-02 3.084085073114038344e+00 6.510360593413935804e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.465155833076798864e+00 5.869346127472574448e-02 8.606786313382746911e+00 -2.119274326760741886e-02 3.084737579548896047e+00 6.539714470746836768e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.459416755932496201e+00 5.866864957292312194e-02 8.609232367686377785e+00 -2.116534281679058327e-02 3.085393005330691718e+00 6.568748021438848214e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.453678403860991786e+00 5.864371641877465929e-02 8.611671780626553030e+00 -2.113801574218311663e-02 3.086051318573128643e+00 6.597464168784387441e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.447940788534180179e+00 5.861866422377523533e-02 8.614104544384277418e+00 -2.111076175141153241e-02 3.086712487681029682e+00 6.625865811836276036e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.442203921501150177e+00 5.859349537012075587e-02 8.616530651341912872e+00 -2.108358056798177380e-02 3.087376481347896551e+00 6.653955825229532738e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.436467814189654746e+00 5.856821221099826197e-02 8.618950094082638458e+00 -2.105647193276507026e-02 3.088043268553496201e+00 6.681737059553165443e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.430732477907542766e+00 5.854281707087927167e-02 8.621362865389659902e+00 -2.102943560153104977e-02 3.088712818561444529e+00 6.709212341331502114e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.424997923844181003e+00 5.851731224580543345e-02 8.623768958245561222e+00 -2.100247134501160434e-02 3.089385100916822502e+00 6.736384473252445687e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.419264163071836116e+00 5.849170000367854422e-02 8.626168365831356155e+00 -2.097557894767527326e-02 3.090060085443786075e+00 6.763256234264703598e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.413531206547049557e+00 5.846598258454174107e-02 8.628561081525727872e+00 -2.094875820722422177e-02 3.090737742243212516e+00 6.789830379746198200e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.407799065111973391e+00 5.844016220086614699e-02 8.630947098903947179e+00 -2.092200893346710805e-02 3.091418041690335183e+00 6.816109641606066770e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.402067749495699012e+00 5.841424103782765637e-02 8.633326411737021644e+00 -2.089533094850546530e-02 3.092100954432422721e+00 6.842096728516025919e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.396337270315551216e+00 5.838822125358996556e-02 8.635699013990494777e+00 -2.086872408446067972e-02 3.092786451386440039e+00 6.867794325896146856e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.390607638078374286e+00 5.836210497957733390e-02 8.638064899823493903e+00 -2.084218818542146745e-02 3.093474503736756809e+00 6.893205096313776738e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.384878863181781661e+00 5.833589432075316633e-02 8.640424063587465398e+00 -2.081572310324086503e-02 3.094165082932839539e+00 6.918331679277202849e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.379150955915402932e+00 5.830959135588993647e-02 8.642776499825089331e+00 -2.078932870158536547e-02 3.094858160686984938e+00 6.943176691835081966e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.373423926462097100e+00 5.828319813784160752e-02 8.645122203269009376e+00 -2.076300485001773485e-02 3.095553708972051066e+00 6.967742728199964597e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.367697784899153390e+00 5.825671669381279894e-02 8.647461168840564483e+00 -2.073675142909431682e-02 3.096251700019206687e+00 6.992032360444801198e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.361972541199476083e+00 5.823014902562313050e-02 8.649793391648584517e+00 -2.071056832486673285e-02 3.096952106315706832e+00 7.016048138165344172e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.356248205232740034e+00 5.820349710997638898e-02 8.652118866987917656e+00 -2.068445543182885135e-02 3.097654900602659467e+00 7.039792588961669810e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.350524786766546192e+00 5.817676289871782924e-02 8.654437590338273978e+00 -2.065841265153602752e-02 3.098360055872841023e+00 7.063268218499913625e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.344802295467538933e+00 5.814994831910028777e-02 8.656749557362660497e+00 -2.063243989013709839e-02 3.099067545368489274e+00 7.086477510461807253e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.339080740902522493e+00 5.812305527403956867e-02 8.659054763906096852e+00 -2.060653706253210218e-02 3.099777342579141060e+00 7.109422927142387827e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.333360132539556986e+00 5.809608564237107864e-02 8.661353205994192450e+00 -2.058070408653868075e-02 3.100489421239474908e+00 7.132106909070203699e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.327640479749028657e+00 5.806904127910813423e-02 8.663644879831576162e+00 -2.055494088674159059e-02 3.101203755327156308e+00 7.154531875568915546e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.321921791804721025e+00 5.804192401568884774e-02 8.665929781800629783e+00 -2.052924739293922329e-02 3.101920319060728293e+00 7.176700224794103737e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.316204077884856716e+00 5.801473566023196415e-02 8.668207908459823585e+00 -2.050362353728820558e-02 3.102639086897482468e+00 7.198614333637168988e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.310487347073126863e+00 5.798747799778389278e-02 8.670479256542273916e+00 -2.047806925898953967e-02 3.103360033531366469e+00 7.220276558366022120e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.304771608359716062e+00 5.796015279056204728e-02 8.672743822954336324e+00 -2.045258449956792804e-02 3.104083133890911839e+00 7.241689234347390390e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.299056870642292694e+00 5.793276177820557565e-02 8.675001604773870056e+00 -2.042716920340663031e-02 3.104808363137147253e+00 7.262854676276630193e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.293343142727006345e+00 5.790530667801310760e-02 8.677252599248859610e+00 -2.040182332077028829e-02 3.105535696661562373e+00 7.283775178653021341e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.287630433329459478e+00 5.787778918518309695e-02 8.679496803795869297e+00 -2.037654680275485103e-02 3.106265110084071690e+00 7.304453015464437704e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.281918751075662222e+00 5.785021097305743931e-02 8.681734215998309523e+00 -2.035133960344062340e-02 3.106996579250976609e+00 7.324890440571188606e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.276208104502987162e+00 5.782257369335231517e-02 8.683964833605058331e+00 -2.032620168154105136e-02 3.107730080232976810e+00 7.345089688043407797e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.270498502061100154e+00 5.779487897639380700e-02 8.686188654528850250e+00 -2.030113299585997039e-02 3.108465589323175848e+00 7.365052971890576235e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.264789952112876037e+00 5.776712843135495962e-02 8.688405676844535463e+00 -2.027613350766172690e-02 3.109203083035089854e+00 7.384782486462692502e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.259082462935316116e+00 5.773932364648063503e-02 8.690615898787683591e+00 -2.025120318213004603e-02 3.109942538100704201e+00 7.404280406765078280e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.253376042720440786e+00 5.771146618931680822e-02 8.692819318752961877e+00 -2.022634198411903117e-02 3.110683931468525287e+00 7.423548888212691196e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.247670699576168829e+00 5.768355760694209716e-02 8.695015935292374820e+00 -2.020154987984519590e-02 3.111427240301633201e+00 7.442590066961095319e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.241966441527194043e+00 5.765559942618727479e-02 8.697205747113830654e+00 -2.017682683923209541e-02 3.112172441975781023e+00 7.461406060303503798e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.236263276515849441e+00 5.762759315385697356e-02 8.699388753079567493e+00 -2.015217283177521759e-02 3.112919514077496785e+00 7.479998966432973434e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.230561212402948357e+00 5.759954027695576850e-02 8.701564952204369874e+00 -2.012758782692588774e-02 3.113668434402178775e+00 7.498370864641819809e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.224860256968626437e+00 5.757144226290411559e-02 8.703734343654058847e+00 -2.010307179751956094e-02 3.114419180952233024e+00 7.516523815819720587e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.219160417913171202e+00 5.754330055975127867e-02 8.705896926744008724e+00 -2.007862471645963445e-02 3.115171731935227672e+00 7.534459862293091392e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.213461702857835611e+00 5.751511659639487600e-02 8.708052700937390256e+00 -2.005424655554660998e-02 3.115926065762036234e+00 7.552181027869417536e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.207764119345640985e+00 5.748689178279500767e-02 8.710201665843525731e+00 -2.002993728840644222e-02 3.116682161045003951e+00 7.569689318281472463e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.202067674842179024e+00 5.745862751017947329e-02 8.712343821216474993e+00 -2.000569689012468219e-02 3.117439996596154117e+00 7.586986721311492730e-03 3.137717941781876796e-01 2.803212834292299949e+00 -1.732373223281819641e+00 7.619510128623742107e-01
5.196372376736394294e+00 5.743032515125430504e-02 8.714479166953394085e+00 -1.998152533444568640e-02 3.118199551425384630e+00 7.604075206674072024e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.190679610252340481e+00 5.737474493796319158e-02 8.716608207143615061e+00 -1.996804484681980255e-02 3.118958333213529777e+00 7.571590640672778288e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.184990748099527202e+00 5.731940543121814835e-02 8.718731471023655644e+00 -1.995467976950872704e-02 3.119713875547342141e+00 7.539285890108978448e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.179305778864730314e+00 5.726430495636928436e-02 8.720848996093900851e+00 -1.994142905024892665e-02 3.120466196339625853e+00 7.507159582520305657e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.173624691170225276e+00 5.720944185540017407e-02 8.722960819558803536e+00 -1.992829164837631520e-02 3.121215313366634714e+00 7.475210359311557431e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.167947473673794256e+00 5.715481448671858034e-02 8.725066978329705236e+00 -1.991526653152056112e-02 3.121961244269436442e+00 7.443436875269198588e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.162274115068724356e+00 5.710042122495647549e-02 8.727167509027429659e+00 -1.990235267619030676e-02 3.122704006555238720e+00 7.411837798455517094e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.156604604083804055e+00 5.704626046076551049e-02 8.729262447985083995e+00 -1.988954907021908691e-02 3.123443617598725019e+00 7.380411810289638254e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.150938929483324102e+00 5.699233060061370537e-02 8.731351831250906415e+00 -1.987685471124054498e-02 3.124180094643377981e+00 7.349157605244389588e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.145277080067065079e+00 5.693863006659333897e-02 8.733435694590793830e+00 -1.986426860396071220e-02 3.124913454802758395e+00 7.318073890425018900e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.139619044670286740e+00 5.688515729622949102e-02 8.735514073490870501e+00 -1.985178976348644236e-02 3.125643715061777961e+00 7.287159385741837428e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.133964812163716473e+00 5.683191074228482326e-02 8.737587003160264487e+00 -1.983941721548541232e-02 3.126370892277975599e+00 7.256412823778695710e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.128314371453535969e+00 5.677888887257261097e-02 8.739654518533660266e+00 -1.982714999263223560e-02 3.127095003182760902e+00 7.225832949299374960e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.122667711481357244e+00 5.672609016977670643e-02 8.741716654273680831e+00 -1.981498713633255554e-02 3.127816064382628269e+00 7.195418519269314479e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.117024821224203102e+00 5.667351313126620799e-02 8.743773444773513148e+00 -1.980292769850656651e-02 3.128534092360381269e+00 7.165168302888513287e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.111385689694487588e+00 5.662115626891347370e-02 8.745824924159487423e+00 -1.979097073919366262e-02 3.129249103476341887e+00 7.135081081218711159e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.105750305939985800e+00 5.656901810892246002e-02 8.747871126293354394e+00 -1.977911532531416092e-02 3.129961113969516262e+00 7.105155646922449789e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.100118659043805458e+00 5.651709719165422252e-02 8.749912084774729593e+00 -1.976736053385417385e-02 3.130670139958765752e+00 7.075390804437785459e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.094490738124362039e+00 5.646539207145107736e-02 8.751947832943637096e+00 -1.975570545082499033e-02 3.131376197443976661e+00 7.045785369744488220e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.088866532335338810e+00 5.641390131647082418e-02 8.753978403882774373e+00 -1.974414916820921989e-02 3.132079302307190005e+00 7.016338169932788763e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.083246030865657517e+00 5.636262350852262737e-02 8.756003830419761158e+00 -1.973269078709527155e-02 3.132779470313718395e+00 6.987048043377983540e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.077629222939438414e+00 5.631155724289849118e-02 8.758024145129612137e+00 -1.972132941803890135e-02 3.133476717113274024e+00 6.957913839649336636e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.072016097815963853e+00 5.626070112821222186e-02 8.760039380337005355e+00 -1.971006417755226739e-02 3.134171058241066010e+00 6.928934419041040023e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.066406644789634761e+00 5.621005378624439192e-02 8.762049568118383647e+00 -1.969889419000225503e-02 3.134862509118869323e+00 6.900108652631107425e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.060800853189928894e+00 5.615961385178182969e-02 8.764054740304318969e+00 -1.968781858921196323e-02 3.135551085056109688e+00 6.871435422316402725e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.055198712381357318e+00 5.610937997246134845e-02 8.766054928481768371e+00 -1.967683651553179744e-02 3.136236801250927186e+00 6.842913620406764104e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.049600211763417335e+00 5.605935080862199660e-02 8.768050163996091939e+00 -1.966594711585634841e-02 3.136919672791205649e+00 6.814542149505531908e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.044005340770543633e+00 5.600952503315296399e-02 8.770040477953269686e+00 -1.965514954626738225e-02 3.137599714655611383e+00 6.786319922650737788e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.038414088872059438e+00 5.595990133134234185e-02 8.772025901222148647e+00 -1.964444297002196360e-02 3.138276941714625234e+00 6.758245863004564043e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.032826445572123220e+00 5.591047840073538888e-02 8.774006464436393316e+00 -1.963382655588616008e-02 3.138951368731534686e+00 6.730318903574972547e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.027242400409678069e+00 5.586125495099058397e-02 8.775982197996569312e+00 -1.962329948138722552e-02 3.139623010363431277e+00 6.702537987420586867e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.021661942958393965e+00 5.581222970373380526e-02 8.777953132072351394e+00 -1.961286093162764588e-02 3.140291881162207144e+00 6.674902067426027354e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.016085062826613594e+00 5.576340139242186994e-02 8.779919296604431267e+00 -1.960251009664039021e-02 3.140957995575515582e+00 6.647410105933337920e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.010511749657293734e+00 5.571476876220603225e-02 8.781880721306480453e+00 -1.959224617464061166e-02 3.141621367947726728e+00 6.620061074950986391e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
5.004941993127946631e+00 5.566633056979191502e-02 8.783837435667296134e+00 -1.958206837163065442e-02 3.142282012520890788e+00 6.592853956011154870e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.999375782950578717e+00 5.561808558330783026e-02 8.785789468952680537e+00 -1.957197589824614947e-02 3.142939943435667960e+00 6.565787739756597137e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.993813108871628437e+00 5.557003258217508429e-02 8.787736850207300776e+00 -1.956196797268872078e-02 3.143595174732245923e+00 6.538861426122573837e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.988253960671904075e+00 5.552217035697371711e-02 8.789679608256758314e+00 -1.955204382100428698e-02 3.144247720351269315e+00 6.512074024264271656e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.982698328166518031e+00 5.547449770931540958e-02 8.791617771709445250e+00 -1.954220267372093478e-02 3.144897594134739904e+00 6.485424552128153143e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.977146201204821985e+00 5.542701345171999194e-02 8.793551368958304693e+00 -1.953244376837236229e-02 3.145544809826898991e+00 6.458912036597975331e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.971597569670338501e+00 5.537971640748676205e-02 8.795480428182834487e+00 -1.952276635027308527e-02 3.146189381075124469e+00 6.432535513474854291e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.966052423480693534e+00 5.533260541057209020e-02 8.797404977350902655e+00 -1.951316966911642234e-02 3.146831321430801243e+00 6.406294027049190022e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.960510752587548033e+00 5.528567930547143017e-02 8.799325044220434933e+00 -1.950365298114123749e-02 3.147470644350171654e+00 6.380186630215844285e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.954972546976525116e+00 5.523893694709604979e-02 8.801240656341349222e+00 -1.949421555022430586e-02 3.148107363195200126e+00 6.354212384489096518e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.949437796667140788e+00 5.519237720065530567e-02 8.803151841057319515e+00 -1.948485664450117297e-02 3.148741491234415157e+00 6.328370359580949046e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.943906491712730222e+00 5.514599894154371268e-02 8.805058625507403036e+00 -1.947557553831087696e-02 3.149373041643728666e+00 6.302659633498498837e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.938378622200375823e+00 5.509980105522273297e-02 8.806961036627908967e+00 -1.946637151343592886e-02 3.150002027507272651e+00 6.277079292577088070e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.932854178250829058e+00 5.505378243710778996e-02 8.808859101154110860e+00 -1.945724385574764542e-02 3.150628461818209658e+00 6.251628431064837864e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.927333150018439412e+00 5.500794199245997301e-02 8.810752845621813378e+00 -1.944819185710413428e-02 3.151252357479526367e+00 6.226306151219193445e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.921815527691074443e+00 5.496227863627257959e-02 8.812642296369165962e+00 -1.943921481656965544e-02 3.151873727304838724e+00 6.201111563341728770e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.916301301490044295e+00 5.491679129316281299e-02 8.814527479538313059e+00 -1.943031203707263135e-02 3.152492584019177091e+00 6.176043785367458551e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.910790461670024420e+00 5.487147889726784467e-02 8.816408421076914692e+00 -1.942148282743475993e-02 3.153108940259750526e+00 6.151101942977800843e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.905282998518973869e+00 5.482634039213574867e-02 8.818285146739905045e+00 -1.941272650339483097e-02 3.153722808576727044e+00 6.126285169619839419e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.899778902358057131e+00 5.478137473062191093e-02 8.820157682091075202e+00 -1.940404238429763867e-02 3.154334201433988571e+00 6.101592606101916352e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.894278163541563309e+00 5.473658087478908141e-02 8.822026052504554627e+00 -1.939542979540018891e-02 3.154943131209871687e+00 6.077023400737152636e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.888780772456826185e+00 5.469195779580241640e-02 8.823890283166521797e+00 -1.938688806851088242e-02 3.155549610197921684e+00 6.052576709328595476e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.883286719524139841e+00 5.464750447383068255e-02 8.825750399076710551e+00 -1.937841653879731132e-02 3.156153650607619543e+00 6.028251694779391233e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.877795995196677836e+00 5.460321989794979236e-02 8.827606425049866701e+00 -1.937001454745138421e-02 3.156755264565099139e+00 6.004047527274807353e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.872308589960407943e+00 5.455910306604187798e-02 8.829458385717403601e+00 -1.936168144173602834e-02 3.157354464113876880e+00 5.979963384212807001e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.866824494334010431e+00 5.451515298470122062e-02 8.831306305528835665e+00 -1.935341657210416441e-02 3.157951261215552030e+00 5.955998449847309251e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.861343698868791918e+00 5.447136866914081832e-02 8.833150208753215438e+00 -1.934521929519759237e-02 3.158545667750501273e+00 5.932151915506266374e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.855866194148600101e+00 5.442774914309553291e-02 8.834990119480737647e+00 -1.933708897310963334e-02 3.159137695518584366e+00 5.908422979448722627e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.850391970789737606e+00 5.438429343873250887e-02 8.836826061624091011e+00 -1.932902497111758586e-02 3.159727356239817819e+00 5.884810846570498466e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.844921019440877608e+00 5.434100059656039872e-02 8.838658058919893534e+00 -1.932102666083075279e-02 3.160314661555051252e+00 5.861314728640310695e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.839453330782973239e+00 5.429786966533675652e-02 8.840486134930230833e+00 -1.931309341852957204e-02 3.160899623026646399e+00 5.837933844069368231e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.833988895529174101e+00 5.425489970198254380e-02 8.842310313043938663e+00 -1.930522462393867086e-02 3.161482252139127258e+00 5.814667417721128446e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.828527704424735667e+00 5.421208977149367947e-02 8.844130616478043549e+00 -1.929741966322703547e-02 3.162062560299837788e+00 5.791514681136452139e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.823069748246929578e+00 5.416943894685136152e-02 8.845947068279279790e+00 -1.928967792776185505e-02 3.162640558839602711e+00 5.768474872346716562e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.817615017804952160e+00 5.412694630893608722e-02 8.847759691325496334e+00 -1.928199881425148379e-02 3.163216259013371001e+00 5.745547235821998368e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.812163503939833831e+00 5.408461094643996631e-02 8.849568508327159577e+00 -1.927438172592677024e-02 3.163789672000862918e+00 5.722731022522898475e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.806715197524344063e+00 5.404243195577898562e-02 8.851373541828893465e+00 -1.926682607250996757e-02 3.164360808907217493e+00 5.700025489835632182e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.801270089462896351e+00 5.400040844100643944e-02 8.853174814211007160e+00 -1.925933127013431875e-02 3.164929680763630238e+00 5.677429901503116411e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.795828170691453174e+00 5.395853951372758806e-02 8.854972347690997836e+00 -1.925189674126476930e-02 3.165496298527985974e+00 5.654943527556967678e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.790389432177430074e+00 5.391682429301548202e-02 8.856766164325048152e+00 -1.924452191461981099e-02 3.166060673085484556e+00 5.632565644250388248e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.784953864919602395e+00 5.387526190532792442e-02 8.858556286009495295e+00 -1.923720622509440467e-02 3.166622815249259482e+00 5.610295533991931788e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.779521459948004036e+00 5.383385148442560580e-02 8.860342734482291149e+00 -1.922994911368398896e-02 3.167182735760989853e+00 5.588132485280132913e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.774092208323835074e+00 5.379259217129132159e-02 8.862125531324442917e+00 -1.922275002740955405e-02 3.167740445291506557e+00 5.566075792638990223e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.768666101139363178e+00 5.375148311405032048e-02 8.863904697961443091e+00 -1.921560841924376331e-02 3.168295954441391782e+00 5.544124756554283731e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.763243129517825025e+00 5.371052346789171456e-02 8.865680255664674547e+00 -1.920852374803809492e-02 3.168849273741571437e+00 5.522278683410718030e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.757823284613330372e+00 5.366971239499096491e-02 8.867452225552810319e+00 -1.920149547845100349e-02 3.169400413653902238e+00 5.500536885429879903e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.752406557610762583e+00 5.362904906443342196e-02 8.869220628593190270e+00 -1.919452308087708087e-02 3.169949384571752127e+00 5.478898680608993918e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.746992939725680927e+00 5.358853265213888578e-02 8.870985485603187115e+00 -1.918760603137718845e-02 3.170496196820575818e+00 5.457363392660462970e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.741582422204221992e+00 5.354816234078718651e-02 8.872746817251560003e+00 -1.918074381160956438e-02 3.171040860658481897e+00 5.435930350952190328e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.736174996323001096e+00 5.350793731974477080e-02 8.874504644059781455e+00 -1.917393590876187437e-02 3.171583386276796368e+00 5.414598890448658886e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.730770653389011926e+00 5.346785678499227368e-02 8.876258986403366080e+00 -1.916718181548420635e-02 3.172123783800618657e+00 5.393368351652766748e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.725369384739528833e+00 5.342791993905303405e-02 8.878009864513172644e+00 -1.916048102982297746e-02 3.172662063289373169e+00 5.372238080548399214e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.719971181742005584e+00 5.338812599092260247e-02 8.879757298476699034e+00 -1.915383305515575701e-02 3.173198234737355072e+00 5.351207428543734539e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.714576035793977660e+00 5.334847415599915099e-02 8.881501308239357684e+00 -1.914723740012697073e-02 3.173732308074268094e+00 5.330275752415262677e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.709183938322961005e+00 5.330896365601484749e-02 8.883241913605745665e+00 -1.914069357858450005e-02 3.174264293165760531e+00 5.309442414252517860e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.703794880786351662e+00 5.326959371896808348e-02 8.884979134240889920e+00 -1.913420110951712452e-02 3.174794199813952833e+00 5.288706781403499854e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.698408854671326296e+00 5.323036357905665261e-02 8.886712989671487151e+00 -1.912775951699284202e-02 3.175322037757960736e+00 5.268068226420789119e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.693025851494741829e+00 5.319127247661177560e-02 8.888443499287131289e+00 -1.912136833009800765e-02 3.175847816674413515e+00 5.247526127008332424e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.687645862803035079e+00 5.315231965803300651e-02 8.890170682341519637e+00 -1.911502708287730889e-02 3.176371546177965577e+00 5.227079865968897211e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.682268880172119729e+00 5.311350437572398553e-02 8.891894557953655465e+00 -1.910873531427454558e-02 3.176893235821805384e+00 5.206728831152179944e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.676894895207290404e+00 5.307482588802903828e-02 8.893615145109032838e+00 -1.910249256807422524e-02 3.177412895098155943e+00 5.186472415403562373e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.671523899543116976e+00 5.303628345917060782e-02 8.895332462660809014e+00 -1.909629839284392866e-02 3.177930533438772631e+00 5.166310016513502718e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.666155884843346868e+00 5.299787635918747769e-02 8.897046529330966180e+00 -1.909015234187746296e-02 3.178446160215434801e+00 5.146241037167556542e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.660790842800802913e+00 5.295960386387383451e-02 8.898757363711458979e+00 -1.908405397313878496e-02 3.178959784740433392e+00 5.126264884897010869e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.655428765137282099e+00 5.292146525471908003e-02 8.900464984265351376e+00 -1.907800284920666001e-02 3.179471416267052319e+00 5.106380972030132373e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.650069643603456093e+00 5.288345981884846891e-02 8.902169409327942873e+00 -1.907199853722007718e-02 3.179981063990046763e+00 5.086588715644010592e-03 2.572315371675858997e-01 4.588547606801559597e-01 -5.532214296251928509e+00 -2.718242404571817428e+00
4.644713469978767328e+00 5.284558684896446118e-02 8.903870657107878728e+00 -1.906604060882439305e-02 3.180488737046114345e+00 5.066887537516995277e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.639361226425050333e+00 5.278617266084474624e-02 8.905571261865530275e+00 -1.910950014213882650e-02 3.180991155811877746e+00 4.981589338885094274e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.634013879229566868e+00 5.272719421078864155e-02 8.907273773338935996e+00 -1.915288025009561496e-02 3.181485075154951936e+00 4.896898374605100634e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.628671396437773922e+00 5.266865043795317808e-02 8.908978232224265881e+00 -1.919617760992903960e-02 3.181970555586673299e+00 4.812810409067357943e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.623333746171768510e+00 5.261054027785502796e-02 8.910684678382411406e+00 -1.923938897734785852e-02 3.182447657196717739e+00 4.729321244583240685e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.618000896632157293e+00 5.255286266205947548e-02 8.912393150852402357e+00 -1.928251118520537405e-02 3.182916439656866547e+00 4.646426720849519340e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.612672816099885331e+00 5.249561651788606925e-02 8.914103687864621151e+00 -1.932554114219164898e-02 3.183376962224717222e+00 4.564122714424229295e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.607349472938014223e+00 5.243880076813043495e-02 8.915816326853835960e+00 -1.936847583154742078e-02 3.183829283747344974e+00 4.482405138213724390e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.602030835593460267e+00 5.238241433080178394e-02 8.917531104472045556e+00 -1.941131230979931468e-02 3.184273462664912735e+00 4.401269940970615850e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.596716872598684667e+00 5.232645611887555559e-02 8.919248056601137620e+00 -1.945404770551595330e-02 3.184709557014229642e+00 4.320713106802289566e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.591407552573342876e+00 5.227092504006073531e-02 8.920967218365374762e+00 -1.949667921808454288e-02 3.185137624432263781e+00 4.240730654689721553e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.586102844225894870e+00 5.221581999658138351e-02 8.922688624143690461e+00 -1.953920411650758235e-02 3.185557722159605198e+00 4.161318638016306241e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.580802716355165671e+00 5.216113988497190351e-02 8.924412307581819803e+00 -1.958161973821928581e-02 3.185969907043883165e+00 4.082473144106432174e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.575507137851875683e+00 5.210688359588561830e-02 8.926138301604249037e+00 -1.962392348792137489e-02 3.186374235543137257e+00 4.004190293773535365e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.570216077700122170e+00 5.205305001391618419e-02 8.927866638426003476e+00 -1.966611283643786637e-02 3.186770763729144473e+00 3.926466240877384863e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.564929504978827879e+00 5.199963801743150843e-02 8.929597349564257769e+00 -1.970818531958851150e-02 3.187159547290702388e+00 3.849297171890343761e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.559647388863147022e+00 5.194664647841963634e-02 8.931330465849784517e+00 -1.975013853708053671e-02 3.187540641536868335e+00 3.772679305472374962e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.554369698625834850e+00 5.189407426234630277e-02 8.933066017438243023e+00 -1.979197015141835256e-02 3.187914101400157740e+00 3.696608892054551419e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.549096403638582586e+00 5.184192022802374539e-02 8.934804033821301061e+00 -1.983367788683091520e-02 3.188279981439700705e+00 3.621082213430852712e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.543827473373312387e+00 5.179018322749036340e-02 8.936544543837596777e+00 -1.987525952821640393e-02 3.188638335844358185e+00 3.546095582358025061e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.538562877403435891e+00 5.173886210590088880e-02 8.938287575683553143e+00 -1.991671292010389546e-02 3.188989218435798190e+00 3.471645342163292691e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.533302585405084351e+00 5.168795570142670215e-02 8.940033156924029001e+00 -1.995803596563176796e-02 3.189332682671534247e+00 3.397727866359720201e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.528046567158295233e+00 5.163746284516597396e-02 8.941781314502819100e+00 -1.999922662554248429e-02 3.189668781647925222e+00 3.324339558269019494e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.522794792548172182e+00 5.158738236106322206e-02 8.943532074753004935e+00 -2.004028291719350124e-02 3.189997568103136061e+00 3.251476850651613057e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.517547231566006793e+00 5.153771306583805611e-02 8.945285463407161686e+00 -2.008120291358400297e-02 3.190319094420065227e+00 3.179136205343764069e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.512303854310373730e+00 5.148845376892269288e-02 8.947041505607412404e+00 -2.012198474239717746e-02 3.190633412629233501e+00 3.107314112901592932e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.507064630988185883e+00 5.143960327240800628e-02 8.948800225915338302e+00 -2.016262658505776212e-02 3.190940574411639030e+00 3.036007092251799371e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.501829531915724658e+00 5.139116037099779322e-02 8.950561648321755825e+00 -2.020312667580461199e-02 3.191240631101576408e+00 2.965211690348925743e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.496598527519637400e+00 5.134312385197091488e-02 8.952325796256337398e+00 -2.024348330077798200e-02 3.191533633689423333e+00 2.894924481838989823e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.491371588337902843e+00 5.129549249515109183e-02 8.954092692597114933e+00 -2.028369479712132870e-02 3.191819632824393072e+00 2.825142068729326588e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.486148685020770799e+00 5.124826507288406108e-02 8.955862359679823470e+00 -2.032375955209732299e-02 3.192098678817253621e+00 2.755861080064486799e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.480929788331667218e+00 5.120144035002178323e-02 8.957634819307132901e+00 -2.036367600221786894e-02 3.192370821643016221e+00 2.687078171608034503e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.475714869148075259e+00 5.115501708391349128e-02 8.959410092757726929e+00 -2.040344263238786857e-02 3.192636110943591898e+00 2.618790025530099916e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.470503898462387937e+00 5.110899402440329670e-02 8.961188200795268344e+00 -2.044305797506250355e-02 3.192894596030415144e+00 2.550993350100544572e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.465296847382728807e+00 5.106336991383413765e-02 8.962969163677220408e+00 -2.048252060941779112e-02 3.193146325887040948e+00 2.483684879387599090e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.460093687133752205e+00 5.101814348705777102e-02 8.964753001163552781e+00 -2.052182916053421971e-02 3.193391349171708082e+00 2.416861372961839113e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.454894389057411530e+00 5.097331347145062780e-02 8.966539732525310669e+00 -2.056098229859321114e-02 3.193629714219875293e+00 2.350519615605367162e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.449698924613702644e+00 5.092887858693528891e-02 8.968329376553073828e+00 -2.059997873808620469e-02 3.193861469046728629e+00 2.284656417026077226e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.444507265381385075e+00 5.088483754600737347e-02 8.970121951565275253e+00 -2.063881723703614793e-02 3.194086661349659018e+00 2.219268611576875015e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.439319383058673907e+00 5.084118905376756176e-02 8.971917475416418597e+00 -2.067749659623120684e-02 3.194305338510713632e+00 2.154353057979737241e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.434135249463908579e+00 5.079793180795865587e-02 8.973715965505158820e+00 -2.071601565847045259e-02 3.194517547599018847e+00 2.089906639054490631e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.428954836536198592e+00 5.075506449900737266e-02 8.975517438782278035e+00 -2.075437330782136866e-02 3.194723335373177431e+00 2.025926261452201844e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.423778116336044341e+00 5.071258581007073024e-02 8.977321911758536999e+00 -2.079256846888894589e-02 3.194922748283636871e+00 1.962408855393065529e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.418605061045934868e+00 5.067049441708681989e-02 8.979129400512421810e+00 -2.083060010609620247e-02 3.195115832475035056e+00 1.899351374408685122e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.413435642970923389e+00 5.062878898882977596e-02 8.980939920697766254e+00 -2.086846722297591716e-02 3.195302633788517976e+00 1.836750795088644070e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.408269834539178866e+00 5.058746818696877035e-02 8.982753487551267568e+00 -2.090616886147340925e-02 3.195483197764032557e+00 1.774604116831266605e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.403107608302518905e+00 5.054653066613085111e-02 8.984570115899897402e+00 -2.094370410126018128e-02 3.195657569642596396e+00 1.712908361598470099e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.397948936936916020e+00 5.050597507396745872e-02 8.986389820168197318e+00 -2.098107205905823738e-02 3.195825794368540862e+00 1.651660573674614864e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.392793793242989686e+00 5.046580005122446727e-02 8.988212614385467703e+00 -2.101827188797491738e-02 3.195987916591732425e+00 1.590857819429260332e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.387642150146469966e+00 5.042600423181554936e-02 8.990038512192858988e+00 -2.105530277684806301e-02 3.196143980669769125e+00 1.530497187083736761e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.382493980698646041e+00 5.038658624289876070e-02 8.991867526850347403e+00 -2.109216394960136340e-02 3.196294030670153496e+00 1.470575786481446165e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.377349258076795202e+00 5.034754470495617085e-02 8.993699671243613025e+00 -2.112885466460970307e-02 3.196438110372444630e+00 1.411090748861810063e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.372207955584587857e+00 5.030887823187637359e-02 8.995534957890821914e+00 -2.116537421407434921e-02 3.196576263270386242e+00 1.352039226637778181e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.367070046652476556e+00 5.027058543103979371e-02 8.997373398949298107e+00 -2.120172192340785342e-02 3.196708532574012107e+00 1.293418393176823302e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.361935504838067246e+00 5.023266490340655421e-02 8.999215006222103241e+00 -2.123789715062845973e-02 3.196834961211731940e+00 1.235225442585340941e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.356804303826468328e+00 5.019511524360689009e-02 9.001059791164514934e+00 -2.127389928576390796e-02 3.196955591832394195e+00 1.177457589496380555e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.351676417430625499e+00 5.015793504003388664e-02 9.002907764890414555e+00 -2.130972775026446567e-02 3.197070466807328426e+00 1.120112068860635223e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.346551819591637056e+00 5.012112287493844520e-02 9.004758938178571981e+00 -2.134538199642506059e-02 3.197179628232366344e+00 1.063186135740618000e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.341430484379049659e+00 5.008467732452636517e-02 9.006613321478846856e+00 -2.138086150681632949e-02 3.197283117929842877e+00 1.006677065107956662e-03 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.336312385991142548e+00 5.004859695905743144e-02 9.008470924918285050e+00 -2.141616579372449675e-02 3.197380977450577255e+00 9.505821516437383111e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.331197498755188668e+00 5.001288034294634754e-02 9.010331758307133398e+00 -2.145129439859989884e-02 3.197473248075834107e+00 8.948987095418411714e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.326085797127706023e+00 4.997752603486543821e-02 9.012195831144763858e+00 -2.148624689151404366e-02 3.197559970819265462e+00 8.396240723151866857e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.320977255694685937e+00 4.994253258784903116e-02 9.014063152625501729e+00 -2.152102287062505545e-02 3.197641186428832327e+00 7.847555926048529291e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.315871849171811547e+00 4.990789854939937237e-02 9.015933731644373950e+00 -2.155562196165139444e-02 3.197716935388708048e+00 7.302906419919875415e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.310769552404657645e+00 4.987362246159398466e-02 9.017807576802766789e+00 -2.159004381735369835e-02 3.197787257921163917e+00 6.762266108124628241e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.305670340368874527e+00 4.983970286119437931e-02 9.019684696413996505e+00 -2.162428811702464190e-02 3.197852193988434344e+00 6.225609079742155374e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.300574188170362078e+00 4.980613827975604452e-02 9.021565098508803615e+00 -2.165835456598666497e-02 3.197911783294566046e+00 5.692909607772161061e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.295481071045422539e+00 4.977292724373956478e-02 9.023448790840753020e+00 -2.169224289509748271e-02 3.197966065287248139e+00 5.164142147360135634e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.290390964360904391e+00 4.974006827462285063e-02 9.025335780891559523e+00 -2.172595286026320766e-02 3.198015079159624019e+00 4.639281334048039212e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.285303843614328478e+00 4.970755988901432582e-02 9.027226075876331635e+00 -2.175948424195902134e-02 3.198058863852087264e+00 4.118301982049709558e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.280219684434003469e+00 4.967540059876702357e-02 9.029119682748735443e+00 -2.179283684475724278e-02 3.198097458054060649e+00 3.601179082550492083e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.275138462579125331e+00 4.964358891109352939e-02 9.031016608206073215e+00 -2.182601049686268627e-02 3.198130900205756078e+00 3.087887802030619315e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.270060153939867043e+00 4.961212332868163155e-02 9.032916858694294504e+00 -2.185900504965520089e-02 3.198159228499919848e+00 2.578403480611861668e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.264984734537451416e+00 4.958100234981067250e-02 9.034820440412923759e+00 -2.189182037723928775e-02 3.198182480883561052e+00 2.072701630426991733e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.259912180524212388e+00 4.955022446846848311e-02 9.036727359319911557e+00 -2.192445637600068040e-02 3.198200695059663090e+00 1.570757934011619719e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.254842468183646531e+00 4.951978817446883036e-02 9.038637621136416556e+00 -2.195691296416977037e-02 3.198213908488880541e+00 1.072548242717965428e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.249775573930449468e+00 4.948969195356932999e-02 9.040551231351505734e+00 -2.198919008139180523e-02 3.198222158391219150e+00 5.780485751501399089e-05 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.244711474310541632e+00 4.945993428758974769e-02 9.042468195226794236e+00 -2.202128768830372008e-02 3.198225481747700272e+00 8.723511562052698798e-06 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.239650146001083364e+00 4.943051365453064033e-02 9.044388517800996397e+00 -2.205320576611751945e-02 3.198223915302010223e+00 -3.999157873731363041e-05 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.234591565810474911e+00 4.940142852869221918e-02 9.046312203894419923e+00 -2.208494431621012277e-02 3.198217495562135415e+00 -8.834276226503721225e-05 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.229535710678351101e+00 4.937267738079344909e-02 9.048239258113383698e+00 -2.211650335971954845e-02 3.198206258801981505e+00 -1.363323717830650496e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.224482557675558247e+00 4.934425867809128646e-02 9.050169684854569851e+00 -2.214788293714736386e-02 3.198190241062977446e+00 -1.839627240796522733e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.219432084004126615e+00 4.931617088450000047e-02 9.052103488309303003e+00 -2.217908310796729010e-02 3.198169478155665768e+00 -2.312361201137563501e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.214384266997228679e+00 4.928841246071052201e-02 9.054040672467767337e+00 -2.221010395023988171e-02 3.198144005661279099e+00 -2.781548451575475370e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.209339084119127605e+00 4.926098186430979270e-02 9.055981241123152614e+00 -2.224094556023317737e-02 3.198113858933301579e+00 -3.247211689370698828e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.204296512965116861e+00 4.923387754990002363e-02 9.057925197875738021e+00 -2.227160805204925556e-02 3.198079073099015623e+00 -3.709373457710866788e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.199256531261449155e+00 4.920709796921787088e-02 9.059872546136913840e+00 -2.230209155725657380e-02 3.198039683061036698e+00 -4.168056147081423165e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.194219116865254726e+00 4.918064157125340286e-02 9.061823289133130288e+00 -2.233239622452802900e-02 3.197995723498832987e+00 -4.623281996618738084e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.189184247764451641e+00 4.915450680236889414e-02 9.063777429909794847e+00 -2.236252221928464179e-02 3.197947228870233083e+00 -5.075073095446017883e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.184151902077648089e+00 4.912869210641736956e-02 9.065734971335098535e+00 -2.239246972334479543e-02 3.197894233412918563e+00 -5.523451383992323801e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.179122058054032252e+00 4.910319592486082213e-02 9.067695916103785336e+00 -2.242223893457892872e-02 3.197836771145904589e+00 -5.968438655294988800e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.174094694073254175e+00 4.907801669688812568e-02 9.069660266740863008e+00 -2.245183006656960301e-02 3.197774875871007616e+00 -6.410056556285732886e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.169069788645302310e+00 4.905315285953257276e-02 9.071628025605246393e+00 -2.248124334827688448e-02 3.197708581174300235e+00 -6.848326589060742525e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.164047320410365849e+00 4.902860284778898237e-02 9.073599194893350983e+00 -2.251047902370894097e-02 3.197637920427553127e+00 -7.283270112135011238e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.159027268138695277e+00 4.900436509473039826e-02 9.075573776642624324e+00 -2.253953735159778052e-02 3.197562926789664139e+00 -7.714908341681191292e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.154009610730448721e+00 4.898043803162426685e-02 9.077551772735022340e+00 -2.256841860508006226e-02 3.197483633208076270e+00 -8.143262352753235112e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.148994327215534739e+00 4.895682008804812940e-02 9.079533184900423493e+00 -2.259712307138290327e-02 3.197400072420182315e+00 -8.568353080495073621e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.143981396753443569e+00 4.893350969200475908e-02 9.081518014719993204e+00 -2.262565105151459130e-02 3.197312276954718424e+00 -8.990201321334583039e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.138970798633074821e+00 4.891050527003672904e-02 9.083506263629494981e+00 -2.265400285996016852e-02 3.197220279133144771e+00 -9.408827734163094933e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.133962512272553624e+00 4.888780524734036986e-02 9.085497932922537601e+00 -2.268217882438176500e-02 3.197124111071016017e+00 -9.824252841500679366e-04 1.914663005434054932e-01 -2.268003439026966994e+00 -9.952028787921010533e+00 -6.766256256941841407e+00
4.128956517219043221e+00 4.886540804787910253e-02 9.087493023753781429e+00 -2.271017928532365754e-02 3.197023804679338443e+00 -1.023649703064743750e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.123953653127385266e+00 4.882485546319181163e-02 9.089492748935979805e+00 -2.276118304017041641e-02 3.196917982641109379e+00 -1.092702674784809275e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.118954749908888324e+00 4.878482007570460188e-02 9.091498320389224119e+00 -2.281187561399560665e-02 3.196805281766800899e+00 -1.161226972096783289e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.113959772728121855e+00 4.874530010480764008e-02 9.093509737573389984e+00 -2.286225683284988375e-02 3.196685754759993170e+00 -1.229225868503316596e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.108968686931628866e+00 4.870629374739843254e-02 9.095526999617119301e+00 -2.291232656433940876e-02 3.196559453998023770e+00 -1.296702615401920016e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.103981458048628461e+00 4.866779917827135371e-02 9.097550105326099867e+00 -2.296208471681610019e-02 3.196426431534186374e+00 -1.363660442307120879e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.098998051791691744e+00 4.862981455050747331e-02 9.099579053191220623e+00 -2.301153123858002900e-02 3.196286739099908125e+00 -1.430102557069486396e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.094018434057390188e+00 4.859233799586456376e-02 9.101613841396584803e+00 -2.306066611709375186e-02 3.196140428106905240e+00 -1.496032146091574606e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.089042570926915587e+00 4.855536762516708682e-02 9.103654467827396957e+00 -2.310948937820842680e-02 3.195987549649317305e+00 -1.561452374540869305e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.084070428666676023e+00 4.851890152869602763e-02 9.105700930077718525e+00 -2.315800108540153057e-02 3.195828154505820251e+00 -1.626366386559756827e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.079101973728862518e+00 4.848293777657847886e-02 9.107753225458097290e+00 -2.320620133902598359e-02 3.195662293141718013e+00 -1.690777305472597816e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.074137172751995273e+00 4.844747441917676006e-02 9.109811351003070712e+00 -2.325409027557054364e-02 3.195490015711015097e+00 -1.754688233989946684e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.069175992561439692e+00 4.841250948747702343e-02 9.111875303478539578e+00 -2.330166806693129491e-02 3.195311372058466493e+00 -1.818102254409969913e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.064218400169901990e+00 4.837804099347713799e-02 9.113945079389026205e+00 -2.334893491969404836e-02 3.195126411721610271e+00 -1.881022428817113535e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.059264362777897261e+00 4.834406693057378968e-02 9.116020674984804728e+00 -2.339589107442752863e-02 3.194935183932778422e+00 -1.943451799278067462e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.054313847774198010e+00 4.831058527394865854e-02 9.118102086268915940e+00 -2.344253680498715325e-02 3.194737737621089035e+00 -2.005393388035073103e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.049366822736254257e+00 4.827759398095354815e-02 9.120189309004057776e+00 -2.348887241782926863e-02 3.194534121414419392e+00 -2.066850197696619776e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.044423255430596775e+00 4.824509099149439789e-02 9.122282338719367445e+00 -2.353489825133569385e-02 3.194324383641359510e+00 -2.127825211425575687e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.039483113813211901e+00 4.821307422841399765e-02 9.124381170717075662e+00 -2.358061467514840914e-02 3.194108572333147489e+00 -2.188321393124794019e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.034546366029899467e+00 4.818154159787338409e-02 9.126485800079057853e+00 -2.362602208951424324e-02 3.193886735225587081e+00 -2.248341687620237714e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.029612980416605872e+00 4.815049098973175901e-02 9.128596221673266342e+00 -2.367112092463942788e-02 3.193658919760945736e+00 -2.307889020841661330e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.024682925499738495e+00 4.811992027792489496e-02 9.130712430160057735e+00 -2.371591164005386332e-02 3.193425173089834423e+00 -2.366966300000893780e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.019756169996456130e+00 4.808982732084185474e-02 9.132834419998397735e+00 -2.376039472398495250e-02 3.193185542073072369e+00 -2.425576413767754902e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.014832682814941656e+00 4.806020996170003862e-02 9.134962185451971806e+00 -2.380457069274087914e-02 3.192940073283531355e+00 -2.483722232443647936e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.009912433054655168e+00 4.803106602891838578e-02 9.137095720595178605e+00 -2.384844009010317345e-02 3.192688813007964477e+00 -2.541406608132861303e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.004995390006564016e+00 4.800239333648870232e-02 9.139235019319023934e+00 -2.389200348672845808e-02 3.192431807248816700e+00 -2.598632374911617401e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
4.000081523153356855e+00 4.797418968434501857e-02 9.141380075336906330e+00 -2.393526147955922501e-02 3.192169101726020308e+00 -2.655402348994902271e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.995170802169635937e+00 4.794645285873090634e-02 9.143530882190299636e+00 -2.397821469124350111e-02 3.191900741878772596e+00 -2.711719328901109061e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.990263196922093414e+00 4.791918063256469379e-02 9.145687433254337861e+00 -2.402086376956331232e-02 3.191626772867296236e+00 -2.767586095614529146e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.985358677469668542e+00 4.789237076580248748e-02 9.147849721743293472e+00 -2.406320938687178668e-02 3.191347239574585437e+00 -2.823005412745724276e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.980457214063684912e+00 4.786602100579896713e-02 9.150017740715961523e+00 -2.410525223953879567e-02 3.191062186608136564e+00 -2.877980026689808818e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.975558777147972567e+00 4.784012908766586275e-02 9.152191483080944323e+00 -2.414699304740498126e-02 3.190771658301659652e+00 -2.932512666782673312e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.970663337358971479e+00 4.781469273462805869e-02 9.154370941601838396e+00 -2.418843255324409913e-02 3.190475698716777941e+00 -2.986606045455181008e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.965770865525818145e+00 4.778970965837731066e-02 9.156556108902329072e+00 -2.422957152223350480e-02 3.190174351644710971e+00 -3.040262858385366432e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.960881332670415755e+00 4.776517755942344401e-02 9.158746977471185602e+00 -2.427041074143271304e-02 3.189867660607941247e+00 -3.093485784648661568e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.955994710007487924e+00 4.774109412744304004e-02 9.160943539667171009e+00 -2.431095101926988508e-02 3.189555668861868032e+00 -3.146277486866180459e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.951110968944615109e+00 4.771745704162555501e-02 9.163145787723854241e+00 -2.435119318503614627e-02 3.189238419396444701e+00 -3.198640611351091703e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.946230081082257257e+00 4.769426397101681619e-02 9.165353713754331721e+00 -2.439113808838762332e-02 3.188915954937802777e+00 -3.250577788253099665e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.941352018213758246e+00 4.767151257485982563e-02 9.167567309755867200e+00 -2.443078659885508652e-02 3.188588317949861750e+00 -3.302091631701066076e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.936476752325338779e+00 4.764920050293287856e-02 9.169786567614430339e+00 -2.447013960536109992e-02 3.188255550635922475e+00 -3.353184739943796712e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.931604255596069297e+00 4.762732539588492020e-02 9.172011479109166032e+00 -2.450919801574454743e-02 3.187917694940249458e+00 -3.403859695489015302e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.926734500397833116e+00 4.760588488556811299e-02 9.174242035916760685e+00 -2.454796275629248653e-02 3.187574792549638047e+00 -3.454119065240554565e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.921867459295270919e+00 4.758487659536759368e-02 9.176478229615733895e+00 -2.458643477127915242e-02 3.187226884894967416e+00 -3.503965400633783471e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.917003105045714140e+00 4.756429814052835076e-02 9.178720051690648418e+00 -2.462461502251207801e-02 3.186874013152741103e+00 -3.553401237769298910e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.912141410599102365e+00 4.754414712847922220e-02 9.180967493536227764e+00 -2.466250448888519797e-02 3.186516218246613796e+00 -3.602429097544902151e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.907282349097887408e+00 4.752442115915397891e-02 9.183220546461402733e+00 -2.470010416593884303e-02 3.186153540848904786e+00 -3.651051485785884818e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.902425893876925400e+00 4.750511782530945915e-02 9.185479201693274476e+00 -2.473741506542652749e-02 3.185786021382099875e+00 -3.699270893373646490e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.897572018463352883e+00 4.748623471284072611e-02 9.187743450380997601e+00 -2.477443821488845357e-02 3.185413700020338190e+00 -3.747089796372666051e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.892720696576452255e+00 4.746776940109321413e-02 9.190013283599583360e+00 -2.481117465723161122e-02 3.185036616690888334e+00 -3.794510656155847608e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.887871902127503443e+00 4.744971946317187717e-02 9.192288692353631774e+00 -2.484762545031639347e-02 3.184654811075610326e+00 -3.841535919528264818e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.883025609219622254e+00 4.743208246624728425e-02 9.194569667580985595e+00 -2.488379166654965807e-02 3.184268322612407331e+00 -3.888168018849323584e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.878181792147588069e+00 4.741485597185864792e-02 9.196856200156307892e+00 -2.491967439248410354e-02 3.183877190496664067e+00 -3.934409372153362637e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.873340425397657771e+00 4.739803753621376486e-02 9.199148280894585028e+00 -2.495527472842391098e-02 3.183481453682673212e+00 -3.980262383268711943e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.868501483647369898e+00 4.738162471048589647e-02 9.201445900554563906e+00 -2.499059378803655460e-02 3.183081150885049393e+00 -4.025729441935237130e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.863664941765334149e+00 4.736561504110749915e-02 9.203749049842109287e+00 -2.502563269797067336e-02 3.182676320580132945e+00 -4.070812923920373409e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.858830774811011555e+00 4.735000607006083218e-02 9.206057719413495377e+00 -2.506039259747995518e-02 3.182267001007381690e+00 -4.115515191133688015e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.853998958034482225e+00 4.733479533516544296e-02 9.208371899878626365e+00 -2.509487463805292612e-02 3.181853230170750724e+00 -4.159838591739975500e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.849169466876204204e+00 4.731998037036252297e-02 9.210691581804187678e+00 -2.512907998304857171e-02 3.181435045840061093e+00 -4.203785460270909741e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.844342276966756788e+00 4.730555870599603696e-02 9.213016755716733286e+00 -2.516300980733772105e-02 3.181012485552357383e+00 -4.247358117735276946e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.839517364126578958e+00 4.729152786909076450e-02 9.215347412105701963e+00 -2.519666529695008608e-02 3.180585586613255078e+00 -4.290558871727797458e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.834694704365692708e+00 4.727788538362712178e-02 9.217683541426367810e+00 -2.523004764872691097e-02 3.180154386098276831e+00 -4.333390016536564117e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.829874273883418390e+00 4.726462877081279851e-02 9.220025134102732167e+00 -2.526315806997913790e-02 3.179718920854176734e+00 -4.375853833249108461e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.825056049068078057e+00 4.725175554935123756e-02 9.222372180530340913e+00 -2.529599777815100606e-02 3.179279227500256599e+00 -4.417952589857118174e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.820240006496691265e+00 4.723926323570692282e-02 9.224724671079050253e+00 -2.532856800048903512e-02 3.178835342429668476e+00 -4.459688541359819666e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.815426122934659769e+00 4.722714934436744727e-02 9.227082596095723233e+00 -2.536086997371629279e-02 3.178387301810710941e+00 -4.501063929866041396e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.810614375335441562e+00 4.721541138810241012e-02 9.229445945906869397e+00 -2.539290494371189075e-02 3.177935141588111190e+00 -4.542080984694982226e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.805804740840217804e+00 4.720404687821912887e-02 9.231814710821220515e+00 -2.542467416519563969e-02 3.177478897484300457e+00 -4.582741922475694341e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.800997196777547771e+00 4.719305332481513876e-02 9.234188881132247673e+00 -2.545617890141777320e-02 3.177018605000677010e+00 -4.623048947245300688e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.796191720663017133e+00 4.718242823702750721e-02 9.236568447120623304e+00 -2.548742042385369541e-02 3.176554299418861138e+00 -4.663004250545963424e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.791388290198875577e+00 4.717216912327895639e-02 9.238953399056624605e+00 -2.551840001190366913e-02 3.176086015801939944e+00 -4.702610011520618957e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.786586883273666881e+00 4.716227349152080778e-02 9.241343727202474767e+00 -2.554911895259738899e-02 3.175613788995701459e+00 -4.741868397007497835e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.781787477961848776e+00 4.715273884947273481e-02 9.243739421814636259e+00 -2.557957854030335626e-02 3.175137653629862111e+00 -4.780781561633439848e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.776990052523406582e+00 4.714356270485934447e-02 9.246140473146041927e+00 -2.560978007644300683e-02 3.174657644119281752e+00 -4.819351647906030406e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.772194585403455314e+00 4.713474256564358783e-02 9.248546871448279916e+00 -2.563972486920952989e-02 3.174173794665172021e+00 -4.857580786304559889e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.767401055231837326e+00 4.712627594025698557e-02 9.250958606973718190e+00 -2.566941423329128710e-02 3.173686139256294059e+00 -4.895471095369836358e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.762609440822708429e+00 4.711816033782673108e-02 9.253375669977577545e+00 -2.569884948959980098e-02 3.173194711670148660e+00 -4.933024681792853340e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.757819721174119110e+00 4.711039326839960156e-02 9.255798050719960202e+00 -2.572803196500224321e-02 3.172699545474155336e+00 -4.970243640502339591e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.753031875467585543e+00 4.710297224316277453e-02 9.258225739467812687e+00 -2.575696299205834650e-02 3.172200674026826483e+00 -5.007130054751196026e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.748245883067654383e+00 4.709589477466144536e-02 9.260658726496856730e+00 -2.578564390876169482e-02 3.171698130478928235e+00 -5.043685996201842381e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.743461723521459117e+00 4.708915837701340562e-02 9.263097002093454435e+00 -2.581407605828532625e-02 3.171191947774637310e+00 -5.079913525010482274e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.738679376558271095e+00 4.708276056612043653e-02 9.265540556556437934e+00 -2.584226078873161012e-02 3.170682158652686766e+00 -5.115814689910304879e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.733898822089040337e+00 4.707669885987662839e-02 9.267989380198878635e+00 -2.587019945288629788e-02 3.170168795647503313e+00 -5.151391528293637959e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.729120040205931463e+00 4.707097077837363308e-02 9.270443463349822721e+00 -2.589789340797673395e-02 3.169651891090338403e+00 -5.186646066293061803e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.724343011181852514e+00 4.706557384410280098e-02 9.272902796355969812e+00 -2.592534401543416037e-02 3.169131477110390005e+00 -5.221580318861504880e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.719567715469975333e+00 4.706050558215427865e-02 9.275367369583307209e+00 -2.595255264066003570e-02 3.168607585635916379e+00 -5.256196289851330743e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.714794133703251511e+00 4.705576352041304644e-02 9.277837173418708616e+00 -2.597952065279634029e-02 3.168080248395342746e+00 -5.290495972092429215e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.710022246693919890e+00 4.705134518975191693e-02 9.280312198271474244e+00 -2.600624942449981589e-02 3.167549496918358631e+00 -5.324481347469330918e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.705252035433008295e+00 4.704724812422153568e-02 9.282792434574838936e+00 -2.603274033172005980e-02 3.167015362537008993e+00 -5.358154386997352955e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.700483481089829940e+00 4.704346986123732199e-02 9.285277872787435882e+00 -2.605899475348145977e-02 3.166477876386778689e+00 -5.391517050897791374e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.695716565011470944e+00 4.704000794176348144e-02 9.287768503394708830e+00 -2.608501407166887581e-02 3.165937069407665838e+00 -5.424571288672173398e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.690951268722274747e+00 4.703685991049399995e-02 9.290264316910295861e+00 -2.611079967081705519e-02 3.165392972345252076e+00 -5.457319039175586792e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.686187573923319416e+00 4.703402331603067504e-02 9.292765303877363436e+00 -2.613635293790370767e-02 3.164845615751762598e+00 -5.489762230689090687e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.681425462491887846e+00 4.703149571105824656e-02 9.295271454869906691e+00 -2.616167526214620981e-02 3.164295029987120422e+00 -5.521902780991228693e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.676664916480934409e+00 4.702927465251654365e-02 9.297782760494003540e+00 -2.618676803480185847e-02 3.163741245219992670e+00 -5.553742597428652956e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.671905918118543610e+00 4.702735770176977304e-02 9.300299211389033260e+00 -2.621163264897167361e-02 3.163184291428830619e+00 -5.585283576985875659e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.667148449807385191e+00 4.702574242477287891e-02 9.302820798228861321e+00 -2.623627049940764969e-02 3.162624198402901765e+00 -5.616527606354153150e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.662392494124163012e+00 4.702442639223505111e-02 9.305347511722978027e+00 -2.626068298232345569e-02 3.162060995743317449e+00 -5.647476561999524407e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.657638033819058165e+00 4.702340717978038126e-02 9.307879342617610519e+00 -2.628487149520850399e-02 3.161494712864049816e+00 -5.678132310230010749e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.652885051815168094e+00 4.702268236810565327e-02 9.310416281696786811e+00 -2.630883743664536034e-02 3.160925378992945678e+00 -5.708496707261988094e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.648133531207938596e+00 4.702224954313536515e-02 9.312958319783373184e+00 -2.633258220613044626e-02 3.160353023172731923e+00 -5.738571599285745631e-03 1.697896460377248118e-01 -3.166793835217675213e+00 -1.140882871190786041e+01 -8.100508245016937892e+00
3.643383455264593174e+00 4.702210629617389198e-02 9.315505447740076050e+00 -2.635610720389798892e-02 3.159777674262015612e+00 -5.768358822530248245e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.638633610651802019e+00 4.704665130222925040e-02 9.318056065322783965e+00 -2.634812763814175021e-02 3.159201295793775621e+00 -5.759215142002075717e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.633882800009636149e+00 4.707110468418252563e-02 9.320608580354749151e+00 -2.634020010089440159e-02 3.158625830315542782e+00 -5.750099003723081574e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.629131030675868175e+00 4.709546681671429591e-02 9.323162995803851771e+00 -2.633232430116822995e-02 3.158051275078684217e+00 -5.741010295930154897e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.624378309964336964e+00 4.711973807239868556e-02 9.325719314603073684e+00 -2.632449994961457221e-02 3.157477627345718574e+00 -5.731948907364669242e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.619624645165032018e+00 4.714391882171756198e-02 9.328277539650741801e+00 -2.631672675851414595e-02 3.156904884390264954e+00 -5.722914727271674259e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.614870043544180955e+00 4.716800943307459387e-02 9.330837673810766120e+00 -2.630900444176745290e-02 3.156333043496992730e+00 -5.713907645399068230e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.610114512344333892e+00 4.719201027280927468e-02 9.333399719912883086e+00 -2.630133271488522065e-02 3.155762101961571808e+00 -5.704927551996735909e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.605358058784449593e+00 4.721592170521079351e-02 9.335963680752893623e+00 -2.629371129497891368e-02 3.155192057090621560e+00 -5.695974337815669017e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.600600690059980291e+00 4.723974409253184348e-02 9.338529559092897614e+00 -2.628613990075129303e-02 3.154622906201661969e+00 -5.687047894107055516e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.595842413342955179e+00 4.726347779500233992e-02 9.341097357661528378e+00 -2.627861825248703487e-02 3.154054646623061675e+00 -5.678148112621349795e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.591083235782067007e+00 4.728712317084302758e-02 9.343667079154188926e+00 -2.627114607204339425e-02 3.153487275693990899e+00 -5.669274885607314234e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.586323164502754235e+00 4.731068057627899059e-02 9.346238726233277561e+00 -2.626372308284094514e-02 3.152920790764368597e+00 -5.660428105811041687e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.581562206607285415e+00 4.733415036555310706e-02 9.348812301528422353e+00 -2.625634900985435172e-02 3.152355189194815388e+00 -5.651607666474950213e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.576800369174843564e+00 4.735753289093937168e-02 9.351387807636708516e+00 -2.624902357960320898e-02 3.151790468356602481e+00 -5.642813461336761323e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.572037659261608322e+00 4.738082850275614211e-02 9.353965247122902227e+00 -2.624174652014292161e-02 3.151226625631602385e+00 -5.634045384628450469e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.567274083900838999e+00 4.740403754937931591e-02 9.356544622519676224e+00 -2.623451756105565566e-02 3.150663658412240498e+00 -5.625303331075181927e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.562509650102958059e+00 4.742716037725538264e-02 9.359125936327837181e+00 -2.622733643344133878e-02 3.150101564101444040e+00 -5.616587195894216789e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.557744364855632391e+00 4.745019733091439956e-02 9.361709191016538867e+00 -2.622020286990869864e-02 3.149540340112594539e+00 -5.607896874793805338e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.552978235123855910e+00 4.747314875298289799e-02 9.364294389023513077e+00 -2.621311660456637077e-02 3.148979983869478083e+00 -5.599232263972056013e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.548211267850031714e+00 4.749601498419668555e-02 9.366881532755277462e+00 -2.620607737301405837e-02 3.148420492806236926e+00 -5.590593260115787888e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.543443469954053349e+00 4.751879636341353741e-02 9.369470624587359353e+00 -2.619908491233373035e-02 3.147861864367319296e+00 -5.581979760399361466e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.538674848333384748e+00 4.754149322762585977e-02 9.372061666864508922e+00 -2.619213896108088524e-02 3.147304096007432328e+00 -5.573391662483491264e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.533905409863143277e+00 4.756410591197320070e-02 9.374654661900914121e+00 -2.618523925927586718e-02 3.146747185191493212e+00 -5.564828864514041046e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.529135161396178333e+00 4.758663474975473318e-02 9.377249611980410293e+00 -2.617838554839522006e-02 3.146191129394579455e+00 -5.556291265120801709e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.524364109763153508e+00 4.760908007244160633e-02 9.379846519356695111e+00 -2.617157757136310756e-02 3.145635926101881807e+00 -5.547778763416248357e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.519592261772624298e+00 4.763144220968924814e-02 9.382445386253536412e+00 -2.616481507254277833e-02 3.145081572808655856e+00 -5.539291258994286093e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.514819624211120264e+00 4.765372148934955004e-02 9.385046214864978253e+00 -2.615809779772808319e-02 3.144528067020173179e+00 -5.530828651928971530e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.510046203843222745e+00 4.767591823748299623e-02 9.387649007355550523e+00 -2.615142549413503742e-02 3.143975406251675153e+00 -5.522390842773226491e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.505272007411644797e+00 4.769803277837070254e-02 9.390253765860469670e+00 -2.614479791039344206e-02 3.143423588028322779e+00 -5.513977732557530029e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.500497041637309792e+00 4.772006543452637223e-02 9.392860492485848312e+00 -2.613821479653854682e-02 3.142872609885150936e+00 -5.505589222788595700e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.495721313219429138e+00 4.774201652670814755e-02 9.395469189308892410e+00 -2.613167590400277546e-02 3.142322469367019533e+00 -5.497225215448037564e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.490944828835582214e+00 4.776388637393041980e-02 9.398079858378103779e+00 -2.612518098560748583e-02 3.141773164028567322e+00 -5.488885612991016225e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.486167595141793196e+00 4.778567529347552828e-02 9.400692501713480809e+00 -2.611872979555478549e-02 3.141224691434163052e+00 -5.480570318344874479e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.481389618772608330e+00 4.780738360090538985e-02 9.403307121306713867e+00 -2.611232208941939581e-02 3.140677049157860168e+00 -5.472279234907756473e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.476610906341174534e+00 4.782901161007305224e-02 9.405923719121384252e+00 -2.610595762414057511e-02 3.140130234783347962e+00 -5.464012266547217320e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.471831464439315784e+00 4.785055963313415706e-02 9.408542297093159590e+00 -2.609963615801406608e-02 3.139584245903905835e+00 -5.455769317598812770e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.467051299637609052e+00 4.787202798055832653e-02 9.411162857129983905e+00 -2.609335745068411608e-02 3.139039080122356662e+00 -5.447550292864683681e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.462270418485462464e+00 4.789341696114048780e-02 9.413785401112274798e+00 -2.608712126313553550e-02 3.138494735051019280e+00 -5.439355097612120528e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.457488827511190355e+00 4.791472688201210001e-02 9.416409930893111735e+00 -2.608092735768580139e-02 3.137951208311662743e+00 -5.431183637572121851e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.452706533222089202e+00 4.793595804865229820e-02 9.419036448298427899e+00 -2.607477549797720603e-02 3.137408497535460139e+00 -5.423035818937937090e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.447923542104513572e+00 4.795711076489898861e-02 9.421664955127196706e+00 -2.606866544896906807e-02 3.136866600362941959e+00 -5.414911548363599003e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.443139860623951165e+00 4.797818533295983984e-02 9.424295453151620094e+00 -2.606259697692997479e-02 3.136325514443950357e+00 -5.406810732962446554e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.438355495225098313e+00 4.799918205342323246e-02 9.426927944117315050e+00 -2.605656984943007307e-02 3.135785237437593409e+00 -5.398733280305633049e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.433570452331934142e+00 4.802010122526907676e-02 9.429562429743498342e+00 -2.605058383533341571e-02 3.135245767012198925e+00 -5.390679098420627334e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.428784738347795624e+00 4.804094314587961656e-02 9.432198911723167711e+00 -2.604463870479034604e-02 3.134707100845269601e+00 -5.382648095789702852e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.423998359655450408e+00 4.806170811105012208e-02 9.434837391723286615e+00 -2.603873422922993452e-02 3.134169236623436827e+00 -5.374640181348417159e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.419211322617171867e+00 4.808239641499951339e-02 9.437477871384965411e+00 -2.603287018135245351e-02 3.133632172042415842e+00 -5.366655264484081027e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.414423633574812822e+00 4.810300835038091444e-02 9.440120352323637221e+00 -2.602704633512190405e-02 3.133095904806961318e+00 -5.358693255034219748e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.409635298849877927e+00 4.812354420829215162e-02 9.442764836129239114e+00 -2.602126246575858434e-02 3.132560432630820735e+00 -5.350754063285024023e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.404846324743596941e+00 4.814400427828614132e-02 9.445411324366389749e+00 -2.601551834973170330e-02 3.132025753236691745e+00 -5.342837599969793051e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.400056717536997564e+00 4.816438884838123574e-02 9.448059818574563451e+00 -2.600981376475203916e-02 3.131491864356175103e+00 -5.334943776267367203e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.395266483490978260e+00 4.818469820507149948e-02 9.450710320268267850e+00 -2.600414848976465021e-02 3.130958763729732475e+00 -5.327072503800555497e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.390475628846379319e+00 4.820493263333688883e-02 9.453362830937212635e+00 -2.599852230494160976e-02 3.130426449106640252e+00 -5.319223694634551795e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.385684159824055683e+00 4.822509241665338259e-02 9.456017352046487190e+00 -2.599293499167481397e-02 3.129894918244946922e+00 -5.311397261275345796e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.380892082624947559e+00 4.824517783700302959e-02 9.458673885036729345e+00 -2.598738633256880357e-02 3.129364168911428656e+00 -5.303593116668123622e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.376099403430152801e+00 4.826518917488394067e-02 9.461332431324294134e+00 -2.598187611143364800e-02 3.128834198881544015e+00 -5.295811174195666667e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.371306128400997082e+00 4.828512670932020440e-02 9.463992992301422547e+00 -2.597640411327787127e-02 3.128305005939392647e+00 -5.288051347676736569e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.366512263679104500e+00 4.830499071787171944e-02 9.466655569336413834e+00 -2.597097012430141239e-02 3.127776587877669989e+00 -5.280313551364457583e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.361717815386468633e+00 4.832478147664399232e-02 9.469320163773787158e+00 -2.596557393188863444e-02 3.127248942497625084e+00 -5.272597699944694613e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.356922789625522263e+00 4.834449926029783795e-02 9.471986776934448571e+00 -2.596021532460137879e-02 3.126722067609016165e+00 -5.264903708534418234e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.352127192479206652e+00 4.836414434205901086e-02 9.474655410115854437e+00 -2.595489409217205390e-02 3.126195961030068471e+00 -5.257231492680069715e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.347331030011042152e+00 4.838371699372780166e-02 9.477326064592176635e+00 -2.594961002549677279e-02 3.125670620587431170e+00 -5.249580968355919107e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.342534308265196596e+00 4.840321748568852944e-02 9.479998741614464208e+00 -2.594436291662852861e-02 3.125146044116134725e+00 -5.241952051962416384e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.337737033266555020e+00 4.842264608691898564e-02 9.482673442410801457e+00 -2.593915255877040846e-02 3.124622229459548706e+00 -5.234344660324537386e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.332939211020788051e+00 4.844200306499982928e-02 9.485350168186469588e+00 -2.593397874626886257e-02 3.124099174469338269e+00 -5.226758710690126292e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.328140847514419853e+00 4.846128868612387813e-02 9.488028920124106591e+00 -2.592884127460700142e-02 3.123576877005423302e+00 -5.219194120728232016e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.323341948714896965e+00 4.848050321510536526e-02 9.490709699383865328e+00 -2.592373994039793086e-02 3.123055334935935790e+00 -5.211650808527439407e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.318542520570655796e+00 4.849964691538912603e-02 9.493392507103566302e+00 -2.591867454137814289e-02 3.122534546137177625e+00 -5.204128692594199579e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.313742569011190575e+00 4.851872004905970204e-02 9.496077344398859310e+00 -2.591364487640093750e-02 3.122014508493579310e+00 -5.196627691851149825e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.308942099947119964e+00 4.853772287685041015e-02 9.498764212363370874e+00 -2.590865074542987589e-02 3.121495219897658213e+00 -5.189147725635436144e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.304141119270255000e+00 4.855665565815233536e-02 9.501453112068862339e+00 -2.590369194953229606e-02 3.120976678249977709e+00 -5.181688713697027958e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.299339632853665272e+00 4.857551865102325422e-02 9.504144044565382643e+00 -2.589876829087284574e-02 3.120458881459105882e+00 -5.174250576197030223e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.294537646551745524e+00 4.859431211219650271e-02 9.506837010881417527e+00 -2.589387957270707086e-02 3.119941827441573334e+00 -5.166833233705992942e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.289735166200281835e+00 4.861303629708978169e-02 9.509532012024038750e+00 -2.588902559937503178e-02 3.119425514121833665e+00 -5.159436607202216342e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.284932197616517335e+00 4.863169145981390690e-02 9.512229048979058632e+00 -2.588420617629496462e-02 3.118909939432222167e+00 -5.152060618070052576e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.280128746599218381e+00 4.865027785318149639e-02 9.514928122711173941e+00 -2.587942110995698070e-02 3.118395101312915862e+00 -5.144705188098209168e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.275324818928739834e+00 4.866879572871556786e-02 9.517629234164113328e+00 -2.587467020791680769e-02 3.117880997711892643e+00 -5.137370239478041174e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.270520420367089898e+00 4.868724533665814286e-02 9.520332384260788317e+00 -2.586995327878955850e-02 3.117367626584890861e+00 -5.130055694801851154e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.265715556657994956e+00 4.870562692597870530e-02 9.523037573903430086e+00 -2.586527013224355215e-02 3.116854985895369801e+00 -5.122761477061177002e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.260910233526964852e+00 4.872394074438267386e-02 9.525744803973744013e+00 -2.586062057899415553e-02 3.116343073614469716e+00 -5.115487509645086708e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.256104456681355952e+00 4.874218703831978416e-02 9.528454075333048223e+00 -2.585600443079768412e-02 3.115831887720972304e+00 -5.108233716338464458e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.251298231810435979e+00 4.876036605299240850e-02 9.531165388822412154e+00 -2.585142150044532350e-02 3.115321426201260735e+00 -5.101000021320297589e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.246491564585448408e+00 4.877847803236381313e-02 9.533878745262805765e+00 -2.584687160175708903e-02 3.114811687049281019e+00 -5.093786349161963552e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.241684460659674194e+00 4.879652321916639474e-02 9.536594145455234539e+00 -2.584235454957583764e-02 3.114302668266502483e+00 -5.086592624825512533e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.236876925668497051e+00 4.881450185490980587e-02 9.539311590180881595e+00 -2.583787015976130030e-02 3.113794367861878243e+00 -5.079418773661949216e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.232068965229465185e+00 4.883241417988907346e-02 9.542031080201248017e+00 -2.583341824918415283e-02 3.113286783851807904e+00 -5.072264721409516265e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.227260584942354349e+00 4.885026043319262018e-02 9.544752616258286082e+00 -2.582899863572012816e-02 3.112779914260096703e+00 -5.065130394191974354e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.222451790389230020e+00 4.886804085271026499e-02 9.547476199074539593e+00 -2.582461113824417037e-02 3.112273757117919537e+00 -5.058015718516881316e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.217642587134509569e+00 4.888575567514112652e-02 9.550201829353280658e+00 -2.582025557662460599e-02 3.111768310463780551e+00 -5.050920621273872167e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.212832980725025322e+00 4.890340513600151956e-02 9.552929507778641138e+00 -2.581593177171737433e-02 3.111263572343476280e+00 -5.043845029732937392e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.208022976690084516e+00 4.892098946963275435e-02 9.555659235015749431e+00 -2.581163954536027164e-02 3.110759540810057011e+00 -5.036788871542701232e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.203212580541531906e+00 4.893850890920890123e-02 9.558391011710863694e+00 -2.580737872036724737e-02 3.110256213923789925e+00 -5.029752074728700839e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.198401797773810618e+00 4.895596368674450666e-02 9.561124838491505074e+00 -2.580314912052272466e-02 3.109753589752120462e+00 -5.022734567691662828e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.193590633864022976e+00 4.897335403310223989e-02 9.563860715966585602e+00 -2.579895057057595906e-02 3.109251666369635014e+00 -5.015736279205782432e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.188779094271990910e+00 4.899068017800049107e-02 9.566598644726543199e+00 -2.579478289623543530e-02 3.108750441858024516e+00 -5.008757138417002652e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.183967184440316345e+00 4.900794235002092769e-02 9.569338625343467797e+00 -2.579064592416329890e-02 3.108249914306046247e+00 -5.001797074841291685e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.179154909794442485e+00 4.902514077661596775e-02 9.572080658371234563e+00 -2.578653948196980850e-02 3.107750081809487863e+00 -4.994856018362922936e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.174342275742711550e+00 4.904227568411624605e-02 9.574824744345628247e+00 -2.578246339820783675e-02 3.107250942471130095e+00 -4.987933899232755916e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.169529287676426499e+00 4.905934729773798325e-02 9.577570883784472855e+00 -2.577841750236740948e-02 3.106752494400710773e+00 -4.981030648066513654e-03 2.000178154771024841e-01 -1.913427529110306669e+00 -9.377316195525683185e+00 -6.239889247755026958e+00
3.164715950969909652e+00 4.907635584159034114e-02 9.580319077187755994e+00 -2.577440162487025510e-02 3.106254735714887083e+00 -4.974146195843067927e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> trajectories/WRA-DDCMA-IF2-C_C_trajectory.csv <==
1.500000000000000000e+01 1.000000000000000021e-02 6.000000000000000000e+00 0.000000000000000000e+00 3.141592653589793116e+00 0.000000000000000000e+00 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.499893726647959724e+01 1.125444898520531166e-02 6.000013869575912651e+00 -2.775499832394849836e-04 3.141605615816308816e+00 2.594972079585721554e-04 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.499774915299775735e+01 1.250757048498771402e-02 6.000055480926300255e+00 -5.554614038767316866e-04 3.141644602056721247e+00 5.204659132031490710e-04 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.499643579025978468e+01 1.375933889716009564e-02 6.000124827339259781e+00 -8.336936131066737627e-04 3.141709755420179384e+00 7.828277554696118270e-04 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.499499730971563238e+01 1.500972158055693256e-02 6.000221888296244366e+00 -1.112210538668723103e-03 3.141801211829634344e+00 1.046516598768509106e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.499343384414145319e+01 1.625868089446869114e-02 6.000346629817233435e+00 -1.390979287694807734e-03 3.141919101042405682e+00 1.311474760926264463e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.499174552805696692e+01 1.750617555503004158e-02 6.000499004695450722e+00 -1.669969223834535639e-03 3.142063547362517806e+00 1.577650519729938876e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.498993249803311478e+01 1.875216156104887386e-02 6.000678952659502130e+00 -1.949151343839682082e-03 3.142234670146980324e+00 1.844996425297190483e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.498799489292467868e+01 1.999659284254435426e-02 6.000886400487075001e+00 -2.228497847277002321e-03 3.142432584171161114e+00 2.113468132502866609e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.498593285405046416e+01 2.123942172654011071e-02 6.001121262085937325e+00 -2.507981833681709009e-03 3.142657399895718573e+00 2.383023576648263600e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.498374652533607332e+01 2.248059927968262470e-02 6.001383438552728933e+00 -2.787577085724822056e-03 3.142909223663426843e+00 2.653622380914284935e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.498143605342951901e+01 2.372007556606290854e-02 6.001672818216710503e+00 -3.067257911677473848e-03 3.143188157845220321e+00 2.925225423621328168e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.497900158779680169e+01 2.495779984551000849e-02 6.001989276673456608e+00 -3.346999029569291267e-03 3.143494300948902698e+00 3.197794517894091224e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.497644328080250631e+01 2.619372072933869033e-02 6.002332676812030421e+00 -3.626775481200990130e-03 3.143827747700069342e+00 3.471292171846206923e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.497376128777903226e+01 2.742778630518511243e-02 6.002702868838202477e+00 -3.906562567891999627e-03 3.144188589102129061e+00 3.745681407400699818e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.497095576708714404e+01 2.865994423904215729e-02 6.003099690295588431e+00 -4.186335802292937176e-03 3.144576912480479880e+00 4.020925622412060106e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.496802688016980021e+01 2.989014186024278874e-02 6.003522966086115353e+00 -4.466070872250699555e-03 3.144992801514605141e+00 4.296988485453385673e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.496497479160076161e+01 3.111832623352583579e-02 6.003972508490866389e+00 -4.745743613822355975e-03 3.145436336260942767e+00 4.573833855345653919e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.496179966912910331e+01 3.234444422119900353e-02 6.004448117192118239e+00 -5.025329991317662760e-03 3.145907593168697503e+00 4.851425719689017937e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.495850168372050426e+01 3.356844253762471947e-02 6.004949579297199413e+00 -5.304806082802156209e-03 3.146406645090276122e+00 5.129728148196953039e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.495508100959599318e+01 3.479026779769073263e-02 6.005476669364651521e+00 -5.584148069883803321e-03 3.146933561287661441e+00 5.408705257663186557e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.495153782426867473e+01 3.600986656051919504e-02 6.006029149433087966e+00 -5.863332230888219747e-03 3.147488407435760305e+00 5.688321186115508077e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.494787230857885696e+01 3.722718536936927419e-02 6.006606769053038697e+00 -6.142334936757496387e-03 3.148071245623542236e+00 5.968540074229239552e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.494408464672791403e+01 3.844217078846623448e-02 6.007209265322046576e+00 -6.421132649174540914e-03 3.148682134353640194e+00 6.249326052957950017e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.494017502631114169e+01 3.965476943732399590e-02 6.007836362923187679e+00 -6.699701920335597409e-03 3.149321128540961912e+00 6.530643235945203517e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.493614363834982761e+01 4.086492802300328853e-02 6.008487774167172724e+00 -6.978019394184284407e-03 3.149988279510747002e+00 6.812455715850633357e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.493199067732269114e+01 4.207259337065142463e-02 6.009163199038155767e+00 -7.256061808826863406e-03 3.150683634996422899e+00 7.094727563932029003e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.492771634119684876e+01 4.327771245259603994e-02 6.009862325243338077e+00 -7.533805999904935949e-03 3.151407239137556715e+00 7.377422832318018993e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.492332083145839761e+01 4.448023241620802093e-02 6.010584828266448021e+00 -7.811228904754380711e-03 3.152159132478152159e+00 7.660505558509837082e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.491880435314271480e+01 4.568010061070429395e-02 6.011330371425154695e+00 -8.088307567203311538e-03 3.152939351965484249e+00 7.943939771585455806e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.491416711486453472e+01 4.687726461302633985e-02 6.012098605932449935e+00 -8.365019142903240904e-03 3.153747930949631240e+00 8.227689499997213607e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.490940932884787351e+01 4.807167225290111950e-02 6.012889170962029795e+00 -8.641340905110829126e-03 3.154584899183874303e+00 8.511718780989581748e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.490453121095582389e+01 4.926327163716969632e-02 6.013701693717696806e+00 -8.917250250815623308e-03 3.155450282826084418e+00 8.795991670920676186e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.489953298072027010e+01 5.045201117345139014e-02 6.014535789506784802e+00 -9.192724707153933708e-03 3.156344104441187959e+00 9.080472256475669718e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.489441486137154058e+01 5.163783959319683675e-02 6.015391061817604523e+00 -9.467741938051811579e-03 3.157266383004792676e+00 9.365124666636664985e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.488917707986800920e+01 5.282070597417173191e-02 6.016267102400903788e+00 -9.742279751047558736e-03 3.158217133908041152e+00 9.649913085279531247e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.488381986692567160e+01 5.400055976240367844e-02 6.017163491355321803e+00 -1.001631610425095763e-02 3.159196368963753443e+00 9.934801764286354739e-03 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.487834345704768424e+01 5.517735079361704015e-02 6.018079797216814519e+00 -1.028982911339853916e-02 3.160204096413898434e+00 1.021975503700548078e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.487274808855388386e+01 5.635102931417532157e-02 6.019015577052025279e+00 -1.056279705896336768e-02 3.161240320938414339e+00 1.050473733178599288e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.486703400361026439e+01 5.752154600154418818e-02 6.019970376555558111e+00 -1.083519839332927268e-02 3.162305043665420978e+00 1.078971318632204919e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.486120144825842893e+01 5.868885198428352989e-02 6.020943730151127937e+00 -1.110701174797280172e-02 3.163398262182875786e+00 1.107464726209574091e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.485525067244498665e+01 5.985289886157539596e-02 6.021935161096527267e+00 -1.137821594062934233e-02 3.164519970551677108e+00 1.135950435884147680e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.484918193005089648e+01 6.101363872229132596e-02 6.022944181592374768e+00 -1.164878998242859301e-02 3.165670159320214783e+00 1.164424942909720283e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.484299547892073434e+01 6.217102416360037465e-02 6.023970292894579970e+00 -1.191871308498098844e-02 3.166848815540380446e+00 1.192884759279652304e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.483669158089187157e+01 6.332500830911733103e-02 6.025012985430480583e+00 -1.218796466739838560e-02 3.168055922785037559e+00 1.221326415185988896e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.483027050182355744e+01 6.447554482658916786e-02 6.026071738918575171e+00 -1.245652436325408660e-02 3.169291461166947155e+00 1.249746460474889312e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.482373251162585781e+01 6.562258794511627302e-02 6.027146022491813859e+00 -1.272437202758500488e-02 3.170555407359148425e+00 1.278141466095417643e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.481707788428846584e+01 6.676609247190511132e-02 6.028235294824363599e+00 -1.299148774354101817e-02 3.171847734616770609e+00 1.306508025511152540e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.481030689790933508e+01 6.790601380854978386e-02 6.029339004261766277e+00 -1.325785182891818167e-02 3.173168412800246863e+00 1.334842756104823169e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.480341983472312251e+01 6.904230796683499816e-02 6.030456588954419495e+00 -1.352344484266286388e-02 3.174517408399955443e+00 1.363142300621989628e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.479641698112942372e+01 7.017493158405498088e-02 6.031587476994315189e+00 -1.378824759122159599e-02 3.175894684562283743e+00 1.391403328563851731e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.478929862772076298e+01 7.130384193784371216e-02 6.032731086554951716e+00 -1.405224113474054862e-02 3.177300201117069456e+00 1.419622537556172563e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.478206506931032749e+01 7.242899696051105507e-02 6.033886826034334128e+00 -1.431540679310776103e-02 3.178733914606399757e+00 1.447796654695376883e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.477471660495940498e+01 7.355035525287934028e-02 6.035054094200987151e+00 -1.457772615183040334e-02 3.180195778314745425e+00 1.475922437869889303e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.476725353800451934e+01 7.466787609761528499e-02 6.036232280342889389e+00 -1.483918106773995244e-02 3.181685742300402353e+00 1.503996677054922348e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.475967617608421278e+01 7.578151947205205574e-02 6.037420764419239916e+00 -1.509975367451873822e-02 3.183203753428214267e+00 1.532016195579059825e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.475198483116547266e+01 7.689124606049674293e-02 6.038618917214974680e+00 -1.535942638804186321e-02 3.184749755403546434e+00 1.559977851361102168e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.474417981956976220e+01 7.799701726601883378e-02 6.039826100497930561e+00 -1.561818191152888717e-02 3.186323688807481513e+00 1.587878538115512425e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.473626146199863030e+01 7.909879522171588129e-02 6.041041667178570052e+00 -1.587600324049053685e-02 3.187925491133198896e+00 1.615715186504724024e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.472823008355887886e+01 8.019654280145419034e-02 6.042264961472172402e+00 -1.613287366747210780e-02 3.189555096823474045e+00 1.643484765249364835e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.472008601378725778e+01 8.129022363007898377e-02 6.043495319063391769e+00 -1.638877678662665691e-02 3.191212437309311589e+00 1.671184282273934646e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.471182958667465712e+01 8.237980209309032908e-02 6.044732067273086429e+00 -1.664369649806410681e-02 3.192897441049693530e+00 1.698810785782428612e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.470346114068978416e+01 8.346524334578374338e-02 6.045974525227325813e+00 -1.689761701198665492e-02 3.194610033572377272e+00 1.726361365290986216e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.469498101880228091e+01 8.454651332185379731e-02 6.047222004028466991e+00 -1.715052285261070564e-02 3.196350137515708845e+00 1.753833152623046621e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.468638956850527499e+01 8.562357874145933023e-02 6.048473806928207352e+00 -1.740239886187284687e-02 3.198117672671410894e+00 1.781223322866259950e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.467768714183732115e+01 8.669640711874948558e-02 6.049729229502506023e+00 -1.765323020291780995e-02 3.199912556028310817e+00 1.808529095290498101e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.466887409540372111e+01 8.776496676885035819e-02 6.050987559828278073e+00 -1.790300236336669557e-02 3.201734701816964623e+00 1.835747734226378727e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.465995079039720039e+01 8.882922681431251744e-02 6.052248078661757624e+00 -1.815170115836412315e-02 3.203584021555140104e+00 1.862876549903795184e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.465091759261789761e+01 8.988915719102022472e-02 6.053510059618425032e+00 -1.839931273340329049e-02 3.205460424094118910e+00 1.889912899250021511e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.464177487249266996e+01 9.094472865356373337e-02 6.054772769354398676e+00 -1.864582356692826709e-02 3.207363815665775775e+00 1.916854186647030944e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.463252300509367210e+01 9.199591278007654416e-02 6.056035467749187440e+00 -1.889122047271319521e-02 3.209294099930394939e+00 1.943697864647735835e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.462316237015619436e+01 9.304268197654003147e-02 6.057297408089699076e+00 -1.913549060201689966e-02 3.211251178025182007e+00 1.970441434647858189e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.461369335209574238e+01 9.408500948055979751e-02 6.058557837255407641e+00 -1.937862144549779009e-02 3.213234948613408637e+00 1.997082447480636944e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.460411634002432635e+01 9.512286936461727960e-02 6.059815995904565433e+00 -1.962060083493199006e-02 3.215245307934150532e+00 2.023618504022577438e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.459443172776594899e+01 9.615623653879730448e-02 6.061071118661374157e+00 -1.986141694471576027e-02 3.217282149852624951e+00 2.050047255770184873e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.458463991387127479e+01 9.718508675299748767e-02 6.062322434304002527e+00 -2.010105829313535777e-02 3.219345365911069567e+00 2.076366405349736044e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.457474130163145176e+01 9.820939659862480686e-02 6.063569165953352602e+00 -2.033951374341774407e-02 3.221434845380110268e+00 2.102573706984835547e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.456473629909107359e+01 9.922914350978510878e-02 6.064810531262473603e+00 -2.057677250456416487e-02 3.223550475310573926e+00 2.128666966922640111e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.455462531906027301e+01 1.002443057639712393e-01 6.066045742606522850e+00 -2.081282413196853393e-02 3.225692140585709300e+00 2.154644043818952637e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.454440877912591645e+01 1.012548624822563886e-01 6.067274007273178782e+00 -2.104765852782282745e-02 3.227859723973769412e+00 2.180502849082430888e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.453408710166189266e+01 1.022607936289992997e-01 6.068494527653401249e+00 -2.128126594131187627e-02 3.230053106180921674e+00 2.206241347178213366e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.452366071383847945e+01 1.032620800110687076e-01 6.069706501432448498e+00 -2.151363696861453498e-02 3.232272165904437333e+00 2.231857555891450171e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.451313004763077785e+01 1.042587032765939642e-01 6.070909121781062900e+00 -2.174476255282907500e-02 3.234516779886128734e+00 2.257349546552263331e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.450249553982619766e+01 1.052506459132499239e-01 6.072101577546721529e+00 -2.197463398348435681e-02 3.236786822965989074e+00 2.282715444219248629e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.449175763203097844e+01 1.062378912460860275e-01 6.073283053444854751e+00 -2.220324289583295446e-02 3.239082168135995587e+00 2.307953427823854903e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.448091677067575134e+01 1.072204234349076885e-01 6.074452730249932486e+00 -2.243058127003401750e-02 3.241402686594039739e+00 2.333061730277194434e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.446997340702011314e+01 1.081982274712187803e-01 6.075609784986344408e+00 -2.265664143014635423e-02 3.243748247797944462e+00 2.358038638539041928e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.445892799715621457e+01 1.091712891747346759e-01 6.076753391118977277e+00 -2.288141604293356807e-02 3.246118719519531126e+00 2.382882493649601460e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.444778100201135906e+01 1.101395951894754976e-01 6.077882718743407686e+00 -2.310489811648515357e-02 3.248513967898701615e+00 2.407591690724676312e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.443653288734958551e+01 1.111031329794495842e-01 6.078996934775616978e+00 -2.332708099865627230e-02 3.250933857497494639e+00 2.432164678912066696e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.442518412377225268e+01 1.120618908239386369e-01 6.080095203141152815e+00 -2.354795837531930419e-02 3.253378251354070994e+00 2.456599961286192943e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.441373518671761111e+01 1.130158578123948432e-01 6.081176684963648604e+00 -2.376752426846508864e-02 3.255847011036587801e+00 2.480896094751877667e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.440218655645934476e+01 1.139650238389577630e-01 6.082240538752622605e+00 -2.398577303413892275e-02 3.258339996696973273e+00 2.505051689918709468e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.439053871810410179e+01 1.149093795966032033e-01 6.083285920590483009e+00 -2.420269936020533891e-02 3.260857067124544706e+00 2.529065410924398460e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.437879216158800055e+01 1.158489165709355867e-01 6.084311984318655497e+00 -2.441829826395489761e-02 3.263398079799435525e+00 2.552935975225527690e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.436694738167210872e+01 1.167836270336350124e-01 6.085317881722758671e+00 -2.463256508955787363e-02 3.265962890945796282e+00 2.576662153356963289e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.435500487793689750e+01 1.177135040355704737e-01 6.086302762716760739e+00 -2.484549550536968576e-02 3.268551355584739859e+00 2.600242768660763343e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.434296515477567091e+01 1.186385413995906107e-01 6.087265775526038425e+00 -2.505708550109289959e-02 3.271163327587000680e+00 2.623676696985450738e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.433082872138697361e+01 1.195587337130036287e-01 6.088206066869276789e+00 -2.526733138480075080e-02 3.273798659725279059e+00 2.646962866356527416e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.431859609176597736e+01 1.204740763197581083e-01 6.089122782139137158e+00 -2.547622977982716419e-02 3.276457203726240941e+00 2.670100256619122731e-02 5.122652907367060138e-01 1.741156117156396022e+01 -1.259737588291650923e+01 4.497944406368955761e+00
1.430626778469484428e+01 1.213845653123363511e-01 6.090015065581632747e+00 -2.568377762152826774e-02 3.279138810322148601e+00 2.693087899053682108e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.429384434086738409e+01 1.222898590244682338e-01 6.090882060349184890e+00 -2.588992145449070179e-02 3.281843320841822731e+00 2.715907984057326988e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.428132630559308502e+01 1.231902958783330226e-01 6.091722909071494385e+00 -2.609470992050823279e-02 3.284570575836440298e+00 2.738576708801235618e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.426871421172120336e+01 1.240858741697540013e-01 6.092536754023325507e+00 -2.629814087358982658e-02 3.287320423533658609e+00 2.761093257420001862e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.425600859683608412e+01 1.249765929071815496e-01 6.093322737039100545e+00 -2.650021246538512149e-02 3.290092711370088630e+00 2.783456863603182840e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.424321000324251330e+01 1.258624518023388761e-01 6.094079999684701932e+00 -2.670092314138289638e-02 3.292887286040599104e+00 2.805666810091324292e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.423031897795009648e+01 1.267434512606517294e-01 6.094807683427638345e+00 -2.690027163701164473e-02 3.295703993547106414e+00 2.827722428150664449e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.421733607265665356e+01 1.276195923714736891e-01 6.095504929805529493e+00 -2.709825697364732708e-02 3.298542679246829756e+00 2.849623097027462540e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.420426184373065581e+01 1.284908768981189997e-01 6.096170880592857166e+00 -2.729487845453333963e-02 3.301403187899990321e+00 2.871368243382893190e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.419109685219270744e+01 1.293573072677141333e-01 6.096804677965939057e+00 -2.749013566061770178e-02 3.304285363716934931e+00 2.892957340709445199e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.417784166369608378e+01 1.302188865608799595e-01 6.097405464666087127e+00 -2.768402844631244475e-02 3.307189050404669040e+00 2.914389908729763876e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.416449684850634050e+01 1.310756185012557640e-01 6.097972384160901704e+00 -2.787655693518014191e-02 3.310114091212778664e+00 2.935665512778867781e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.415106298147999553e+01 1.319275074448763574e-01 6.098504580803666641e+00 -2.806772151555244482e-02 3.313060328978728819e+00 2.956783763170666574e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.413754064204230332e+01 1.327745583694136533e-01 6.099001199990810917e+00 -2.825752283608550658e-02 3.316027606172517128e+00 2.977744314549702828e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.412393041416414441e+01 1.336167768632935127e-01 6.099461388317399368e+00 -2.844596180125702825e-02 3.319015764940676405e+00 2.998546865229023695e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.411023288633801442e+01 1.344541691146989570e-01 6.099884293730617024e+00 -2.863303956680967460e-02 3.322024647149605325e+00 3.019191156515093136e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.409644865155316396e+01 1.352867419004704086e-01 6.100269065681226621e+00 -2.881875753514551164e-02 3.325054094428220974e+00 3.039676972020630835e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.408257830726986626e+01 1.361145025749134485e-01 6.100614855272959325e+00 -2.900311735067604910e-02 3.328103948209915064e+00 3.060004136966262833e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.406862245539286249e+01 1.369374590585247242e-01 6.100920815409819120e+00 -2.918612089513237390e-02 3.331174049773808932e+00 3.080172517471854027e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.405458170224397030e+01 1.377556198266459697e-01 6.101186100941276003e+00 -2.936777028283981197e-02 3.334264240285294445e+00 3.100182019838299344e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.404045665853388769e+01 1.385689938980565195e-01 6.101409868805323100e+00 -2.954806785595910298e-02 3.337374360835851483e+00 3.120032589815699767e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.402624793933320468e+01 1.393775908235145855e-01 6.101591278169379073e+00 -2.972701617970075275e-02 3.340504252482125125e+00 3.139724211863496178e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.401195616404264221e+01 1.401814206742560132e-01 6.101729490569017145e+00 -2.990461803752420683e-02 3.343653756284270528e+00 3.159256908419388193e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.399758195636252189e+01 1.409804940304594800e-01 6.101823670044502990e+00 -3.008087642631396622e-02 3.346822713343559297e+00 3.178630739152995405e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.398312594426150035e+01 1.417748219696881584e-01 6.101872983275129947e+00 -3.025579455154047553e-02 3.350010964839234884e+00 3.197845800212746614e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.396858875994457350e+01 1.425644160553166673e-01 6.101876599711331117e+00 -3.042937582241030461e-02 3.353218352064613050e+00 3.216902223468131455e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.395397103982037201e+01 1.433492883249522232e-01 6.101833691704569240e+00 -3.060162384700945704e-02 3.356444716462422484e+00 3.235800175748063806e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.393927342446776763e+01 1.441294512788584004e-01 6.101743434634976815e+00 -3.077254242744349028e-02 3.359689899659381584e+00 3.254539858076087311e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.392449655860180613e+01 1.449049178683898542e-01 6.101605007036760675e+00 -3.094213555497806953e-02 3.362953743500010528e+00 3.273121504903131473e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.390964109103897961e+01 1.456757014844461406e-01 6.101417590721341710e+00 -3.111040740518343853e-02 3.366236090079673282e+00 3.291545383338510822e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.389470767466186807e+01 1.464418159459524582e-01 6.101180370898244831e+00 -3.127736233308622132e-02 3.369536781776851786e+00 3.309811792379845768e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.387969696638315398e+01 1.472032754883747241e-01 6.100892536293724078e+00 -3.144300486833185443e-02 3.372855661284648754e+00 3.327921062142550485e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.386460962710903999e+01 1.479600947522765608e-01 6.100553279267124651e+00 -3.160733971036080309e-02 3.376192571641519979e+00 3.345873553089531022e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.384944632170208223e+01 1.487122887719252162e-01 6.100161795924980090e+00 -3.177037172360173967e-02 3.379547356261237034e+00 3.363669655261700836e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.383420771894345513e+01 1.494598729639532719e-01 6.099717286232853475e+00 -3.193210593268454994e-02 3.382919858962082138e+00 3.381309787509916009e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.381889449149467808e+01 1.502028631160826910e-01 6.099218954124911996e+00 -3.209254751767615099e-02 3.386309923995272975e+00 3.398794396728901240e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.380350731585880375e+01 1.509412753759177828e-01 6.098666007611252660e+00 -3.225170180934183728e-02 3.389717396072626343e+00 3.416123957093721020e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.378804687234109849e+01 1.516751262398129685e-01 6.098057658882973797e+00 -3.240957428443484029e-02 3.393142120393457084e+00 3.433298969299333064e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.377251384500923770e+01 1.524044325418213996e-01 6.097393124415005694e+00 -3.256617056101666213e-02 3.396583942670719392e+00 3.450319959803738873e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.375690892165301626e+01 1.531292114427300066e-01 6.096671625066706568e+00 -3.272149639381066039e-02 3.400042709156393617e+00 3.467187480075225453e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.374123279374361140e+01 1.538494804191863630e-01 6.095892386180230105e+00 -3.287555766959124326e-02 3.403518266666120784e+00 3.483902105844174230e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.372548615639240488e+01 1.545652572529225555e-01 6.095054637676677878e+00 -3.302836040261090955e-02 3.407010462603093703e+00 3.500464436359891629e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.370966970830938614e+01 1.552765600200810558e-01 6.094157614150046420e+00 -3.317991073006730518e-02 3.410519144981206896e+00 3.516875093652894330e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.369378415176115382e+01 1.559834070806470352e-01 6.093200554958982273e+00 -3.333021490761236411e-02 3.414044162447470221e+00 3.533134721803071060e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.367783019252852839e+01 1.566858170679918394e-01 6.092182704316357444e+00 -3.347927930490548348e-02 3.417585364303695972e+00 3.549243986214112301e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.366180853986380228e+01 1.573838088785316502e-01 6.091103311376678597e+00 -3.362711040121255796e-02 3.421142600527461664e+00 3.565203572894583978e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.364571990644764199e+01 1.580774016615054400e-01 6.089961630321349517e+00 -3.377371478105270497e-02 3.424715721792359169e+00 3.581014187746007355e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.362956500834565254e+01 1.587666148088759666e-01 6.088756920441793064e+00 -3.391909912989430481e-02 3.428304579487534198e+00 3.596676555858283747e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.361334456496462586e+01 1.594514679453571948e-01 6.087488446220464589e+00 -3.406327022990190273e-02 3.431909025736526342e+00 3.612191420812779080e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.359705929900849775e+01 1.601319809185716703e-01 6.086155477409757708e+00 -3.420623495573551359e-02 3.435528913415414998e+00 3.627559543993379848e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.358070993643401358e+01 1.608081737893408691e-01 6.084757289108835288e+00 -3.434800027040370990e-02 3.439164096170280072e+00 3.642781703905796642e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.356429720640613645e+01 1.614800668221112456e-01 6.083293161838392749e+00 -3.448857322117173524e-02 3.442814428433987661e+00 3.657858695505387947e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.354782184125319411e+01 1.621476804755190015e-01 6.081762381613383894e+00 -3.462796093552595461e-02 3.446479765442307830e+00 3.672791329533750537e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.353128457642180571e+01 1.628110353930956877e-01 6.080164240013724353e+00 -3.476617061719566859e-02 3.450159963249372019e+00 3.687580431864309616e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.351468615043157406e+01 1.634701523941172185e-01 6.078498034252990401e+00 -3.490320954223342931e-02 3.453854878742482093e+00 3.702226842857127276e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.349802730482958779e+01 1.641250524645981035e-01 6.076763067245144256e+00 -3.503908505515476723e-02 3.457564369656277670e+00 3.716731416723122183e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.348130878414472988e+01 1.647757567484330332e-01 6.074958647669295608e+00 -3.517380456513822390e-02 3.461288294586272851e+00 3.731095020897895465e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.346453133584181039e+01 1.654222865386873464e-01 6.073084090032536686e+00 -3.530737554228650932e-02 3.465026513001773445e+00 3.745318535425316842e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.344769571027554100e+01 1.660646632690379043e-01 6.071138714730858865e+00 -3.543980551394949191e-02 3.468778885258180011e+00 3.759402852351037549e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.343080266064436756e+01 1.667029085053658988e-01 6.069121848108184558e+00 -3.557110206110972173e-02 3.472545272608690059e+00 3.773348875126061874e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.341385294294416752e+01 1.673370439375024277e-01 6.067032822513534818e+00 -3.570127281483100740e-02 3.476325537215410488e+00 3.787157518020498048e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.339684731592183198e+01 1.679670913711281965e-01 6.064870976356355747e+00 -3.583032545277061581e-02 3.480119542159887391e+00 3.800829705547607851e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.337978654102874110e+01 1.685930727198279022e-01 6.062635654160031251e+00 -3.595826769575551779e-02 3.483927151453065640e+00 3.814366371898242347e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.336267138237415075e+01 1.692150099973001309e-01 6.060326206613604327e+00 -3.608510730442304054e-02 3.487748230044688036e+00 3.827768460385754662e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.334550260667849919e+01 1.698329253097231317e-01 6.057941990621731776e+00 -3.621085207592628780e-02 3.491582643832144672e+00 3.841036922901454320e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.332828098322664623e+01 1.704468408482771036e-01 6.055482369352898964e+00 -3.633550984070455653e-02 3.495430259668783179e+00 3.854172719380664913e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.331100728382105736e+01 1.710567788818229407e-01 6.052946712285921294e+00 -3.645908845931890296e-02 3.499290945371689610e+00 3.867176817279434353e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.329368228273495056e+01 1.716627617497375746e-01 6.050334395254755471e+00 -3.658159581935307297e-02 3.503164569728952404e+00 3.880050191061924086e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.327630675666540583e+01 1.722648118549061358e-01 6.047644800491646322e+00 -3.670303983237982459e-02 3.507051002506419213e+00 3.892793821698511264e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.325888148468645511e+01 1.728629516568702951e-01 6.044877316668637590e+00 -3.682342843099263574e-02 3.510950114453955440e+00 3.905408696174612199e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.324140724820217052e+01 1.734572036651329252e-01 6.042031338937470686e+00 -3.694276956590287347e-02 3.514861777311219626e+00 3.917895807010228493e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.322388483089973832e+01 1.740475904326183876e-01 6.039106268967897151e+00 -3.706107120310221659e-02 3.518785863812960102e+00 3.930256151790215147e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.320631501870256486e+01 1.746341345492878894e-01 6.036101514984435035e+00 -3.717834132109028994e-02 3.522722247693852005e+00 3.942490732705245665e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.318869859972338432e+01 1.752168586359095503e-01 6.033016491801586056e+00 -3.729458790816733010e-02 3.526670803692876444e+00 3.954600556103460285e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.317103636421740731e+01 1.757957853379820412e-01 6.029850620857552634e+00 -3.740981895979159783e-02 3.530631407557258239e+00 3.966586632052752220e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.315332910453551030e+01 1.763709373198111829e-01 6.026603330246469881e+00 -3.752404247600135689e-02 3.534603936045972006e+00 3.978449973913655846e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.313557761507747124e+01 1.769423372587385079e-01 6.023274054749182760e+00 -3.763726645890107941e-02 3.538588266932825022e+00 3.990191597922787548e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.311778269224526028e+01 1.775100078395206449e-01 6.019862235862595945e+00 -3.774949891021150278e-02 3.542584279009129311e+00 4.001812522786776793e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.309994513439640329e+01 1.780739717488585006e-01 6.016367321827619463e+00 -3.786074782888321222e-02 3.546591852085973606e+00 4.013313769286627058e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.308206574179741288e+01 1.786342516700749894e-01 6.012788767655738553e+00 -3.797102120877329096e-02 3.550610866996104065e+00 4.024696359892431657e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.306414531657730471e+01 1.791908702779399787e-01 6.009126035154231715e+00 -3.808032703638460081e-02 3.554641205595424402e+00 4.035961318388370939e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.304618466268120436e+01 1.797438502336410060e-01 6.005378592950062711e+00 -3.818867328866723532e-02 3.558682750764127434e+00 4.047109669507899937e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.302818458582404837e+01 1.802932141798986310e-01 6.001545916512470491e+00 -3.829606793088156241e-02 3.562735386407465565e+00 4.058142438579043915e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.301014589344439010e+01 1.808389847362244507e-01 5.997627488174289034e+00 -3.840251891452237804e-02 3.566798997456172238e+00 4.069060651179699784e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.299206939465831567e+01 1.813811844943205853e-01 5.993622797152010406e+00 -3.850803417530356682e-02 3.570873469866544525e+00 4.079865332802849048e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.297395590021347722e+01 1.819198360136188020e-01 5.989531339564630130e+00 -3.861262163120268709e-02 3.574958690620194002e+00 4.090557508531570546e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.295580622244324687e+01 1.824549618169576948e-01 5.985352618451287299e+00 -3.871628918056481405e-02 3.579054547723478308e+00 4.101138202723748905e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.293762117522100041e+01 1.829865843863961172e-01 5.981086143787727849e+00 -3.881904470026507209e-02 3.583160930206622741e+00 4.111608438706362834e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.291940157391453781e+01 1.835147261591610901e-01 5.976731432501623864e+00 -3.892089604392908603e-02 3.587277728122540310e+00 4.121969238479232522e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.290114823534064215e+01 1.840394095237282979e-01 5.972288008486755118e+00 -3.902185104021077544e-02 3.591404832545360026e+00 4.132221622428108865e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.288286197771978081e+01 1.845606568160335081e-01 5.967755402616094607e+00 -3.912191749112667316e-02 3.595542135568674524e+00 4.142366609046978232e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.286454362063095935e+01 1.850784903158127215e-01 5.963133152753813171e+00 -3.922110317044612965e-02 3.599689530303511020e+00 4.152405214669454420e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.284619398496672815e+01 1.855929322430693584e-01 5.958420803766221852e+00 -3.931941582213659830e-02 3.603846910876042475e+00 4.162338453209126626e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.282781389288835072e+01 1.861040047546663467e-01 5.953617907531688402e+00 -3.941686315886328701e-02 3.608014172425039856e+00 4.172167335908732316e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.280940416778113011e+01 1.866117299410411379e-01 5.948724022949535062e+00 -3.951345286054237793e-02 3.612191211099080590e+00 4.181892871098017578e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.279096563420990940e+01 1.871161298230417380e-01 5.943738715947954887e+00 -3.960919257294703844e-02 3.616377924053518100e+00 4.191516063960147587e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.277249911787473557e+01 1.876172263488815328e-01 5.938661559490955533e+00 -3.970408990636543206e-02 3.620574209447220415e+00 4.201037916306529785e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.275400544556670113e+01 1.881150413912109909e-01 5.933492133584363337e+00 -3.979815243430992466e-02 3.624779966439091616e+00 4.210459426359905444e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.273548544512397029e+01 1.886095967443040533e-01 5.928230025280900151e+00 -3.989138769227662529e-02 3.628995095184375685e+00 4.219781588545570145e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.271693994538797057e+01 1.891009141213572664e-01 5.922874828684363990e+00 -3.998380317655454708e-02 3.633219496830760065e+00 4.229005393290576065e-02 5.122607747188282490e-01 1.740909356404792874e+01 -1.259785465807309635e+01 4.496511879473424678e+00
1.269836977615978668e+01 1.895890151518992983e-01 5.917426144952923295e+00 -4.007540634308340982e-02 3.637453073514279378e+00 4.238131826830776605e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.267977686465631670e+01 1.900510515367003772e-01 5.911883965779257011e+00 -4.016238131024592317e-02 3.641695105450004188e+00 4.245919659652373085e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.266116311399721894e+01 1.905101580505776382e-01 5.906248312908738640e+00 -4.024861071795725331e-02 3.645944888175666865e+00 4.253633518014079268e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.264252931915183886e+01 1.909663532988929435e-01 5.900518842755695381e+00 -4.033410113227790111e-02 3.650202348050271439e+00 4.261274068385480923e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.262387627588472760e+01 1.914196558119359015e-01 5.894695218247844259e+00 -4.041885908180984505e-02 3.654467412097901935e+00 4.268841974442471460e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.260520478071612871e+01 1.918700840434086063e-01 5.888777108825920870e+00 -4.050289105693240244e-02 3.658740008004883748e+00 4.276337896976323966e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.258651563088260872e+01 1.923176563689776852e-01 5.882764190442700603e+00 -4.058620350907185537e-02 3.663020064116854435e+00 4.283762493806735766e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.256780962429784587e+01 1.927623910848915989e-01 5.876656145561427458e+00 -4.066880285001159973e-02 3.667307509435756341e+00 4.291116419714369884e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.254908755951355737e+01 1.932043064066600591e-01 5.870452663153666428e+00 -4.075069545123179843e-02 3.671602273616766610e+00 4.298400326371769331e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.253035023568058826e+01 1.936434204677984494e-01 5.864153438696585674e+00 -4.083188764326281528e-02 3.675904286965136158e+00 4.305614862239294516e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.251159845251015312e+01 1.940797513186360845e-01 5.857758174169684473e+00 -4.091238571508192673e-02 3.680213480432938056e+00 4.312760672488909902e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.249283301023523940e+01 1.945133169251851979e-01 5.851266578050973166e+00 -4.099219591354195946e-02 3.684529785615743513e+00 4.319838398933761869e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.247405470957215634e+01 1.949441351680692713e-01 5.844678365312629076e+00 -4.107132444282997341e-02 3.688853134749229934e+00 4.326848679960930422e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.245526435168225809e+01 1.953722238415092627e-01 5.837993257416123960e+00 -4.114977746395542813e-02 3.693183460705721011e+00 4.333792150467294380e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.243646273813381953e+01 1.957976006523666213e-01 5.831210982306848756e+00 -4.122756109426727045e-02 3.697520696990667766e+00 4.340669441798438583e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.241765067086407015e+01 1.962202832192415369e-01 5.824331274408235615e+00 -4.130468140699929125e-02 3.701864777739065637e+00 4.347481181690541346e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.239882895214140390e+01 1.966402890716252294e-01 5.817353874615398546e+00 -4.138114443084327243e-02 3.706215637711819166e+00 4.354227994215176256e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.237999838452774348e+01 1.970576356491051118e-01 5.810278530288292664e+00 -4.145695614954922337e-02 3.710573212292050282e+00 4.360910499726959599e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.236115977084106987e+01 1.974723403006212741e-01 5.803104995244410702e+00 -4.153212250155224883e-02 3.714937437481355520e+00 4.367529314813985847e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.234231391411812950e+01 1.978844202837732047e-01 5.795833029751024768e+00 -4.160664937962536836e-02 3.719308249896017493e+00 4.374085052250979017e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.232346161757729242e+01 1.982938927641754723e-01 5.788462400516978690e+00 -4.168054263055778752e-02 3.723685586763167965e+00 4.380578320955103022e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.230460368458159337e+01 1.987007748148610642e-01 5.780992880684051372e+00 -4.175380805485799651e-02 3.728069385916909617e+00 4.387009725944363697e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.228574091860193640e+01 1.991050834157311322e-01 5.773424249817891152e+00 -4.182645140648118265e-02 3.732459585794397405e+00 4.393379868298544905e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.226687412318046633e+01 1.995068354530500354e-01 5.765756293898535390e+00 -4.189847839258034612e-02 3.736856125431881281e+00 4.399689345122611422e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.224800410189411437e+01 1.999060477189842921e-01 5.757988805310520597e+00 -4.196989467328060552e-02 3.741258944460714275e+00 4.405938749512521707e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.222913165831831606e+01 2.003027369111843869e-01 5.750121582832603551e+00 -4.204070586147608257e-02 3.745667983103328158e+00 4.412128670523389473e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.221025759599089966e+01 2.006969196324082383e-01 5.742154431627083611e+00 -4.211091752264885940e-02 3.750083182169176244e+00 4.418259693139932331e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.219138271837614518e+01 2.010886123901851064e-01 5.734087163228755557e+00 -4.218053517470946034e-02 3.754504483050650876e+00 4.424332398249151282e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.217250782882901916e+01 2.014778315965188027e-01 5.725919595533487616e+00 -4.224956428785830997e-02 3.758931827718970720e+00 4.430347362615180695e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.215363373055958185e+01 2.018645935676290637e-01 5.717651552786434443e+00 -4.231801028446759844e-02 3.763365158720048509e+00 4.436305158856251180e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.213476122659756484e+01 2.022489145237300334e-01 5.709282865569904608e+00 -4.238587853898310304e-02 3.767804419170333041e+00 4.442206355423713310e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.211589111975712640e+01 2.026308105888446898e-01 5.700813370790876355e+00 -4.245317437784536241e-02 3.772249552752632518e+00 4.448051516583056281e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.209702421260178262e+01 2.030102977906540485e-01 5.692242911668176752e+00 -4.251990307942972447e-02 3.776700503711921453e+00 4.453841202396878474e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.207816130740950911e+01 2.033873920603802843e-01 5.683571337719333982e+00 -4.258606987400476163e-02 3.781157216851128489e+00 4.459575968709744015e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.205930320613801499e+01 2.037621092327025485e-01 5.674798504747106342e+00 -4.265167994370850507e-02 3.785619637526912662e+00 4.465256367134880916e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.204045071039020165e+01 2.041344650457044274e-01 5.665924274825697715e+00 -4.271673842254206099e-02 3.790087711645425461e+00 4.470882945042661816e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.202160462137978847e+01 2.045044751408521544e-01 5.656948516286663065e+00 -4.278125039638005361e-02 3.794561385658062669e+00 4.476456245550818752e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.200276573989711615e+01 2.048721550630024923e-01 5.647871103704519946e+00 -4.284522090299743707e-02 3.799040606557208655e+00 4.481976807516337841e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.198393486627512416e+01 2.052375202604392601e-01 5.638691917882063365e+00 -4.290865493211219045e-02 3.803525321871971787e+00 4.487445165528988061e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.196511280035550406e+01 2.056005860849376699e-01 5.629410845835393751e+00 -4.297155742544343793e-02 3.808015479663914071e+00 4.492861849906427951e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.194630034145503394e+01 2.059613677918553099e-01 5.620027780778671378e+00 -4.303393327678449454e-02 3.812511028522777679e+00 4.498227386690847873e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.192749828833207637e+01 2.063198805402490510e-01 5.610542622108593669e+00 -4.309578733209037948e-02 3.817011917562208811e+00 4.503542297647095821e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.190870743915326635e+01 2.066761393930168222e-01 5.600955275388607824e+00 -4.315712438957936686e-02 3.821518096415478905e+00 4.508807100262242351e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.188992859146035919e+01 2.070301593170634780e-01 5.591265652332864988e+00 -4.321794919984813660e-02 3.826029515231208489e+00 4.514022307746536067e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.187116254213727018e+01 2.073819551834896746e-01 5.581473670789919517e+00 -4.327826646600001215e-02 3.830546124669090613e+00 4.519188429035706639e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.185241008737727419e+01 2.077315417678030907e-01 5.571579254726184871e+00 -4.333808084378594494e-02 3.835067875895618261e+00 4.524305968794567478e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.183367202265039175e+01 2.080789337501510738e-01 5.561582334209139944e+00 -4.339739694175775292e-02 3.839594720579815768e+00 4.529375427421879902e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.181494914267094565e+01 2.084241457155738553e-01 5.551482845390310672e+00 -4.345621932143321764e-02 3.844126610888976003e+00 4.534397301056427437e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.179624224136529165e+01 2.087671921542774700e-01 5.541280730488010953e+00 -4.351455249747263054e-02 3.848663499484402895e+00 4.539372081584267665e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.177755211183972683e+01 2.091080874619258012e-01 5.530975937769867734e+00 -4.357240093786638596e-02 3.853205339517164152e+00 4.544300256647114400e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.175887954634857024e+01 2.094468459399506099e-01 5.520568421535120507e+00 -4.362976906413320449e-02 3.857752084623850664e+00 4.549182309651810668e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.174022533626242293e+01 2.097834817958791898e-01 5.510058142096712963e+00 -4.368666125152859819e-02 3.862303688922346989e+00 4.554018719780853625e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.172159027203659498e+01 2.101180091436786190e-01 5.499445065763169715e+00 -4.374308182926325839e-02 3.866860107007612513e+00 4.558809962003992217e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.170297514317971199e+01 2.104504420041155843e-01 5.488729164820274953e+00 -4.379903508073457186e-02 3.871421293947478581e+00 4.563556507098528309e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.168438073822249557e+01 2.107807943051296096e-01 5.477910417512550367e+00 -4.385452524376914213e-02 3.875987205278468739e+00 4.568258821675169612e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.166580784468671439e+01 2.111090798822214121e-01 5.466988808024537683e+00 -4.390955651085962086e-02 3.880557797001632725e+00 4.572917368174336805e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.164725724905431825e+01 2.114353124788568017e-01 5.455964326461893776e+00 -4.396413302941726969e-02 3.885133025578380028e+00 4.577532604878108147e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.162872973673673016e+01 2.117595057468839026e-01 5.444836968832300172e+00 -4.401825890203416719e-02 3.889712847926329875e+00 4.582104985926290647e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.161022609204432854e+01 2.120816732469627819e-01 5.433606737026193123e+00 -4.407193818675312486e-02 3.894297221415176313e+00 4.586634961333284355e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.159174709815609106e+01 2.124018284490071240e-01 5.422273638797315165e+00 -4.412517489734497922e-02 3.898886103862573727e+00 4.591122977005712008e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.157329353708941788e+01 2.127199847326371185e-01 5.410837687743099700e+00 -4.417797300359293383e-02 3.903479453530035670e+00 4.595569474760777262e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.155486618967012369e+01 2.130361553876430614e-01 5.399298903284884155e+00 -4.423033643158364586e-02 3.908077229118856799e+00 4.599974892345325833e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.153646583550260019e+01 2.133503536144590040e-01 5.387657310647961495e+00 -4.428226906400471036e-02 3.912679389766051230e+00 4.604339663455570691e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.151809325294015984e+01 2.136625925246460056e-01 5.375912940841475418e+00 -4.433377474044826461e-02 3.917285895040312660e+00 4.608664217757458409e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.149974921905554304e+01 2.139728851413843225e-01 5.364065830638153010e+00 -4.438485725772037260e-02 3.921896704937994471e+00 4.612948980907641966e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.148143450961159573e+01 2.142812443999739525e-01 5.352116022553892627e+00 -4.443552037015598838e-02 3.926511779879110708e+00 4.617194374575035037e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.146314989903212833e+01 2.145876831483431724e-01 5.340063564827200793e+00 -4.448576778993906800e-02 3.931131080703360148e+00 4.621400816462915145e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.144489616037293622e+01 2.148922141475643754e-01 5.327908511398486091e+00 -4.453560318742769142e-02 3.935754568666170350e+00 4.625568720331553474e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.142667406529299257e+01 2.151948500723768753e-01 5.315650921889210068e+00 -4.458503019148383345e-02 3.940382205434768359e+00 4.629698496021338733e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.140848438402581877e+01 2.154956035117160384e-01 5.303290861580903126e+00 -4.463405238980752698e-02 3.945013953084270941e+00 4.633790549476375642e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.139032788535101837e+01 2.157944869692482726e-01 5.290828401394046310e+00 -4.468267332927519653e-02 3.949649774093801025e+00 4.637845282768526811e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.137220533656598320e+01 2.160915128639116500e-01 5.278263617866820745e+00 -4.473089651628188446e-02 3.954289631342627231e+00 4.641863094121876504e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.135411750345776660e+01 2.163866935304613603e-01 5.265596593133731851e+00 -4.477872541708707854e-02 3.958933488106329168e+00 4.645844377937589920e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.133606515027513240e+01 2.166800412200198533e-01 5.252827414904109204e+00 -4.482616345816399506e-02 3.963581308052986252e+00 4.649789524819147174e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.131804903970077092e+01 2.169715681006311458e-01 5.239956176440481173e+00 -4.487321402655197744e-02 3.968233055239393181e+00 4.653698921597929777e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.130006993282368022e+01 2.172612862578187365e-01 5.226982976536837633e+00 -4.491988047021122643e-02 3.972888694107301166e+00 4.657572951359123525e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.128212858911172312e+01 2.175492076951472675e-01 5.213907919496772791e+00 -4.496616609834816480e-02 3.977548189479683582e+00 4.661411993467617226e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.126422576638435125e+01 2.178353443347877394e-01 5.200731115111512537e+00 -4.501207418174650587e-02 3.982211506557030045e+00 4.665216423594202577e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.124636222078549785e+01 2.181197080180850012e-01 5.187452678637835213e+00 -4.505760795318924927e-02 3.986878610913665355e+00 4.668986613742909936e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.122853870675663757e+01 2.184023105061268510e-01 5.174072730775886697e+00 -4.510277060783023095e-02 3.991549468494095532e+00 4.672722932278092212e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.121075597701000959e+01 2.186831634803151347e-01 5.160591397646895118e+00 -4.514756530356085068e-02 3.996224045609383158e+00 4.676425743951666270e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.119301478250201676e+01 2.189622785429382046e-01 5.147008810770776321e+00 -4.519199516137845096e-02 4.000902308933548035e+00 4.680095409930565276e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.117531587240678093e+01 2.192396672177447936e-01 5.133325107043648750e+00 -4.523606326575621561e-02 4.005584225499994488e+00 4.683732287824377005e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.115765999408987774e+01 2.195153409505186948e-01 5.119540428715247060e+00 -4.527977266501431036e-02 4.010269762697971530e+00 4.687336731713157012e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.114004789308222598e+01 2.197893111096540508e-01 5.105654923366242492e+00 -4.532312637169215452e-02 4.014958888269053894e+00 4.690909092175392370e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.112248031305415275e+01 2.200615889867309494e-01 5.091668743885471748e+00 -4.536612736292165021e-02 4.019651570303655497e+00 4.694449716316107662e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.110495799578962206e+01 2.203321857970911291e-01 5.077582048447077945e+00 -4.540877858080114710e-02 4.024347777237569979e+00 4.697958947795087548e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.108748168116063049e+01 2.206011126804133249e-01 5.063395000487560971e+00 -4.545108293277001776e-02 4.029047477848541448e+00 4.701437126855211729e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.107005210710176613e+01 2.208683807012881140e-01 5.049107768682749686e+00 -4.549304329198368413e-02 4.033750641252859204e+00 4.704884590350873891e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.105267000958493639e+01 2.211340008497921228e-01 5.034720526924682638e+00 -4.553466249768891444e-02 4.038457236901985326e+00 4.708301671776483899e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.103533612259425922e+01 2.213979840420610690e-01 5.020233454298415943e+00 -4.557594335559925214e-02 4.043167234579207125e+00 4.711688701295027593e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.101805117810112122e+01 2.216603411208615815e-01 5.005646735058750352e+00 -4.561688863827043777e-02 4.047880604396321580e+00 4.715046005766675846e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.100081590603939929e+01 2.219210828561616611e-01 4.990960558606880149e+00 -4.565750108547567132e-02 4.052597316790347293e+00 4.718373908777430403e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.098363103428084742e+01 2.221802199456992810e-01 4.976175119466970109e+00 -4.569778340458058308e-02 4.057317342520262216e+00 4.721672730667791917e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.096649728861065043e+01 2.224377630155492391e-01 4.961290617262660518e+00 -4.573773827091776739e-02 4.062040652663774232e+00 4.724942788561437013e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.094941539270313768e+01 2.226937226206878451e-01 4.946307256693499355e+00 -4.577736832816079598e-02 4.066767218614119273e+00 4.728184396393892569e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.093238606809766544e+01 2.229481092455552205e-01 4.931225247511308751e+00 -4.581667618869748881e-02 4.071497012076886968e+00 4.731397864941200293e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.091541003417465916e+01 2.232009333046152955e-01 4.916044804496483955e+00 -4.585566443400245634e-02 4.076230005066873829e+00 4.734583501848551451e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.089848800813182095e+01 2.234522051429130296e-01 4.900766147434226561e+00 -4.589433561500864955e-02 4.080966169904968410e+00 4.737741611658891766e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.088162070496050049e+01 2.237019350366288295e-01 4.885389501090716458e+00 -4.593269225247795934e-02 4.085705479215063995e+00 4.740872495841475659e-02 5.119454674999680543e-01 1.723680583530312305e+01 -1.263128261765412219e+01 4.396493216216311062e+00
1.086480883742223114e+01 2.239501331936299966e-01 4.869915095189220722e+00 -4.597073683737059463e-02 4.090447905920997052e+00 4.743976452820366368e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.084810131071406580e+01 2.225993367828404401e-01 4.854407080909083128e+00 -4.596019754571184501e-02 4.095162401363581672e+00 4.685217933224020137e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.083154511682914389e+01 2.212588553693536353e-01 4.838930260974145803e+00 -4.594958461711858011e-02 4.099818742029064822e+00 4.627660227265775750e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.081513812482182857e+01 2.199285092972883826e-01 4.823485813732416361e+00 -4.593892781211000864e-02 4.104418108991868763e+00 4.571264126961604307e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.079887824008625685e+01 2.186081237787129983e-01 4.808074875650635960e+00 -4.592825527003026320e-02 4.108961644916282019e+00 4.515992006952399690e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.078276340352237028e+01 2.172975287381302134e-01 4.792698542897153580e+00 -4.591759365844298030e-02 4.113450455601507016e+00 4.461807750792281396e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.076679159071160363e+01 2.159965586597679676e-01 4.777357872861180077e+00 -4.590696835813007359e-02 4.117885611455958106e+00 4.408676681818051585e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.075096081112046775e+01 2.147050524410610284e-01 4.762053885599361713e+00 -4.589640334822937817e-02 4.122268148902642260e+00 4.356565494990499721e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.073526910732898720e+01 2.134228532516502241e-01 4.746787565214996008e+00 -4.588592142649338540e-02 4.126599071719627254e+00 4.305442195667578270e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.071971455426884745e+01 2.121498083950781322e-01 4.731559861183328053e+00 -4.587554427689304742e-02 4.130879352320897091e+00 4.255276040380751718e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.070429525849269048e+01 2.108857691769903397e-01 4.716371689611365881e+00 -4.586529239326592178e-02 4.135109932978312308e+00 4.206037479403018642e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.068900935745954150e+01 2.096305907770706356e-01 4.701223934444893615e+00 -4.585518532083309590e-02 4.139291726989465126e+00 4.157698105472990707e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.067385501883445542e+01 2.083841321243409539e-01 4.686117448626519355e+00 -4.584524160587109820e-02 4.143425619794542492e+00 4.110230602549150292e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.065883043981767564e+01 2.071462557783964875e-01 4.671053055197084802e+00 -4.583547882437016135e-02 4.147512470043086985e+00 4.063608697980718859e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.064393384648309571e+01 2.059168278130495688e-01 4.656031548355743510e+00 -4.582591376622080492e-02 4.151553110615505915e+00 4.017807118757422968e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.062916349313773168e+01 2.046957177043179643e-01 4.641053694473321833e+00 -4.581656231253494749e-02 4.155548349600389990e+00 3.972801547132597672e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.061451766170386080e+01 2.034827982229541754e-01 4.626120233059777931e+00 -4.580743959200585941e-02 4.159498971229621311e+00 3.928568581188245090e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.059999466110845567e+01 2.022779453289388352e-01 4.611231877697334447e+00 -4.579856002897789852e-02 4.163405736775178667e+00 3.885085696513004144e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.058559282669893165e+01 2.010810380709682210e-01 4.596389316929127666e+00 -4.578993726441736578e-02 4.167269385407464277e+00 3.842331208594357284e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.057131051967114566e+01 1.998919584886189593e-01 4.581593215113624495e+00 -4.578158435296487971e-02 4.171090635018559034e+00 3.800284239756532290e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.055714612651058992e+01 1.987105915173032755e-01 4.566844213245843775e+00 -4.577351367231739104e-02 4.174870183012052038e+00 3.758924684847474162e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.054309805845726444e+01 1.975368248981995423e-01 4.552142929740330857e+00 -4.576573698572609927e-02 4.178608707055373017e+00 3.718233166413889568e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.052916475097720905e+01 1.963705490939938181e-01 4.537489961187390897e+00 -4.575826551716925122e-02 4.182306865772080329e+00 3.678190961581679491e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.051534466325567863e+01 1.952116572141177342e-01 4.522885883074468261e+00 -4.575110983175889601e-02 4.185965299363929581e+00 3.638779943794143851e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.050163627770221453e+01 1.940600449441298725e-01 4.508331250479307606e+00 -4.574428001052194964e-02 4.189584630194307380e+00 3.599982559519413622e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.048803809946298138e+01 1.929156104764085389e-01 4.493826598738755784e+00 -4.573778558620429646e-02 4.193165463350640998e+00 3.561781806718864601e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.047454865595275564e+01 1.917782544439082248e-01 4.479372444087000638e+00 -4.573163558376588250e-02 4.196708387185690725e+00 3.524161215158901767e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.046116649638996421e+01 1.906478798545523379e-01 4.464969284273864858e+00 -4.572583861656199372e-02 4.200213973840385862e+00 3.487104828110600130e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.044789019134873698e+01 1.895243920282693173e-01 4.450617599156139192e+00 -4.572040278566553290e-02 4.203682779747410336e+00 3.450597182884578007e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.043471833232053214e+01 1.884076985356019363e-01 4.436317851267014944e+00 -4.571533584005878226e-02 4.207115346117064725e+00 3.414623294658059721e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.042164953128338212e+01 1.872977091376076264e-01 4.422070486365648811e+00 -4.571064509253441877e-02 4.210512199406335476e+00 3.379168638639903216e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.040868242028811075e+01 1.861943357283430689e-01 4.407875933962379200e+00 -4.570633748838687227e-02 4.213873851770763679e+00 3.344219134380120584e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.039581565104698058e+01 1.850974922779204945e-01 4.393734607828446492e+00 -4.570241964760766995e-02 4.217200801501370222e+00 3.309761130497960308e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.038304789453951393e+01 1.840070947781340394e-01 4.379646906482841828e+00 -4.569889779935654844e-02 4.220493533445597301e+00 3.275781388952639372e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.037037784062368040e+01 1.829230611890556302e-01 4.365613213663372960e+00 -4.569577791794889737e-02 4.223752519414127882e+00 3.242267071888713104e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.035780419765784721e+01 1.818453113873083893e-01 4.351633898779734722e+00 -4.569306561390070603e-02 4.226978218573562707e+00 3.209205726654681956e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.034532569213429198e+01 1.807737671161123993e-01 4.337709317348698690e+00 -4.569076625747214154e-02 4.230171077825350068e+00 3.176585273623801914e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.033294106831723624e+01 1.797083519361734327e-01 4.323839811415826517e+00 -4.568888491954160858e-02 4.233331532172272205e+00 3.144393992768806240e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.032064908789604374e+01 1.786489911787776941e-01 4.310025709958583917e+00 -4.568742641450748015e-02 4.236460005071775115e+00 3.112620511705815884e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.030844852964050240e+01 1.775956118994100608e-01 4.296267329278262714e+00 -4.568639533109972867e-02 4.239556908778038036e+00 3.081253794119821754e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.029633818907086429e+01 1.765481428334872149e-01 4.282564973374617168e+00 -4.568579598510697642e-02 4.242622644671832255e+00 3.050283127861001808e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.028431687813135831e+01 1.755065143527841653e-01 4.268918934309487767e+00 -4.568563251750677040e-02 4.245657603579806150e+00 3.019698114912696893e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.027238342487515510e+01 1.744706584235254931e-01 4.255329492555822490e+00 -4.568590880286688138e-02 4.248662166082741720e+00 2.989488659914136398e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.026053667315570017e+01 1.734405085655144341e-01 4.241796917335041606e+00 -4.568662856713090470e-02 4.251636702813692992e+00 2.959644961131015911e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.024877548232570490e+01 1.724159998124386861e-01 4.228321466942572826e+00 -4.568779529148229296e-02 4.254581574746259420e+00 2.930157499722791520e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.023709872694529111e+01 1.713970686735264426e-01 4.214903389061118055e+00 -4.568941231823833715e-02 4.257497133473147066e+00 2.901017031342069397e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.022550529649486961e+01 1.703836530960107509e-01 4.201542921064290503e+00 -4.569148277293760135e-02 4.260383721475860419e+00 2.872214576302359323e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.021399409509861123e+01 1.693756924290873711e-01 4.188240290308007374e+00 -4.569400964555325045e-02 4.263241672385189140e+00 2.843741411623221249e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.020256404125110983e+01 1.683731273884855051e-01 4.174995714413658021e+00 -4.569699573634992268e-02 4.266071311233607055e+00 2.815589062092119926e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.019121406755496295e+01 1.673759000225396310e-01 4.161809401539550812e+00 -4.570044371233647484e-02 4.268872954699033606e+00 2.787749292700818921e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.017994312046090144e+01 1.663839536787883600e-01 4.148681550645026306e+00 -4.570435607301597675e-02 4.271646911341150599e+00 2.760214100509124011e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.016875016001853460e+01 1.653972329720083678e-01 4.135612351743617410e+00 -4.570873518926339696e-02 4.274393481829666719e+00 2.732975707492945466e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.015763415962946148e+01 1.644156837527451231e-01 4.122601986149483366e+00 -4.571358327974582580e-02 4.277112959165677353e+00 2.706026553070921617e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.014659410581040255e+01 1.634392530771811014e-01 4.109650626713733601e+00 -4.571890244297736883e-02 4.279805628895546832e+00 2.679359287423256630e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.013562899795875438e+01 1.624678891774951894e-01 4.096758438054483697e+00 -4.572469463332655415e-02 4.282471769318362931e+00 2.652966764528688279e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.012473784812742750e+01 1.615015414334520505e-01 4.083925576777645894e+00 -4.573096169713743858e-02 4.285111651686453804e+00 2.626842036018299520e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.011391968080228310e+01 1.605401603444881753e-01 4.071152191691809641e+00 -4.573770533876550526e-02 4.287725540399907942e+00 2.600978344589109995e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.010317353268803586e+01 1.595836975029150118e-01 4.058438424014689794e+00 -4.574492716845176415e-02 4.290313693194669042e+00 2.575369118429467891e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.009249845249708777e+01 1.586321055676400416e-01 4.045784407573915331e+00 -4.575262865365589682e-02 4.292876361325008716e+00 2.550007964925956813e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.008189350074579949e+01 1.576853382388732627e-01 4.033190269000264117e+00 -4.576081117990052349e-02 4.295413789740080368e+00 2.524888665637436275e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.007135774955438556e+01 1.567433502334090178e-01 4.020656127915295919e+00 -4.576947599054247140e-02 4.297926217255149339e+00 2.500005170291489179e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.006089028245276751e+01 1.558060972607193118e-01 4.008182097112468867e+00 -4.577862425271236185e-02 4.300413876717426476e+00 2.475351592198879805e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.005049019419130474e+01 1.548735359997349126e-01 3.995768282732426790e+00 -4.578825699795588400e-02 4.302876995166795560e+00 2.450922202628970717e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.004015659055562892e+01 1.539456240762313022e-01 3.983414784432934397e+00 -4.579837517689100412e-02 4.305315793991672635e+00 2.426711426475593875e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.002988858818742024e+01 1.530223200409914774e-01 3.971121695552828790e+00 -4.580897962321659606e-02 4.307730489079967029e+00 2.402713837203675207e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.001968531440839882e+01 1.521035833484694622e-01 3.958889103271306276e+00 -4.582007106705360960e-02 4.310121290965581053e+00 2.378924152444262044e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
1.000954590705018354e+01 1.511893743362058007e-01 3.946717088761543923e+00 -4.583165015015917138e-02 4.312488404970309830e+00 2.355337229759635331e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.999469514287314453e+00 1.502796542047215578e-01 3.934605727339963721e+00 -4.584371739115070815e-02 4.314832031341573781e+00 2.331948062075298728e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.989455294475277469e+00 1.493743849980654625e-01 3.922555088610458540e+00 -4.585627323060594007e-02 4.317152365385917179e+00 2.308751774033405285e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.979502415992664410e+00 1.484735295849167469e-01 3.910565236604100825e+00 -4.586931799124438491e-02 4.319449597598496560e+00 2.285743617657325435e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.969610057086978117e+00 1.475770516401954946e-01 3.898636229914631990e+00 -4.588285189614513260e-02 4.321723913788737548e+00 2.262918968717731946e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.959777405725080968e+00 1.466849156272628796e-01 3.886768121829442091e+00 -4.589687507696806057e-02 4.323975495202163621e+00 2.240273323128092603e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.950003659446975846e+00 1.457970867805821469e-01 3.874960960456698800e+00 -4.591138754448376158e-02 4.326204518638665064e+00 2.217802293098527361e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.940288025223649626e+00 1.449135310889029249e-01 3.863214788848407188e+00 -4.592638921919402900e-02 4.328411156567228524e+00 2.195501603994562054e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.930629719318748272e+00 1.440342152789372554e-01 3.851529645119613932e+00 -4.594187991369780982e-02 4.330595577237264848e+00 2.173367090840005317e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.921027967153731808e+00 1.431591067994893163e-01 3.839905562563990848e+00 -4.595785932198083457e-02 4.332757944786671089e+00 2.151394694998807339e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.911482003176731226e+00 1.422881738060541024e-01 3.828342569765784464e+00 -4.597432704227486649e-02 4.334898419346703058e+00 2.129580461290709464e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.901991070734846190e+00 1.414213851458503701e-01 3.816840690708347861e+00 -4.599128255792531844e-02 4.337017157143782775e+00 2.107920534800411527e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.892554421949915522e+00 1.405587103432880958e-01 3.805399944879308105e+00 -4.600872523004179843e-02 4.339114310598320756e+00 2.086411157900595198e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.883171317597751582e+00 1.397001195858602052e-01 3.794020347372458524e+00 -4.602665431198919854e-02 4.341190028420654379e+00 2.065048667583212899e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.873841026990424652e+00 1.388455837104174140e-01 3.782701908986620065e+00 -4.604506893849870386e-02 4.343244455704216023e+00 2.043829492635973813e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.864562827862062733e+00 1.379950741898587629e-01 3.771444636321362065e+00 -4.606396811617997217e-02 4.345277734015978055e+00 2.022750150920324397e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.855336006257868320e+00 1.371485631202063460e-01 3.760248531869765376e+00 -4.608335072364753288e-02 4.347290001484269695e+00 2.001807246828572751e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.846159856426046630e+00 1.363060232080318956e-01 3.749113594108419711e+00 -4.610321551865519119e-02 4.349281392884083886e+00 1.980997468892433180e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.837033680712819361e+00 1.354674277582433861e-01 3.738039817584657420e+00 -4.612356112133489394e-02 4.351252039719926579e+00 1.960317587237851711e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.827956789460676745e+00 1.346327506622381487e-01 3.727027193001019256e+00 -4.614438601172943244e-02 4.353202070306259941e+00 1.939764451255179822e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.818928500909690271e+00 1.338019663864015718e-01 3.716075707297087138e+00 -4.616568852492039521e-02 4.355131609845622975e+00 1.919334987319476146e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.809948141101548558e+00 1.329750499609165804e-01 3.705185343728872649e+00 -4.618746685461211365e-02 4.357040780504540578e+00 1.899026196665163854e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.801015043786344805e+00 1.321519769688825063e-01 3.694356081945799453e+00 -4.620971904039395534e-02 4.358929701487267216e+00 1.878835153170513653e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.792128550332661163e+00 1.313327235357786005e-01 3.683587898065136645e+00 -4.623244296199973541e-02 4.360798489107378551e+00 1.858759001275285538e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.783288009640244809e+00 1.305172663192108451e-01 3.672880764744197446e+00 -4.625563633485466758e-02 4.362647256857341560e+00 1.838794953975494278e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.774492778055623887e+00 1.297055824989637174e-01 3.662234651250219297e+00 -4.627929670289601671e-02 4.364476115476074725e+00 1.818940290852713582e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.765742219290531878e+00 1.288976497673390564e-01 3.651649523528030628e+00 -4.630342143259087717e-02 4.366285173014576415e+00 1.799192356174372787e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.757035704342873927e+00 1.280934463197576922e-01 3.641125344265643271e+00 -4.632800770889979741e-02 4.368074534899696992e+00 1.779548557070878209e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.748372611420450085e+00 1.272929508456326353e-01 3.630662072957739017e+00 -4.635305252469188592e-02 4.369844303996078594e+00 1.760006361704026870e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.739752325867556237e+00 1.264961425195175737e-01 3.620259665967054286e+00 -4.637855267261846437e-02 4.371594580666308794e+00 1.740563297512175839e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.731174240094288663e+00 1.257030009925111658e-01 3.609918076583759294e+00 -4.640450473719115454e-02 4.373325462829339649e+00 1.721216949508775143e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.722637753508520220e+00 1.249135063839083848e-01 3.599637255082896115e+00 -4.643090508623314017e-02 4.375037046017233422e+00 1.701964958624394703e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.714142272450553506e+00 1.241276392730934069e-01 3.589417148779903588e+00 -4.645774986171399834e-02 4.376729423430265165e+00 1.682805020090533121e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.705687210130459874e+00 1.233453806916685325e-01 3.579257702084269077e+00 -4.648503496997780787e-02 4.378402685990434584e+00 1.663734881863568674e-02 4.592730306842907617e-01 -1.154405918653996999e+01 -1.821546205786385286e+01 -1.231174054970681553e+01
9.697271986568111402e+00 1.225667121158133810e-01 3.569158856551343018e+00 -4.651275607137399237e-02 4.380056922393417373e+00 1.644752343087267990e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.688902470578511839e+00 1.210944954631767573e-01 3.559155182973420484e+00 -4.664449106118458144e-02 4.381697617236030240e+00 1.636577281647291424e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.680584568662684575e+00 1.196254943389001985e-01 3.549281205270229389e+00 -4.677501139317671169e-02 4.383329957349784145e+00 1.628043392497878147e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.672317759420964833e+00 1.181597570284671495e-01 3.539536790518999165e+00 -4.690435446168622624e-02 4.384953585419093081e+00 1.619153690699276157e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.664101517640590444e+00 1.166973315234275527e-01 3.529921802988242874e+00 -4.703255738417716492e-02 4.386568147116083338e+00 1.609911136772905135e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.655935314560545990e+00 1.152382655238695514e-01 3.520436104057053317e+00 -4.715965696102077109e-02 4.388173291046433278e+00 1.600318637460333704e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.647818618136003721e+00 1.137826064415458915e-01 3.511079552136704862e+00 -4.728568964454273049e-02 4.389768668696028442e+00 1.590379046534593985e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.639750893302602819e+00 1.123304014037103810e-01 3.501852002594421087e+00 -4.741069150797993376e-02 4.391353934378358304e+00 1.580095165538180149e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.631731602240350298e+00 1.108816972577214011e-01 3.492753307679296704e+00 -4.753469820907865045e-02 4.392928745182579142e+00 1.569469744347331761e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.623760204637800797e+00 1.094365405765753002e-01 3.483783316450065559e+00 -4.765774494728892280e-02 4.394492760922027230e+00 1.558505481478358184e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.615836157956719532e+00 1.079949776655674265e-01 3.474941874704536193e+00 -4.777986642361541081e-02 4.396045644082904325e+00 1.547205024117764144e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.607958917697288825e+00 1.065570545703695554e-01 3.466228824910555062e+00 -4.790109679530720616e-02 4.397587059772764206e+00 1.535570967642996623e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.600127937664455047e+00 1.051228170870036477e-01 3.457644006138124837e+00 -4.802146962482188586e-02 4.399116675668160781e+00 1.523605854393116944e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.592342670235845858e+00 1.036923107744130573e-01 3.449187253992322066e+00 -4.814101782266587415e-02 4.400634161960555346e+00 1.511312171331694217e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.584602566631915010e+00 1.022655809707176539e-01 3.440858400546497275e+00 -4.825977358123629407e-02 4.402139191299102805e+00 1.498692346031140973e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.576907077189190431e+00 1.008426728148489465e-01 3.432657274275035419e+00 -4.837776829612352308e-02 4.403631438728234926e+00 1.485748740095420295e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.569255651637867288e+00 9.942363127626387131e-02 3.424583699984644625e+00 -4.849503246950373492e-02 4.405110581616829002e+00 1.472483638610358296e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.561647739385511713e+00 9.800850119714575592e-02 3.416637498742635781e+00 -4.861159558658439267e-02 4.406576299573926825e+00 1.458899233295338389e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.554082789808154175e+00 9.659732735444684359e-02 3.408818487800263863e+00 -4.872748600549188513e-02 4.408028274343051223e+00 1.444997595933746048e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.546560252540228220e+00 9.519015455406208692e-02 3.401126480511334815e+00 -4.884273096547333409e-02 4.409466189663004521e+00 1.430780636322016852e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.539079577759876472e+00 9.378702778075836965e-02 3.393561286242912978e+00 -4.895735646474975999e-02 4.410889731073032394e+00 1.416250029530611611e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.531640207962515987e+00 9.238798921463442504e-02 3.386122712966571413e+00 -4.907171358546134204e-02 4.412298604786885292e+00 1.401478054680810326e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.524241521085043516e+00 9.099305557085402008e-02 3.378810585697435531e+00 -4.918665454690732131e-02 4.413692674948684669e+00 1.386655769533397774e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.516882859924434612e+00 8.960222917574145463e-02 3.371624738927426090e+00 -4.930223048305711758e-02 4.415071902453292729e+00 1.371791778422240191e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.509563574788614915e+00 8.821551696678939236e-02 3.364565003441541968e+00 -4.941842662000132252e-02 4.416436242281013058e+00 1.356878899047518627e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.502283024562423464e+00 8.683293680000397918e-02 3.357631205350184445e+00 -4.953520592149269347e-02 4.417785639830665190e+00 1.341903989809103796e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.495040580695585319e+00 8.545458231150745987e-02 3.350823162634450014e+00 -4.965235474896379647e-02 4.419120017650249643e+00 1.326806496548515145e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.487835670758450135e+00 8.408079362665048240e-02 3.344140648688444184e+00 -4.976912694491058414e-02 4.420439133418128108e+00 1.311382452192061225e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.480667735090127834e+00 8.271144134817834392e-02 3.337583424383049557e+00 -4.988595406767238477e-02 4.421742712624699756e+00 1.295743808999635233e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.473536192940395395e+00 8.134650431247601732e-02 3.331151266706938063e+00 -5.000296279081492545e-02 4.423030559867050293e+00 1.279921099537544363e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.466440462421418900e+00 7.998598838936228639e-02 3.324843953540652208e+00 -5.012020498924726897e-02 4.424302497067872153e+00 1.263924928361910560e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.459379963798308921e+00 7.862990614102423337e-02 3.318661261297132903e+00 -5.023771269427645958e-02 4.425558353728630934e+00 1.247760678175551148e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.452354120743999388e+00 7.727827314222864008e-02 3.312602964083944279e+00 -5.035550886260163617e-02 4.426797963428195537e+00 1.231431386068842886e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.445362361009019381e+00 7.593110671439155801e-02 3.306668833287183418e+00 -5.047361134106972957e-02 4.428021162081442696e+00 1.214938801294417232e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.438404116844727909e+00 7.458842537391056904e-02 3.300858637327206413e+00 -5.059203472005717461e-02 4.429227786926537291e+00 1.198283879558044961e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.431478825301137903e+00 7.325024855691548986e-02 3.295172141498939222e+00 -5.071079133070611339e-02 4.430417675876987538e+00 1.181467049147362676e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.424585928452962946e+00 7.191659646930963212e-02 3.289609107859036818e+00 -5.082989183500521979e-02 4.431590667079480461e+00 1.164488368722854487e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.417724873581075684e+00 7.058748999995996531e-02 3.284169295141212253e+00 -5.094934559999371448e-02 4.432746598598010124e+00 1.147347627769181727e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.410895113324516004e+00 6.926295066823415225e-02 3.278852458689555327e+00 -5.106916094798036321e-02 4.433885308180593121e+00 1.130044414183117157e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.404096105812126183e+00 6.794300059130606306e-02 3.273658350403896300e+00 -5.118934533102319218e-02 4.435006633082776872e+00 1.112578161836231920e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.397327314779539975e+00 6.662766246333230724e-02 3.268586718693530457e+00 -5.130990545680460396e-02 4.436110409931848686e+00 1.094948185325630985e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.390588209675316378e+00 6.531695954198422915e-02 3.263637308436930784e+00 -5.143084738202793882e-02 4.437196474621254438e+00 1.077153706195096115e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.383878265758827553e+00 6.401091563963685893e-02 3.258809860945853121e+00 -5.155217658336253700e-02 4.438264662228130319e+00 1.059193873286425405e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.377196964191728767e+00 6.270955511754232325e-02 3.254104113932735576e+00 -5.167389801241223379e-02 4.439314806948988945e+00 1.041067778936432230e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.370543792124360394e+00 6.141290288191883495e-02 3.249519801480607040e+00 -5.179601613902427154e-02 4.440346742050023998e+00 1.022774472161794637e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.363918242778060730e+00 6.012098438125444005e-02 3.245056654014943476e+00 -5.191853498589654031e-02 4.441360299829426594e+00 1.004312969613109854e-02 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.357319815524144602e+00 5.883382560435623798e-02 3.240714398277051433e+00 -5.204145815655761287e-02 4.442355311589776257e+00 9.856822648451004157e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.350748015960112625e+00 5.755145307882543471e-02 3.236492757298663925e+00 -5.216478885820374084e-02 4.443331607619027679e+00 9.668813362933565206e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.344202355983554753e+00 5.627389386973786350e-02 3.232391450377508857e+00 -5.228852992047253179e-02 4.444289017178951973e+00 9.479091542407825505e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.337682353864083851e+00 5.500117557837715110e-02 3.228410193053666610e+00 -5.241268381094991990e-02 4.445227368500122900e+00 9.287646869818406634e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.331187534313594156e+00 5.373332634091437798e-02 3.224548697086565774e+00 -5.253725264800460093e-02 4.446146488782735773e+00 9.094469063390314689e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.324717428555063137e+00 5.247037482696151334e-02 3.220806670432503793e+00 -5.266223821139686539e-02 4.447046204202671049e+00 8.899547926470007322e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.318271574390083245e+00 5.121235023794984409e-02 3.217183817222597497e+00 -5.278764195099993478e-02 4.447926339922305239e+00 8.702873392907716638e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.311849516265272797e+00 4.995928230530245762e-02 3.213679837741082679e+00 -5.291346499389025515e-02 4.448786720105672998e+00 8.504435568629233402e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.305450805337700970e+00 4.871120128838316021e-02 3.210294428403901001e+00 -5.303970815000129402e-02 4.449627167937610928e+00 8.304224769880847248e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.299074999539415742e+00 4.746813797221433734e-02 3.207027281737512503e+00 -5.316637191648820177e-02 4.450447505646578428e+00 8.102231558505236519e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.292721663641174246e+00 4.623012366496381809e-02 3.203878086357887955e+00 -5.329345648091439458e-02 4.451247554530866068e+00 7.898446774509473856e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.286390369315450144e+00 4.499719019520673213e-02 3.200846526949632231e+00 -5.342096172334341586e-02 4.452027134987935675e+00 7.692861566112378820e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.280080695198773100e+00 4.376936990897233037e-02 3.197932284245198264e+00 -5.354888721739852614e-02 4.452786066546644328e+00 7.485467417402445929e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.273792226953473161e+00 4.254669566658866864e-02 3.195135035004151636e+00 -5.367723223033702556e-02 4.453524167902116027e+00 7.276256173696405392e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.267524557328858492e+00 4.132920083933948330e-02 3.192454451992448927e+00 -5.380599572217554388e-02 4.454241256953041628e+00 7.065220064659523055e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.261277286221883287e+00 4.011691930594798311e-02 3.189890203961688098e+00 -5.393517634389554533e-02 4.454937150841177029e+00 6.852351725230405692e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.255050020737343175e+00 3.890988544890144202e-02 3.187441955628302903e+00 -5.406477243475489580e-02 4.455611665992824655e+00 6.637644214383922776e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.248842375247615877e+00 3.770813415062851393e-02 3.185109367652656065e+00 -5.419478201873070833e-02 4.456264618162089519e+00 6.421091031764782076e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.242653971451998629e+00 3.651170078953812348e-02 3.182892096618005873e+00 -5.432520280012093777e-02 4.456895822475689606e+00 6.202686132230410439e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.236484438435638822e+00 3.532062123592460967e-02 3.180789795009306697e+00 -5.445603215833644956e-02 4.457505093479117164e+00 5.982423938354098150e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.230333412728096931e+00 3.413493184773869205e-02 3.178802111191815882e+00 -5.458726714192174007e-02 4.458092245183954638e+00 5.760299350957070671e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.224200538361552404e+00 3.295466946621754961e-02 3.176928689389475036e+00 -5.471890446185038309e-02 4.458657091116148052e+00 5.536307757760162637e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.218085466928638283e+00 3.177987141136048160e-02 3.175169169663041746e+00 -5.485094048415040807e-02 4.459199444365053999e+00 5.310445040271136695e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.211987857639941879e+00 3.061057547722884770e-02 3.173523187887948627e+00 -5.498337122192485660e-02 4.459719117633094143e+00 5.082707579051192089e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.205907377381134182e+00 2.944681992704089105e-02 3.171990375731872369e+00 -5.511619232684293601e-02 4.460215923285864470e+00 4.853092257532619185e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.199843700769728017e+00 2.828864348802360984e-02 3.170570360632001261e+00 -5.524939908018744461e-02 4.460689673402558064e+00 4.621596464587522483e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.193796510211452500e+00 2.713608534597542268e-02 3.169262765771994950e+00 -5.538298638355359377e-02 4.461140179826597496e+00 4.388218096073689956e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.187765495956194073e+00 2.598918513948520262e-02 3.168067210058639560e+00 -5.551694874930272749e-02 4.461567254216372902e+00 4.152955555606584886e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.181750356153484560e+00 2.484798295374568769e-02 3.166983308098207051e+00 -5.565128029088121236e-02 4.461970708096036908e+00 3.915807754824746426e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.175750796907479412e+00 2.371251931389261117e-02 3.166010670172538344e+00 -5.578597471311939199e-02 4.462350352906310214e+00 3.676774113428347718e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.169766532331367515e+00 2.258283517779540589e-02 3.165148902214878213e+00 -5.592102530262767213e-02 4.462706000055287170e+00 3.435854559276126183e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.163797284601155724e+00 2.145897192822130567e-02 3.164397605785498335e+00 -5.605642491840620578e-02 4.463037460969274228e+00 3.193049528823572493e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.157842784008742854e+00 2.034097136429240116e-02 3.163756378047157813e+00 -5.619216598278105324e-02 4.463344547143692331e+00 2.948359968174479179e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.151902769014203187e+00 1.922887569215485717e-02 3.163224811740456666e+00 -5.632824047277287804e-02 4.463627070194132074e+00 2.701787334998513070e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.145976986297190692e+00 1.812272751478117769e-02 3.162802495159144911e+00 -5.646463991199460186e-02 4.463884841907647782e+00 2.453333601539483405e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.140065190807362683e+00 1.702256982083020717e-02 3.162489012125468069e+00 -5.660135536316178440e-02 4.464117674294421967e+00 2.203001258902922543e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.134167145813727018e+00 1.592844597249554878e-02 3.162283941965623679e+00 -5.673837742128419459e-02 4.464325379639920932e+00 1.950793322768396140e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.128282622952792025e+00 1.484039969228096410e-02 3.162186859485422996e+00 -5.687569620758993472e-02 4.464507770557703203e+00 1.696713340622843817e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.122411402275421466e+00 1.375847504865115520e-02 3.162197334946245331e+00 -5.701330136421441791e-02 4.464664660043025535e+00 1.440765400557765660e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.116553272292277299e+00 1.268271644051767455e-02 3.162314934041386749e+00 -5.715118204966691817e-02 4.464795861527409926e+00 1.182954141617040527e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.110708030017745429e+00 1.161316858053241738e-02 3.162539217872900821e+00 -5.728932693506722656e-02 4.464901188934317311e+00 9.232847656255236107e-04 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.104875481012237870e+00 1.054987647717470917e-02 3.162869742929030004e+00 -5.742772420112560866e-02 4.464980456736074466e+00 6.617630503733618400e-04 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.099055439422750524e+00 9.492885415632097701e-03 3.163306061062328034e+00 -5.756636153582083554e-02 4.465033480012178480e+00 3.983953639791658276e-04 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.093247728021600196e+00 8.442240937489201014e-03 3.163847719468567021e+00 -5.770522613271465012e-02 4.465060074509090704e+00 1.331886802086589970e-04 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.087452178243241363e+00 7.397988819252814333e-03 3.164494260666523839e+00 -5.784430468982702800e-02 4.465060056701595670e+00 -1.338494055141923331e-04 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.081668630219063232e+00 6.360175049754716002e-03 3.165245222478728415e+00 -5.798358340898544794e-02 4.465033243855787148e+00 -4.027106596979323203e-04 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.075896932810112006e+00 5.328845806485699860e-03 3.166100138013255183e+00 -5.812304799555351176e-02 4.464979454093698230e+00 -6.733861942927641623e-04 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.070136943637649551e+00 4.304047430925141138e-03 3.167058535646626538e+00 -5.826268365843977060e-02 4.464898506459574534e+00 -9.458664504469532427e-04 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.064388529111507609e+00 3.285826402939519796e-03 3.168119939007895347e+00 -5.840247511028674038e-02 4.464790220987741698e+00 -1.220141182841715183e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.058651564456164706e+00 2.274229314330662201e-03 3.169283866963951812e+00 -5.854240656774247625e-02 4.464654418772002309e+00 -1.496199444928450126e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.052925933734520925e+00 1.269302841619883090e-03 3.170549833606106205e+00 -5.868246175172263379e-02 4.464490922036444154e+00 -1.774029575375681445e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.047211529869329638e+00 2.710937181576674772e-04 3.171917348237976331e+00 -5.882262388757956290e-02 4.464299554207537213e+00 -2.053619186008332018e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.041507292105222859e+00 -7.324000089724976795e-04 3.173386643156452358e+00 -5.899039374411419595e-02 4.464083188462873331e+00 -2.258773973140561133e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.035811379668835741e+00 -1.733116403954021532e-03 3.174958701683743723e+00 -5.916085793828347594e-02 4.463847745003302947e+00 -2.450364622812392819e-03 4.464575267895000699e-01 -1.854660757961326212e+01 -1.957412472265853864e+01 -1.637694899357607170e+01
9.030124047459885617e+00 -2.728722692833034265e-03 3.176633059264909242e+00 -5.932821471882843145e-02 4.463593062197786843e+00 -2.643555499185281342e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
9.024445559361115698e+00 -3.720739445876013879e-03 3.178409326904861665e+00 -5.949275666671408752e-02 4.463318999664700470e+00 -2.837955280470712272e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
9.018776182850267276e+00 -4.707564074471622464e-03 3.180287112058851395e+00 -5.965421675074458752e-02 4.463025419661873272e+00 -3.033899464390916838e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
9.013116183053218933e+00 -5.689155140314873862e-03 3.182265939533359234e+00 -5.981261021269817374e-02 4.462712169380840699e+00 -3.231355384258204674e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
9.007465828325598167e+00 -6.665472072982432140e-03 3.184345330660128148e+00 -5.996795233717751999e-02 4.462379099289744744e+00 -3.430290167381504392e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
9.001825390255534742e+00 -7.636475200605460402e-03 3.186524803332693612e+00 -6.012025846827901560e-02 4.462026063156091737e+00 -3.630670692119043839e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.996195143662502502e+00 -8.602125780643885000e-03 3.188803872045912868e+00 -6.026954402586950921e-02 4.461652918073719221e+00 -3.832463546969905929e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.990575366592342021e+00 -9.562386030469259904e-03 3.191182047938457611e+00 -6.041582452091515121e-02 4.461259524493680573e+00 -4.035634993215251112e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.984966340308591981e+00 -1.051721915747125258e-02 3.193658838838203451e+00 -6.055911556939239104e-02 4.460845746258642386e+00 -4.240150932381958788e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.979368349280271389e+00 -1.146658938842371085e-02 3.196233749310419370e+00 -6.069943290441655315e-02 4.460411450640245690e+00 -4.445976879509769622e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.973781681166325797e+00 -1.241046199787703558e-02 3.198906280708621708e+00 -6.083679238633794145e-02 4.459956508378824402e+00 -4.653077942885641347e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.968206626796909831e+00 -1.334880333538049184e-02 3.201675931227947469e+00 -6.097121001066999058e-02 4.459480793724811321e+00 -4.861418810592743264e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.962643480151740505e+00 -1.428158085137752435e-02 3.204542195960879081e+00 -6.110270191381952237e-02 4.458984184481141533e+00 -5.070963743929087116e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.957092538335704290e+00 -1.520876312165608639e-02 3.207504566955150072e+00 -6.123128437668025337e-02 4.458466562045985349e+00 -5.281676577498825575e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.951554101551927545e+00 -1.613031987027205988e-02 3.210562533273649599e+00 -6.135697382622322393e-02 4.457927811455145495e+00 -5.493520725577591933e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.946028473072482612e+00 -1.704622199089551177e-02 3.213715581056156623e+00 -6.147978683527090260e-02 4.457367821423531495e+00 -5.706459194205403158e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.940515959206905450e+00 -1.795644156655612153e-02 3.216963193582726976e+00 -6.159974012067569865e-02 4.456786484385164115e+00 -5.920454598364760859e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.935016869268665118e+00 -1.886095188778522114e-02 3.220304851338573915e+00 -6.171685054014078992e-02 4.456183696531237359e+00 -6.135469183552174494e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.929531515539707698e+00 -1.975972746916822634e-02 3.223740032080286699e+00 -6.183113508792428131e-02 4.455559357845830348e+00 -6.351464851040633172e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.924060213233200756e+00 -2.065274406433286955e-02 3.227268210903242007e+00 -6.194261088965982709e-02 4.454913372138938676e+00 -6.568403186149971741e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.918603280454544091e+00 -2.153997867940676131e-02 3.230888860310073163e+00 -6.205129519651126496e-02 4.454245647076555237e+00 -6.786245488883206264e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.913161038160746230e+00 -2.242140958498287096e-02 3.234601450280075507e+00 -6.215720537885809083e-02 4.453556094207593574e+00 -7.004952806342132875e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.907733810118212858e+00 -2.329701632663431360e-02 3.238405448339430670e+00 -6.226035891968526026e-02 4.452844628987503661e+00 -7.224485966398506466e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.902321922859012915e+00 -2.416677973402102039e-02 3.242300319632143157e+00 -6.236077340782639894e-02 4.452111170798475293e+00 -7.444805612162871261e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.896925705635641890e+00 -2.503068192863086572e-02 3.246285526991594228e+00 -6.245846653118580782e-02 4.451355642966173143e+00 -7.665872236857959252e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.891545490374348049e+00 -2.588870633019715178e-02 3.250360531012617127e+00 -6.255345607004209052e-02 4.450577972772976842e+00 -7.887646218764952227e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.886181611627021582e+00 -2.674083766183323746e-02 3.254524790124013744e+00 -6.264575989051569815e-02 4.449778091467736729e+00 -8.110087855967205300e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.880834406521691093e+00 -2.758706195392368957e-02 3.258777760661430989e+00 -6.273539593826447935e-02 4.448955934272071921e+00 -8.333157400666429612e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.875504214711648743e+00 -2.842736654681001299e-02 3.263118896940522706e+00 -6.282238223245534270e-02 4.448111440383268445e+00 -8.556815092890596858e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.870191378323216469e+00 -2.926174009230762818e-02 3.267547651330328318e+00 -6.290673686004637222e-02 4.447244552973842247e+00 -8.781021193450960077e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.864896241902188834e+00 -3.009017255408949834e-02 3.272063474326800669e+00 -6.298847797040246776e-02 4.446355219187845265e+00 -9.005736016038009759e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.859619152358973793e+00 -3.091265520697071209e-02 3.276665814626422257e+00 -6.306762377025779132e-02 4.445443390134017569e+00 -9.230919958373433321e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.854360458912443832e+00 -3.172918063512730064e-02 3.281354119199847652e+00 -6.314419251903055641e-02 4.444509020875861971e+00 -9.456533532357692257e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.849120513032538327e+00 -3.253974272928174954e-02 3.286127833365517059e+00 -6.321820252448950850e-02 4.443552070418768096e+00 -9.682537393171345916e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.843899668381641987e+00 -3.334433668288688812e-02 3.290986400863183725e+00 -6.328967213876628140e-02 4.442572501694268539e+00 -9.908892367303306567e-03 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.838698280754762493e+00 -3.414295898733932938e-02 3.295929263927306341e+00 -6.335861975470405416e-02 4.441570281541556753e+00 -1.013555947949125804e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.833516708018553487e+00 -3.493560742625294313e-02 3.300955863360250042e+00 -6.342506380252990739e-02 4.440545380686357291e+00 -1.036249997856911360e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.828355310049200710e+00 -3.572228106882259502e-02 3.306065638605254264e+00 -6.348902274683609903e-02 4.439497773717270057e+00 -1.058967536222392772e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.823214448669229881e+00 -3.650298026230783255e-02 3.311258027819114602e+00 -6.355051508385392567e-02 4.438427439059694279e+00 -1.081704740067055207e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.818094487583257646e+00 -3.727770662366603621e-02 3.316532467944536489e+00 -6.360955933900282189e-02 4.437334358947433444e+00 -1.104457815925684143e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.812995792312744214e+00 -3.804646303036413740e-02 3.321888394782116283e+00 -6.366617406469651796e-02 4.436218519392097548e+00 -1.127223002001560836e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.807918730129779661e+00 -3.880925361039778976e-02 3.327325243061907134e+00 -6.372037783838820080e-02 4.435079910150400373e+00 -1.149996570218203909e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.802863669989955397e+00 -3.956608373154669317e-02 3.332842446514530543e+00 -6.377218926083597084e-02 4.433918524689454799e+00 -1.172774828169707850e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.797830982464379446e+00 -4.031695998989445057e-02 3.338439437941792765e+00 -6.382162695457067880e-02 4.432734360150170083e+00 -1.195554120971857072e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.792821039670862149e+00 -4.106189019764118486e-02 3.344115649286769187e+00 -6.386870956254815657e-02 4.431527417308842587e+00 -1.218330833016273949e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.787834215204355814e+00 -4.180088337023692840e-02 3.349870511703322951e+00 -6.391345574696834231e-02 4.430297700537043859e+00 -1.241101389629908035e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.782870884066673156e+00 -4.253394971286345722e-02 3.355703455625018261e+00 -6.395588418824456334e-02 4.429045217759894904e+00 -1.263862258642197561e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.777931422595555588e+00 -4.326110060629224235e-02 3.361613910833398666e+00 -6.399601358410664242e-02 4.427769980412817219e+00 -1.286609951862237484e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.773016208393149995e+00 -4.398234859214568415e-02 3.367601306525599192e+00 -6.403386264882220125e-02 4.426472003396849431e+00 -1.309341026468278241e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.768125620253929497e+00 -4.469770735758877428e-02 3.373665071381258151e+00 -6.406945011252131172e-02 4.425151305032620996e+00 -1.332052086311857203e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.763260038092145265e+00 -4.540719171947792815e-02 3.379804633628702426e+00 -6.410279472061020112e-02 4.423807907013062035e+00 -1.354739783138838964e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.758419842868844896e+00 -4.611081760799355667e-02 3.386019421110378236e+00 -6.413391523326070209e-02 4.422441834354929213e+00 -1.377400817729605535e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.753605416518523086e+00 -4.680860204978261330e-02 3.392308861347500315e+00 -6.416283042496247202e-02 4.421053115349238283e+00 -1.400031940960602683e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.748817141875468550e+00 -4.750056315063703322e-02 3.398672381603892845e+00 -6.418955908412621314e-02 4.419641781510665446e+00 -1.422629954789410636e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.744055402599855142e+00 -4.818672007773382171e-02 3.405109408949002159e+00 -6.421412001272637504e-02 4.418207867526006360e+00 -1.445191713165468184e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.739320583103650009e+00 -4.886709304146198002e-02 3.411619370320055022e+00 -6.423653202597290335e-02 4.416751411201759403e+00 -1.467714122868541554e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.734613068476379638e+00 -4.954170327686140129e-02 3.418201692583342943e+00 -6.425681395200208423e-02 4.415272453410906017e+00 -1.490194144276990769e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.729933244410830184e+00 -5.021057302469834199e-02 3.424855802594611642e+00 -6.427498463157713116e-02 4.413771038038952987e+00 -1.512628792067849219e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.725281497128730024e+00 -5.087372551220173400e-02 3.431581127258537922e+00 -6.429106291779018711e-02 4.412247211929316570e+00 -1.535015135850696828e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.720658213306471396e+00 -5.153118493348438772e-02 3.438377093587274835e+00 -6.430506767575758231e-02 4.410701024828095562e+00 -1.557350300737270210e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.716063780000927963e+00 -5.218297642967253264e-02 3.445243128758050055e+00 -6.431701778230122790e-02 4.409132529328312344e+00 -1.579631467848722007e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.711498584575435800e+00 -5.282912606876695449e-02 3.452178660169801017e+00 -6.432693212560922080e-02 4.407541780813675203e+00 -1.601855874762407247e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.706963014625973329e+00 -5.346966082525844016e-02 3.459183115498832173e+00 -6.433482960486974767e-02 4.405928837401922316e+00 -1.624020815900044726e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.702457457907609495e+00 -5.410460855951997744e-02 3.466255922753482821e+00 -6.434072912987257031e-02 4.404293759887808690e+00 -1.646123642859070174e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.697982302261268117e+00 -5.473399799699761592e-02 3.473396510327792619e+00 -6.434464962057311055e-02 4.402636611685784906e+00 -1.668161764688967999e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.693537935540858186e+00 -5.535785870722150642e-02 3.480604307054153246e+00 -6.434661000661462404e-02 4.400957458772432496e+00 -1.690132648114343883e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.689124745540826922e+00 -5.597622108265824098e-02 3.487878742254935993e+00 -6.434662922680435548e-02 4.399256369628695928e+00 -1.712033817706468466e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.684743119924178245e+00 -5.658911631742517129e-02 3.495219245793087737e+00 -6.434472622854023327e-02 4.397533415181973382e+00 -1.733862856004998038e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.680393446151006387e+00 -5.719657638588688392e-02 3.502625248121685519e+00 -6.434091996718499518e-02 4.395788668748106254e+00 -1.755617403591551440e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.676076111407601488e+00 -5.779863402115356652e-02 3.510096180332443527e+00 -6.433522940538498325e-02 4.394022205973320716e+00 -1.777295159116798473e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.671791502536153828e+00 -5.839532269350063143e-02 3.517631474203166242e+00 -6.432767351233147080e-02 4.392234104776162162e+00 -1.798893879282685918e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.667540005965117089e+00 -5.898667658872838032e-02 3.525230562244141996e+00 -6.431827126296263408e-02 4.390424445289472288e+00 -1.820411378781408573e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.663322007640267941e+00 -5.957273058648006325e-02 3.532892877743472493e+00 -6.430704163710465604e-02 4.388593309802446996e+00 -1.841845530192700101e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.659137892956497495e+00 -6.015352023853628299e-02 3.540617854811333842e+00 -6.429400361855094892e-02 4.386740782702816865e+00 -1.863194263841002132e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.654988046690379022e+00 -6.072908174710308499e-02 3.548404928423169125e+00 -6.427917619407856609e-02 4.384866950419189280e+00 -1.884455567614040303e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.650872852933554569e+00 -6.129945194311073320e-02 3.556253534461807586e+00 -6.426257835240145599e-02 4.382971901363592160e+00 -1.905627486744313967e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.646792695026961795e+00 -6.186466826453956153e-02 3.564163109758509584e+00 -6.424422908306035018e-02 4.381055725874252182e+00 -1.926708123554982457e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.642747955495615031e+00 -6.242476873477376120e-02 3.572133092133054966e+00 -6.422414739763834812e-02 4.379118516158682084e+00 -1.947695636953991269e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.638739015973328605e+00 -6.297979194051456231e-02 3.580162920436550156e+00 -6.420235256557196846e-02 4.377160366238191713e+00 -1.968588239826356973e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.634766257099366626e+00 -6.352977700838660646e-02 3.588252034603292451e+00 -6.417886442394075963e-02 4.375181371895678240e+00 -1.989384195737672542e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.630830058397910065e+00 -6.407476358062844102e-02 3.596399875708098826e+00 -6.415370343454350477e-02 4.373181630625549765e+00 -2.010081818111641994e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.626930798159468949e+00 -6.461479179070749035e-02 3.604605886022541839e+00 -6.412689064334266276e-02 4.371161241583820356e+00 -2.030679470327074326e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.623068853327156447e+00 -6.514990223901861999e-02 3.612869509069076113e+00 -6.409844763985556026e-02 4.369120305538119808e+00 -2.051175565777340823e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.619244599387673844e+00 -6.568013596869241855e-02 3.621190189673083815e+00 -6.406839651829780713e-02 4.367058924817674104e+00 -2.071568567876257844e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.615458410266843003e+00 -6.620553444153581824e-02 3.629567374012888425e+00 -6.403675984035842039e-02 4.364977203263301853e+00 -2.091856990013243184e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.611710658229560167e+00 -6.672613951412931232e-02 3.638000509667757676e+00 -6.400356059932879593e-02 4.362875246177480015e+00 -2.112039395461992944e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.608001713784055653e+00 -6.724199341410309894e-02 3.646489045663928952e+00 -6.396882218588292868e-02 4.360753160274526863e+00 -2.132114397241335196e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.604331945590280029e+00 -6.775313871661077514e-02 3.655032432518706464e+00 -6.393256835557403761e-02 4.358611053630944809e+00 -2.152080657929288446e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.600701720372278203e+00 -6.825961832101958005e-02 3.663630122282668822e+00 -6.389482319791144060e-02 4.356449035635971967e+00 -2.171936889433229503e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.597111402834423544e+00 -6.876147542783465905e-02 3.672281568580027411e+00 -6.385561110679868757e-02 4.354267216942386831e+00 -2.191681852719870940e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.593561355581673666e+00 -6.925875351589098894e-02 3.680986226647054327e+00 -6.381495674579010235e-02 4.352065709417565209e+00 -2.211314357569679756e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.590051939043664930e+00 -6.975149631982542620e-02 3.689743553368653117e+00 -6.377288502294820027e-02 4.349844626094847122e+00 -2.230833262213270315e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.586583511402052338e+00 -7.023974780781962191e-02 3.698553007313273078e+00 -6.372942106675598406e-02 4.347604081125287401e+00 -2.250237472935647312e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.583156428521311554e+00 -7.072355215964416797e-02 3.707414048766087156e+00 -6.368459019907141139e-02 4.345344189729797968e+00 -2.269525943688158881e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.579771043883079429e+00 -7.120295374502864927e-02 3.716326139760393943e+00 -6.363841791354320210e-02 4.343065068151684471e+00 -2.288697675627001868e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.576427708523647553e+00 -7.167799710235445154e-02 3.725288744107384087e+00 -6.359092984473380117e-02 4.340766833609645658e+00 -2.307751716724234375e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.573126770975145305e+00 -7.214872691771821722e-02 3.734301327424063288e+00 -6.354215174321430071e-02 4.338449604251193747e+00 -2.326687161302319271e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.569868577209268423e+00 -7.261518800431812637e-02 3.743363357159764870e+00 -6.349210946318335769e-02 4.336113499106625468e+00 -2.345503149432033238e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.566653470584189023e+00 -7.307742528221340683e-02 3.752474302621005897e+00 -6.344082894410729700e-02 4.333758638043503808e+00 -2.364198866373814351e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.563481791794412601e+00 -7.353548375845951612e-02 3.761633634994767217e+00 -6.338833617394014353e-02 4.331385141721673548e+00 -2.382773542185441865e-02 4.464320782093038065e-01 -1.856051299572663638e+01 -1.957682270754220966e+01 -1.638502154257202292e+01
8.560353878823704576e+00 -7.398940850763922883e-02 3.770840827370154802e+00 -6.333465717700985376e-02 4.328993131548823037e+00 -2.401226451076630963e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.557270061920130289e+00 -7.443876202796531616e-02 3.780095330757144545e+00 -6.327973044605268715e-02 4.326582723995358926e+00 -2.419568141406433504e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.554230668390278680e+00 -7.488407161510332588e-02 3.789396598149637363e+00 -6.322367034453517387e-02 4.324154036399276535e+00 -2.437786434068389338e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.551236027611199830e+00 -7.532538250370043875e-02 3.798744108527735808e+00 -6.316650290490023745e-02 4.321707192457838964e+00 -2.455880736882450413e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.548286466085070145e+00 -7.576273992058590867e-02 3.808137342852280671e+00 -6.310825414579628034e-02 4.319242316439704688e+00 -2.473850499147491749e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.545382307405121836e+00 -7.619618906731982777e-02 3.817575784079222156e+00 -6.304895002759695888e-02 4.316759533143578409e+00 -2.491695211266360330e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.542523872223478421e+00 -7.662577510313187124e-02 3.827058917172843522e+00 -6.298861644401475279e-02 4.314258967857580451e+00 -2.509414404014734951e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.539711478221805763e+00 -7.705154312831664909e-02 3.836586229117449509e+00 -6.292727923194016415e-02 4.311740746319230766e+00 -2.527007647626699355e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.536945440083936631e+00 -7.747353816804039561e-02 3.846157208927860616e+00 -6.286496411204961499e-02 4.309204994676141709e+00 -2.544474551552764266e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.534226069470356890e+00 -7.789180515655592940e-02 3.855771347658785597e+00 -6.280169672206896425e-02 4.306651839447434682e+00 -2.561814763312511567e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.531553674995752345e+00 -7.830638892191318923e-02 3.865428138412543291e+00 -6.273750257540104680e-02 4.304081407485752742e+00 -2.579027968071311017e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.528928562207104491e+00 -7.871733417100350294e-02 3.875127076346212451e+00 -6.267240705102197773e-02 4.301493825940135629e+00 -2.596113887914869994e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.526351033565388704e+00 -7.912468547514647788e-02 3.884867658676909308e+00 -6.260643540832361298e-02 4.298889222219432149e+00 -2.613072280876709702e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.523821388427561985e+00 -7.952848725600149271e-02 3.894649384686604154e+00 -6.253961272722829978e-02 4.296267723956595397e+00 -2.629902940699165026e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.521339923031730379e+00 -7.992878377200259010e-02 3.904471755725253956e+00 -6.247196396070957281e-02 4.293629458973560631e+00 -2.646605695496557706e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.518906930483222339e+00 -8.032561910516643200e-02 3.914334275213208869e+00 -6.240351385509723681e-02 4.290974555246929611e+00 -2.663180407712277889e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.516522700742537921e+00 -8.071903714833994492e-02 3.924236448642510755e+00 -6.233428701423193025e-02 4.288303140874370811e+00 -2.679626972675600710e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.514187520615378091e+00 -8.110908159290880493e-02 3.934177783576946918e+00 -6.226430781522590552e-02 4.285615344041689312e+00 -2.695945318608411120e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.511901673743334840e+00 -8.149579591686267888e-02 3.944157789651550949e+00 -6.219360047678806902e-02 4.282911292990733365e+00 -2.712135405150615380e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.509665440597300901e+00 -8.187922337337133483e-02 3.954175978570567018e+00 -6.212218897297305809e-02 4.280191115987888928e+00 -2.728197223395139107e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.507479098471039336e+00 -8.225940697968320281e-02 3.964231864105100200e+00 -6.205009710648766441e-02 4.277454941293448165e+00 -2.744130794375484322e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.505342921477314633e+00 -8.263638950652534010e-02 3.974324962089303082e+00 -6.197734841768868380e-02 4.274702897131573032e+00 -2.759936169159016295e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.503257180544622429e+00 -8.301021346785820987e-02 3.984454790416056547e+00 -6.190396626494305138e-02 4.271935111661068873e+00 -2.775613427277387121e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.501222143415253285e+00 -8.338092111104135340e-02 3.994620869031756172e+00 -6.182997372988126294e-02 4.269151712946865906e+00 -2.791162676871679696e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.499238074645552032e+00 -8.374855440747280833e-02 4.004822719929858721e+00 -6.175539369782859916e-02 4.266352828932120644e+00 -2.806584053134288104e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.497305235605191243e+00 -8.411315504346161820e-02 4.015059867144630701e+00 -6.168024877496395414e-02 4.263538587411260572e+00 -2.821877718356334205e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.495423884481018817e+00 -8.447476441175616468e-02 4.025331836742525482e+00 -6.160456134283122387e-02 4.260709116003368990e+00 -2.837043860635501610e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.493594276277390165e+00 -8.483342360310422436e-02 4.035638156815000599e+00 -6.152835352263343743e-02 4.257864542126767127e+00 -2.852082693483600287e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.491816662822957440e+00 -8.518917339861659110e-02 4.045978357468029252e+00 -6.145164716212968281e-02 4.255004992973711708e+00 -2.866994455209558035e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.490091292773158216e+00 -8.554205426209206264e-02 4.056351970813484087e+00 -6.137446388188872587e-02 4.252130595486353748e+00 -2.881779407745747174e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.488418411617528747e+00 -8.589210633301871956e-02 4.066758530957966578e+00 -6.129682499014611763e-02 4.249241476332964673e+00 -2.896437836755962406e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.486798261686532285e+00 -8.623936941982976445e-02 4.077197573991690582e+00 -6.121875157256409516e-02 4.246337761884992901e+00 -2.910970050050933761e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.485231082157481453e+00 -8.658388299337439753e-02 4.087668637977619035e+00 -6.114026441209928497e-02 4.243419578194978392e+00 -2.925376377675184547e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.483717109065899820e+00 -8.692568618111615186e-02 4.098171262937718495e+00 -6.106138401702430885e-02 4.240487050974632410e+00 -2.939657170938173025e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.482256575311824420e+00 -8.726481776119963951e-02 4.108704990841579807e+00 -6.098213064672926981e-02 4.237540305574210464e+00 -2.953812801491968731e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.480849710671417796e+00 -8.760131615723149023e-02 4.119269365592185927e+00 -6.090252423397930770e-02 4.234579466962028249e+00 -2.967843661418276963e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.479496741808082660e+00 -8.793521943329693502e-02 4.129863933011777455e+00 -6.082258447179413052e-02 4.231604659704756521e+00 -2.981750161723816656e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.478197892281238879e+00 -8.826656528904795740e-02 4.140488240828765321e+00 -6.074233075554943961e-02 4.228616007948666322e+00 -2.995532732266116896e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.476953382561413619e+00 -8.859539105559176286e-02 4.151141838661226657e+00 -6.066178216897279152e-02 4.225613635400875090e+00 -3.009191821248339768e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.475763430040988311e+00 -8.892173369127236160e-02 4.161824278002534072e+00 -6.058095755668701371e-02 4.222597665311754511e+00 -3.022727893893562001e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.474628249046251227e+00 -8.924562977781949624e-02 4.172535112206154473e+00 -6.049987544223899005e-02 4.219568220457847296e+00 -3.036141432635426282e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.473548050853954905e+00 -8.956711551714079123e-02 4.183273896467944120e+00 -6.041855405197810169e-02 4.216525423124947380e+00 -3.049432936278093434e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.472523043702700818e+00 -8.988622672791433954e-02 4.194040187811074460e+00 -6.033701136457230579e-02 4.213469395092390712e+00 -3.062602918931693965e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.471553432807356288e+00 -9.020299884268628832e-02 4.204833545069216250e+00 -6.025526503108606657e-02 4.210400257617629372e+00 -3.075651910215283433e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.470639420376610218e+00 -9.051746690548996555e-02 4.215653528867908229e+00 -6.017333241001801558e-02 4.207318131421076579e+00 -3.088580454343416160e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.469781205625467990e+00 -9.082966556924858270e-02 4.226499701608585902e+00 -6.009123060886432249e-02 4.204223136672111671e+00 -3.101389109174325365e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.468978984790854980e+00 -9.113962909368324150e-02 4.237371627450798428e+00 -6.000897640952252560e-02 4.201115392975322216e+00 -3.114078446395640923e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.468232951150268306e+00 -9.144739134372566192e-02 4.248268872292643827e+00 -5.992658629567775702e-02 4.197995019356984159e+00 -3.126649050720296114e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.467543295035579121e+00 -9.175298578771058644e-02 4.259191003753818983e+00 -5.984407650433855308e-02 4.194862134252644204e+00 -3.139101518871455915e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.466910203848797778e+00 -9.205644549596063431e-02 4.270137591157478596e+00 -5.976146295576139494e-02 4.191716855495022820e+00 -3.151436459760696002e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.466333862081638628e+00 -9.235780313993459389e-02 4.281108205509871922e+00 -5.967876126006407128e-02 4.188559300302033606e+00 -3.163654493920844968e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.465814451331221235e+00 -9.265709099122694525e-02 4.292102419482094255e+00 -5.959598678374568304e-02 4.185389585265757439e+00 -3.175756252376343153e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.465352150315140989e+00 -9.295434092070505028e-02 4.303119807392137730e+00 -5.951315459597233959e-02 4.182207826341990398e+00 -3.187742376699664176e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.464947134891188441e+00 -9.324958439828189005e-02 4.314159945184189660e+00 -5.943027944908028243e-02 4.179014138839768577e+00 -3.199613518733952083e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.464599578075540975e+00 -9.354285249274073288e-02 4.325222410408747997e+00 -5.934737583404468136e-02 4.175808637411551949e+00 -3.211370339600090607e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.464309650057428414e+00 -9.383417587140839566e-02 4.336306782204754739e+00 -5.926445797982126534e-02 4.172591436044272406e+00 -3.223013509271594607e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.464077518217564489e+00 -9.412358480037023856e-02 4.347412641279457368e+00 -5.918153980531802583e-02 4.169362648050415565e+00 -3.234543706613140363e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.463903347148184153e+00 -9.441110914502355567e-02 4.358539569887248000e+00 -5.909863493459924927e-02 4.166122386059369020e+00 -3.245961618809489052e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.463787298669519288e+00 -9.469677837045831215e-02 4.369687151810607517e+00 -5.901575675467170268e-02 4.162870762009612591e+00 -3.257267940399320022e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.463729531845679332e+00 -9.498062154194614193e-02 4.380854972341358788e+00 -5.893291836938821526e-02 4.159607887141394400e+00 -3.268463373334477839e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.463730203004384833e+00 -9.526266732597310494e-02 4.392042618259548448e+00 -5.885013258184738916e-02 4.156333871989376760e+00 -3.279548626762040370e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.463789465756446972e+00 -9.554294399141144423e-02 4.403249677812441476e+00 -5.876741192176022921e-02 4.153048826375719038e+00 -3.290524416379084216e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.463907471011468786e+00 -9.582147941047046424e-02 4.414475740695814387e+00 -5.868476868627471588e-02 4.149752859403975869e+00 -3.301391463676268262e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.464084366994695685e+00 -9.609830105990989357e-02 4.425720398034519221e+00 -5.860221488942002344e-02 4.146446079453241396e+00 -3.312150496079747930e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.464320299266704595e+00 -9.637343602268808040e-02 4.436983242361248081e+00 -5.851976225637536833e-02 4.143128594172327261e+00 -3.322802246658525943e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.464615410742480250e+00 -9.664691098969518945e-02 4.448263867595649401e+00 -5.843742224973809407e-02 4.139800510474378470e+00 -3.333347453531160243e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.464969841707002729e+00 -9.691875226126715759e-02 4.459561869025653102e+00 -5.835520610632016075e-02 4.136461934532227325e+00 -3.343786859188515453e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.465383729831920334e+00 -9.718898574894196951e-02 4.470876843288093205e+00 -5.827312479089139657e-02 4.133112971773956978e+00 -3.354121210633031341e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.465857210194714710e+00 -9.745763697760551070e-02 4.482208388347712180e+00 -5.819118899155249075e-02 4.129753726878494291e+00 -3.364351259114668757e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.466390415297560423e+00 -9.772473108773555017e-02 4.493556103476354480e+00 -5.810940913510834888e-02 4.126384303771560624e+00 -3.374477759681723116e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.466983475083287303e+00 -9.799029283746445163e-02 4.504919589234044786e+00 -5.802779543220655534e-02 4.123004805622261237e+00 -3.384501470457870059e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.467636516950909353e+00 -9.825434660471139836e-02 4.516298447450362907e+00 -5.794635784143224028e-02 4.119615334840011300e+00 -3.394423152719371756e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.468349665773901691e+00 -9.851691638971978027e-02 4.527692281204003244e+00 -5.786510605741800040e-02 4.116215993071426382e+00 -3.404243570739243913e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.469123043918578730e+00 -9.877802581772000823e-02 4.539100694802256086e+00 -5.778404951607473555e-02 4.112806881197475839e+00 -3.413963491472525591e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.469956771261033524e+00 -9.903769814154647633e-02 4.550523293761466803e+00 -5.770319743073519525e-02 4.109388099331074073e+00 -3.423583683952062529e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.470850965201549343e+00 -9.929595624408299459e-02 4.561959684789226088e+00 -5.762255879706751349e-02 4.105959746815223355e+00 -3.433104919003535788e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.471805740681077168e+00 -9.955282264102924272e-02 4.573409475765169319e+00 -5.754214236136014765e-02 4.102521922221150419e+00 -3.442527969319877923e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.472821210198803854e+00 -9.980831948388517449e-02 4.584872275721040502e+00 -5.746195662264502735e-02 4.099074723346559423e+00 -3.451853609210288332e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.473897483829416544e+00 -1.000624685629976501e-01 4.596347694820970275e+00 -5.738200984040644353e-02 4.095618247214151353e+00 -3.461082614303026550e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.475034669238429075e+00 -1.003152913104829319e-01 4.607835344343132356e+00 -5.730231007435124951e-02 4.092152590070593732e+00 -3.470215760947984590e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.476232871696009141e+00 -1.005668088030657742e-01 4.619334836662486232e+00 -5.722286516826730757e-02 4.088677847385882913e+00 -3.479253826175612851e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.477492194093031230e+00 -1.008170417652486384e-01 4.630845785231976208e+00 -5.714368273203167259e-02 4.085194113852637088e+00 -3.488197587674607414e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.478812736957483054e+00 -1.010660105726032126e-01 4.642367804563495959e+00 -5.706477014493087363e-02 4.081701483385550056e+00 -3.497047823567442371e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.480194598470587763e+00 -1.013137352551082004e-01 4.653900510209082242e+00 -5.698613456180109949e-02 4.078200049121071480e+00 -3.505805312165723164e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.481637874481329220e+00 -1.015602355003800555e-01 4.665443518743298768e+00 -5.690778294791654091e-02 4.074689903417460179e+00 -3.514470831455880628e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.483142658519346568e+00 -1.018055306567847706e-01 4.676996447746852859e+00 -5.682972207023967437e-02 4.071171137855206013e+00 -3.523045159021087613e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.484709041809686880e+00 -1.020496397368299557e-01 4.688558915788887838e+00 -5.675195847857215925e-02 4.067643843237394030e+00 -3.531529072062423308e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.486337113287985900e+00 -1.022925814206732953e-01 4.700130542408994749e+00 -5.667449850856499938e-02 4.064108109590177875e+00 -3.539923347211462040e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.488026959615378786e+00 -1.025343740596625086e-01 4.711710948099463891e+00 -5.659734828553213137e-02 4.060564026163440587e+00 -3.548228760341479160e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.489778665192741158e+00 -1.027750356798599468e-01 4.723299754288062147e+00 -5.652051374241681692e-02 4.057011681431690775e+00 -3.556446086247951749e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.491592312172796753e+00 -1.030145839853689321e-01 4.734896583322497854e+00 -5.644400064184764559e-02 4.053451163095354914e+00 -3.564576098300551582e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.493467980472763301e+00 -1.032530363617777391e-01 4.746501058454513533e+00 -5.636781454939354674e-02 4.049882558082138928e+00 -3.572619568574614962e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.495405747788218775e+00 -1.034904098797993499e-01 4.758112803823099313e+00 -5.629196083253976135e-02 4.046305952548364893e+00 -3.580577267733316138e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.497405689606750911e+00 -1.037267212989364251e-01 4.769731444437921297e+00 -5.621644466420702702e-02 4.042721431880464067e+00 -3.588449964871009285e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.499467879221318967e+00 -1.039619870711611244e-01 4.781356606163009282e+00 -5.614127102670059266e-02 4.039129080696620910e+00 -3.596238427357903444e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.501592387742835655e+00 -1.041962233445450081e-01 4.792987915701114154e+00 -5.606644473188127087e-02 4.035528982848628488e+00 -3.603943420533352315e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.503779284110921211e+00 -1.044294459667065300e-01 4.804625000579578753e+00 -5.599197043356482495e-02 4.031921221424075163e+00 -3.611565707484611781e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.506028635105494118e+00 -1.046616704884004712e-01 4.816267489135597657e+00 -5.591785260516229927e-02 4.028305878748526858e+00 -3.619106049166363748e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.508340505359161199e+00 -1.048929121672420445e-01 4.827915010500905879e+00 -5.584409554095607492e-02 4.024683036387704860e+00 -3.626565204291554156e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.510714957369335920e+00 -1.051231859714364114e-01 4.839567194586732235e+00 -5.577070335944198792e-02 4.021052775149789760e+00 -3.633943929206841228e-02 4.464402879401483393e-01 -1.855602709817592455e+01 -1.957595233561785975e+01 -1.638241733227916441e+01
8.513152051510095575e+00 -1.053525065835094476e-01 4.851223672069026271e+00 -5.569768000663622570e-02 4.017415175087848844e+00 -3.641242977773056361e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.515650806370191006e+00 -1.055393105837733186e-01 4.862882234444383833e+00 -5.561737914237591812e-02 4.013769824447550150e+00 -3.649441251782510609e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.518210225414486914e+00 -1.057251992992937345e-01 4.874540685420621244e+00 -5.553751457411687520e-02 4.010116326494310712e+00 -3.657537794644888374e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.520830343182943523e+00 -1.059101908440281820e-01 4.886198675465929675e+00 -5.545809044784151542e-02 4.006454782387681490e+00 -3.665533748176505457e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.523511192146157711e+00 -1.060943029461137305e-01 4.897855856242840034e+00 -5.537911070404064051e-02 4.002785292149537710e+00 -3.673430245900213831e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.526252802722900981e+00 -1.062775529538462910e-01 4.909511880584252808e+00 -5.530057908220067930e-02 3.999107954672406873e+00 -3.681228412979394710e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.529055238446881404e+00 -1.064592090818664849e-01 4.921166333046748775e+00 -5.522070786722065722e-02 3.995422676532490058e+00 -3.689406632676452136e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.531918596798606202e+00 -1.066398135849112305e-01 4.932818724407758815e+00 -5.514091566457234722e-02 3.991729174926244905e+00 -3.697579913715368094e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.534842903463351504e+00 -1.068195285014752333e-01 4.944468701280118061e+00 -5.506156292485289011e-02 3.988027549851046683e+00 -3.705653755784611703e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.537828182033592839e+00 -1.069983712655462743e-01 4.956115911490808656e+00 -5.498265349747648995e-02 3.984317900191616246e+00 -3.713629266025141040e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.540874454025942697e+00 -1.071763589388395471e-01 4.967760004054544432e+00 -5.490419103410418278e-02 3.980600323729613699e+00 -3.721507543408016788e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.543981738897890921e+00 -1.073535082166451465e-01 4.979400629150897650e+00 -5.482617899297610037e-02 3.976874917151835387e+00 -3.729289678680499515e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.547150054064134750e+00 -1.075298354336378104e-01 4.991037438101870727e+00 -5.474862064318812560e-02 3.973141776058462860e+00 -3.736976754317552357e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.550379414912514520e+00 -1.077053565696456522e-01 5.002670083349908481e+00 -5.467151907063980132e-02 3.969400994971358898e+00 -3.744569844461727304e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.553669834818682816e+00 -1.078800872552589385e-01 5.014298218437152954e+00 -5.459487720467575550e-02 3.965652667342516757e+00 -3.752070014668190678e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.557021325159501757e+00 -1.080540427772722634e-01 5.025921497985950559e+00 -5.451869781301286327e-02 3.961896885562659065e+00 -3.759478321965829123e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.560433895327497211e+00 -1.082272380842740356e-01 5.037539577678503910e+00 -5.444298348946984001e-02 3.958133740969677739e+00 -3.766795814988407182e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.563907552745387619e+00 -1.083996877922541874e-01 5.049152114236524547e+00 -5.436773665748426826e-02 3.954363323857036594e+00 -3.774023533954262710e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.567442302880264648e+00 -1.085714061901646016e-01 5.060758765401324411e+00 -5.429295957404360606e-02 3.950585723482197054e+00 -3.781162510645704605e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.571038149257388383e+00 -1.087424072454309942e-01 5.072359189914334543e+00 -5.421865433355271824e-02 3.946801028075063833e+00 -3.788213768392595382e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.574695093473616581e+00 -1.089127046094119922e-01 5.083953047498072308e+00 -5.414482287382869213e-02 3.943009324846446173e+00 -3.795178322038653129e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.578413135209657980e+00 -1.090823116226912332e-01 5.095539998838328088e+00 -5.407146699967119857e-02 3.939210699996639420e+00 -3.802057177741982597e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.582192272241400133e+00 -1.092512413202327975e-01 5.107119705567338741e+00 -5.399858837524325328e-02 3.935405238724089649e+00 -3.808851333084552898e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.586032500452120075e+00 -1.094195064366559611e-01 5.118691830246218544e+00 -5.392618851575747829e-02 3.931593025233892202e+00 -3.815561777187677361e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.589933813844663035e+00 -1.095871194114997199e-01 5.130256036347511817e+00 -5.385426879082849672e-02 3.927774142746249364e+00 -3.822189490715583587e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.593896204553290730e+00 -1.097540923944329977e-01 5.141811988238163877e+00 -5.378283042800460767e-02 3.923948673504926710e+00 -3.828735445879895977e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.597919662855202816e+00 -1.099204372504096888e-01 5.153359351162905888e+00 -5.371187451623894021e-02 3.920116698785701459e+00 -3.835200606447228266e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.602004177181743927e+00 -1.100861655647680654e-01 5.164897791228055368e+00 -5.364140200932199926e-02 3.916278298904801503e+00 -3.841585927749541912e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.606149734129164841e+00 -1.102512886482547583e-01 5.176426975385848728e+00 -5.357141373576414234e-02 3.912433553227353311e+00 -3.847892356634241562e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.610356318468150860e+00 -1.104158175418530063e-01 5.187946571420140707e+00 -5.350191041527496000e-02 3.908582540175938647e+00 -3.854120831354893029e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.614623913153291568e+00 -1.105797630215870492e-01 5.199456247932265462e+00 -5.343289264490974633e-02 3.904725337239101535e+00 -3.860272281759002250e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.618952499333106587e+00 -1.107431356033944797e-01 5.210955674326433140e+00 -5.336436089837980762e-02 3.900862020979713574e+00 -3.866347629346668369e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.623342056359838637e+00 -1.109059455479495943e-01 5.222444520795463063e+00 -5.329631552920417042e-02 3.896992667043310821e+00 -3.872347787293380778e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.627792561798967697e+00 -1.110682028654283865e-01 5.233922458306907721e+00 -5.322875677380466131e-02 3.893117350166405810e+00 -3.878273660475058116e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.632303991438442736e+00 -1.112299173202148939e-01 5.245389158589565781e+00 -5.316168475454504522e-02 3.889236144184773813e+00 -3.884126145495217508e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.636876319297650539e+00 -1.113910984355488271e-01 5.256844294120382344e+00 -5.309509948271479152e-02 3.885349122041710235e+00 -3.889906130714168575e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.641509517636105642e+00 -1.115517554981137055e-01 5.268287538111736446e+00 -5.302900086229355575e-02 3.881456355796260027e+00 -3.895614496271988109e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.646203556961465253e+00 -1.117118975624980803e-01 5.279718564499574995e+00 -5.296338870559449269e-02 3.877557916631474200e+00 -3.901252113998300575e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.650958406036757253e+00 -1.118715334555155511e-01 5.291137047932493509e+00 -5.289826273196458067e-02 3.873653874862708513e+00 -3.906819847490118625e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.655774031888126885e+00 -1.120306717805809593e-01 5.302542663760379860e+00 -5.283362256039064730e-02 3.869744299945774291e+00 -3.912318552247826681e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.660650399812606537e+00 -1.121893209220713450e-01 5.313935088023121978e+00 -5.276946771190021285e-02 3.865829260485013741e+00 -3.917749075715767221e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.665587473385661710e+00 -1.123474890496277828e-01 5.325313997439675262e+00 -5.270579761225372556e-02 3.861908824241336635e+00 -3.923112257320944540e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.670585214468498947e+00 -1.125051841223981275e-01 5.336679069397491482e+00 -5.264261159458583778e-02 3.857983058140217913e+00 -3.928408928513110049e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.675643583215153498e+00 -1.126624138932207503e-01 5.348029981942304723e+00 -5.257990890199643053e-02 3.854052028279653985e+00 -3.933639912806149302e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.680762538079358492e+00 -1.128191859127495728e-01 5.359366413768267279e+00 -5.251768869009206669e-02 3.850115799938077732e+00 -3.938806025820686119e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.685942035821200946e+00 -1.129755075335203557e-01 5.370688044208431933e+00 -5.245595002948218871e-02 3.846174437582229544e+00 -3.943908075327796914e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.691182031513505990e+00 -1.131313859139477657e-01 5.381994553225659672e+00 -5.239469191205132353e-02 3.842228004874995495e+00 -3.948946861256716345e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.696482478547466144e+00 -1.132868280221718260e-01 5.393285621404514174e+00 -5.233391326262408494e-02 3.838276564683279712e+00 -3.953923175652325483e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.701843328638169339e+00 -1.134418406398603751e-01 5.404560929943394321e+00 -5.227361293035038409e-02 3.834320179085817681e+00 -3.958837802830569852e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.707264531830478660e+00 -1.135964303660430691e-01 5.415820160646363846e+00 -5.221378968805494986e-02 3.830358909380859433e+00 -3.963691519454798362e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.712746036504762870e+00 -1.137506036208955212e-01 5.427062995915255428e+00 -5.215444223451796979e-02 3.826392816093798110e+00 -3.968485094583729111e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.718287789382461739e+00 -1.139043666494662793e-01 5.438289118742096306e+00 -5.209556919671066294e-02 3.822421958984750123e+00 -3.973219289720173603e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.723889735531461298e+00 -1.140577255253470423e-01 5.449498212701854527e+00 -5.203716913198645072e-02 3.818446397056086017e+00 -3.977894858860461791e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.729551818371307448e+00 -1.142106861542864366e-01 5.460689961945502269e+00 -5.197924053022840579e-02 3.814466188559912929e+00 -3.982512548544513836e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.735273979678257916e+00 -1.143632542777477390e-01 5.471864051193384704e+00 -5.192178181595365205e-02 3.810481391005505092e+00 -3.987073097906498886e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.741056159590165464e+00 -1.145154354764109511e-01 5.483020165728900608e+00 -5.186479135037543736e-02 3.806492061166683705e+00 -3.991577238726034399e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.746898296611215429e+00 -1.146672351736195972e-01 5.494157991392480511e+00 -5.180826743345653268e-02 3.802498255089146628e+00 -3.996025695479554773e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.752800327616435894e+00 -1.148186586387596464e-01 5.505277214575962752e+00 -5.175220830980194892e-02 3.798500028097756331e+00 -4.000419185354533308e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.758762187855646530e+00 -1.149697109905080811e-01 5.516377522217805307e+00 -5.169661217652280621e-02 3.794497434803842051e+00 -4.004758418245992629e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.764783810957423427e+00 -1.151203972000560821e-01 5.527458601798382887e+00 -5.164147717617283140e-02 3.790490529112422902e+00 -4.009044096897954046e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.770865128933296617e+00 -1.152707220943419847e-01 5.538520141335112612e+00 -5.158680139705806161e-02 3.786479364229319522e+00 -4.013276916971624669e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.777006072181828600e+00 -1.154206903592345235e-01 5.549561829377834599e+00 -5.153258287507633817e-02 3.782463992668211539e+00 -4.017457567098499382e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.783206569492568505e+00 -1.155703065426634119e-01 5.560583355004472317e+00 -5.147881959551869890e-02 3.778444466257638634e+00 -4.021586728933709831e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.789466548049887251e+00 -1.157195750576978655e-01 5.571584407816967399e+00 -5.142550949483332828e-02 3.774420836147951430e+00 -4.025665077209577419e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.795785933436691906e+00 -1.158685001855735142e-01 5.582564677937480901e+00 -5.137265046235263422e-02 3.770393152818207749e+00 -4.029693279789342553e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.802164649638026361e+00 -1.160170860786681191e-01 5.593523856004860129e+00 -5.132024034198411772e-02 3.766361466083013809e+00 -4.033671997721031272e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.808602619044565429e+00 -1.161653367634267603e-01 5.604461633171367474e+00 -5.126827693386565299e-02 3.762325825099313459e+00 -4.037601885291430825e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.815099762456009458e+00 -1.163132561432369538e-01 5.615377701099667718e+00 -5.121675799598574691e-02 3.758286278373121014e+00 -4.041483590080142269e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.821655999084365263e+00 -1.164608480012541553e-01 5.626271751960061351e+00 -5.116568124576941629e-02 3.754242873766203026e+00 -4.045317753013677464e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.828271246557145346e+00 -1.166081160031782749e-01 5.637143478427976362e+00 -5.111504436192431527e-02 3.750195658502703644e+00 -4.049105008416716694e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.834945420920316650e+00 -1.167550636999518804e-01 5.647992573681912987e+00 -5.106484499159472806e-02 3.746144679175741565e+00 -4.052845984011852615e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.841678436640929561e+00 -1.169016945303660432e-01 5.658818731401965785e+00 -5.101508075084846411e-02 3.742089981753992767e+00 -4.056541300984890103e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.848470206609951205e+00 -1.170480118236726652e-01 5.669621645768178730e+00 -5.096574922091891974e-02 3.738031611588168435e+00 -4.060191574090071115e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.855320642145146692e+00 -1.171940188021751011e-01 5.680401011458946492e+00 -5.091684794943130560e-02 3.733969613417418731e+00 -4.063797411705794005e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.862229652993876883e+00 -1.173397185837723317e-01 5.691156523649647525e+00 -5.086837445180805023e-02 3.729904031375679718e+00 -4.067359415888194274e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.869197147335832199e+00 -1.174851141844573815e-01 5.701887878011502764e+00 -5.082032621264352679e-02 3.725834908997971429e+00 -4.070878182424612912e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.876223031785684725e+00 -1.176302085207703435e-01 5.712594770710650138e+00 -5.077270068704867884e-02 3.721762289226638210e+00 -4.074354300886933594e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.883307211395681691e+00 -1.177750044122067019e-01 5.723276898407443802e+00 -5.072549530196607259e-02 3.717686214417537549e+00 -4.077788354684774158e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.890449589658173224e+00 -1.179195045835815248e-01 5.733933958255960306e+00 -5.067870745745589600e-02 3.713606726346176945e+00 -4.081180921118509469e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.897650068508074384e+00 -1.180637116673499271e-01 5.744565647903717043e+00 -5.063233452795347367e-02 3.709523866213796151e+00 -4.084532571432113873e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.904908548325281004e+00 -1.182076282058845268e-01 5.755171665491597643e+00 -5.058637386349874171e-02 3.705437674653397462e+00 -4.087843870865803114e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.912224927937019814e+00 -1.183512566537103655e-01 5.765751709653975432e+00 -5.054082279093827929e-02 3.701348191735721826e+00 -4.091115378708466699e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.919599104620155927e+00 -1.184945993796978486e-01 5.776305479519036723e+00 -5.049567861510031314e-02 3.697255456975176546e+00 -4.094347648349872665e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.927030974103454142e+00 -1.186376586692142743e-01 5.786832674709302182e+00 -5.045093861994324330e-02 3.693159509335706137e+00 -4.097541227332632957e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.934520430569785177e+00 -1.187804367262343258e-01 5.797332995342332040e+00 -5.040660006995949238e-02 3.689060387236615224e+00 -4.100696657401178141e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.942067366658186245e+00 -1.189229356753860323e-01 5.807806142031808783e+00 -5.036266021553916644e-02 3.684958128558358137e+00 -4.103814474512086641e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.949671673465752875e+00 -1.190651575639279786e-01 5.818251815889017742e+00 -5.031911629264039509e-02 3.680852770648302741e+00 -4.106895208899997984e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.957333240549678166e+00 -1.192071043637286387e-01 5.828669718524194465e+00 -5.027596552045254102e-02 3.676744350326406341e+00 -4.109939385161726771e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.965051955929340011e+00 -1.193487779732225751e-01 5.839059552047935142e+00 -5.023320510231608915e-02 3.672632903890826306e+00 -4.112947522307768694e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.972827706088351007e+00 -1.194901802193283902e-01 5.849421019072775785e+00 -5.019083222673215855e-02 3.668518467123481841e+00 -4.115920133812408371e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.980660375976581733e+00 -1.196313128593290281e-01 5.859753822714942828e+00 -5.014884406834856784e-02 3.664401075295565136e+00 -4.118857727663519791e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.988549849012157367e+00 -1.197721775827149393e-01 5.870057666596268930e+00 -5.010723778892289121e-02 3.660280763173003216e+00 -4.121760806412060052e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
8.996496007083429447e+00 -1.199127760129905934e-01 5.880332254846276641e+00 -5.006601053826947173e-02 3.656157565021870504e+00 -4.124629867207522949e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
9.004498730550922758e+00 -1.200531097094707511e-01 5.890577292104421936e+00 -5.002515945538169723e-02 3.652031514613919505e+00 -4.127465401435476133e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
9.012557898249253796e+00 -1.201931801691071278e-01 5.900792483522526055e+00 -4.998468166941758689e-02 3.647902645232498298e+00 -4.130267894631090703e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
9.020673387489040351e+00 -1.203329888282238802e-01 5.910977534767352104e+00 -4.994457430031126743e-02 3.643770989678057237e+00 -4.133037827096201766e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
9.028845074058807540e+00 -1.204725370641749616e-01 5.921132152023320216e+00 -4.990483445960702119e-02 3.639636580273323485e+00 -4.135775673983541761e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
9.037072832226872521e+00 -1.206118261969674477e-01 5.931256041995367490e+00 -4.986545925129093337e-02 3.635499448868426686e+00 -4.138481905342861200e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
9.045356534743229204e+00 -1.207508574908516957e-01 5.941348911911953579e+00 -4.982644577260247898e-02 3.631359626845978461e+00 -4.141156986166739246e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
9.053696052841418762e+00 -1.208896321558788206e-01 5.951410469528201297e+00 -4.978779111484755299e-02 3.627217145126108822e+00 -4.143801376392120678e-02 4.471706627664296385e-01 -1.815694134172769481e+01 -1.949852010853408402e+01 -1.615073499381134425e+01
9.062091256240384141e+00 -1.210281513494880085e-01 5.961440423129194421e+00 -4.974949236460103619e-02 3.623072034171861411e+00 -4.146415530082456224e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.070497600730099919e+00 -1.200600980859174993e-01 5.971403907409657208e+00 -4.950734774466469118e-02 3.618923732729812937e+00 -4.150168709713586424e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.078870325760133753e+00 -1.190955284871635794e-01 5.981266779010661949e+00 -4.926759615880160759e-02 3.614771733350685690e+00 -4.153812086909854095e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.087208979769233252e+00 -1.181344271520727296e-01 5.991029828811178071e+00 -4.903020337957124386e-02 3.610616143816914647e+00 -4.157349674470491724e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.095513116996531977e+00 -1.171767782638696298e-01 6.000693846669071796e+00 -4.879513571606047817e-02 3.606457067975807007e+00 -4.160785332520797186e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.103782297456243455e+00 -1.162225656234740639e-01 6.010259621355365844e+00 -4.856236000824698529e-02 3.602294605890045354e+00 -4.164122769991709244e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.112016086911562951e+00 -1.152717726812412663e-01 6.019727940492569651e+00 -4.833184362101115156e-02 3.598128853983787234e+00 -4.167365556720130371e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.120214056846863926e+00 -1.143243825665075653e-01 6.029099590498828043e+00 -4.810355448635269399e-02 3.593959905181940861e+00 -4.170517121920042092e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.128375784438242491e+00 -1.133803781152927237e-01 6.038375356537786232e+00 -4.787746107307517401e-02 3.589787849044569601e+00 -4.173580766962808886e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.136500852525305305e+00 -1.124397418969270146e-01 6.047556022468242531e+00 -4.765353235069883647e-02 3.585612771895739570e+00 -4.176559663746048923e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.144588849583049850e+00 -1.115024562392387952e-01 6.056642370795837671e+00 -4.743173777830339555e-02 3.581434756946373810e+00 -4.179456866848807461e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.152639369693302385e+00 -1.105685032525170058e-01 6.065635182627781674e+00 -4.721204730174000802e-02 3.577253884413404528e+00 -4.182275311175099458e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.160652012515425824e+00 -1.096378648518362142e-01 6.074535237631240037e+00 -4.699443136861834736e-02 3.573070231632939020e+00 -4.185017823378132940e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.168626383255299217e+00 -1.087105227779622263e-01 6.083343313997437996e+00 -4.677886094278318335e-02 3.568883873170785037e+00 -4.187687118874556386e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.176562092634984680e+00 -1.077864586171130429e-01 6.092060188406342114e+00 -4.656530745099759366e-02 3.564694880927075982e+00 -4.190285813747688520e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.184458756863136841e+00 -1.068656538200339484e-01 6.100686635991656281e+00 -4.635374277569823120e-02 3.560503324237748402e+00 -4.192816421292967083e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.192315997605268407e+00 -1.059480897199107791e-01 6.109223430308064806e+00 -4.614413924465967515e-02 3.556309269971416054e+00 -4.195281363467796842e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.200133441953845193e+00 -1.050337475492700290e-01 6.117671343300619569e+00 -4.593646962976624670e-02 3.552112782622504294e+00 -4.197682966906862018e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.207910722397640413e+00 -1.041226084558599246e-01 6.126031145277676337e+00 -4.573070716920721313e-02 3.547913924401833174e+00 -4.200023473462762696e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.215647476790170600e+00 -1.032146535171022256e-01 6.134303604887667127e+00 -4.552682555696162259e-02 3.543712755322123265e+00 -4.202305036956920786e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.223343348319167134e+00 -1.023098637544089112e-01 6.142489489095300570e+00 -4.532479890491693253e-02 3.539509333282806036e+00 -4.204529732139679343e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.230997985476582457e+00 -1.014082201462921107e-01 6.150589563158176176e+00 -4.512460173695712062e-02 3.535303714147745691e+00 -4.206699554239568678e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.238611042028516351e+00 -1.005097036413192813e-01 6.158604590605251339e+00 -4.492620898218046416e-02 3.531095951824427814e+00 -4.208816422966490944e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.246182176985264789e+00 -9.961429516967218456e-02 6.166535333216643266e+00 -4.472959596822972256e-02 3.526886098335484387e+00 -4.210882187245845731e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.253711054570999295e+00 -9.872197565449972179e-02 6.174382551005867192e+00 -4.453473843887229694e-02 3.522674203891838829e+00 -4.212898623056627462e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.261197344192698466e+00 -9.783272602190745681e-02 6.182147002205558906e+00 -4.434161255340132723e-02 3.518460316960384304e+00 -4.214867442575848111e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.268640720409857536e+00 -9.694652721068285073e-02 6.189829443252772734e+00 -4.415019485273068145e-02 3.514244484329955398e+00 -4.216790289753736404e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.276040862904890716e+00 -9.606336018177889791e-02 6.197430628774116990e+00 -4.396046224814612047e-02 3.510026751175938653e+00 -4.218668749020774295e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.283397456453725383e+00 -9.518320592677503855e-02 6.204951311571853090e+00 -4.377239201695907328e-02 3.505807161119127269e+00 -4.220504344024190307e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.290710190896447784e+00 -9.430604547641907587e-02 6.212392242611293192e+00 -4.358596179673940307e-02 3.501585756286905049e+00 -4.222298539739965245e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.297978761108174339e+00 -9.343185990804842023e-02 6.219754171009066468e+00 -4.340114958043710808e-02 3.497362577367743697e+00 -4.224052748447245514e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.305202866969493058e+00 -9.256063035273294493e-02 6.227037844023879387e+00 -4.321793374075142552e-02 3.493137663666644688e+00 -4.225768325184042773e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.312382213336700687e+00 -9.169233800180141836e-02 6.234244007049275282e+00 -4.303629300626940490e-02 3.488911053158534337e+00 -4.227446576226921715e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.319516510013095001e+00 -9.082696411283851246e-02 6.241373403604918657e+00 -4.285620644094222109e-02 3.484682782536699719e+00 -4.229088757551417721e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.326605471720592178e+00 -8.996449001592586592e-02 6.248426775328328020e+00 -4.267765343860471794e-02 3.480452887263761674e+00 -4.230696076053234306e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.333648818071621278e+00 -8.910489711895137888e-02 6.255404861967178043e+00 -4.250061371528355419e-02 3.476221401616760964e+00 -4.232269695829471434e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.340646273541194589e+00 -8.824816691276758662e-02 6.262308401372346012e+00 -4.232506730679182899e-02 3.471988358732187585e+00 -4.233810733644111785e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.347597567439178690e+00 -8.739428097621175506e-02 6.269138129491711453e+00 -4.215099456237800246e-02 3.467753790651027401e+00 -4.235320265137009627e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.354502433882528223e+00 -8.654322098012832976e-02 6.275894780365303127e+00 -4.197837616033095465e-02 3.463517728358098680e+00 -4.236799326081996248e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.361360611767219453e+00 -8.569496869143995721e-02 6.282579086122574097e+00 -4.180719310113762549e-02 3.459280201824177947e+00 -4.238248909591182251e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.368171844741040033e+00 -8.484950597693088903e-02 6.289191776978462656e+00 -4.163742668055542967e-02 3.455041240044927076e+00 -4.239669973499956418e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.374935881176902797e+00 -8.400681480657574973e-02 6.295733581229033149e+00 -4.146905848527255439e-02 3.450800871076197041e+00 -4.241063438683930625e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.381652474146340737e+00 -8.316687725712816615e-02 6.302205225247769604e+00 -4.130207038882963838e-02 3.446559122072123227e+00 -4.242430188854988404e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.388321381393296861e+00 -8.232967551505056270e-02 6.308607433482166016e+00 -4.113644454440357895e-02 3.442316019318746534e+00 -4.243771076741360837e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.394942365308150301e+00 -8.149519187917127205e-02 6.314940928450660351e+00 -4.097216338212724546e-02 3.438071588266096601e+00 -4.245086920883871934e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.401515192901932494e+00 -8.066340876352839917e-02 6.321206430740160975e+00 -4.080920960747393827e-02 3.433825853562436858e+00 -4.246378507469953517e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.408039635780465204e+00 -7.983430869937403751e-02 6.327404659004983500e+00 -4.064756621528241992e-02 3.429578839083750719e+00 -4.247646594883672244e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.414515470118571372e+00 -7.900787433700615092e-02 6.333536329966647394e+00 -4.048721647255606321e-02 3.425330567962932005e+00 -4.248891910335403366e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.420942476635019602e+00 -7.818408844795646240e-02 6.339602158412428246e+00 -4.032814390320164227e-02 3.421081062620476843e+00 -4.250115152566848881e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.427320440567855897e+00 -7.736293392657214718e-02 6.345602857193689772e+00 -4.017033228208524709e-02 3.416830344790378504e+00 -4.251316995820277750e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.433649151649959208e+00 -7.654439379155125733e-02 6.351539137224473386e+00 -4.001376563280052007e-02 3.412578435546017808e+00 -4.252498086482809497e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.439928404084824365e+00 -7.572845118763175953e-02 6.357411707480435048e+00 -3.985842822286544268e-02 3.408325355327684214e+00 -4.253659045422619744e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.446157996522623890e+00 -7.491508938669806661e-02 6.363221274997813204e+00 -3.970430455812588855e-02 3.404071123965675572e+00 -4.254800471800693901e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.452337732036513174e+00 -7.410429178881496048e-02 6.368968544872573467e+00 -3.955137938102659678e-02 3.399815760703069234e+00 -4.255922940237471391e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.458467418098967627e+00 -7.329604192339111979e-02 6.374654220260457471e+00 -3.939963768070458422e-02 3.395559284220535989e+00 -4.257027001861915516e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.464546866558112725e+00 -7.249032344969981445e-02 6.380279002378213882e+00 -3.924906468801713649e-02 3.391301712657425860e+00 -4.258113188403452043e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.470575893614597618e+00 -7.168712015738264165e-02 6.385843590503720968e+00 -3.909964585712086271e-02 3.387043063631543394e+00 -4.259182010541125857e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.476554319798864867e+00 -7.088641596730795025e-02 6.391348681975659751e+00 -3.895136686171437462e-02 3.382783354261270858e+00 -4.260233957196295218e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.482481969948679534e+00 -7.008819493206686069e-02 6.396794972193196038e+00 -3.880421358948411836e-02 3.378522601184843044e+00 -4.261269500097216584e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.488358673186901626e+00 -6.929244123618326368e-02 6.402183154615645577e+00 -3.865817213896733523e-02 3.374260820577341224e+00 -4.262289093280099972e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.494184262899450388e+00 -6.849913919658642825e-02 6.407513920762336390e+00 -3.851322881751182564e-02 3.369998028170011040e+00 -4.263293170664946702e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.499958576713510183e+00 -6.770827326292744308e-02 6.412787960212519955e+00 -3.836937013605778296e-02 3.365734239268388883e+00 -4.264282150326736270e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.505681456475972624e+00 -6.691982801751293619e-02 6.418005960605186466e+00 -3.822658280592153290e-02 3.361469468767242841e+00 -4.265256435539344776e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.511352748231971077e+00 -6.613378817531234688e-02 6.423168607639506256e+00 -3.808485374918075400e-02 3.357203731166786387e+00 -4.266216411735983260e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.516972302203379641e+00 -6.535013858394062014e-02 6.428276585076405425e+00 -3.794417009538871011e-02 3.352937040589955675e+00 -4.267162448862435453e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.522539972767798844e+00 -6.456886422337095033e-02 6.433330574739007268e+00 -3.780451916367224413e-02 3.348669410796207391e+00 -4.268094904025142300e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.528055618437887730e+00 -6.378995020565900176e-02 6.438331256512430656e+00 -3.766588845970833543e-02 3.344400855194672673e+00 -4.269014120201048562e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.533519101840861154e+00 -6.301338177491573600e-02 6.443279308343706546e+00 -3.752826567354045767e-02 3.340131386859468421e+00 -4.269920424938636327e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.538930289698228648e+00 -6.223914430706773554e-02 6.448175406241639429e+00 -3.739163867496619886e-02 3.335861018543171408e+00 -4.270814134116479588e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.544289052805730478e+00 -6.146722330935781159e-02 6.453020224276540873e+00 -3.725599551045704477e-02 3.331589762687982681e+00 -4.271695552453332045e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.549595266013454875e+00 -6.069760441998706818e-02 6.457814434580007479e+00 -3.712132440167257436e-02 3.327317631438072798e+00 -4.272564970932191813e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.554848808206140021e+00 -5.993027340787205476e-02 6.462558707344738806e+00 -3.698761374195491669e-02 3.323044636652910722e+00 -4.273422668659287299e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.560049562283683855e+00 -5.916521617208081452e-02 6.467253710824227397e+00 -3.685485209405613138e-02 3.318770789917729669e+00 -4.274268915092753474e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.565197415141707182e+00 -5.840241874109767389e-02 6.471900111333100725e+00 -3.672302820076302210e-02 3.314496102553254886e+00 -4.275103969380106977e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.570292257652184276e+00 -5.764186727223818280e-02 6.476498573248033352e+00 -3.659213097600829551e-02 3.310220585627311696e+00 -4.275928078316854758e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.575333984644464280e+00 -5.688354805114567703e-02 6.481049759007531996e+00 -3.646214949328892285e-02 3.305944249965784731e+00 -4.276741479452859235e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.580322494886530649e+00 -5.612744749105892661e-02 6.485554329111290706e+00 -3.633307298252147488e-02 3.301667106161103593e+00 -4.277544402173417276e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.585257691066424002e+00 -5.537355213209542437e-02 6.490012942119485650e+00 -3.620489082817539284e-02 3.297389164580734722e+00 -4.278337066547480833e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.590139479773812425e+00 -5.462184864074886431e-02 6.494426254652109876e+00 -3.607759256753171467e-02 3.293110435377497147e+00 -4.279119682188449458e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.594967771481750063e+00 -5.387232380924276975e-02 6.498794921388196144e+00 -3.595116788696903209e-02 3.288830928498473138e+00 -4.279892451227161609e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.599742480528597355e+00 -5.312496455469813833e-02 6.503119595064887903e+00 -3.582560661939874352e-02 3.284550653692085209e+00 -4.280655568844526915e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.604463525100088717e+00 -5.237975791835711159e-02 6.507400926476454295e+00 -3.570089874269351954e-02 3.280269620515524398e+00 -4.281409221873837961e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.609130827211552983e+00 -5.163669106499865769e-02 6.511639564473321151e+00 -3.557703437786791795e-02 3.275987838343802583e+00 -4.282153588287695295e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.613744312690267080e+00 -5.089575128217020683e-02 6.515836155961133969e+00 -3.545400379106649486e-02 3.271705316377186978e+00 -4.282888839770509354e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.618303911157852326e+00 -5.015692597916835554e-02 6.519991345900574053e+00 -3.533179739864110436e-02 3.267422063647265951e+00 -4.283615141994923797e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.622809556012857257e+00 -4.942020268612642986e-02 6.524105777306737686e+00 -3.521040575408934670e-02 3.263138089023358557e+00 -4.284332653418756326e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.627261184413574924e+00 -4.868556905337410173e-02 6.528180091247794081e+00 -3.508981954449440915e-02 3.258853401220385138e+00 -4.285041524792911061e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.631658737261016512e+00 -4.795301285065811658e-02 6.532214926843470160e+00 -3.497002958739248157e-02 3.254568008805242219e+00 -4.285741901586957725e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.636002159182030624e+00 -4.722252196624034809e-02 6.536210921263387874e+00 -3.485102682863341905e-02 3.250281920201837149e+00 -4.286433924321544908e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.640291398512539800e+00 -4.649408440603871456e-02 6.540168709725322493e+00 -3.473280234091373486e-02 3.245995143696316809e+00 -4.287117727607957923e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.644526407280908487e+00 -4.576768829295041474e-02 6.544088925493448450e+00 -3.461534732244482548e-02 3.241707687443828423e+00 -4.287793439128330386e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.648707141191442460e+00 -4.504332186608422939e-02 6.547972199876471500e+00 -3.449865309400943630e-02 3.237419559474238095e+00 -4.288461181977017839e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.652833559608028580e+00 -4.432097347986344721e-02 6.551819162225596571e+00 -3.438271109691614508e-02 3.233130767696409169e+00 -4.289121075090164548e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.656905625537881122e+00 -4.360063160314783803e-02 6.555630439932400577e+00 -3.426751289140617801e-02 3.228841319902430396e+00 -4.289773232811969900e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.660923305615408907e+00 -4.288228481851481116e-02 6.559406658426699899e+00 -3.415305015690998230e-02 3.224551223773170161e+00 -4.290417763257226708e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.664886570086155260e+00 -4.216592182147544526e-02 6.563148441174891268e+00 -3.403931469896241679e-02 3.220260486883717910e+00 -4.291054770186221445e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.668795392790839216e+00 -4.145153141949738801e-02 6.566856409678481832e+00 -3.392629844136170469e-02 3.215969116707198872e+00 -4.291684353807639213e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.672649751149572594e+00 -4.073910253112490026e-02 6.570531183471707948e+00 -3.381399341913800954e-02 3.211677120618235293e+00 -4.292306610834745878e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.676449626146208516e+00 -4.002862418522516730e-02 6.574173380118915055e+00 -3.370239177762583693e-02 3.207384505897141302e+00 -4.292921632892776618e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.680195002312787622e+00 -3.932008552034921972e-02 6.577783615211897583e+00 -3.359148577060076107e-02 3.203091279734997965e+00 -4.293529507218592917e-02 4.937788550927673104e-01 7.310346168638047537e+00 -1.455725433332677632e+01 -1.366141383291855860e+00
9.683885867714115747e+00 -3.861347578395864927e-02 6.581362502367079870e+00 -3.348126775804637079e-02 3.198797449237169133e+00 -4.294130318066712720e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.687470365471497757e+00 -3.687569969720945473e-02 6.584911360838259675e+00 -3.344182232278587047e-02 3.194527193085882288e+00 -4.246411997863221155e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.690896950653607789e+00 -3.514607544254561011e-02 6.588432324880290736e+00 -3.340450416076040652e-02 3.190304567547721959e+00 -4.198866768017096851e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.694166088088008948e+00 -3.342452027377123408e-02 6.591927207561164792e+00 -3.336935366356899579e-02 3.186129406456664981e+00 -4.151480825698353194e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.697278250603647010e+00 -3.171095382791418171e-02 6.595397793492819183e+00 -3.333641115498711671e-02 3.182001557315270013e+00 -4.104240634711162766e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.700233918703458968e+00 -3.000529812441137673e-02 6.598845839197985619e+00 -3.330571697575365753e-02 3.177920881032523681e+00 -4.057132915699108305e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.703033580250691514e+00 -2.830747756792912490e-02 6.602273073473823750e+00 -3.327731158145309787e-02 3.173887251673435550e+00 -4.010144634729320007e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.705677730169076867e+00 -2.661741895559526991e-02 6.605681197747760969e+00 -3.325123557688158121e-02 3.169900556219300558e+00 -3.963262991663264734e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.708166870157070250e+00 -2.493505148965449725e-02 6.609071886418475650e+00 -3.322752967272268182e-02 3.165960694337790038e+00 -3.916475412220631058e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.710501508415983807e+00 -2.326030679510789761e-02 6.612446787185347397e+00 -3.320623479231269576e-02 3.162067578161644743e+00 -3.869769538682354959e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.712682159391706094e+00 -2.159311894125921089e-02 6.615807521376329881e+00 -3.318739215518343860e-02 3.158221132077027260e+00 -3.823133220929996606e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.714709343530262942e+00 -1.993342446793829742e-02 6.619155684265942696e+00 -3.317104325540860127e-02 3.154421292519512310e+00 -3.776554509195592657e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.716583587047326276e+00 -1.828116241686966389e-02 6.622492845376854120e+00 -3.315722986415581969e-02 3.150668007777212232e+00 -3.730021646860662982e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.718305421711392000e+00 -1.663627436615773905e-02 6.625820548778119878e+00 -3.314599416585394670e-02 3.146961237801048750e+00 -3.683523063826265459e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.719875384640596749e+00 -1.499870446733506807e-02 6.629140313378568017e+00 -3.313737875276701050e-02 3.143300954021120752e+00 -3.637047371140087609e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.721294018113127322e+00 -1.336839948535389726e-02 6.632453633202890941e+00 -3.313142658540751961e-02 3.139687139167622210e+00 -3.590583356692195194e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.722561869390895950e+00 -1.174530883893472148e-02 6.635761977662822275e+00 -3.312818113956502580e-02 3.136119787096732558e+00 -3.544119979902041195e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.723679490556106586e+00 -1.012938463968034511e-02 6.639066791824700609e+00 -3.312768638632223456e-02 3.132598902620753467e+00 -3.497646368870876293e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.724647438360170426e+00 -8.520581729713407049e-03 6.642369496659383366e+00 -3.312998676608824855e-02 3.129124501340247111e+00 -3.451151818455399506e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.725466274084382690e+00 -6.918857714459224033e-03 6.645671489289841638e+00 -3.313512733415907574e-02 3.125696609478808341e+00 -3.404625787566393363e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.726136563411426295e+00 -5.324172989355123280e-03 6.648974143230698353e+00 -3.314315367063185025e-02 3.122315263718914213e+00 -3.358057899720507528e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.726658876306640167e+00 -3.736490759419458171e-03 6.652278808613169225e+00 -3.315411196375461084e-02 3.118980511037253045e+00 -3.311437942873614315e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.727033786908107160e+00 -2.155777048762376295e-03 6.655586812410548170e+00 -3.316804904560741868e-02 3.115692408539981528e+00 -3.264755870731769760e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.727261873423959315e+00 -5.820007005716252863e-04 6.658899458647248082e+00 -3.318501233314831433e-02 3.112451023294645847e+00 -3.218001807144798415e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.727343773244852443e+00 9.852492566301649258e-04 6.662220056266516366e+00 -3.325545849603316756e-02 3.109255789621554911e+00 -3.172729469930053725e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.727280125425654234e+00 2.546955540412502127e-03 6.665553750537396738e+00 -3.333609727963100788e-02 3.106105757670451162e+00 -3.127239909841693366e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.727071413674773126e+00 4.103140132382071363e-03 6.668901450626719907e+00 -3.341658329304288827e-02 3.103001494457351406e+00 -3.081196442581050909e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.726718123199963983e+00 5.653797712627386257e-03 6.672264044823775997e+00 -3.349696070949805676e-02 3.099943540320455604e+00 -3.034626422784293676e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.726220739692593042e+00 7.198930592921468086e-03 6.675642399798998206e+00 -3.357726799041790139e-02 3.096932407621565186e+00 -2.987558418877521785e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.725579748418283543e+00 8.738547887759701843e-03 6.679037359942279650e+00 -3.365753840459972945e-02 3.093968579625718807e+00 -2.940022022867230453e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.724795633398688466e+00 1.027266457342160440e-02 6.682449746796333301e+00 -3.373780069280712252e-02 3.091052509579192975e+00 -2.892047644702007772e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.723868876694689689e+00 1.180130048592613508e-02 6.685880358587390937e+00 -3.381807981888702158e-02 3.088184620000282266e+00 -2.843666293917120405e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.722799957796157244e+00 1.332447930845801452e-02 6.689329969856110836e+00 -3.389839764656356336e-02 3.085365302187667247e+00 -2.794909365291925463e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.721589353118224253e+00 1.484222759340298077e-02 6.692799331184595246e+00 -3.397877365890851487e-02 3.082594915939580904e+00 -2.745808424393824179e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.720237535599963508e+00 1.635457384976172698e-02 6.696289169017337173e+00 -3.405922569304602188e-02 3.079873789533746908e+00 -2.696394880713157832e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.718744974398752845e+00 1.786154771154446416e-02 6.699800185573822731e+00 -3.413977057882638944e-02 3.077202220068123495e+00 -2.646699642154209942e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.717112134670818691e+00 1.936317921060428868e-02 6.703333058838905067e+00 -3.422042466159087165e-02 3.074580474064052549e+00 -2.596752929182233327e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.715339477426324422e+00 2.085949816850799984e-02 6.706888442616617318e+00 -3.430120421043227757e-02 3.072008788223274500e+00 -2.546584140708788718e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.713427459446823065e+00 2.235053370717974761e-02 6.710466966635857844e+00 -3.438212572897063335e-02 3.069487370304132767e+00 -2.496221749579460858e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.711376533253185173e+00 2.383631387178371600e-02 6.714069236697564058e+00 -3.446320617308822054e-02 3.067016400088197869e+00 -2.445693225900232373e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.709187147112784189e+00 2.531686535527948728e-02 6.717695834852712267e+00 -3.454446307349952339e-02 3.064596030410672078e+00 -2.395024985661508427e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.706859745075885115e+00 2.679221331186136881e-02 6.721347319601942871e+00 -3.462591458706362757e-02 3.062226388230891772e+00 -2.344242361363496618e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.704394767032521685e+00 2.826206984491529475e-02 6.725024226109151293e+00 -3.470823608793956877e-02 3.059907575722575324e+00 -2.293193440022075341e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.701792793730842135e+00 2.972520265076585011e-02 6.728727314795594161e+00 -3.479400777409112633e-02 3.057640364572299596e+00 -2.241228044666540575e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.699054354439885728e+00 3.118245160014796249e-02 6.732457202976679156e+00 -3.488045678215011963e-02 3.055425165935781617e+00 -2.189124910171475966e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.696180003595165076e+00 3.263308993412658565e-02 6.736214420166292349e+00 -3.496816143267476862e-02 3.053262201993296898e+00 -2.136760077539219538e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.693170323913255615e+00 3.407704425710735702e-02 6.739999491528929632e+00 -3.505720635904517601e-02 3.051151730076946400e+00 -2.084142378718985972e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.690025903016847408e+00 3.551424504461183490e-02 6.743812923076791144e+00 -3.514767155582624453e-02 3.049093998400889127e+00 -2.031281204365742790e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.686747332892066353e+00 3.694462628153208361e-02 6.747655201281347992e+00 -3.523963238495199379e-02 3.047089245540812730e+00 -1.978186429019850728e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.683335209381651154e+00 3.836812513243434419e-02 6.751526792698631319e+00 -3.533315958834828269e-02 3.045137699984287849e+00 -1.924868343817570313e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.679790131710785062e+00 3.978468164230446885e-02 6.755428143604233604e+00 -3.542831917066330272e-02 3.043239579744307921e+00 -1.871337597562846081e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.676112702042001246e+00 4.119423846556286017e-02 6.759359679628781592e+00 -3.552517227792214433e-02 3.041395092028298830e+00 -1.817605144400959855e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.672303525056452855e+00 4.259674062135972161e-02 6.763321805391791841e+00 -3.562377500070493946e-02 3.039604432956158675e+00 -1.763682198207892557e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.668363207558162031e+00 4.399213527282928166e-02 6.767314904123612251e+00 -3.572417808540326312e-02 3.037867787320639223e+00 -1.709580193315630645e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.664292358098370173e+00 4.538037152825388776e-02 6.771339337268370784e+00 -3.582642658502291355e-02 3.036185328384232385e+00 -1.655310750735143263e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.660091586617129522e+00 4.676140026224027274e-02 6.775395444059836514e+00 -3.593055941024056454e-02 3.034557217707131382e+00 -1.600885649766612545e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.655761504099048764e+00 4.813517395513833286e-02 6.779483541058699103e+00 -3.603660876851122463e-02 3.032983605000981520e+00 -1.546316804675141807e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.651302722240446386e+00 4.950164654928899954e-02 6.783603921641907952e+00 -3.614459950722152121e-02 3.031464628003751383e+00 -1.491616245866201132e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.646715853124534945e+00 5.086077332078885876e-02 6.787756855428416003e+00 -3.625454826698649297e-02 3.030000412370827068e+00 -1.436796106133323737e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.642001508901309137e+00 5.221251076579992711e-02 6.791942587625406702e+00 -3.636646248302227019e-02 3.028591071577717564e+00 -1.381868611302879829e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.637160301468329138e+00 5.355681650068332134e-02 6.796161338275146235e+00 -3.648033915510918296e-02 3.027236706829651958e+00 -1.326846075796552470e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.632192842148048939e+00 5.489364917550515477e-02 6.800413301377607134e+00 -3.659616334946462490e-02 3.025937406973086663e+00 -1.271740903265143434e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.627099741356676788e+00 5.622296840079208519e-02 6.804698643859108387e+00 -3.671390634977252793e-02 3.024693248403830914e+00 -1.216565592942211657e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.621881608258332719e+00 5.754473468770446298e-02 6.809017504347433025e+00 -3.683352338292301964e-02 3.023504294965664307e+00 -1.161332752345238355e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.616539050397133082e+00 5.885890940223982570e-02 6.813369991705772399e+00 -3.695495078242711645e-02 3.022370597832593209e+00 -1.106055117609925330e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.611072673301372049e+00 6.016545473497317276e-02 6.817756183292392969e+00 -3.707810400299092757e-02 3.021292195369348121e+00 -1.050745567572540853e-02 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.605483080129236129e+00 6.146433369699992599e-02 6.822176123536116243e+00 -3.720288704464830981e-02 3.020269113026908592e+00 -9.954170260867653899e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.599770871458240151e+00 6.275551014876734612e-02 6.826629823663850516e+00 -3.732920203483652832e-02 3.019301363357867363e+00 -9.400823589955401363e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.593936645138276376e+00 6.403894884172474378e-02 6.831117261889147585e+00 -3.745695010611447412e-02 3.018388946086565827e+00 -8.847543550015610561e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.587980996157382307e+00 6.531461546354952463e-02 6.835638383634940141e+00 -3.758603154698866855e-02 3.017531848191989052e+00 -8.294457142705234654e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.581904516518651604e+00 6.658247668618097470e-02 6.840193101779448170e+00 -3.771634595012172270e-02 3.016730044001732391e+00 -7.741690376737697318e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.575707795127954114e+00 6.784250021613162651e-02 6.844781296924645986e+00 -3.784779235789859086e-02 3.015983495296430394e+00 -7.189368166100378044e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.569391417692148849e+00 6.909465484658741663e-02 6.849402817686693012e+00 -3.798026940530710438e-02 3.015292151424096900e+00 -6.637614233552193224e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.562955966627495030e+00 7.033891051084584234e-02 6.854057481007695074e+00 -3.811367546007362467e-02 3.014655949423869163e+00 -6.086551018970235913e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.556402020977968093e+00 7.157523833667461810e-02 6.858745072488177108e+00 -3.824790875998227563e-02 3.014074814158691051e+00 -5.536299592183428764e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.549730156343194665e+00 7.280361070120429379e-02 6.863465346739619832e+00 -3.838286754729634126e-02 3.013548658456499663e+00 -4.986979569990645719e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.542940944815741844e+00 7.402400128599617712e-02 6.868218027756404886e+00 -3.851845020019330212e-02 3.013077383259513464e+00 -4.438709037111819578e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.536034954927472995e+00 7.523638513195224364e-02 6.873002809306509420e+00 -3.865455536111966212e-02 3.012660877781236479e+00 -3.891604470864330929e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.529012751604708953e+00 7.644073869375787866e-02 6.877819355340258234e+00 -3.879108206196867775e-02 3.012299019670816147e+00 -3.345780669394237978e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.521874896131919286e+00 7.763703989356980639e-02 6.882667300416454914e+00 -3.892792984598259648e-02 3.011991675184405359e+00 -2.801350683323569797e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.514621946123682505e+00 7.882526817368255834e-02 6.887546250145185844e+00 -3.906499888628105210e-02 3.011738699363194716e+00 -2.258425750701613388e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.507254455504636326e+00 8.000540454792602618e-02 6.892455781646575907e+00 -3.920219010091869488e-02 3.011539936217788593e+00 -1.717115235170509329e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.499772974497158629e+00 8.117743165156526830e-02 6.897395444024785327e+00 -3.933940526437772894e-02 3.011395218918606176e+00 -1.177526567274085048e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.492178049616498470e+00 8.234133378949112791e-02 6.902364758856504245e+00 -3.947654711540467959e-02 3.011304369991995689e+00 -6.397651888541569607e-04 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.484470223673097777e+00 8.349709698250716572e-02 6.907363220693207850e+00 -3.961351946110520245e-02 3.011267201521759862e+00 -1.039345004909665669e-04 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.476650035781819525e+00 8.464470901153463289e-02 6.912390297576418874e+00 -3.975022727721611721e-02 3.011283515355783091e+00 4.298641880456801180e-04 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.468718021377814154e+00 8.578415945957276745e-02 6.917445431565229619e+00 -3.988657680447989240e-02 3.011353103317465862e+00 9.615317043602714499e-04 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.460674712238748896e+00 8.691543975126693466e-02 6.922528039275315237e+00 -4.002247564105333721e-02 3.011475747421667126e+00 1.490971057030342044e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.452520636513131791e+00 8.803854318995170403e-02 6.927637512428676203e+00 -4.015783283088934785e-02 3.011651220094857528e+00 2.018087476255842928e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.444256318754433721e+00 8.915346499205052677e-02 6.932773218413344374e+00 -4.029255894803809857e-02 3.011879284399192613e+00 2.542788451572134106e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.435882279960761565e+00 9.026020231872711186e-02 6.937934500852279918e+00 -4.042656617682179043e-02 3.012159694260209797e+00 3.064983766638106153e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.427399037619776934e+00 9.135875430469767022e-02 6.943120680180695281e+00 -4.055976838784520339e-02 3.012492194697859560e+00 3.584585531110510981e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.418807105758611797e+00 9.244912208412588150e-02 6.948331054231034365e+00 -4.069208120981250565e-02 3.012876522060575990e+00 4.101508209616053918e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.410106994998484353e+00 9.353130881353557968e-02 6.953564898824841300e+00 -4.082342209712915004e-02 3.013312404262104227e+00 4.615668647834043209e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.401299212613755785e+00 9.460531969168838040e-02 6.958821468370761210e+00 -4.095371039327615897e-02 3.013799561020788165e+00 5.126986095704292624e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.392384262595149025e+00 9.567116197638561581e-02 6.964099996467915332e+00 -4.108286738995249598e-02 3.014337704101038629e+00 5.635382227777384172e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.383362645716870176e+00 9.672884499816568338e-02 6.969399696513899123e+00 -4.121081638198971497e-02 3.014926537556693820e+00 6.140781160727283583e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.374234859607346593e+00 9.777838017087910061e-02 6.974719762316661686e+00 -4.133748271805130770e-02 3.015565757975989136e+00 6.643109468049498804e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.365001398823347145e+00 9.881978099913456270e-02 6.980059368709535583e+00 -4.146279384713753152e-02 3.016255054727858376e+00 7.142296191971466736e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.355662754927193347e+00 9.985306308261973629e-02 6.985417672168695802e+00 -4.158667936092438899e-02 3.016994110209287872e+00 7.638272852605551902e-03 5.120447400726414466e-01 1.729104958568214911e+01 -1.262075802656221057e+01 4.427983487998804257e+00
9.346219416566830418e+00 1.008782441173106115e-01 6.990793811432329363e+00 -4.170907103197341037e-02 3.017782600093448231e+00 8.130973454378851925e-03 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.336671140365924160e+00 1.019102793514204131e-01 6.996187109117880887e+00 -4.183212022297795596e-02 3.018620566298842345e+00 8.627780732127729793e-03 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.327017685407239966e+00 1.029341255102707575e-01 7.001596862018260481e+00 -4.195351860770850372e-02 3.019508041213943894e+00 9.121137322550263923e-03 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.317259539871113105e+00 1.039498063162508507e-01 7.007022144949030640e+00 -4.207320249131681761e-02 3.020444676715056342e+00 9.610982553820575022e-03 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.307397189318285413e+00 1.049573476356416846e-01 7.012462016897710093e+00 -4.219111054704378916e-02 3.021430118739468984e+00 1.009725831670183448e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.297431116783261729e+00 1.059567774651480748e-01 7.017915521661500122e+00 -4.230718383617446121e-02 3.022464007541436626e+00 1.057990905850670661e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.287361802869181560e+00 1.069481259154304725e-01 7.023381688482849050e+00 -4.242136582404230222e-02 3.023545977947424301e+00 1.105888177449173074e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.277189725843964396e+00 1.079314251917102702e-01 7.028859532682218969e+00 -4.253360239216934929e-02 3.024675659610367440e+00 1.153412599674883549e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.266915361737527945e+00 1.089067095715291617e-01 7.034348056287443640e+00 -4.264384184663469468e-02 3.025852677262698354e+00 1.200559378066078271e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.256539184439839474e+00 1.098740153797494873e-01 7.039846248659075378e+00 -4.275203492276900136e-02 3.027076650967898352e+00 1.247323968899075562e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.246061665799615525e+00 1.108333809608880172e-01 7.045353087111155155e+00 -4.285813478764916029e-02 3.028347196370344996e+00 1.293702077381322924e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.235483275724828189e+00 1.117848466481731057e-01 7.050867537538833218e+00 -4.296209758765728165e-02 3.029663924944411946e+00 1.339689661002451543e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.224804482307355613e+00 1.127284547173243029e-01 7.056388555251007944e+00 -4.306388626346823595e-02 3.031026444262317820e+00 1.385282965082460134e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.214025751988089041e+00 1.136642493142756283e-01 7.061915086154821886e+00 -4.316347269899682010e-02 3.032434358295795995e+00 1.430478542709134014e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.203147549724276288e+00 1.145922763748815215e-01 7.067446067958415235e+00 -4.326083672412157910e-02 3.033887267719105552e+00 1.475273243766851705e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.192170339144002611e+00 1.155125835451900340e-01 7.072980431258081069e+00 -4.335596507864511451e-02 3.035384770199812898e+00 1.519664203059679745e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.181094582689466321e+00 1.164252201025363781e-01 7.078517100523414207e+00 -4.344885053514921380e-02 3.036926460678188278e+00 1.563648829524517600e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.169920741750967608e+00 1.173302368773806309e-01 7.084054994996522581e+00 -4.353949115522546404e-02 3.038511931636378449e+00 1.607224796354765270e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.158649276792766969e+00 1.182276861760598735e-01 7.089593029515053324e+00 -4.362788964344464782e-02 3.040140773357955961e+00 1.650390031737473950e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.147280647472051385e+00 1.191176217044395691e-01 7.095130115269771665e+00 -4.371405280189952225e-02 3.041812574178587081e+00 1.693142710281310415e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.135815312751946138e+00 1.200000984925085890e-01 7.100665160504837203e+00 -4.379799105600745007e-02 3.043526920728352625e+00 1.735481244890220778e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.124253731009305923e+00 1.208751728199629061e-01 7.106197071167597024e+00 -4.387971804574928442e-02 3.045283398166165334e+00 1.777404279061388717e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.112596360137841245e+00 1.217429021428903385e-01 7.111724751512726428e+00 -4.395925024610967263e-02 3.047081590406557794e+00 1.818910679282997184e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.100843657647011753e+00 1.226033450216604259e-01 7.117247104664850887e+00 -4.403660666138968505e-02 3.048921080339076717e+00 1.859999527993341437e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.088996080757391738e+00 1.234565610498471466e-01 7.122763033146755518e+00 -4.411180854608969665e-02 3.050801450040839580e+00 1.900670116670528237e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.077054086492481133e+00 1.243026107845429523e-01 7.128271439372456442e+00 -4.418487914577749059e-02 3.052722280982056891e+00 1.940921939000749691e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.065018131767509146e+00 1.251415556778818772e-01 7.133771226111220720e+00 -4.425584347301449867e-02 3.054683154225012576e+00 1.980754684298098242e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.052888673475331771e+00 1.259734580099427237e-01 7.139261296923414157e+00 -4.432472812282319680e-02 3.056683650616506043e+00 2.020168231233189504e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.040666168569693184e+00 1.267983808230149223e-01 7.144740556571191448e+00 -4.439156107862921030e-02 3.058723350973977517e+00 2.059162641409202632e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.028351074145962940e+00 1.276163878573079169e-01 7.150207911405414229e+00 -4.445637155554511832e-02 3.060801836265397924e+00 2.097738153255389662e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.015943847519507059e+00 1.284275434881221589e-01 7.155662269730735048e+00 -4.451918985474525442e-02 3.062918687783067195e+00 2.135895175995272677e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
9.003444946301815577e+00 1.292319126645162242e-01 7.161102542150299399e+00 -4.458004723123573654e-02 3.065073487311431588e+00 2.173634283723560254e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.990854828474487803e+00 1.300295608494907995e-01 7.166527641891494937e+00 -4.463897577356851915e-02 3.067265817289038576e+00 2.210956209588409854e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.978173952461148133e+00 1.308205539617219304e-01 7.171936485113817206e+00 -4.469600829363497979e-02 3.069495260964721695e+00 2.247861840070341025e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.965402777197375883e+00 1.316049583188655114e-01 7.177327991199910606e+00 -4.475117822620940100e-02 3.071761402548114361e+00 2.284352209363442465e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.952541762198695352e+00 1.323828405824437060e-01 7.182701083030815781e+00 -4.480451953766787648e-02 3.074063827354599265e+00 2.320428493861533686e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.939591367626714913e+00 1.331542677043191791e-01 7.188054687246363095e+00 -4.485606664083653661e-02 3.076402121944795898e+00 2.356092006727149302e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.926552054353408039e+00 1.339193068747994986e-01 7.193387734491152763e+00 -4.490585431889034668e-02 3.078775874258648848e+00 2.391344192577975550e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.913424284023648170e+00 1.346780254723142223e-01 7.198699159647548029e+00 -4.495391765852011640e-02 3.081184673744278513e+00 2.426186622300407353e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.900208519115956562e+00 1.354304910147606789e-01 7.203987902055333237e+00 -4.500029196775705981e-02 3.083628111481595990e+00 2.460620987753978778e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.886905223001541287e+00 1.361767711124622082e-01 7.209252905719279347e+00 -4.504501272671422585e-02 3.086105780300831825e+00 2.494649096843789757e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.873514860001684212e+00 1.369169334226914836e-01 7.214493119505663188e+00 -4.508811553926935639e-02 3.088617274896123366e+00 2.528272868654587308e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.860037895443456435e+00 1.376510456058360199e-01 7.219707497327382484e+00 -4.512963607148667844e-02 3.091162191934174963e+00 2.561494328510630081e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.846474795713810124e+00 1.383791752831640964e-01 7.224894998318533546e+00 -4.516960998964729412e-02 3.093740130158115775e+00 2.594315603091458533e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.832826028312073419e+00 1.391013899961586475e-01 7.230054586999139943e+00 -4.520807295234020168e-02 3.096350690486679547e+00 2.626738916138586857e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.819092061900851931e+00 1.398177571674845132e-01 7.235185233429682228e+00 -4.524506053026830510e-02 3.098993476108725886e+00 2.658766583522510774e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.805273366355425679e+00 1.405283440634085834e-01 7.240285913357520364e+00 -4.528060818688393191e-02 3.101668092573363289e+00 2.690401008974160207e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.791370412811550850e+00 1.412332177579031789e-01 7.245355608353102994e+00 -4.531475125721266817e-02 3.104374147875529122e+00 2.721644679867974564e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.777383673711835144e+00 1.419324450981095387e-01 7.250393305939399013e+00 -4.534752486976924291e-02 3.107111252537428037e+00 2.752500162526645006e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.763313622850549933e+00 1.426260926714776889e-01 7.255397999711537871e+00 -4.537896398110160406e-02 3.109879019685591217e+00 2.782970098697385569e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.749160735417053303e+00 1.433142267742338327e-01 7.260368689450256596e+00 -4.540910327177487965e-02 3.112677065123982345e+00 2.813057200756801518e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.734925488037715624e+00 1.439969133814288649e-01 7.265304381226726171e+00 -4.543797720308048738e-02 3.115505007402974869e+00 2.842764248560408769e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.720608358816484440e+00 1.446742181182960607e-01 7.270204087501497270e+00 -4.546561990623789601e-02 3.118362467884541633e+00 2.872094084740418884e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.706209827373992738e+00 1.453462062331788707e-01 7.275066827215091791e+00 -4.549206524788031863e-02 3.121249070803479686e+00 2.901049611801576750e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.691730374885375809e+00 1.460129425715749329e-01 7.279891625874578942e+00 -4.551734672722057562e-02 3.124164443325171625e+00 2.929633787661129959e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.677170484116636828e+00 1.466744915519322401e-01 7.284677515630174405e+00 -4.554149752464897727e-02 3.127108215599368357e+00 2.957849622742296861e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.662530639459799175e+00 1.473309171421953168e-01 7.289423535351192029e+00 -4.556455044715033292e-02 3.130080020810976471e+00 2.985700176152699878e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.647811326966644785e+00 1.479822828383501043e-01 7.294128730689787510e+00 -4.558653790325331578e-02 3.133079495226798183e+00 3.013188552223565811e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.633013034381248119e+00 1.486286516435328386e-01 7.298792154145633759e+00 -4.560749194846642346e-02 3.136106278239573442e+00 3.040317897829845559e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.618136251171220508e+00 1.492700860488104520e-01 7.303412865121363673e+00 -4.562744417953251003e-02 3.139160012408410250e+00 3.067091398312361133e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.603181468557698608e+00 1.499066480151724501e-01 7.307989929972948495e+00 -4.564642581347241185e-02 3.142240343496078836e+00 3.093512275285315027e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.588149179544153355e+00 1.505383989561713820e-01 7.312522422059923422e+00 -4.566446763104649309e-02 3.145346920503725219e+00 3.119583783210979830e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.573039878943987446e+00 1.511653997224777224e-01 7.317009421784157475e+00 -4.568159993799350560e-02 3.148479395701971217e+00 3.145309206219209369e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.557854063406951539e+00 1.517877105869945287e-01 7.321450016629108326e+00 -4.569785264195558999e-02 3.151637424659635922e+00 3.170691856144485649e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.542592231444416484e+00 1.524053912309194514e-01 7.325843301195962276e+00 -4.571325517198454591e-02 3.154820666269807283e+00 3.195735069109800069e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.527254883453560197e+00 1.530185007315353063e-01 7.330188377229860386e+00 -4.572783646684649983e-02 3.158028782772661636e+00 3.220442202852714236e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.511842521740383916e+00 1.536270975503946090e-01 7.334484353647678923e+00 -4.574162504543374114e-02 3.161261439776223980e+00 3.244816634939789307e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.496355650541651983e+00 1.542312395223789379e-01 7.338730346563020923e+00 -4.575464893604781758e-02 3.164518306274719084e+00 3.268861759683841517e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.480794776045861738e+00 1.548309838463704236e-01 7.342925479302116365e+00 -4.576693565610776698e-02 3.167799054663962277e+00 3.292580985621957473e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.465160406413096084e+00 1.554263870764339417e-01 7.347068882419912406e+00 -4.577851227925163607e-02 3.171103360754761624e+00 3.315977733927583798e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.449453051793792469e+00 1.560175051134697899e-01 7.351159693716462940e+00 -4.578940540151153066e-02 3.174430903784416280e+00 3.339055435918306808e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.433673224346655672e+00 1.566043931983477910e-01 7.355197058245087405e+00 -4.579964110042473308e-02 3.177781366425541876e+00 3.361817530560861494e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.417821438255600697e+00 1.571871059059206099e-01 7.359180128317301950e+00 -4.580924496103658955e-02 3.181154434792771379e+00 3.384267462700983609e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.401898209745587209e+00 1.577656971392066010e-01 7.363108063510209078e+00 -4.581824212168145866e-02 3.184549798447954050e+00 3.406408681565282343e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.385904057097553377e+00 1.583402201244719365e-01 7.366980030670168489e+00 -4.582665721518022761e-02 3.187967150403316463e+00 3.428244638311361836e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.369839500662596521e+00 1.589107274075116649e-01 7.370795203910284421e+00 -4.583451435998132234e-02 3.191406187122403981e+00 3.449778784128531423e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.353705062875226517e+00 1.594772708505297898e-01 7.374552764606529642e+00 -4.584183718870974561e-02 3.194866608519325357e+00 3.471014568772468056e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.337501268265532062e+00 1.600399016291428056e-01 7.378251901396148504e+00 -4.584864888354877460e-02 3.198348117956726355e+00 3.491955439239163156e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.321228643470590214e+00 1.605986702302241442e-01 7.381891810172432677e+00 -4.585497212636561321e-02 3.201850422241975025e+00 3.512604837669636854e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.304887717245190260e+00 1.611536264507477945e-01 7.385471694074577265e+00 -4.586082909486993708e-02 3.205373231621482244e+00 3.532966199762768711e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.288479020471742231e+00 1.617048193971935000e-01 7.388990763476036783e+00 -4.586624147487169262e-02 3.208916259773547885e+00 3.553042953407743038e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.272003086169194219e+00 1.622522974851264288e-01 7.392448235974288018e+00 -4.587123050754931403e-02 3.212479223800071892e+00 3.572838517723080781e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.255460449501107689e+00 1.627961084391594815e-01 7.395843336380197641e+00 -4.587581696033012080e-02 3.216061844217012133e+00 3.592356301411346597e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.238851647783194565e+00 1.633362992938727776e-01 7.399175296702446225e+00 -4.588002111168686808e-02 3.219663844943197351e+00 3.611599701302314891e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.222177220490145544e+00 1.638729163952773460e-01 7.402443356130179453e+00 -4.588386275624900534e-02 3.223284953287844701e+00 3.630572101150148639e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.205437709261712342e+00 1.644060054026882378e-01 7.405646761014843982e+00 -4.588736122064455969e-02 3.226924899936934654e+00 3.649276870590904831e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.188633657907846697e+00 1.649356112906652239e-01 7.408784764853693083e+00 -4.589053540179204721e-02 3.230583418938728801e+00 3.667717364376623518e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.171765612413135926e+00 1.654617783513508966e-01 7.411856628272314396e+00 -4.589340373812746815e-02 3.234260247688228063e+00 3.685896921007408150e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.154834120940797959e+00 1.659845501975639182e-01 7.414861619003390025e+00 -4.589598420347470314e-02 3.237955126910336379e+00 3.703818861631111292e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.137839733836026213e+00 1.665039697662891449e-01 7.417799011864375736e+00 -4.589829431306096524e-02 3.241667800642039854e+00 3.721486489110636259e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.120783003628689656e+00 1.670200793225048441e-01 7.420668088734463375e+00 -4.590035113074386608e-02 3.245398016213674186e+00 3.738903087151257409e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.103664485035267262e+00 1.675329204631782198e-01 7.423468138532000715e+00 -4.590217129969215853e-02 3.249145524229443804e+00 3.756071919705078477e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.086484734959967113e+00 1.680425341212934132e-01 7.426198457193260438e+00 -4.590377104747903059e-02 3.252910078547323725e+00 3.772996230174035376e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.069244312495444049e+00 1.685489605704478533e-01 7.428858347648506388e+00 -4.590516616628342872e-02 3.256691436257967087e+00 3.789679240148764727e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.051943778923051909e+00 1.690522394301474107e-01 7.431447119796326994e+00 -4.590637201643783111e-02 3.260489357660834475e+00 3.806124144884536625e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.034583697712477601e+00 1.695524096716554685e-01 7.433964090477509501e+00 -4.590740353376387278e-02 3.264303606237477062e+00 3.822334113980965092e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
8.017164634520762334e+00 1.700495096238067161e-01 7.436408583448687715e+00 -4.590827523581234720e-02 3.268133948626014362e+00 3.838312289494863472e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
7.999687157190684239e+00 1.705435769796442846e-01 7.438779929355943565e+00 -4.590900123961370871e-02 3.271980154590380607e+00 3.854061782031737576e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
7.982151835748267032e+00 1.710346488024921674e-01 7.441077465710299599e+00 -4.590959528508371107e-02 3.275841996992656657e+00 3.869585677103422328e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
7.964559242399838368e+00 1.715227615323206278e-01 7.443300536862010652e+00 -4.591007071385474342e-02 3.279719251764951604e+00 3.884887028539819182e-02 5.122436407064280273e-01 1.739973132968050606e+01 -1.259967115652195346e+01 4.491076796119832792e+00
7.946909951528698279e+00 1.720079509927248118e-01 7.445448493973203519e+00 -4.591044047523114291e-02 3.283611697878951130e+00 3.899968862904286404e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.929204809260452791e+00 1.724849417670322460e-01 7.447520691440373319e+00 -4.590985645169682466e-02 3.287518975771677621e+00 3.914551846845291255e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.911444660219597580e+00 1.729591381167678577e-01 7.449516497112054658e+00 -4.590920848578352448e-02 3.291440731909265782e+00 3.928925836097779678e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.893630079777310016e+00 1.734305732080138329e-01 7.451435292379563258e+00 -4.590850796687121621e-02 3.295376758743282508e+00 3.943093718899982197e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.875761645445670034e+00 1.738992796279272279e-01 7.453276465223793501e+00 -4.590776593132506883e-02 3.299326851599611921e+00 3.957058354567976471e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.857839936871463316e+00 1.743652893920167035e-01 7.455039410188892823e+00 -4.590699308560337172e-02 3.303290808647946442e+00 3.970822572331091788e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.839865535829446230e+00 1.748286339509913800e-01 7.456723528356353548e+00 -4.590619979944177143e-02 3.307268430874406473e+00 3.984389175889765933e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.821839026215406498e+00 1.752893441977527167e-01 7.458328227317716497e+00 -4.590539610379969215e-02 3.311259522054748494e+00 3.997760939848456208e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.803760994038828613e+00 1.757474504749697852e-01 7.459852921147041016e+00 -4.590459169715101206e-02 3.315263888723905872e+00 4.010940608803256063e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.785632027415091194e+00 1.762029825822661044e-01 7.461297030373668093e+00 -4.590379595407277635e-02 3.319281340148426906e+00 4.023930901545013511e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.767452716557259329e+00 1.766559697832688625e-01 7.462659981955147792e+00 -4.590301793062061958e-02 3.323311688300038647e+00 4.036734508776797237e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.749223653767495001e+00 1.771064408131866885e-01 7.463941209250165798e+00 -4.590226636970717172e-02 3.327354747825650882e+00 4.049354090692435654e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.730945433428033198e+00 1.775544238861564983e-01 7.465140151991755069e+00 -4.590154970958632702e-02 3.331410336019052121e+00 4.061792281190966525e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.712618651991733465e+00 1.779999467022539694e-01 7.466256256260962232e+00 -4.590087609605957020e-02 3.335478272794850430e+00 4.074051687608316874e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.694243907972087904e+00 1.784430364547147652e-01 7.467288974461608220e+00 -4.590025339556579043e-02 3.339558380660023751e+00 4.086134887036913660e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.675821801932928068e+00 1.788837198373540993e-01 7.468237765294804653e+00 -4.589968918889789778e-02 3.343650484684483892e+00 4.098044428930976840e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.657352936477910710e+00 1.793220230516784086e-01 7.469102093732967518e+00 -4.589919077575380785e-02 3.347754412474558627e+00 4.109782836641522746e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.638837916239680226e+00 1.797579718140121241e-01 7.469881430993994265e+00 -4.589876517998505573e-02 3.351869994146371656e+00 4.121352605784756040e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.620277347868713136e+00 1.801915913629978383e-01 7.470575254515559926e+00 -4.589841915460901589e-02 3.355997062296548261e+00 4.132756202069615137e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.601671840021795745e+00 1.806229064669347406e-01 7.471183047929746301e+00 -4.589815918931954702e-02 3.360135451973949916e+00 4.143996064580585809e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.583022003350163409e+00 1.810519414308102426e-01 7.471704301038015750e+00 -4.589799151647756814e-02 3.364285000653441049e+00 4.155074606205469423e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.564328450487340483e+00 1.814787201033777331e-01 7.472138509786407923e+00 -4.589792211613186873e-02 3.368445548209211715e+00 4.165994212166503757e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.545591796036688059e+00 1.819032658845359529e-01 7.472485176240908800e+00 -4.589795672094914430e-02 3.372616936885846961e+00 4.176757238355675861e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.526812656558616865e+00 1.823256017325310951e-01 7.472743808563181211e+00 -4.589810082349955744e-02 3.376799011270460671e+00 4.187366014199753184e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.507991650557411134e+00 1.827457501708414922e-01 7.472913920986955283e+00 -4.589835968899227958e-02 3.380991618266571574e+00 4.197822843092394174e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.489129398467643917e+00 1.831637332949568042e-01 7.472995033795269748e+00 -4.589873836050900602e-02 3.385194607067962380e+00 4.208130001865368480e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.470226522640468048e+00 1.835795727794509724e-01 7.472986673297302040e+00 -4.589924165525668953e-02 3.389407829130873129e+00 4.218289738488362889e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.451283647329698390e+00 1.839932898851199261e-01 7.472888371805152197e+00 -4.589987417046820228e-02 3.393631138145866810e+00 4.228304274068039881e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.432301398677598314e+00 1.844049054658030151e-01 7.472699667611022001e+00 -4.590064028904876359e-02 3.397864390011664515e+00 4.238175803819399512e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.413280404700399728e+00 1.848144399751300571e-01 7.472420104964699661e+00 -4.590154418467062847e-02 3.402107442809262583e+00 4.247906497073662691e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.394221295273578853e+00 1.852219134732685235e-01 7.472049234051329591e+00 -4.590258982638643903e-02 3.406360156775800618e+00 4.257498496429979601e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.375124702116884201e+00 1.856273456338489725e-01 7.471586610969426445e+00 -4.590378098301861609e-02 3.410622394276921820e+00 4.266953916497429750e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.355991258779087438e+00 1.860307557507528686e-01 7.471031797709257738e+00 -4.590512122905300585e-02 3.414894019779822987e+00 4.276274845995028939e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.336821600622468686e+00 1.864321627446640928e-01 7.470384362131597733e+00 -4.590661394959352770e-02 3.419174899827673642e+00 4.285463348159079811e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.317616364807070006e+00 1.868315851695623031e-01 7.469643877946791299e+00 -4.590826234506716758e-02 3.423464903014163063e+00 4.294521460802874779e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.298376190274714403e+00 1.872290412191780773e-01 7.468809924694114422e+00 -4.591006943568237686e-02 3.427763899958028215e+00 4.303451196023993369e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.279101717732802790e+00 1.876245487335517770e-01 7.467882087721407380e+00 -4.591203806531411052e-02 3.432071763276568710e+00 4.312254538805392751e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.259793589637867584e+00 1.880181252055548591e-01 7.466859958165044553e+00 -4.591417090737106438e-02 3.436388367559108037e+00 4.320933448520074271e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.240452450178779920e+00 1.884097877871155347e-01 7.465743132930588111e+00 -4.591647047483598393e-02 3.440713589341912737e+00 4.329489859704654942e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.221078945259685966e+00 1.887995532953333500e-01 7.464531214673935544e+00 -4.591893912110411174e-02 3.445047307083398902e+00 4.337925682127076465e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.201673722482863305e+00 1.891874382186063963e-01 7.463223811782323303e+00 -4.592157904114137212e-02 3.449389401139395961e+00 4.346242800863532596e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.182237431131397010e+00 1.895734587227304591e-01 7.461820538355529386e+00 -4.592439227541848107e-02 3.453739753738398921e+00 4.354443075986602629e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.162770722151655001e+00 1.899576306570739115e-01 7.460321014187349498e+00 -4.592738071356339269e-02 3.458098248955983056e+00 4.362528341653298947e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.143274248135535132e+00 1.903399695606630970e-01 7.458724864747412475e+00 -4.593054609903844676e-02 3.462464772689522796e+00 4.370500407508895457e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.123748663302490236e+00 1.907204906680649847e-01 7.457031721163344784e+00 -4.593389003326391745e-02 3.466839212634010625e+00 4.378361059165913893e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.104194623481351556e+00 1.910992089151937190e-01 7.455241220203241426e+00 -4.593741397949809013e-02 3.471221458258091364e+00 4.386112058340650016e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.084612786091957659e+00 1.914761389450523876e-01 7.453353004258434389e+00 -4.594111926664448675e-02 3.475611400780237670e+00 4.393755142995997565e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.065003810126589734e+00 1.918512951134088984e-01 7.451366721326554199e+00 -4.594500709297733715e-02 3.480008933145070316e+00 4.401292027470611601e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.045368356131215037e+00 1.922246914944421847e-01 7.449282024994877460e+00 -4.594907852950379235e-02 3.484413949999572324e+00 4.408724401987876990e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.025707086186548267e+00 1.925963418864239107e-01 7.447098574423939965e+00 -4.595333452346381936e-02 3.488826347668745775e+00 4.416053932557698070e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
7.006020663888897104e+00 1.929662598172463273e-01 7.444816034331481092e+00 -4.595777590233050131e-02 3.493246024132021788e+00 4.423282262116799701e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.986309754330817690e+00 1.933344585498106283e-01 7.442434074976693736e+00 -4.596240337728855346e-02 3.497672879000335300e+00 4.430411010764980645e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.966575024081588907e+00 1.937009510873464180e-01 7.439952372144754023e+00 -4.596721754660915149e-02 3.502106813493373050e+00 4.437441775933542720e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.946817141167505483e+00 1.940657501786630379e-01 7.437370607131622791e+00 -4.597221889895667518e-02 3.506547730416990305e+00 4.444376132558022774e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.927036775051998774e+00 1.944288683233323378e-01 7.434688466729119760e+00 -4.597740781662812415e-02 3.510995534140804342e+00 4.451215633254966553e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.907234596615576372e+00 1.947903177768031402e-01 7.431905643210265922e+00 -4.598278457870293850e-02 3.515450130575960230e+00 4.457961808454274227e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.887411278135597392e+00 1.951501105554957205e-01 7.429021834314872841e+00 -4.598834936400367224e-02 3.519911427152740746e+00 4.464616165922598301e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.867567493265828382e+00 1.955082584418591785e-01 7.426036743235503224e+00 -4.599410225671491520e-02 3.524379332798013742e+00 4.471180191250696129e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.847703917015755870e+00 1.958647729892519507e-01 7.422950078603849811e+00 -4.600004324874343298e-02 3.528853757913475775e+00 4.477655348547508740e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.827821225729812760e+00 1.962196655267577639e-01 7.419761554477167564e+00 -4.600617224067111294e-02 3.533334614354268766e+00 4.484043080625888661e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.807920097066467058e+00 1.965729471639456882e-01 7.416470890324884380e+00 -4.601248904454857680e-02 3.537821815407778736e+00 4.490344809193640846e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.788001209977148953e+00 1.969246287955617736e-01 7.413077811015441831e+00 -4.601899338669306061e-02 3.542315275772628169e+00 4.496561935047733299e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.768065244685018023e+00 1.972747211061523509e-01 7.409582046803381949e+00 -4.602568491042546145e-02 3.546814911537862880e+00 4.502695838270825979e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.748112882663569678e+00 1.976232345746190833e-01 7.405983333316656037e+00 -4.603256317874741821e-02 3.551320640162336506e+00 4.508747878429919531e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.728144806615088847e+00 1.979701794787062097e-01 7.402281411544165302e+00 -4.603962767695402719e-02 3.555832380454295283e+00 4.514719394765899507e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.708161700448947329e+00 1.983155658994397164e-01 7.398476027823514656e+00 -4.604687781503655208e-02 3.560350052551027655e+00 4.520611706059094598e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.688164249259748395e+00 1.986594037255501599e-01 7.394566933828973454e+00 -4.605431293014944361e-02 3.564873577898358903e+00 4.526426110727638924e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.668153139305309729e+00 1.990017026577830805e-01 7.390553886559667163e+00 -4.606193228929503919e-02 3.569402879230666681e+00 4.532163887519811973e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.648129057984490053e+00 1.993424722131076354e-01 7.386436648327986632e+00 -4.606973509172619663e-02 3.573937880551343316e+00 4.537826295750595901e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.628092693814869207e+00 1.996817217288591184e-01 7.382214986748191876e+00 -4.607772047127862286e-02 3.578478507113464158e+00 4.543414575506195957e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.608044736410281672e+00 2.000194603668158377e-01 7.377888674725214813e+00 -4.608588749864976630e-02 3.583024685400661991e+00 4.548929947849598976e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.587985876458207990e+00 2.003556971172111290e-01 7.373457490443650286e+00 -4.609423518362518873e-02 3.587576343108207499e+00 4.554373615027024202e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.567916805697024962e+00 2.006904408026805309e-01 7.368921217356923847e+00 -4.610276247725331178e-02 3.592133409124295351e+00 4.559746760675121441e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.547838216893113739e+00 2.010237000821449294e-01 7.364279644176646045e+00 -4.611146827396944703e-02 3.596695813511538109e+00 4.565050550028779824e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.527750803817832015e+00 2.013554834546299743e-01 7.359532564862131920e+00 -4.612035141366999103e-02 3.601263487488669757e+00 4.570286130129422308e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.507655261224350340e+00 2.016857992630222141e-01 7.354679778610092811e+00 -4.612941068373769410e-02 3.605836363412455725e+00 4.575454630033655434e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.487552284824349869e+00 2.020146556977645558e-01 7.349721089844486244e+00 -4.613864482099003933e-02 3.610414374759799649e+00 4.580557160961224589e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.467442571264595763e+00 2.023420608005184751e-01 7.344656308206515050e+00 -4.614805251347791487e-02 3.614997456109857676e+00 4.585594816216596176e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.447326818103370272e+00 2.026680224677705200e-01 7.339485248544781903e+00 -4.615763240250080751e-02 3.619585543126321081e+00 4.590568671656752864e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.427205723786771685e+00 2.029925484543401715e-01 7.334207730905601075e+00 -4.616738308450746286e-02 3.624178572540166066e+00 4.595479786031092528e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.407079987624882733e+00 2.033156463768218680e-01 7.328823580523452286e+00 -4.617730311288750777e-02 3.628776482132650916e+00 4.600329201188777667e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.386950309767819078e+00 2.036373237169675499e-01 7.323332627811566908e+00 -4.618739099971918421e-02 3.633379210718519658e+00 4.605117942285145982e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.366817391181648134e+00 2.039575878250101948e-01 7.317734708352642947e+00 -4.619764521747434655e-02 3.637986698129410001e+00 4.609847017987815654e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.346681933624191529e+00 2.042764459229289009e-01 7.312029662889684367e+00 -4.620806420068156867e-02 3.642598885197469549e+00 4.614517420682396481e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.326544639620705901e+00 2.045939051076562654e-01 7.306217337316954996e+00 -4.621864634754824924e-02 3.647215713739175857e+00 4.619130126677721548e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.306406212439445547e+00 2.049099723542285867e-01 7.300297582671049668e+00 -4.622939002154240890e-02 3.651837126539362099e+00 4.623686096410521001e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.286267356067110512e+00 2.052246545188793070e-01 7.294270255122069280e+00 -4.624029355293512306e-02 3.656463067335447459e+00 4.628186274649451204e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.266128775184180988e+00 2.055379583420767764e-01 7.288135215964898883e+00 -4.625135524030428436e-02 3.661093480801870026e+00 4.632631590698412655e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.245991175140138907e+00 2.058498904515063954e-01 7.281892331610581692e+00 -4.626257335200054804e-02 3.665728312534724420e+00 4.637022958599083811e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.225855261928576745e+00 2.061604573649975236e-01 7.275541473577791685e+00 -4.627394612775954930e-02 3.670367509036600140e+00 4.641361277334398600e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.205721742162173982e+00 2.064696654933882158e-01 7.269082518484430544e+00 -4.628547178071054646e-02 3.675011017701626415e+00 4.645647431035451053e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.185591323047566981e+00 2.067775211433365290e-01 7.262515348039309870e+00 -4.629714849807953225e-02 3.679658786800719561e+00 4.649882289171075600e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.165464712360146038e+00 2.070840305200947473e-01 7.255839849033855593e+00 -4.630897444222163706e-02 3.684310765466973780e+00 4.654066706634402140e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.145342618418748515e+00 2.073891997302481638e-01 7.249055913333879886e+00 -4.632094775190771785e-02 3.688966903681146547e+00 4.658201523919351661e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.125225750060250718e+00 2.076930347843869151e-01 7.242163437871422360e+00 -4.633306654365627192e-02 3.693627152257441981e+00 4.662287567466397858e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.105114816614060302e+00 2.079955415997164492e-01 7.235162324636657871e+00 -4.634532891296277990e-02 3.698291462829563336e+00 4.666325649865721292e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.085010527876505648e+00 2.082967260026178657e-01 7.228052480669859392e+00 -4.635773293549268897e-02 3.702959787836960004e+00 4.670316570050122434e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.064913594085139970e+00 2.085965937311586027e-01 7.220833818053415953e+00 -4.637027666824308780e-02 3.707632080511264139e+00 4.674261113486700286e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.044824725892947725e+00 2.088951504375544110e-01 7.213506253903892329e+00 -4.638295815067382255e-02 3.712308294862922686e+00 4.678160052367252159e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.024744634342460436e+00 2.091924016905828965e-01 7.206069710364135794e+00 -4.639577540580860221e-02 3.716988385668015038e+00 4.682014145797361304e-02 5.121710388805220671e-01 1.736006080221023495e+01 -1.260736819216391780e+01 4.468046757026625571e+00
6.004674030839789900e+00 2.094883529779495712e-01 7.198524114595415746e+00 -4.640872644130688424e-02 3.721672308455261202e+00 4.685824139984121756e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.984639502585439530e+00 2.092281677145363117e-01 7.190880705447885823e+00 -4.632358218434471514e-02 3.726343662464452589e+00 4.656985630701927087e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.964666880908345625e+00 2.089735317807411286e-01 7.183151325901149242e+00 -4.624032758708875035e-02 3.730986480695922758e+00 4.628750089206266211e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.944755751621441320e+00 2.087243141878724895e-01 7.175336797836962432e+00 -4.615891487126731751e-02 3.735601358708739994e+00 4.601102773950285080e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.924905710964653238e+00 2.084803876615134721e-01 7.167437923356743568e+00 -4.607929770987705814e-02 3.740188877543650481e+00 4.574029385750298660e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.905116365398128231e+00 2.082416285109506271e-01 7.159455485421753806e+00 -4.600143119624244131e-02 3.744749604155066081e+00 4.547516049103522001e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.885387331398791666e+00 2.080079165036030908e-01 7.151390248470777422e+00 -4.592527179520943664e-02 3.749284091830022092e+00 4.521549302689069350e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.865718235261073943e+00 2.077791347445940018e-01 7.143242959015039695e+00 -4.585077728915688822e-02 3.753792880593336267e+00 4.496116079809530514e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.846108712901844306e+00 2.075551695620872217e-01 7.135014346211126401e+00 -4.577790672803536132e-02 3.758276497593430410e+00 4.471203692752325626e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.826558409669241101e+00 2.073359103969891204e-01 7.126705122413171445e+00 -4.570662038487299794e-02 3.762735457477440537e+00 4.446799824727767914e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.807066980155461522e+00 2.071212496971171213e-01 7.118315983705063132e+00 -4.563687970825967832e-02 3.767170262753864574e+00 4.422892512107946816e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.787634088013730249e+00 2.069110828164121008e-01 7.109847610413059016e+00 -4.556864726803261378e-02 3.771581404138039328e+00 4.399470130750573332e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.768259405779872395e+00 2.067053079181118691e-01 7.101300667598908767e+00 -4.550188670572551108e-02 3.775969360888282278e+00 4.376521389182225913e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.748942614697070574e+00 2.065038258815785621e-01 7.092675805536183375e+00 -4.543656271490539855e-02 3.780334601131475125e+00 4.354035313187456374e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.729683404543607139e+00 2.063065402132849280e-01 7.083973660170650888e+00 -4.537264100549142504e-02 3.784677582173368471e+00 4.332001233367195614e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.710481473464037450e+00 2.061133569610393568e-01 7.075194853564655162e+00 -4.531008826994652877e-02 3.788998750800508741e+00 4.310408779571085064e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.691336527803828815e+00 2.059241846313662194e-01 7.066339994326065188e+00 -4.524887214717931289e-02 3.793298543573707882e+00 4.289247867857053087e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.672248281947521953e+00 2.057389341107063452e-01 7.057409678022215971e+00 -4.518896118831094988e-02 3.797577387107632152e+00 4.268508688489124764e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.653216458160152058e+00 2.055575185895579526e-01 7.048404487579674083e+00 -4.513032482685644386e-02 3.801835698342041603e+00 4.248181700688630907e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.634240786431870873e+00 2.053798534891717043e-01 7.039324993670417641e+00 -4.507293334731724693e-02 3.806073884806803864e+00 4.228257623094534151e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.615321004326244037e+00 2.052058563916214495e-01 7.030171755084285934e+00 -4.501675784131520253e-02 3.810292344874834480e+00 4.208727421662532275e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.596456856832261018e+00 2.050354469728055129e-01 7.020945319088029102e+00 -4.496177018208932091e-02 3.814491468005901442e+00 4.189582303656119028e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.577648096218567275e+00 2.048685469373552892e-01 7.011646221773323973e+00 -4.490794301245902564e-02 3.818671634985929320e+00 4.170813712348530461e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.558894481890384931e+00 2.047050799561345724e-01 7.002274988393552668e+00 -4.485524971757772622e-02 3.822833218157043689e+00 4.152413315278650346e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.540195780249394630e+00 2.045449716064074996e-01 6.992832133689319107e+00 -4.480366440026278818e-02 3.826976581637891339e+00 4.134372997148988427e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.521551764556382302e+00 2.043881493139136918e-01 6.983318162203318913e+00 -4.475316185901942467e-02 3.831102081539206505e+00 4.116684856670499437e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.502962214796669471e+00 2.042345422969186197e-01 6.973733568584886022e+00 -4.470371756393213408e-02 3.835210066173727395e+00 4.099341197306306112e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.484426917548367975e+00 2.040840815127455410e-01 6.964078837884483342e+00 -4.465530763390745950e-02 3.839300876256433792e+00 4.082334519055065558e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.465945665853265467e+00 2.039366996062438042e-01 6.954354445838650811e+00 -4.460790881654582568e-02 3.843374845098598946e+00 4.065657514175819581e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.447518259090268877e+00 2.037923308597433536e-01 6.944560859145794574e+00 -4.456149846588123437e-02 3.847432298798581840e+00 4.049303063164388233e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.429144502852016885e+00 2.036509111451148268e-01 6.934698535732412239e+00 -4.451605451022594417e-02 3.851473556425302203e+00 4.033264225416225562e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.410824208824061010e+00 2.035123778778285542e-01 6.924767925010681502e+00 -4.447155544426896479e-02 3.855498930194087848e+00 4.017534233623194090e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.392557194665770659e+00 2.033766699723285887e-01 6.914769468128654673e+00 -4.442798031686152893e-02 3.859508725638503446e+00 4.002106491263282551e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.374343283893499468e+00 2.032437277986864632e-01 6.904703598212686089e+00 -4.438530871341827416e-02 3.863503241778966313e+00 3.986974567109324158e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.356182305766169272e+00 2.031134931410789324e-01 6.894570740602146586e+00 -4.434352073802579064e-02 3.867482771284072030e+00 3.972132187852976670e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.338074095173132250e+00 2.029859091578446184e-01 6.884371313076764309e+00 -4.430259699749793806e-02 3.871447600626105157e+00 3.957573233615208769e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.320018492524186904e+00 2.028609203427074736e-01 6.874105726076945366e+00 -4.426251858719702087e-02 3.875398010233452872e+00 3.943291736134695719e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.302015343641750533e+00 2.027384724871433286e-01 6.863774382917303463e+00 -4.422326707546764962e-02 3.879334274639857583e+00 3.929281873089340849e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.284064499655237945e+00 2.026185126443340034e-01 6.853377679993517546e+00 -4.418482448844978511e-02 3.883256662627080580e+00 3.915537962113734005e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.266165816897506069e+00 2.025009890944209079e-01 6.842916006982830979e+00 -4.414717329629518766e-02 3.887165437362817055e+00 3.902054456937757709e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.248319156803379570e+00 2.023858513107696100e-01 6.832389747038360994e+00 -4.411029639631843663e-02 3.891060856535887069e+00 3.888825945808745133e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.230524385810600307e+00 2.022730499272730464e-01 6.821799276977034587e+00 -4.407417709516430609e-02 3.894943172488781968e+00 3.875847146691660527e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.212781375262520278e+00 2.021625367069550538e-01 6.811144967462033684e+00 -4.403879910477390830e-02 3.898812632344503371e+00 3.863112902012299371e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.195090001312332895e+00 2.020542645116195635e-01 6.800427183180117297e+00 -4.400414653157148220e-02 3.902669478129242364e+00 3.850618175208669891e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.177450144829101042e+00 2.019481872723931926e-01 6.789646283013667016e+00 -4.397020386567326855e-02 3.906513946892295142e+00 3.838358048933375455e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.159861691305559717e+00 2.018442599609964472e-01 6.778802620207645013e+00 -4.393695596992188562e-02 3.910346270824275106e+00 3.826327722232679418e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.142324530767753643e+00 2.017424385621242877e-01 6.767896542531537385e+00 -4.390438806810269962e-02 3.914166677370709113e+00 3.814522505251534412e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.124838557686430818e+00 2.016426800468494318e-01 6.756928392436472031e+00 -4.387248573453258332e-02 3.917975389341489922e+00 3.802937816082320455e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.107403670890102276e+00 2.015449423468512746e-01 6.745898507207723327e+00 -4.384123488429832183e-02 3.921772625017469593e+00 3.791569178330624068e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.090019773479707688e+00 2.014491843292654238e-01 6.734807219112786569e+00 -4.381062176443355216e-02 3.925558598255554976e+00 3.780412220083028546e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.072686772744924966e+00 2.013553657723011481e-01 6.723654855545121656e+00 -4.378063294370696662e-02 3.929333518591115126e+00 3.769462669387032422e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.055404580082111465e+00 2.012634473418319914e-01 6.712441739163661936e+00 -4.375125530327076545e-02 3.933097591336080612e+00 3.758716350885216162e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.038173110913825248e+00 2.011733905687402013e-01 6.701168188028240991e+00 -4.372247602601714994e-02 3.936851017674252162e+00 3.748169183260916665e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.020992284610151124e+00 2.010851578269755857e-01 6.689834515730813891e+00 -4.369428258357632017e-02 3.940593994754346241e+00 3.737817177586886391e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
5.003862024411422027e+00 2.009987123120888231e-01 6.678441031522984517e+00 -4.366666273457796288e-02 3.944326715781961923e+00 3.727656435959381120e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.986782257352108338e+00 2.009140180204468940e-01 6.666988040440162244e+00 -4.363960451758657627e-02 3.948049370108520417e+00 3.717683147383017001e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.969752914186123860e+00 2.008310397292136784e-01 6.655475843422177462e+00 -4.361309624335725499e-02 3.951762143316842835e+00 3.707893585287197480e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.952773929313510237e+00 2.007497429769338759e-01 6.643904737430464280e+00 -4.358712648746543294e-02 3.955465217304488412e+00 3.698284105371428543e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.935845240708458981e+00 2.006700940446612125e-01 6.632275015561940101e+00 -4.356168408351377558e-02 3.959158770365195146e+00 3.688851144232969254e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.918966789848626675e+00 2.005920599374831637e-01 6.620586967159703740e+00 -4.353675811661830014e-02 3.962842977269424694e+00 3.679591218211714782e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.902138521645795777e+00 2.005156083666639055e-01 6.608840877920594714e+00 -4.351233791595243705e-02 3.966518009342311579e+00 3.670500919842557830e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.885360384377831267e+00 2.004407077324364961e-01 6.597037029999707869e+00 -4.348841304817172709e-02 3.970184034538710272e+00 3.661576915718404296e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.868632329621878085e+00 2.003673271072990980e-01 6.585175702111989438e+00 -4.346497331115526525e-02 3.973841217516325131e+00 3.652815944642511664e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.851954312188760277e+00 2.002954362197863769e-01 6.573257169631012253e+00 -4.344200872804936109e-02 3.977489719707063553e+00 3.644214816057258360e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.835326290058548082e+00 2.002250054385949773e-01 6.561281704685034022e+00 -4.341950954196370505e-02 3.981129699387432552e+00 3.635770409526275365e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.818748224317300988e+00 2.001560057571234730e-01 6.549249576250400828e+00 -4.339746620977794761e-02 3.984761311747479162e+00 3.627479672040446329e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.802220079094994709e+00 2.000884087785956833e-01 6.537161050242338511e+00 -4.337586939610193343e-02 3.988384708956974389e+00 3.619339615780038655e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.785741821504705840e+00 2.000221867016501454e-01 6.525016389603122136e+00 -4.335470996440150826e-02 3.992000040229784386e+00 3.611347316489228743e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.769313421583031065e+00 1.999573123063597135e-01 6.512815854387700831e+00 -4.333397897314174990e-02 3.995607451886659778e+00 3.603499911948596784e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.752934852231333274e+00 1.998937589405857529e-01 6.500559701847185679e+00 -4.331366767375987442e-02 3.999207087416644768e+00 3.595794600901450200e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.736606089157932686e+00 1.998315005065831595e-01 6.488248186510161553e+00 -4.329376750625286985e-02 4.002799087537850298e+00 3.588228642435687538e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.720327110821350480e+00 1.997705114480006761e-01 6.475881560261774084e+00 -4.327427009389622770e-02 4.006383590256574756e+00 3.580799353467259416e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.704097898374591580e+00 1.997107667373431705e-01 6.463460072420652125e+00 -4.325516723852581430e-02 4.009960730924245098e+00 3.573504107108126104e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.687918435610411549e+00 1.996522418637831642e-01 6.450983969813745666e+00 -4.323645091608522423e-02 4.013530642292942652e+00 3.566340331338307967e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.671788708907544496e+00 1.995949128213022339e-01 6.438453496849151136e+00 -4.321811327230497962e-02 4.017093454569622857e+00 3.559305507714647515e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.655708707177875105e+00 1.995387560971498830e-01 6.425868895586979157e+00 -4.320014661854484905e-02 4.020649295469076456e+00 3.552397170190348119e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.639678421814528164e+00 1.994837486605731125e-01 6.413230405808327816e+00 -4.318254342792410966e-02 4.024198290265933231e+00 3.545612904325005227e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.623697846640867581e+00 1.994298679518324291e-01 6.400538265082412970e+00 -4.316529633119604858e-02 4.027740561845561729e+00 3.538950345750265652e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.607766977860405788e+00 1.993770918715599971e-01 6.387792708831891986e+00 -4.314839811280839904e-02 4.031276230753407575e+00 3.532407178800275882e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.591885814007582667e+00 1.993253987704072527e-01 6.374993970396446663e+00 -4.313184170717866694e-02 4.034805415243133631e+00 3.525981135387789428e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.576054355899401571e+00 1.992747674389641899e-01 6.362142281094677720e+00 -4.311562019507728799e-02 4.038328231323647266e+00 3.519669993912363098e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.560272606587900235e+00 1.992251770979417413e-01 6.349237870284353491e+00 -4.309972680011410484e-02 4.041844792805055597e+00 3.513471578197672335e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.544540571313441468e+00 1.991766073886091781e-01 6.336280965421069666e+00 -4.308415488532468113e-02 4.045355211343568236e+00 3.507383756457022744e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.528858257458810321e+00 1.991290383634786720e-01 6.323271792115352063e+00 -4.306889794985315628e-02 4.048859596485383960e+00 3.501404440286187691e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.513225674504104390e+00 1.990824504772300552e-01 6.310210574188257482e+00 -4.305394962544013132e-02 4.052358055709577300e+00 3.495531583679886700e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.497642833982500754e+00 1.990368245778844358e-01 6.297097533725425578e+00 -4.303930367113040223e-02 4.055850694470008122e+00 3.489763182055174995e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.482109749436836488e+00 1.989921418982117940e-01 6.283932891129667020e+00 -4.302495397168992070e-02 4.059337616236281754e+00 3.484097271334767043e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.466626436376787801e+00 1.989483840473334209e-01 6.270716865172283327e+00 -4.301089453585080213e-02 4.062818922533804944e+00 3.478531927052718603e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.451192912236748178e+00 1.989055330025310264e-01 6.257449673043068650e+00 -4.299711949343895667e-02 4.066294712982956305e+00 3.473065263471946523e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.435809196334421500e+00 1.988635711012619600e-01 6.244131530398999708e+00 -4.298362309256240077e-02 4.069765085337382793e+00 3.467695432724235416e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.420475309830124822e+00 1.988224810333739934e-01 6.230762651411655639e+00 -4.297039969687658362e-02 4.073230135521447082e+00 3.462420623972228828e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.405191275686775931e+00 1.987822458335138931e-01 6.217343248813399725e+00 -4.295744378292422339e-02 4.076689957666848052e+00 3.457239062592751266e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.389957118630565702e+00 1.987428488737243426e-01 6.203873533942354968e+00 -4.294474993754734959e-02 4.080144644148437472e+00 3.452149009380822697e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.374772865112290354e+00 1.987042738562232180e-01 6.190353716786212601e+00 -4.293231285536917852e-02 4.083594285619246200e+00 3.447148759773749349e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.359638543269340971e+00 1.986665048063604999e-01 6.176784006024896634e+00 -4.292012733634369137e-02 4.087038971044747449e+00 3.442236643094704479e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.344554182888331617e+00 1.986295260657471307e-01 6.163164609072124378e+00 -4.290818828337075730e-02 4.090478787736373079e+00 3.437411021815220402e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.329519815368356284e+00 1.985933222855513769e-01 6.149495732115886071e+00 -4.289649069997474723e-02 4.093913821384299823e+00 3.432670290836042915e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.314535473684864897e+00 1.985578784199573954e-01 6.135777580157873778e+00 -4.288502968804464716e-02 4.097344156089526734e+00 3.428012876785812429e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.299601192354142398e+00 1.985231797197818671e-01 6.122010357051890672e+00 -4.287380044563384590e-02 4.100769874395259862e+00 3.423437237337054878e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.284717007398388233e+00 1.984892117262438416e-01 6.108194265541266432e+00 -4.286279826481764754e-02 4.104191057317621905e+00 3.418941860538984856e-02 5.030865842662616272e-01 1.239620346342487878e+01 -1.357047580113064100e+01 1.586365169831985167e+00
4.269882956311371380e+00 1.984559602648836851e-01 6.094329507295301873e+00 -4.285201852960682234e-02 4.107607784375700177e+00 3.414525264166638763e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.255142163242520148e+00 1.966635702565108779e-01 6.080493500544575269e+00 -4.300506453310477817e-02 4.111012107513306368e+00 3.394133424073505351e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.240536934919183487e+00 1.948759928831512722e-01 6.066763856210330985e+00 -4.315499753496850055e-02 4.114396074715364726e+00 3.373812070999093055e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.226066084802088341e+00 1.930932470118917887e-01 6.053141056066301040e+00 -4.330190469025704814e-02 4.117759752555106623e+00 3.353553429141386405e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.211728427766267657e+00 1.913153509687631204e-01 6.039625571126340908e+00 -4.344587135784650639e-02 4.121103199983334520e+00 3.333350027411997873e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.197522780171026646e+00 1.895423225609217388e-01 6.026217861769145756e+00 -4.358698108201759097e-02 4.124426468626702480e+00 3.313194686406645273e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.183447959937282690e+00 1.877741790983291914e-01 6.012918377854334473e+00 -4.372531566635736583e-02 4.127729603073325926e+00 3.293080506739948926e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.169502786620100210e+00 1.860109374133351867e-01 5.999727558838378272e+00 -4.386095530508501289e-02 4.131012641147599140e+00 3.273000858436928007e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.155686081485245431e+00 1.842526138795186896e-01 5.986645833884725043e+00 -4.399397853431738503e-02 4.134275614173628099e+00 3.252949369010346009e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.141996667589948444e+00 1.824992244299163402e-01 5.973673621968193181e+00 -4.412446236102982727e-02 4.137518547227647225e+00 3.232919913697297060e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.128433369858576008e+00 1.807507845734583340e-01 5.960811331979996019e+00 -4.425248232407450605e-02 4.140741459380915757e+00 3.212906605478464683e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.114995015165503922e+00 1.790073094113902585e-01 5.948059362825540930e+00 -4.437811246080759081e-02 4.143944363932045682e+00 3.192903784559156244e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.101680432417288635e+00 1.772688136526887615e-01 5.935418103520298416e+00 -4.450142545970557639e-02 4.147127268630026897e+00 3.172906010062631621e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.088488452632868864e+00 1.755353116283865367e-01 5.922887933284749273e+00 -4.462249264304880142e-02 4.150290175888480704e+00 3.152908050453007843e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.075417909030904617e+00 1.738068173060995647e-01 5.910469221632706827e+00 -4.474138400128188642e-02 4.153433082990403591e+00 3.132904874803354306e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.062467637112415986e+00 1.720833443032514232e-01 5.898162328460692549e+00 -4.485816831011644329e-02 4.156555982285104811e+00 3.112891645240311797e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.049636474746688641e+00 1.703649059001156874e-01 5.885967604133467646e+00 -4.497291306713708386e-02 4.159658861376747119e+00 3.092863707956498495e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.036923262260115663e+00 1.686515150526896878e-01 5.873885389566025239e+00 -4.508568461157080182e-02 4.162741703304810414e+00 3.072816586327571306e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.024326842520290270e+00 1.669431844044587665e-01 5.861916016306959243e+00 -4.519654814189238978e-02 4.165804486717675559e+00 3.052745973363368143e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
4.011846061027048549e+00 1.652399262986143647e-01 5.850059806616070723e+00 -4.530556770196617067e-02 4.168847186038266095e+00 3.032647724133897410e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.999479765999813807e+00 1.635417527894074130e-01 5.838317073542818925e+00 -4.541280630744845559e-02 4.171869771623224921e+00 3.012517849867914904e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.987226808466372674e+00 1.618486756533372151e-01 5.826688121002610465e+00 -4.551832587672784841e-02 4.174872209915323928e+00 2.992352510422425713e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.975086042354837534e+00 1.601607064004376968e-01 5.815173243849895535e+00 -4.562218733704494905e-02 4.177854463589146583e+00 2.972148008723659099e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.963056324580760403e+00 1.584778562846918259e-01 5.803772727953009358e+00 -4.572445063025567386e-02 4.180816491691206949e+00 2.951900784505064046e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.951136515140550642e+00 1.568001363149995886e-01 5.792486850264135789e+00 -4.582517470924996755e-02 4.183758249773477544e+00 2.931607408189106090e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.939325477200277259e+00 1.551275572653813273e-01 5.781315878890930904e+00 -4.592441763862004089e-02 4.186679690021783529e+00 2.911264576042312327e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.927622077187522986e+00 1.534601296853878305e-01 5.770260073165352388e+00 -4.602223652488912631e-02 4.189580761378429941e+00 2.890869103894556230e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.916025184883065613e+00 1.517978639103527150e-01 5.759319683711598969e+00 -4.611868763905913049e-02 4.192461409659621552e+00 2.870417922961542023e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.904533673510695024e+00 1.501407700713066062e-01 5.748494952514221268e+00 -4.621382635694897684e-02 4.195321577668086555e+00 2.849908074113397666e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.893146419830829430e+00 1.484888581052579704e-01 5.737786112983127573e+00 -4.630770723966034369e-02 4.198161205300455556e+00 2.829336703711994583e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.881862304229348748e+00 1.468421377648376214e-01 5.727193390020474340e+00 -4.640038402928906708e-02 4.200980229650554953e+00 2.808701058836927597e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.870680210811483946e+00 1.452006186377554908e-01 5.716717000083841427e+00 -4.649190964126659331e-02 4.203778585107698973e+00 2.787998476742404100e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.859599027513177738e+00 1.435643105352089055e-01 5.706357151222850810e+00 -4.658233532390435722e-02 4.206556203360489299e+00 2.767226141399906428e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.848617646287704197e+00 1.419332238084594633e-01 5.696114043018372541e+00 -4.667171006282481993e-02 4.209313013097016665e+00 2.746380925700381975e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.837734963233120578e+00 1.403073688256565865e-01 5.685987866583482209e+00 -4.676008207543956574e-02 4.212048939897402811e+00 2.725459766350410429e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.826949878670927507e+00 1.386867559297127461e-01 5.675978804625166241e+00 -4.684749888355015796e-02 4.214763906325052822e+00 2.704459692714819910e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.816261297221601456e+00 1.370713954455871353e-01 5.666087031507552219e+00 -4.693400740138251037e-02 4.217457832017922570e+00 2.683377823793554537e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.805668127882857910e+00 1.354612976878469266e-01 5.656312713312914298e+00 -4.701965387904322863e-02 4.220130633775881712e+00 2.662211363957782753e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.795169284106120422e+00 1.338564729680149223e-01 5.646656007902900676e+00 -4.710448398615706134e-02 4.222782225644834853e+00 2.640957600226353022e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.784763683875450369e+00 1.322569316021807995e-01 5.637117064977740455e+00 -4.718854276070497122e-02 4.225412518997286426e+00 2.619613898387762943e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.774450249784613298e+00 1.306626839184118760e-01 5.627696026135736496e+00 -4.727187467846677427e-02 4.228021422609971935e+00 2.598177700461835188e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.764227909116682369e+00 1.290737402644474008e-01 5.618393024930744772e+00 -4.735452361941307198e-02 4.230608842738224240e+00 2.576646521307331128e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.754095593921684682e+00 1.274901110151986650e-01 5.609208186930008111e+00 -4.743653290622887320e-02 4.233174683187701071e+00 2.555017946087135422e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.744052241096666123e+00 1.259118065805292785e-01 5.600141629770070573e+00 -4.751794530832655766e-02 4.235718845383143361e+00 2.533289627538933692e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.734096792464117964e+00 1.243388374128879814e-01 5.591193463212903225e+00 -4.759880303131398815e-02 4.238241228434731056e+00 2.511459283247638105e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.724228194852191809e+00 1.227712140151644704e-01 5.582363789200456061e+00 -4.767914776571260949e-02 4.240741729201797483e+00 2.489524693628600641e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.714445400174208434e+00 1.212089469485084781e-01 5.573652701908956786e+00 -4.775902064179857881e-02 4.243220242354296623e+00 2.467483699125863975e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.704747365508681334e+00 1.196520468402518106e-01 5.565060287802300110e+00 -4.783846228447869581e-02 4.245676660432001981e+00 2.445334198507897322e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.695133053180043259e+00 1.181005243919576453e-01 5.556586625684471592e+00 -4.791751278764085770e-02 4.248110873901536522e+00 2.423074146491198053e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.685601430839156922e+00 1.165543903875185944e-01 5.548231786751446570e+00 -4.799621171540844472e-02 4.250522771211426409e+00 2.400701551730423378e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.676151471544600646e+00 1.150136557014226069e-01 5.539995834642071237e+00 -4.807459813443347441e-02 4.252912238845157233e+00 2.378214475200979630e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.666782153844162728e+00 1.134783313071530547e-01 5.531878825488218077e+00 -4.815271058232021423e-02 4.255279161372384600e+00 2.355611028032142396e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.657492461856901134e+00 1.119484282857971524e-01 5.523880807964009598e+00 -4.823058707475025991e-02 4.257623421498293759e+00 2.332889369768327906e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.648281385355726769e+00 1.104239578349095197e-01 5.516001823334122811e+00 -4.830826512302639070e-02 4.259944900111160671e+00 2.310047706752810237e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.639147919850538315e+00 1.089049312777051748e-01 5.508241905501155777e+00 -4.838578170721353350e-02 4.262243476328093195e+00 2.287084290058639252e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.630091066672237687e+00 1.073913600727187945e-01 5.500601081051848418e+00 -4.846317327181121071e-02 4.264519027538870688e+00 2.263997413563793165e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.621109833057767791e+00 1.058832558240902361e-01 5.493079369302044768e+00 -4.854047572883167516e-02 4.266771429447739905e+00 2.240785411946135536e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.612203232235680073e+00 1.043806302926384433e-01 5.485676782340586755e+00 -4.861772444269491650e-02 4.269000556113017097e+00 2.217446658241509563e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.603370283513430028e+00 1.028834954081387920e-01 5.478393325071468034e+00 -4.869495420778040262e-02 4.271206279984015808e+00 2.193979560917411892e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.594610012365994756e+00 1.013918632831992961e-01 5.471228995254314498e+00 -4.877219923156464465e-02 4.273388471934827848e+00 2.170382560370575503e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.585921450526632803e+00 9.990574622944549399e-02 5.464183783542631012e+00 -4.884949310740725748e-02 4.275547001294063953e+00 2.146654124375236422e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.577303636079734339e+00 9.842515677694509135e-02 5.457257673519580798e+00 -4.892686878573800080e-02 4.277681735869387936e+00 2.122792742099198840e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.568755613556390482e+00 9.695010769833521669e-02 5.450450641730626877e+00 -4.900435852816188709e-02 4.279792541965000474e+00 2.098796915831979693e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.560276434033979864e+00 9.548061203991423107e-02 5.443762657711888053e+00 -4.908199384454370318e-02 4.281879284389280116e+00 2.074665149343358009e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.551865155240877758e+00 9.401668316314895635e-02 5.437193684012871842e+00 -4.915980541308083429e-02 4.283941826448434576e+00 2.050395931169634103e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.543520841667918475e+00 9.255833480212373454e-02 5.430743676211578830e+00 -4.923782296764993294e-02 4.285980029919749690e+00 2.025987709914904913e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.535242561748778378e+00 9.110558002129459654e-02 5.424412584271975035e+00 -4.931626097016787724e-02 4.287993761231547296e+00 2.001478074961573345e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.527029331982459048e+00 8.965840662959871643e-02 5.418200378535470207e+00 -4.939611306770583937e-02 4.289983032372536975e+00 1.977086767468392778e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.518880129976593274e+00 8.821678143599476218e-02 5.412107045839282371e+00 -4.947746213338020949e-02 4.291947978695190180e+00 1.952827233477046759e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.510793946722287728e+00 8.678067338665607089e-02 5.406132566255080540e+00 -4.956030072161714956e-02 4.293888728305596203e+00 1.928692073275946675e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.502769786562701437e+00 8.535005408543849814e-02 5.400276913037422410e+00 -4.964461862937101511e-02 4.295805401660138578e+00 1.904673320845698403e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.494806667276121104e+00 8.392489882192365191e-02 5.394540052442747147e+00 -4.973040075903067958e-02 4.297698110745339584e+00 1.880761865354977150e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.486903620395026770e+00 8.250518886423881260e-02 5.388921943281463456e+00 -4.981762229321468755e-02 4.299566957378759824e+00 1.856946144617153266e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.479059692125986647e+00 8.109091787877679980e-02 5.383422535801316577e+00 -4.990623478854764455e-02 4.301412029266514558e+00 1.833208384044023725e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.471273946587119852e+00 7.968212787556649968e-02 5.378041768057156169e+00 -4.999608358902661587e-02 4.303233387497876983e+00 1.809502331826639415e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.463545500166153701e+00 7.827923259963316671e-02 5.372779529602833115e+00 -5.008617143091031315e-02 4.305030941247288467e+00 1.785554572911763130e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.455873516495812314e+00 7.688212314290641947e-02 5.367635662091329252e+00 -5.017686566418247396e-02 4.306804454953453209e+00 1.761456776725474349e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.448257128575605179e+00 7.549070273633971817e-02 5.362610039575570475e+00 -5.026843516624533714e-02 4.308553827374481671e+00 1.737275747957838304e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.440695470440018333e+00 7.410494888965811489e-02 5.357702538108992663e+00 -5.036095134953955110e-02 4.310278983606022685e+00 1.713025890850650851e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.433187682237519134e+00 7.272485002620740491e-02 5.352913031080137607e+00 -5.045445330222727426e-02 4.311979858313920388e+00 1.688713370588571308e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.425732911949400883e+00 7.135039934443947185e-02 5.348241387747872722e+00 -5.054896561945598776e-02 4.313656390379359884e+00 1.664340871580539255e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.418330316263041180e+00 6.998159284115741674e-02 5.343687472554415230e+00 -5.064450455201770229e-02 4.315308520361210043e+00 1.639909238318525836e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.410979061110605670e+00 6.861842847726017103e-02 5.339251144738853760e+00 -5.074108071555366584e-02 4.316936189070347041e+00 1.615418216809252905e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.403678322045136984e+00 6.726090576907800545e-02 5.334932258093491697e+00 -5.083870050562064313e-02 4.318539336685575769e+00 1.590866845223781745e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.396427284531772006e+00 6.590902556830346981e-02 5.330730660795106601e+00 -5.093736683592669373e-02 4.320117902168773227e+00 1.566253680931404754e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.389225144191249761e+00 6.456278993552837242e-02 5.326646195278715190e+00 -5.103707959271693018e-02 4.321671822860508883e+00 1.541576942944465969e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.382071107015798717e+00 6.322220206413410593e-02 5.322678698136571462e+00 -5.113783590041270227e-02 4.323201034191767711e+00 1.516834606176252140e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.374964389548421373e+00 6.188726623153079087e-02 5.318828000040983994e+00 -5.123963086222030339e-02 4.324705469476405995e+00 1.492024472350949281e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.367904218966697449e+00 6.055798776186122057e-02 5.315093925712008449e+00 -5.134245870244878718e-02 4.326185059768057783e+00 1.467144227039267161e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.360889833099014901e+00 5.923437299553827029e-02 5.311476293916448377e+00 -5.144631310339952551e-02 4.327639733763983365e+00 1.442191477050737934e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.353920480426756168e+00 5.791642926528436236e-02 5.307974917474831855e+00 -5.155118730224524104e-02 4.329069417740388559e+00 1.417163777417512933e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.346995420080373762e+00 5.660416487668727681e-02 5.304589603272263254e+00 -5.165707416211450659e-02 4.330474035511589825e+00 1.392058652438135820e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.340113921831081800e+00 5.529758909177531767e-02 5.301320152271867592e+00 -5.176396622634786560e-02 4.331853508407965236e+00 1.366873612441293212e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.333275266079429588e+00 5.399671211464254772e-02 5.298166359529914438e+00 -5.187185576022935313e-02 4.333207755269008032e+00 1.341606167379834173e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.326478743841699171e+00 5.270154507848524156e-02 5.295128014211945455e+00 -5.198073478319592544e-02 4.334536692448726747e+00 1.316253838026687321e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.319723656734848038e+00 5.141210003362280123e-02 5.292204899609406432e+00 -5.209059509366083252e-02 4.335840233831270929e+00 1.290814165319194469e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.313009316960543238e+00 5.012838993621655109e-02 5.289396793156413423e+00 -5.220142828799571172e-02 4.337118290855147329e+00 1.265284718245075941e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.306335047288712303e+00 4.885042863749400333e-02 5.286703466446357247e+00 -5.231322577480415625e-02 4.338370772544716480e+00 1.239663100556604759e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.299700181040949420e+00 4.757823087335089074e-02 5.284124685248129616e+00 -5.242597878532743311e-02 4.339597585547906533e+00 1.213946956524032499e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.293104062074036609e+00 4.631181225424836623e-02 5.281660209521792382e+00 -5.253967838061218698e-02 4.340798634179265925e+00 1.188133975884995107e-02 4.469846458168411640e-01 -1.825858328266980379e+01 -1.951824108760597198e+01 -1.620974146593507825e+01
3.286546044763793972e+00 4.505118925535427782e-02 5.279309793433543341e+00 -5.265431545591677670e-02 4.341973820467616818e+00 1.162221898107127296e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.280025873442515394e+00 4.376218642168657608e-02 5.277074871145431167e+00 -5.277498518639145431e-02 4.343123317065603395e+00 1.136750945225535950e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.273543301972259734e+00 4.247899757288735312e-02 5.274956869852712948e+00 -5.289652647571585486e-02 4.344247281308175168e+00 1.111156841856703742e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.267097714507295247e+00 4.120164514151924279e-02 5.272955524549930217e+00 -5.301893233209500206e-02 4.345345589018790200e+00 1.085437546195816907e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.260688505342654420e+00 3.993015238019688440e-02 5.271070564388712576e+00 -5.314219556358001917e-02 4.346418114010380584e+00 1.059591079342715216e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.254315078917383808e+00 3.866454335431968731e-02 5.269301712680866778e+00 -5.326630877267440195e-02 4.347464728149226687e+00 1.033615527172592440e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.247976849818630996e+00 3.740484293503665986e-02 5.267648686900362698e+00 -5.339126434935449750e-02 4.348485301420499383e+00 1.007509041802931958e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.241673242786622389e+00 3.615107679245705558e-02 5.266111198684160222e+00 -5.351705446259615029e-02 4.349479701995075054e+00 9.812698426757675979e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.235403692720573154e+00 3.490327138911340776e-02 5.264688953831802465e+00 -5.364367105050036472e-02 4.350447796297248537e+00 9.548962172750214555e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.229167644685559946e+00 3.366145397367423242e-02 5.263381652303735336e+00 -5.377110580911698828e-02 4.351389449072986970e+00 9.283865215007758645e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.222964553920378172e+00 3.242565257489226499e-02 5.262188988218293950e+00 -5.389935018007598055e-02 4.352304523458403906e+00 9.017391797255887645e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.216793885846392698e+00 3.119589599576060371e-02 5.261110649847312359e+00 -5.402839533714961368e-02 4.353192881048134844e+00 8.749526845620851645e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.210655116077385518e+00 2.997221380783445660e-02 5.260146319610328192e+00 -5.415823217188478478e-02 4.354054381963354814e+00 8.480255963757581464e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.204547730430383101e+00 2.875463634566022275e-02 5.259295674067355542e+00 -5.428885127846159314e-02 4.354888884919194680e+00 8.209565425818847462e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.198471224937440738e+00 2.754319470123709271e-02 5.258558383910208356e+00 -5.442024293795127282e-02 4.355696247291368728e+00 7.937442167704041041e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.192425105858347045e+00 2.633792071841992502e-02 5.257934113952378752e+00 -5.455239710216219784e-02 4.356476325181853682e+00 7.663873777071831227e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.186408889694188673e+00 2.513884698715621382e-02 5.257422523117491586e+00 -5.468530337727596502e-02 4.357228973483538326e+00 7.388848482640055469e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.180422103201714812e+00 2.394600683743527275e-02 5.257023264426354814e+00 -5.481895100748560012e-02 4.357954045943780663e+00 7.112355143325538830e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.174464283408413134e+00 2.275943433281507958e-02 5.256735984982667809e+00 -5.495332885885326896e-02 4.358651395226902814e+00 6.834383237793332198e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.168534977628199911e+00 2.157916426338201202e-02 5.256560325957449820e+00 -5.508842540360528450e-02 4.359320872975679606e+00 6.554922854986823880e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.162633743477611503e+00 2.040523213799164820e-02 5.256495922572275603e+00 -5.522422870507659454e-02 4.359962329871955866e+00 6.273964686195495320e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.156760148892371109e+00 1.923767417563543650e-02 5.256542404081430142e+00 -5.536072640350509638e-02 4.360575615696569152e+00 5.991500019184697531e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.150913772144188219e+00 1.807652729577860495e-02 5.256699393753095251e+00 -5.549790570285820929e-02 4.361160579388806191e+00 5.707520734861452720e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.145094201857644212e+00 1.692182910751952388e-02 5.256966508849722608e+00 -5.563575335884982098e-02 4.361717069105671030e+00 5.422019306882536020e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.139301037027002916e+00 1.577361789742988754e-02 5.257343360607742433e+00 -5.577425566827619308e-02 4.362244932281277521e+00 5.134988804527468136e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.133533887032780019e+00 1.463193261594833774e-02 5.257829554216772117e+00 -5.591339845976504852e-02 4.362744015686698340e+00 4.846422899061928607e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.127792371657902581e+00 1.349681286221737081e-02 5.258424688798516655e+00 -5.605316708599423353e-02 4.363214165490632013e+00 4.556315873709591673e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.122076121103291246e+00 1.236829886727391047e-02 5.259128357385534969e+00 -5.619354641739627426e-02 4.363655227321248553e+00 4.264662637236307785e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.116384776002691481e+00 1.124643147552726111e-02 5.259940146900074609e+00 -5.633452083732439636e-02 4.364067046329570765e+00 3.971458741034080211e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.110717987436596221e+00 1.013125212448352970e-02 5.260859638133155158e+00 -5.647607423861574633e-02 4.364449467254725157e+00 3.676700399477895835e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.105075416945099143e+00 9.022802822702128550e-03 5.261886405724095717e+00 -5.661819002145004887e-02 4.364802334491386659e+00 3.380384513220531777e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.099456736539539126e+00 7.921126125996836784e-03 5.263020018140671219e+00 -5.676085109236839871e-02 4.365125492159672937e+00 3.082508694993216919e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.093861628712793355e+00 6.826265111920145658e-03 5.264260037660061897e+00 -5.690403986428847760e-02 4.365418784177732547e+00 2.783071297397050805e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.088289786448108032e+00 5.738263352594513006e-03 5.265606020350764638e+00 -5.704773825733021331e-02 4.365682054337177931e+00 2.482071442104471712e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.082740913226356128e+00 4.657164885976830190e-03 5.267057516055609234e+00 -5.719192770025070122e-02 4.365915146381492029e+00 2.179509049843910730e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.077214723031631571e+00 3.583014185662323440e-03 5.268614068376010096e+00 -5.733658913227910464e-02 4.366117904087437829e+00 1.875384870515379521e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.071710940355109276e+00 2.515856129350708438e-03 5.270275214657565321e+00 -5.748170300514170161e-02 4.366290171349465510e+00 1.569700512780368342e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.066229300197108376e+00 1.455735966110389490e-03 5.272040485977096402e+00 -5.762724928507377553e-02 4.366431792267019496e+00 1.262458472485504003e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.060769548067313828e+00 4.026992825856142658e-04 5.273909407131202265e+00 -5.777320745462809909e-02 4.366542611234606852e+00 9.536621593144191649e-04 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.055330509763746871e+00 -6.556937701819361836e-04 5.275882348395378507e+00 -5.794834722572462377e-02 4.366625630408814018e+00 7.221908583987344133e-04 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.049910280125051276e+00 -1.711088246949777833e-03 5.277960533862424697e+00 -5.812650126327852801e-02 4.366686990901873067e+00 5.047296697446485058e-04 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.044508997449458576e+00 -2.761060549031052035e-03 5.280143471979626746e+00 -5.830159204607957002e-02 4.366726519125957218e+00 2.855519623669379209e-04 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.039126804234848045e+00 -3.805559711687558737e-03 5.282430666540061104e+00 -5.847363424938453735e-02 4.366744045375090977e+00 6.469666361929061484e-05 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.033763847200721120e+00 -4.844535719978235525e-03 5.284821616734866723e+00 -5.864264246075721887e-02 4.366739403839349443e+00 -1.577972277675749766e-04 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.028420277314582076e+00 -5.877939539331714265e-03 5.287315817191302614e+00 -5.880863119494093849e-02 4.366712432613563344e+00 -3.818906099251918049e-04 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.023096249813966629e+00 -6.905723146664504222e-03 5.289912758014227556e+00 -5.897161490984707821e-02 4.366662973709313889e+00 -6.075442439688791794e-04 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.017791924224078048e+00 -7.927839561861053236e-03 5.292611924831037484e+00 -5.913160802319036152e-02 4.366590873070366641e+00 -8.347187192818380022e-04 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.012507464371024568e+00 -8.944242879404954924e-03 5.295412798840089863e+00 -5.928862492929582589e-02 4.366495980591570181e+00 -1.063374419259134965e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.007243038390695400e+00 -9.954888299933349269e-03 5.298314856862592848e+00 -5.944268001562020426e-02 4.366378150141097869e+00 -1.293471488761284731e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
3.001998818733340624e+00 -1.095973216147968360e-02 5.301317571397909489e+00 -5.959378767856941816e-02 4.366237239585816887e+00 -1.524969804419648882e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.996774982163955769e+00 -1.195873197017307231e-02 5.304420410682193499e+00 -5.974196233825118663e-02 4.366073110819437275e+00 -1.757828948778392998e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.991571709758592323e+00 -1.295184643017441468e-02 5.307622838750248206e+00 -5.988721845187198328e-02 4.365885629793026190e+00 -1.992008189063797143e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.986389186896739378e+00 -1.393903547264848698e-02 5.310924315500464843e+00 -6.002957052556490147e-02 4.365674666547382898e+00 -2.227466461156808047e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.981227603249930969e+00 -1.492026028359541394e-02 5.314324296762691802e+00 -6.016903312451453434e-02 4.365440095246747809e+00 -2.464162359124392760e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.976087152766742072e+00 -1.589548333039212183e-02 5.317822234368858147e+00 -6.030562088132057630e-02 4.365181794213266464e+00 -2.702054130453571297e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.970968033654338480e+00 -1.686466838692268072e-02 5.321417576226173729e+00 -6.043934850261033914e-02 4.364899645961650698e+00 -2.941099676940316272e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.965870448356739963e+00 -1.782778055720412105e-02 5.325109766392717603e+00 -6.057023077396833655e-02 4.364593537233474763e+00 -3.181256561021817472e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.960794603529953939e+00 -1.878478629744027156e-02 5.328898245155233582e+00 -6.069828256329713040e-02 4.364263359030582379e+00 -3.422482017209451440e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.955740710014119976e+00 -1.973565343645928075e-02 5.332782449108942835e+00 -6.082351882275721655e-02 4.363909006647109123e+00 -3.664732968182519372e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.950708982802802360e+00 -2.068035119451056003e-02 5.336761811239199460e+00 -6.094595458945567534e-02 4.363530379699686712e+00 -3.907966045038130040e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.945699641009548397e+00 -2.161885020041365985e-02 5.340835761004809612e+00 -6.106560498506424101e-02 4.363127382155434830e+00 -4.152137611157366223e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.940712907831821710e+00 -2.255112250706500787e-02 5.345003724422860536e+00 -6.118248521454974082e-02 4.362699922357410109e+00 -4.397203789137700200e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.935749010512405111e+00 -2.347714160531911426e-02 5.349265124154894302e+00 -6.129661056419468540e-02 4.362247913047229808e+00 -4.643120490251646283e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.930808180298358767e+00 -2.439688243626877279e-02 5.353619379594286798e+00 -6.140799639907534857e-02 4.361771271384647264e+00 -4.889843445916932339e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.925890652397607372e+00 -2.531032140195459482e-02 5.358065906954694313e+00 -6.151665816015054744e-02 4.361269918963895265e+00 -5.137328240699489020e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.920996665933222491e+00 -2.621743637453828601e-02 5.362604119359437149e+00 -6.162261136109785375e-02 4.360743781826676546e+00 -5.385530346413313317e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.916126463895457377e+00 -2.711820670397666749e-02 5.367233426931701246e+00 -6.172587158501651600e-02 4.360192790471701052e+00 -5.634405156927427966e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.911280293091589755e+00 -2.801261322423502162e-02 5.371953236885451233e+00 -6.182645448109887892e-02 4.359616879860723770e+00 -5.883908023337191748e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.906458404093616110e+00 -2.890063825807913378e-02 5.376762953616941232e+00 -6.192437576135501748e-02 4.359015989421060944e+00 -6.133994289203111364e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.901661051183848983e+00 -2.978226562048560261e-02 5.381661978796733692e+00 -6.201965119745937727e-02 4.358390063044587315e+00 -6.384619325603768138e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.896888492298455908e+00 -3.065748062070981078e-02 5.386649711462127676e+00 -6.211229661777374622e-02 4.357739049083248162e+00 -6.635738565789595263e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.892140988968984416e+00 -3.152627006305062235e-02 5.391725548109909560e+00 -6.220232790458776750e-02 4.357062900341131417e+00 -6.887307539260607153e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.887418806261915716e+00 -3.238862224635018217e-02 5.396888882789347974e+00 -6.228976099160683094e-02 4.356361574063170927e+00 -7.139281905123438798e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.882722212716289256e+00 -3.324452696226669335e-02 5.402139107195347734e+00 -6.237461186170716737e-02 4.355635031920549238e+00 -7.391617484611522418e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.878051480279443908e+00 -3.409397549235734098e-02 5.407475610761693474e+00 -6.245689654496965060e-02 4.354883239992898503e+00 -7.644270292676762918e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.873406884240919723e+00 -3.493696060400791614e-02 5.412897780754305721e+00 -6.253663111699667154e-02 4.354106168747392758e+00 -7.897196568582193904e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.868788703164572684e+00 -3.577347654524506287e-02 5.418405002364446332e+00 -6.261383169751057187e-02 4.353303793014827505e+00 -8.150352805442979270e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.864197218818947288e+00 -3.660351903846651572e-02 5.423996658801802262e+00 -6.268851444922750316e-02 4.352476091962803828e+00 -8.403695778678183653e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.859632716105963368e+00 -3.742708527312417488e-02 5.429672131387387246e+00 -6.276069557699648360e-02 4.351623049066121851e+00 -8.657182573348288362e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.855095482987973554e+00 -3.824417389739439427e-02 5.435430799646196576e+00 -6.283039132719091258e-02 4.350744652074498120e+00 -8.910770610363816929e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.850585810413245103e+00 -3.905478500886936516e-02 5.441272041399564330e+00 -6.289761798733696507e-02 4.349840892977715257e+00 -9.164417671558939757e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.846103992239930491e+00 -3.985892014430310326e-02 5.447195232857153790e+00 -6.296239188596218506e-02 4.348911767968323794e+00 -9.418081923630864521e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.841650325158588508e+00 -4.065658226844520023e-02 5.453199748708536632e+00 -6.302472939264606999e-02 4.347957277402006326e+00 -9.671721940951406513e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.837225108613319335e+00 -4.144777576199509816e-02 5.459284962214304038e+00 -6.308464691825377280e-02 4.346977425755716773e+00 -9.925296727261596549e-03 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.832828644721582911e+00 -4.223250640870927081e-02 5.465450245296657350e+00 -6.314216091533379760e-02 4.345972221583703110e+00 -1.017876573626371947e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.828461238192769844e+00 -4.301078138169352194e-02 5.471694968629428502e+00 -6.319728787866035757e-02 4.344941677471528152e+00 -1.043208889112792574e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.824123196245594603e+00 -4.378260922891211854e-02 5.478018501727485834e+00 -6.325004434590116020e-02 4.343885809988191404e+00 -1.068522660293270109e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.819814828524383810e+00 -4.454799985794533068e-02 5.484420213035477332e+00 -6.330044689839181560e-02 4.342804639636460351e+00 -1.093813978806006983e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.815536447014336474e+00 -4.530696452002654084e-02 5.490899470015865980e+00 -6.334851216199845203e-02 4.341698190801512425e+00 -1.119078988456760453e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.811288365955829427e+00 -4.605951579338983526e-02 5.497455639236215497e+00 -6.339425680805073349e-02 4.340566491697990692e+00 -1.144313886756016460e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.807070901757843906e+00 -4.680566756595866407e-02 5.504088086455685591e+00 -6.343769755432814017e-02 4.339409574315572726e+00 -1.169514926358485550e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.802884372910592337e+00 -4.754543501740590705e-02 5.510796176710696770e+00 -6.347885116608313616e-02 4.338227474363144154e+00 -1.194678416407306612e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.798729099897422579e+00 -4.827883460061525855e-02 5.517579274399726508e+00 -6.351773445708558397e-02 4.337020231211678123e+00 -1.219800723785364159e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.794605405106079576e+00 -4.900588402257365084e-02 5.524436743367203029e+00 -6.355436429067368165e-02 4.335787887835907739e+00 -1.244878274276129369e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.790513612739400351e+00 -4.972660222472403274e-02 5.531367946986457618e+00 -6.358875758079744756e-02 4.334530490754882059e+00 -1.269907553636431298e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.786454048725523602e+00 -5.044100936280750125e-02 5.538372248241704376e+00 -6.362093129304172145e-02 4.333248089971491801e+00 -1.294885108583552005e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.782427040627691639e+00 -5.114912678622342279e-02 5.545449009809018115e+00 -6.365090244561641408e-02 4.331940738911049138e+00 -1.319807547699021304e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.778432917553724124e+00 -5.185097701693586886e-02 5.552597594136275738e+00 -6.367868811030276410e-02 4.330608494359008631e+00 -1.344671542251463237e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.774472010065240468e+00 -5.254658372795431576e-02 5.559817363522037148e+00 -6.370430541334491659e-02 4.329251416397897678e+00 -1.369473826940821072e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.770544650086709026e+00 -5.323597172141612127e-02 5.567107680193331909e+00 -6.372777153627737223e-02 4.327869568343547080e+00 -1.394211200566257934e-02 4.464343343034486988e-01 -1.855928023821365258e+01 -1.957658352295984727e+01 -1.638430588650301090e+01
2.766651170814399929e+00 -5.391916690629797865e-02 5.574467906382333915e+00 -6.374910371667925901e-02 4.326463016680688334e+00 -1.418880526620001567e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.762791906578802692e+00 -5.459619183800021314e-02 5.581897404181429323e+00 -6.376831845047138680e-02 4.325031830946424627e+00 -1.443478836444028919e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.758967192798935653e+00 -5.526707900201229678e-02 5.589395535838342255e+00 -6.378543389858314094e-02 4.323576083718359442e+00 -1.468003018779118381e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.755177365938576539e+00 -5.593185749146288577e-02 5.596961664049675100e+00 -6.380046747021161924e-02 4.322095850599267486e+00 -1.492450134091220099e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.751422763369658853e+00 -5.659055741397632511e-02 5.604595151812290510e+00 -6.381343663273997269e-02 4.320591210098295498e+00 -1.516817309218841323e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.747703723281857080e+00 -5.724320986792216792e-02 5.612295362494069018e+00 -6.382435891202070666e-02 4.319062243564454562e+00 -1.541101737629491444e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.744020584592509859e+00 -5.788984691844803465e-02 5.620061659903424101e+00 -6.383325189254868137e-02 4.317509035119891259e+00 -1.565300679615015678e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.740373686856956148e+00 -5.853050157332007064e-02 5.627893408357559579e+00 -6.384013321752018966e-02 4.315931671592989183e+00 -1.589411462427861924e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.736763370179342125e+00 -5.916520775859460818e-02 5.635789972749458698e+00 -6.384502058877485065e-02 4.314330242451362984e+00 -1.613431480360295878e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.733189975123970772e+00 -5.979400029414439627e-02 5.643750718613580020e+00 -6.384793176661786307e-02 4.312704839734802675e+00 -1.637358194768549768e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.729653842627252303e+00 -6.041691486906211606e-02 5.651775012190263681e+00 -6.384888456952055036e-02 4.311055557988220599e+00 -1.661189134043855251e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.726155313910318068e+00 -6.103398801696346965e-02 5.659862220488820483e+00 -6.384789687369790689e-02 4.309382494194651692e+00 -1.684921893532284609e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.722694730392356544e+00 -6.164525709121162350e-02 5.668011711349309145e+00 -6.384498661256204910e-02 4.307685747708358548e+00 -1.708554135405293203e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.719272433604727368e+00 -6.225076024008433656e-02 5.676222853502977728e+00 -6.384017177605121052e-02 4.305965420188092807e+00 -1.732083588482823816e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.715888765105910707e+00 -6.285053638190446490e-02 5.684495016631375464e+00 -6.383347040983436416e-02 4.304221615530551048e+00 -1.755508048010805816e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.712544066397339915e+00 -6.344462518015417385e-02 5.692827571424117217e+00 -6.382490061439181905e-02 4.302454439804082043e+00 -1.778825375394851860e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.709238678840175218e+00 -6.403306701859258487e-02 5.701219889635302351e+00 -6.381448054397272085e-02 4.300664001182673779e+00 -1.802033497891925712e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.705972943573058398e+00 -6.461590297639606406e-02 5.709671344138579130e+00 -6.380222840543064988e-02 4.298850409880277113e+00 -1.825130408261721113e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.702747201430902191e+00 -6.519317480333979009e-02 5.718181308980855526e+00 -6.378816245693896825e-02 4.297013778085490898e+00 -1.848114164379468377e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.699561792864752174e+00 -6.576492489503883709e-02 5.726749159434646685e+00 -6.377230100658785872e-02 4.295154219896655690e+00 -1.870982888811850708e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.696417057862769084e+00 -6.633119626826633475e-02 5.735374272049066136e+00 -6.375466241086523433e-02 4.293271851257389748e+00 -1.893734768357681689e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.693313335872365766e+00 -6.689203253636580304e-02 5.744056024699451868e+00 -6.373526507302409994e-02 4.291366789892602007e+00 -1.916368053554971806e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.690250965722205123e+00 -6.744747788471247563e-02 5.752793796636233914e+00 -6.371412750164655303e-02 4.289439155245150737e+00 -1.938881057571352484e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.687230285526934548e+00 -6.799757704542572223e-02 5.761586968540757248e+00 -6.369126867004720749e-02 4.287489068415004212e+00 -1.961272152178427514e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.684251632556882150e+00 -6.854237527040352163e-02 5.770434922596221483e+00 -6.366670834555142322e-02 4.285516652102752566e+00 -1.983539764086655541e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.681315343094989867e+00 -6.908191830359051988e-02 5.779337042563931881e+00 -6.364046709267821844e-02 4.283522030555053206e+00 -2.005682374467693957e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.678421752298758118e+00 -6.961625235330098915e-02 5.788292713856913352e+00 -6.361256621787582388e-02 4.281505329510137514e+00 -2.027698519006854855e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.675571194068611547e+00 -7.014542406470411495e-02 5.797301323610237311e+00 -6.358302771086092597e-02 4.279466676143271364e+00 -2.049586787946418298e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.672764000922595695e+00 -7.066948049250977582e-02 5.806362260748067605e+00 -6.355187419138619287e-02 4.277406199012216526e+00 -2.071345826035526916e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.670000503877003162e+00 -7.118846907387552103e-02 5.815474916047591591e+00 -6.351912885945291964e-02 4.275324028002781773e+00 -2.092974332408631399e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.667281032332667223e+00 -7.170243760156007340e-02 5.824638682199930528e+00 -6.348481544776837793e-02 4.273220294274521436e+00 -2.114471060406416733e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.664605913966721751e+00 -7.221143419734873947e-02 5.833852953868107427e+00 -6.344895817644478908e-02 4.271095130206640889e+00 -2.135834817341306785e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.661975474629620475e+00 -7.271550728577455547e-02 5.843117127742145200e+00 -6.341158170993417553e-02 4.268948669344165836e+00 -2.157064464209655641e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.659390038247208210e+00 -7.321470556815645736e-02 5.852430602591379483e+00 -6.337271111619045827e-02 4.266781046344422457e+00 -2.178158915352744820e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.656849926727658406e+00 -7.370907799697523632e-02 5.861792779314056290e+00 -6.333237182765992512e-02 4.264592396923881701e+00 -2.199117138072440372e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.654355459873265488e+00 -7.419867375061585391e-02 5.871203060984203859e+00 -6.329058960054213812e-02 4.262382857805391723e+00 -2.219938152237669812e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.651906955296848611e+00 -7.468354220849059144e-02 5.880660852895887913e+00 -6.324739048102508143e-02 4.260152566665849072e+00 -2.240621029798907718e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.649504728342360060e+00 -7.516373292654604521e-02 5.890165562605025329e+00 -6.320280077319147261e-02 4.257901662084375261e+00 -2.261164894264873493e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.647149092009573934e+00 -7.563929561317019046e-02 5.899716599968810371e+00 -6.315684700561285947e-02 4.255630283491035115e+00 -2.281568920172223625e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.644840356883148669e+00 -7.611028010553953782e-02 5.909313377182607852e+00 -6.310955590100181256e-02 4.253338571116076494e+00 -2.301832332506116921e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.642578831065265366e+00 -7.657673634638147153e-02 5.918955308814678240e+00 -6.306095435064439092e-02 4.251026665939802385e+00 -2.321954406058326231e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.640364820112428124e+00 -7.703871436120608707e-02 5.928641811838458509e+00 -6.301106937370781758e-02 4.248694709643016765e+00 -2.341934464916663530e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.638198626976107963e+00 -7.749626423600870784e-02 5.938372305662529271e+00 -6.295992809814847380e-02 4.246342844558105512e+00 -2.361771881729639311e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.636080551946324402e+00 -7.794943609540437579e-02 5.948146212158732737e+00 -6.290755773894692038e-02 4.243971213620849170e+00 -2.381466076986773345e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.634010892598929843e+00 -7.839828008125733494e-02 5.957962955688034690e+00 -6.285398557703872346e-02 4.241579960322900078e+00 -2.401016518280675235e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.631989943746253946e+00 -7.884284633179974855e-02 5.967821963124309903e+00 -6.279923891767485999e-02 4.239169228664970923e+00 -2.420422719760383437e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.630017997391041806e+00 -7.928318496124978076e-02 5.977722663876077647e+00 -6.274334508023639290e-02 4.236739163110745388e+00 -2.439684241269811371e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.628095342683141933e+00 -7.971934603990682433e-02 5.987664489906466159e+00 -6.268633138783666348e-02 4.234289908541578384e+00 -2.458800687482677258e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.626222265879343265e+00 -8.015137957476174690e-02 5.997646875751179607e+00 -6.262822513010246617e-02 4.231821610211943252e+00 -2.477771707293257436e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.624399050306082337e+00 -8.057933549061434275e-02 6.007669258534636292e+00 -6.256905354158517896e-02 4.229334413705661433e+00 -2.496596993050707869e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.622625976324819863e+00 -8.100326361169485345e-02 6.017731077984363353e+00 -6.250884381034778337e-02 4.226828464892940396e+00 -2.515276279496532832e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.620903321300308786e+00 -8.142321364381427395e-02 6.027831776443526302e+00 -6.244762302857428254e-02 4.224303909888189601e+00 -2.533809343265168088e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.619231359570976636e+00 -8.183923515699749462e-02 6.037970798882017043e+00 -6.238541818859829474e-02 4.221760895008703329e+00 -2.552196001942295261e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.617610362422301495e+00 -8.225137756866732208e-02 6.048147592905625203e+00 -6.232225618767607556e-02 4.219199566734110896e+00 -2.570436113036869349e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.616040598062222333e+00 -8.265969012732043986e-02 6.058361608763795481e+00 -6.225816376714050915e-02 4.216620071666697278e+00 -2.588529573595538952e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.614522331598667648e+00 -8.306422189670446821e-02 6.068612299355946149e+00 -6.219316755017869486e-02 4.214022556492579064e+00 -2.606476318858116578e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.613055825020202949e+00 -8.346502174057461587e-02 6.078899120235790043e+00 -6.212729398878681641e-02 4.211407167943619356e+00 -2.624276321799584588e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.611641337177303512e+00 -8.386213830785411993e-02 6.089221529615019612e+00 -6.206056936764606929e-02 4.208774052760357876e+00 -2.641929592125344395e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.610279123767392573e+00 -8.425562001842899773e-02 6.099578988364647181e+00 -6.199301980444368171e-02 4.206123357655592976e+00 -2.659436175301306202e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.608969437319999862e+00 -8.464551504931512593e-02 6.109970960015987274e+00 -6.192467120036675848e-02 4.203455229279016159e+00 -2.676796152080872238e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.607712527185674478e+00 -8.503187132146559912e-02 6.120396910759305698e+00 -6.185554928543364472e-02 4.200769814182489625e+00 -2.694009637108273070e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.606508639525018545e+00 -8.541473648695280252e-02 6.130856309442110685e+00 -6.178567954149355446e-02 4.198067258786357669e+00 -2.711076778726932007e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.605358017300812623e+00 -8.579415791674617486e-02 6.141348627565478502e+00 -6.171508726683139906e-02 4.195347709346451737e+00 -2.727997757410850418e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.604260900270742862e+00 -8.617018268890064281e-02 6.151873339279765318e+00 -6.164379748877270998e-02 4.192611311922056494e+00 -2.744772785689895273e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.603217524982584408e+00 -8.654285757729483775e-02 6.162429921378707931e+00 -6.157183503699778515e-02 4.189858212344623745e+00 -2.761402106514376439e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.602228124770055384e+00 -8.691222904078352296e-02 6.173017853292879664e+00 -6.149922445201653348e-02 4.187088556187411825e+00 -2.777885993239289156e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.601292929751192862e+00 -8.727834321290542374e-02 6.183636617081499587e+00 -6.142599006239469334e-02 4.184302488735840875e+00 -2.794224747969905470e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.600412166826609361e+00 -8.764124589193941772e-02 6.194285697424061432e+00 -6.135215589495247868e-02 4.181500154958840199e+00 -2.810418701551211165e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.599586059681246120e+00 -8.800098253159313599e-02 6.204964581609747398e+00 -6.127774574625999282e-02 4.178681699480778278e+00 -2.826468211989191515e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.598814828784389075e+00 -8.835759823190333928e-02 6.215672759527626212e+00 -6.120278311038784835e-02 4.175847266554532311e+00 -2.842373664293976199e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.598098691394810089e+00 -8.871113773090073817e-02 6.226409723653658190e+00 -6.112729122003083410e-02 4.172997000034933457e+00 -2.858135469218028163e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.597437861562342576e+00 -8.906164539632686894e-02 6.237174969039608108e+00 -6.105129302405697123e-02 4.170131043353536349e+00 -2.873754062639907736e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.596832550135738327e+00 -8.940916521821155871e-02 6.247967993298039424e+00 -6.097481116287340602e-02 4.167249539493589339e+00 -2.889229904967088869e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.596282964766698065e+00 -8.975374080146816813e-02 6.258788296589427702e+00 -6.089786802240797908e-02 4.164352630966345004e+00 -2.904563479798678849e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.595789309918337562e+00 -9.009541535919407540e-02 6.269635381606420310e+00 -6.082048564436799698e-02 4.161440459787740132e+00 -2.919755293993016310e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.595351786873506761e+00 -9.043423170628783758e-02 6.280508753558038393e+00 -6.074268581802409056e-02 4.158513167455972770e+00 -2.934805875981284437e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.594970593742148779e+00 -9.077023225330656253e-02 6.291407920154293620e+00 -6.066448999922657154e-02 4.155570894930027848e+00 -2.949715775784757937e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.594645925474000414e+00 -9.110345900110415618e-02 6.302332391587386340e+00 -6.058591933932729046e-02 4.152613782608443493e+00 -2.964485563960985934e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.594377973866444531e+00 -9.143395353536142023e-02 6.313281680515755667e+00 -6.050699471032305876e-02 4.149641970309446037e+00 -2.979115830616732921e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.594166927577602255e+00 -9.176175702188377192e-02 6.324255302044728744e+00 -6.042773662695279796e-02 4.146655597251289294e+00 -2.993607185426928191e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.594012972138813211e+00 -9.208691020215052647e-02 6.335252773707433782e+00 -6.034816533621306656e-02 4.143654802033460705e+00 -3.007960256038675825e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.593916289965057853e+00 -9.240945338897658956e-02 6.346273615446881067e+00 -6.026830075554778093e-02 4.140639722618893792e+00 -3.022175687972965610e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.593877060371464260e+00 -9.272942646301529646e-02 6.357317349594064915e+00 -6.018816246290825678e-02 4.137610496316233011e+00 -3.036254144018997111e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.593895459585449981e+00 -9.304686886915440602e-02 6.368383500848752377e+00 -6.010776976854510095e-02 4.134567259763354485e+00 -3.050196302859883163e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.593971660760462594e+00 -9.336181961333679669e-02 6.379471596259129740e+00 -6.002714163074702319e-02 4.131510148911416991e+00 -3.064002859231433618e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.594105833993832100e+00 -9.367431726003908055e-02 6.390581165198694791e+00 -5.994629668460361993e-02 4.128439299009150965e+00 -3.077674522982544805e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.594298146339628186e+00 -9.398439992955691380e-02 6.401711739346310104e+00 -5.986525328885420466e-02 4.125354844588423830e+00 -3.091212017989264718e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.594548761824662098e+00 -9.429210529584639011e-02 6.412862852664106939e+00 -5.978402944563011856e-02 4.122256919450108192e+00 -3.104616082314809108e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.594857841467303139e+00 -9.459747058489370586e-02 6.424034041373443138e+00 -5.970264283919279186e-02 4.119145656650286647e+00 -3.117887467216298031e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.595225543291426185e+00 -9.490053257287477118e-02 6.435224843934032712e+00 -5.962111087553149946e-02 4.116021188487678728e+00 -3.131026936172474212e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.595652022343489129e+00 -9.520132758485885804e-02 6.446434801020898497e+00 -5.953945060787930316e-02 4.112883646491316547e+00 -3.144035265029911097e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.596137430712408101e+00 -9.549989149402809963e-02 6.457663455499379701e+00 -5.945767876594212215e-02 4.109733161408515301e+00 -3.156913241144530813e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.596681917544766627e+00 -9.579625972067906670e-02 6.468910352403240971e+00 -5.937581180774478135e-02 4.106569863193992198e+00 -3.169661662330925528e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.597285629061925061e+00 -9.609046723163727766e-02 6.480175038911431429e+00 -5.929386584952113515e-02 4.103393880999334442e+00 -3.182281337009967848e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.597948708580728017e+00 -9.638254854025393725e-02 6.491457064322311510e+00 -5.921185667215938392e-02 4.100205343162615534e+00 -3.194773083613666742e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.598671296530595587e+00 -9.667253770626418885e-02 6.502755980030342720e+00 -5.912979978912531742e-02 4.097004377198998348e+00 -3.207137729415265870e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.599453530469808982e+00 -9.696046833577386115e-02 6.514071339503291647e+00 -5.904771039465380594e-02 4.093791109791957261e+00 -3.219376110543302472e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.600295545106221073e+00 -9.724637358189998360e-02 6.525402698256298706e+00 -5.896560334307494877e-02 4.090565666784502952e+00 -3.231489071692718318e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.601197472316775450e+00 -9.753028614549701103e-02 6.536749613826740024e+00 -5.888349320082458122e-02 4.087328173171058232e+00 -3.243477465144235100e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.602159441163438114e+00 -9.781223827570952045e-02 6.548111645751626853e+00 -5.880139425509905982e-02 4.084078753090256697e+00 -3.255342150230468995e-02 4.464344088284812329e-01 -1.855923951664919258e+01 -1.957657562199178614e+01 -1.638428224629643637e+01
2.603181577912399014e+00 -9.809226177104980737e-02 6.559488355542630877e+00 -5.871932046266470362e-02 4.080817529817818645e+00 -3.267083993389025692e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.604263813810963946e+00 -9.836172039562199321e-02 6.570878910388492145e+00 -5.863569925856064458e-02 4.077544523633853224e+00 -3.278907242674991562e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.605406074685696627e+00 -9.862931106969233253e-02 6.582282481326092061e+00 -5.855214268108088066e-02 4.074259757433889462e+00 -3.290604187309478096e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.606608474527095431e+00 -9.889506530417326025e-02 6.593698638613096463e+00 -5.846866397905018525e-02 4.070963357036034402e+00 -3.302175801133169081e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.607871124596285561e+00 -9.915901413814390275e-02 6.605126954495729841e+00 -5.838527607117239421e-02 4.067655447282363390e+00 -3.313623062299845407e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.609194133446930852e+00 -9.942118814136979843e-02 6.616567003180506390e+00 -5.830199156984835346e-02 4.064336152034873528e+00 -3.324946952652563931e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.610577606943569329e+00 -9.968161741660058750e-02 6.628018360808639819e+00 -5.821882283006498543e-02 4.061005594172274691e+00 -3.336148456878582774e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.612021648280361763e+00 -9.994033160206551580e-02 6.639480605430161830e+00 -5.813578190050084499e-02 4.057663895587109160e+00 -3.347228562628835891e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.613526358002784988e+00 -1.001973598744416993e-01 6.650953316975823704e+00 -5.805288051456917314e-02 4.054311177182887249e+00 -3.358188260250978552e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.615091834028946849e+00 -1.004527309519321759e-01 6.662436077229296316e+00 -5.797013011315071962e-02 4.050947558871632381e+00 -3.369028542226282924e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.616718171667602011e+00 -1.007064730971206634e-01 6.673928469801922780e+00 -5.788754188921428623e-02 4.047573159572179335e+00 -3.379750402414471305e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.618405463636535924e+00 -1.009586141199997344e-01 6.685430080107216178e+00 -5.780512674338456752e-02 4.044188097208754940e+00 -3.390354836176990433e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.620153800083535156e+00 -1.012091813814200852e-01 6.696940495333375765e+00 -5.772289527642693319e-02 4.040792488709561425e+00 -3.400842840143224188e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.621963268607190756e+00 -1.014582017966522837e-01 6.708459304415946178e+00 -5.764085780146317728e-02 4.037386450005694627e+00 -3.411215411795447822e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.623833954275189395e+00 -1.017057018387858697e-01 6.719986098012491915e+00 -5.755902439270019905e-02 4.033970096030674135e+00 -3.421473548715727592e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.625765939641440117e+00 -1.019517075421098318e-01 6.731520468478237262e+00 -5.747740485698701884e-02 4.030543540720397111e+00 -3.431618248599000581e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.627759304765865167e+00 -1.021962445059102081e-01 6.743062009839618121e+00 -5.739600871712542685e-02 4.027106897013035258e+00 -3.441650509153094950e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.629814127234410659e+00 -1.024393378984051750e-01 6.754610317767682837e+00 -5.731484521686498745e-02 4.023660276849170714e+00 -3.451571327796170569e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.631930482178048258e+00 -1.026810124606696850e-01 6.766164989552341247e+00 -5.723392335013954141e-02 4.020203791172312080e+00 -3.461381701130181870e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.634108442289042173e+00 -1.029212925103370618e-01 6.777725624078907884e+00 -5.715325188246684479e-02 4.016737549929999318e+00 -3.471082624508254472e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.636348077838515547e+00 -1.031602019455468283e-01 6.789291821803617566e+00 -5.707283931458791842e-02 4.013261662074967262e+00 -3.480675092170019969e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.638649456695429052e+00 -1.033977642491525073e-01 6.800863184728023647e+00 -5.699269388316298424e-02 4.009776235566358871e+00 -3.490160097019669172e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.641012644345281046e+00 -1.036340024929875148e-01 6.812439316373663623e+00 -5.691282356655484598e-02 4.006281377371184504e+00 -3.499538630363576569e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.643437703907498548e+00 -1.038689393420588053e-01 6.824019821757872251e+00 -5.683323611843720674e-02 4.002777193466155126e+00 -3.508811681388723791e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.645924696150659283e+00 -1.041025970585559707e-01 6.835604307371491828e+00 -5.675393907252802850e-02 3.999263788839984457e+00 -3.517980236937304217e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.648473679509333767e+00 -1.043349975061313717e-01 6.847192381155264407e+00 -5.667493971538921371e-02 3.995741267495660054e+00 -3.527045281595140441e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.651084710101716091e+00 -1.045661621543511471e-01 6.858783652475602288e+00 -5.659624508933856768e-02 3.992209732452794313e+00 -3.536007797491251547e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.653757841746934520e+00 -1.047961120831792242e-01 6.870377732100676482e+00 -5.651786199727135140e-02 3.988669285750185978e+00 -3.544868764086943347e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.656493125981503667e+00 -1.050248679874223462e-01 6.881974232177313411e+00 -5.643979702644638663e-02 3.985120028448652540e+00 -3.553629157789571502e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.659290612073570870e+00 -1.052524501809603136e-01 6.893572766209898006e+00 -5.636205656655618457e-02 3.981562060634297850e+00 -3.562289951635739388e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.662150347038069853e+00 -1.054788786011476021e-01 6.905172949038536956e+00 -5.628464678127209631e-02 3.977995481421801038e+00 -3.570852115431676771e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.665072375652901560e+00 -1.057041728134011788e-01 6.916774396816384396e+00 -5.620757360934275360e-02 3.974420388957708550e+00 -3.579316615608300889e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.668056740474821886e+00 -1.059283520158069980e-01 6.928376726987281131e+00 -5.613084276879639484e-02 3.970836880423894044e+00 -3.587684415052982967e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.671103481854979034e+00 -1.061514350437341714e-01 6.939979558263771331e+00 -5.605445976429313665e-02 3.967245052041187048e+00 -3.595956472917563596e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.674212637952950278e+00 -1.063734403743030882e-01 6.951582510606554521e+00 -5.597842991921837125e-02 3.963644999073315578e+00 -3.604133744195574945e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.677384244749644981e+00 -1.065943861307492163e-01 6.963185205205054906e+00 -5.590275836351077388e-02 3.960036815831101009e+00 -3.612217179740233319e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.680618336061654894e+00 -1.068142900870158729e-01 6.974787264456735691e+00 -5.582745002116629163e-02 3.956420595676560570e+00 -3.620207726286015643e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.683914943555721688e+00 -1.070331696724032694e-01 6.986388311946374330e+00 -5.575250961393685145e-02 3.952796431027091550e+00 -3.628106326316939134e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.687274096762895415e+00 -1.072510419762152806e-01 6.997987972425693037e+00 -5.567794166530094097e-02 3.949164413359786074e+00 -3.635913917938080747e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.690695823092363881e+00 -1.074679237523987890e-01 7.009585871793367673e+00 -5.560375050680688852e-02 3.945524633215875099e+00 -3.643631434729729945e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.694180147844004836e+00 -1.076838314240442102e-01 7.021181637076328919e+00 -5.552994030616376780e-02 3.941877180205421105e+00 -3.651259805398192337e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.697727094219866562e+00 -1.078987810877690273e-01 7.032774896412176346e+00 -5.545651505838881945e-02 3.938222143012223064e+00 -3.658799953794771714e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.701336683336841293e+00 -1.081127885182887743e-01 7.044365279030531113e+00 -5.538347857429418153e-02 3.934559609398627700e+00 -3.666252798960798615e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.705008934239446994e+00 -1.083258691730288464e-01 7.055952415234359343e+00 -5.531083448390998469e-02 3.930889666210385602e+00 -3.673619255030611402e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.708743863912313365e+00 -1.085380381967206570e-01 7.067535936381662331e+00 -5.523858624020560465e-02 3.927212399381605934e+00 -3.680900231136477463e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.712541518048167344e+00 -1.087485467008494910e-01 7.079115401580323486e+00 -5.516490753989171381e-02 3.923527698631748439e+00 -3.688584141922005705e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.716401971509161850e+00 -1.089579455449050938e-01 7.090690292027648667e+00 -5.509124809076314938e-02 3.919835260576068237e+00 -3.696277306893327314e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.720325235849691214e+00 -1.091663976828911031e-01 7.102260232274145046e+00 -5.501797584340837460e-02 3.916135173190518515e+00 -3.703882953391804400e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.724311320514407608e+00 -1.093739186250565348e-01 7.113824847997928025e+00 -5.494509444721132341e-02 3.912427523539204532e+00 -3.711401989326185147e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.728360232850504108e+00 -1.095805235696046126e-01 7.125383765983252182e+00 -5.487260737424227985e-02 3.908712397780817582e+00 -3.718835317600702878e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.732471978119963563e+00 -1.097862274072770872e-01 7.136936614102713961e+00 -5.480051792293152285e-02 3.904989881173682953e+00 -3.726183836029539620e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.736646559511525023e+00 -1.099910447259184743e-01 7.148483021299817608e+00 -5.472882922169450964e-02 3.901260058080890047e+00 -3.733448437256160768e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.740883978152373057e+00 -1.101949898150184487e-01 7.160022617571907944e+00 -5.465754423309949345e-02 3.897523011975502882e+00 -3.740630008671592954e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.745184233119095651e+00 -1.103980766701639221e-01 7.171555033953952218e+00 -5.458666577290375438e-02 3.893778825445905145e+00 -3.747729432193303706e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.749547321447359582e+00 -1.106003189973157053e-01 7.183079902503763492e+00 -5.451619651634035529e-02 3.890027580201359303e+00 -3.754747584175750774e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.753973238142254143e+00 -1.108017302171930285e-01 7.194596856286612940e+00 -5.444613898229466731e-02 3.886269357077490660e+00 -3.761685335537146707e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.758461976189009679e+00 -1.110023234697231354e-01 7.206105529359525974e+00 -5.437649553563544264e-02 3.882504236041744328e+00 -3.768543551710649281e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.763013526563457667e+00 -1.112021116184619546e-01 7.217605556755942509e+00 -5.430726839058110100e-02 3.878732296198898144e+00 -3.775323092588980106e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.767627878242234551e+00 -1.114011072549842968e-01 7.229096574470738723e+00 -5.423845961401762422e-02 3.874953615796628448e+00 -3.782024812472920688e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.772305018212733785e+00 -1.115993227032423818e-01 7.240578219445604979e+00 -5.417007112877225694e-02 3.871168272231127361e+00 -3.788649560023506918e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.777044931482706591e+00 -1.117967700238755857e-01 7.252050129554902469e+00 -5.410210472279120691e-02 3.867376342052779581e+00 -3.795198178160148761e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.781847601088721422e+00 -1.119934610183472429e-01 7.263511943592884101e+00 -5.403456206718971339e-02 3.863577900972011481e+00 -3.801671503878372577e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.786713008104513722e+00 -1.121894072330644060e-01 7.274963301261135662e+00 -5.396744470212185701e-02 3.859773023865159303e+00 -3.808070368383811161e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.791641131649990282e+00 -1.123846199635969295e-01 7.286403843155383697e+00 -5.390075403506430080e-02 3.855961784780238322e+00 -3.814395597104776325e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.796631948900078157e+00 -1.125791102588716425e-01 7.297833210752565414e+00 -5.383449134387637003e-02 3.852144256942738210e+00 -3.820648009660655015e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.801685435093346666e+00 -1.127728889253291483e-01 7.309251046398252072e+00 -5.376865777981301026e-02 3.848320512761445489e+00 -3.826828419833342571e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.806801563540408218e+00 -1.129659665310424055e-01 7.320656993294418768e+00 -5.370325437049090767e-02 3.844490623834294407e+00 -3.832937635541604215e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.811980305632101551e+00 -1.131583534097963806e-01 7.332050695487558833e+00 -5.363828202280811891e-02 3.840654660954241795e+00 -3.838976458818247478e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.817221630847422276e+00 -1.133500596651218079e-01 7.343431797857186361e+00 -5.357374152875284123e-02 3.836812694115168565e+00 -3.844945685761530507e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.822525506760613645e+00 -1.135410951741860214e-01 7.354799946105439190e+00 -5.350963358250898638e-02 3.832964792517897124e+00 -3.850846106380852868e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.827891899047888735e+00 -1.137314695916143426e-01 7.366154786747220129e+00 -5.344595877136562589e-02 3.829111024576244748e+00 -3.856678504700589150e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.833320771494745038e+00 -1.139211923533974408e-01 7.377495967099740426e+00 -5.338271757211895951e-02 3.825251457922971721e+00 -3.862443658809400909e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.838812086003202673e+00 -1.141102726807763507e-01 7.388823135272249765e+00 -5.331991035375308746e-02 3.821386159415721906e+00 -3.868142340849763799e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.844365802598852078e+00 -1.142987195840853842e-01 7.400135940156096659e+00 -5.325753738011270583e-02 3.817515195142973550e+00 -3.873775317009391095e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.849981879437715193e+00 -1.144865418665525492e-01 7.411434031415120138e+00 -5.319559881253153183e-02 3.813638630429996734e+00 -3.879343347514816603e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.855660272812922784e+00 -1.146737481280572235e-01 7.422717059476360291e+00 -5.313409471241695159e-02 3.809756529844818385e+00 -3.884847186627050919e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.861400937161216795e+00 -1.148603467688447538e-01 7.433984675521095653e+00 -5.307302504379125818e-02 3.805868957204187275e+00 -3.890287582639231218e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.867203825069261303e+00 -1.150463459931947985e-01 7.445236531476215447e+00 -5.301238967741652569e-02 3.801975975579546585e+00 -3.895665277860382858e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.873068887279343286e+00 -1.152317538129697672e-01 7.456472280006480879e+00 -5.295218840517269127e-02 3.798077647303073068e+00 -3.900981008502300146e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.878996072694664843e+00 -1.154165780510760936e-01 7.467691574507412611e+00 -5.289242093462139666e-02 3.794174033973751303e+00 -3.906235504761951249e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.884985328385106129e+00 -1.156008263449888329e-01 7.478894069097691499e+00 -5.283308688491943073e-02 3.790265196463343145e+00 -3.911429490889534871e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.891036599592964773e+00 -1.157845061502550676e-01 7.490079418611692574e+00 -5.277418578907481367e-02 3.786351194922330521e+00 -3.916563685195377509e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.897149829738543403e+00 -1.159676247439530572e-01 7.501247278592321877e+00 -5.271571709625800378e-02 3.782432088785852464e+00 -3.921638800057450358e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.903324960425588408e+00 -1.161501892281072423e-01 7.512397305284155280e+00 -5.265768017407260193e-02 3.778507936779632370e+00 -3.926655541930370447e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.909561931446587035e+00 -1.163322065330589655e-01 7.523529155626873077e+00 -5.260007431078590756e-02 3.774578796925895929e+00 -3.931614611355830485e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.915860680787923265e+00 -1.165136834207928934e-01 7.534642487248985887e+00 -5.254289871751987445e-02 3.770644726549279291e+00 -3.936516702974389437e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.922221144634900458e+00 -1.166946264882192247e-01 7.545736958461851884e+00 -5.248615253040290335e-02 3.766705782282723014e+00 -3.941362505538559963e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.928643257376632558e+00 -1.168750421704116554e-01 7.556812228253981800e+00 -5.242983481307546961e-02 3.762762020073353586e+00 -3.946152701923313216e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.935126951610589341e+00 -1.170549367437605653e-01 7.567867956285929232e+00 -5.237394456689787453e-02 3.758813495188384923e+00 -3.950887969063181238e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.941672158146662053e+00 -1.172343163290153895e-01 7.578903802885965213e+00 -5.231848073212534700e-02 3.754860262221064282e+00 -3.955568977979686401e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.948278806011524367e+00 -1.174131868943583956e-01 7.589919429045458799e+00 -5.226344218189487439e-02 3.750902375096528907e+00 -3.960196393877855187e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.954946822453087485e+00 -1.175915542584728829e-01 7.600914496414236332e+00 -5.220882772386123416e-02 3.746939887077610276e+00 -3.964770876167927199e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.961676132944842443e+00 -1.177694240935675957e-01 7.611888667296215161e+00 -5.215463610214150780e-02 3.742972850770618365e+00 -3.969293078484688320e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.968466661190094946e+00 -1.179468019283575753e-01 7.622841604645300251e+00 -5.210086599922344325e-02 3.739001318131107698e+00 -3.973763648707737822e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.975318329126096284e+00 -1.181236931510016019e-01 7.633772972061543705e+00 -5.204751603783826230e-02 3.735025340469622535e+00 -3.978183228982647840e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.982231056928073887e+00 -1.183001030119964492e-01 7.644682433787563625e+00 -5.199458478279826018e-02 3.731044968457419397e+00 -3.982552455742970760e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.989204763013165511e+00 -1.184760366270281307e-01 7.655569654705218774e+00 -5.194207074279978686e-02 3.727060252132167406e+00 -3.986871959733045978e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
2.996239364044261055e+00 -1.186514989797803898e-01 7.666434300332531038e+00 -5.188997237219201975e-02 3.723071240903625956e+00 -3.991142366031569938e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
3.003334774933754669e+00 -1.188264949247006957e-01 7.677276036820859240e+00 -5.183828807271202016e-02 3.719077983559299305e+00 -3.995364294075884337e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
3.010490908847199165e+00 -1.190010291897216632e-01 7.688094530952336747e+00 -5.178701619634153847e-02 3.715080528270065852e+00 -3.999538357675735262e-02 4.465845175746330220e-01 -1.847721824741259056e+01 -1.956066152437037076e+01 -1.633666621575076050e+01
3.017707677206628691e+00 -1.191751063788895337e-01 7.698889450137932577e+00 -5.173615505434705358e-02 3.711078922595830498e+00 -4.003665164968188417e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.024956934635171901e+00 -1.185802796940375048e-01 7.709633004511551313e+00 -5.152463906213297640e-02 3.707064507188607472e+00 -4.025089985878693016e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.032210337205909045e+00 -1.179854715965349549e-01 7.720297719496019617e+00 -5.131497077653551092e-02 3.703028892054346599e+00 -4.046066502379057350e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.039467497305583077e+00 -1.173907540175931630e-01 7.730883743359148852e+00 -5.110713835436574842e-02 3.698972519892549826e+00 -4.066605879448960403e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.046728027547607631e+00 -1.167961960038527425e-01 7.741391234039996405e+00 -5.090112966671610228e-02 3.694895822371559557e+00 -4.086719015232517793e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.053991540892028844e+00 -1.162018638121988939e-01 7.751820358834768498e+00 -5.069693227969699484e-02 3.690799220392341429e+00 -4.106416547648417820e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.061257650767040595e+00 -1.156078210029551079e-01 7.762171294082654605e+00 -5.049453338441352995e-02 3.686683124345052409e+00 -4.125708861346431139e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.068525971184979717e+00 -1.150141285300225746e-01 7.772444224862864459e+00 -5.029391994077264672e-02 3.682547934359844177e+00 -4.144606092431347977e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.075796116850263218e+00 -1.144208448277869439e-01 7.782639344706907991e+00 -5.009507866154105232e-02 3.678394040554592515e+00 -4.163118127296018545e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.083067703268024928e+00 -1.138280258989955857e-01 7.792756855311859354e+00 -4.989799595836125895e-02 3.674221823292250999e+00 -4.181254587250494287e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.090340346848303721e+00 -1.132357254030527810e-01 7.802796966263430001e+00 -4.970265805155929528e-02 3.670031653452684672e+00 -4.199024816447313041e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.097613665001690997e+00 -1.126439947418173826e-01 7.812759894776029057e+00 -4.950905102061497337e-02 3.665823892707648746e+00 -4.216437888946997226e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.104887276234765459e+00 -1.120528831426465671e-01 7.822645865435692514e+00 -4.931716071305117244e-02 3.661598893783819086e+00 -4.233502622627421941e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.112160800244413661e+00 -1.114624377386052023e-01 7.832455109947152216e+00 -4.912697277904927440e-02 3.657357000714378970e+00 -4.250227588302288306e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.119433858005161042e+00 -1.108727036447860886e-01 7.842187866895033999e+00 -4.893847278621792779e-02 3.653098549081998048e+00 -4.266621118253217937e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.126706071852326740e+00 -1.102837240313185585e-01 7.851844381514185400e+00 -4.875164615385329386e-02 3.648823866251972081e+00 -4.282691315923355807e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.133977065565908937e+00 -1.096955401944256780e-01 7.861424905460389745e+00 -4.856647812831973998e-02 3.644533271595493673e+00 -4.298446067309243113e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.141246464451230569e+00 -1.091081916247159805e-01 7.870929696588246927e+00 -4.838295383477537320e-02 3.640227076704339204e+00 -4.313893047212123688e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.148513895413036945e+00 -1.085217160720752666e-01 7.880359018742163713e+00 -4.820105836041200381e-02 3.635905585598669276e+00 -4.329039725138827954e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.155778987027383131e+00 -1.079361496082159033e-01 7.889713141552524789e+00 -4.802077667969131131e-02 3.631569094926843100e+00 -4.343893375742357427e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.163041369613466269e+00 -1.073515266875724739e-01 7.898992340232984688e+00 -4.784209364960950728e-02 3.627217894157525713e+00 -4.358461085847181726e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.170300675302432314e+00 -1.067678802059049831e-01 7.908196895384184799e+00 -4.766499404579559174e-02 3.622852265765108104e+00 -4.372749757923120872e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.177556538100751116e+00 -1.061852415560095575e-01 7.917327092808457145e+00 -4.748946264232453696e-02 3.618472485409025996e+00 -4.386766119558759697e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.184808593950740452e+00 -1.056036406813913586e-01 7.926383223330565109e+00 -4.731548415568698901e-02 3.614078822107545275e+00 -4.400516728066432293e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.192056480791206852e+00 -1.050231061285620826e-01 7.935365582618789659e+00 -4.714304323221656795e-02 3.609671538404476632e+00 -4.414007974720376287e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.199299838615719427e+00 -1.044436650975867076e-01 7.944274471011016026e+00 -4.697212445970068428e-02 3.605250890530931063e+00 -4.427246094815454752e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.206538309527328323e+00 -1.038653434905141421e-01 7.953110193348098100e+00 -4.680271243116475299e-02 3.600817128562005642e+00 -4.440237166493717080e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.213771537788816524e+00 -1.032881659573605115e-01 7.961873058816378190e+00 -4.663479175752237305e-02 3.596370496568036312e+00 -4.452987120642631219e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.220999169872504009e+00 -1.027121559411841301e-01 7.970563380791316987e+00 -4.646834702019995295e-02 3.591911232762331263e+00 -4.465501742992544765e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.228220854508993654e+00 -1.021373357215876881e-01 7.979181476683391061e+00 -4.630336277762789332e-02 3.587439569642030257e+00 -4.477786679010135884e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.235436242733590539e+00 -1.015637264569962811e-01 7.987727667788785624e+00 -4.613982357571487503e-02 3.582955734126941572e+00 -4.489847440322634192e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.242644987929652167e+00 -1.009913482248139538e-01 7.996202279146418235e+00 -4.597771400469371356e-02 3.578459947691914778e+00 -4.501689404207643436e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.249846745868253173e+00 -1.004202200600487205e-01 8.004605639402674555e+00 -4.581701870045620101e-02 3.573952426498080204e+00 -4.513317822949224067e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.257041174747589363e+00 -9.985035999272809382e-02 8.012938080676603292e+00 -4.565772230867710252e-02 3.569433381517501225e+00 -4.524737821810150690e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.264227935231234667e+00 -9.928178508456549090e-02 8.021199938427450604e+00 -4.549980948725121377e-02 3.564903018656206513e+00 -4.535954409305871515e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.271406690484496949e+00 -9.871451146404452981e-02 8.029391551326058973e+00 -4.534326491680207988e-02 3.560361538871528619e+00 -4.546972473761652644e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.278577106208661274e+00 -9.814855436053138149e-02 8.037513261130676767e+00 -4.518807332161724893e-02 3.555809138288387850e+00 -4.557796793325910589e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.285738850671992228e+00 -9.758392813638346042e-02 8.045565412569708030e+00 -4.503421951650592864e-02 3.551246008310157798e+00 -4.568432032162549755e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.292891594739287608e+00 -9.702064631843239362e-02 8.053548353227466094e+00 -4.488168836273933454e-02 3.546672335729290193e+00 -4.578882750018994224e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.300035011901204740e+00 -9.645872162832168362e-02 8.061462433430124364e+00 -4.473046476477775257e-02 3.542088302831075897e+00 -4.589153400259562282e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.307168778301976975e+00 -9.589816601239804783e-02 8.069308006135027966e+00 -4.458053367428617408e-02 3.537494087498668005e+00 -4.599248336085876715e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.314292572765633160e+00 -9.533899066992664040e-02 8.077085426823066072e+00 -4.443188009575951142e-02 3.532889863310523015e+00 -4.609171812278180236e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.321406076820441644e+00 -9.478120608096307631e-02 8.084795053394827846e+00 -4.428448910713579656e-02 3.528275799640221422e+00 -4.618927985887359700e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.328508974720799873e+00 -9.422482203223889186e-02 8.092437246072508472e+00 -4.413834589344672876e-02 3.523652061749325881e+00 -4.628520923005208926e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.335600953467917407e+00 -9.366984764272279218e-02 8.100012367304286087e+00 -4.399343571462591834e-02 3.519018810881303416e+00 -4.637954594873773539e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.342681702830269330e+00 -9.311629138842965336e-02 8.107520781668892340e+00 -4.384974389637574105e-02 3.514376204350944555e+00 -4.647232888192297934e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.349750915362808001e+00 -9.256416112632447069e-02 8.114962855782733797e+00 -4.370725583755776661e-02 3.509724395630771543e+00 -4.656359600116385250e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.356808286424841636e+00 -9.201346411783743739e-02 8.122338958209924797e+00 -4.356595701168020779e-02 3.505063534438383144e+00 -4.665338445255114153e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.363853514196764039e+00 -9.146420705091576342e-02 8.129649459374716614e+00 -4.342583297142053878e-02 3.500393766816586982e+00 -4.674173057337228238e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.370886299695129207e+00 -9.091639606186645295e-02 8.136894731477720910e+00 -4.328686937871023543e-02 3.495715235216690253e+00 -4.682866986986249092e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.377906346785832792e+00 -9.037003675571414485e-02 8.144075148416677123e+00 -4.314905200814118241e-02 3.491028078576686511e+00 -4.691423710562706018e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.384913362196966258e+00 -8.982513422614563092e-02 8.151191085707555573e+00 -4.301236672253629795e-02 3.486332432397284187e+00 -4.699846625603078948e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.391907055531076409e+00 -8.928169307539761401e-02 8.158242920406806320e+00 -4.287679947233595523e-02 3.481628428819169230e+00 -4.708139056364010061e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.398887139276479896e+00 -8.873971743280895108e-02 8.165231031035656173e+00 -4.274233629723563077e-02 3.476916196693303096e+00 -4.716304257249338133e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.405853328817520786e+00 -8.819921097327254600e-02 8.172155797506754027e+00 -4.260896333140874043e-02 3.472195861653478044e+00 -4.724345408674802960e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.412805342443896439e+00 -8.766017693500328944e-02 8.179017601052988695e+00 -4.247666680273608220e-02 3.467467546186635552e+00 -4.732265625019617394e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.419742901359030807e+00 -8.712261813622936002e-02 8.185816824158434812e+00 -4.234543304569210465e-02 3.462731369698099471e+00 -4.740067954079932311e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.426665729686816597e+00 -8.658653699165469453e-02 8.192553850493565548e+00 -4.221524852702120828e-02 3.457987448580215784e+00 -4.747755375114996040e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.433573554477716616e+00 -8.605193552808136637e-02 8.199229064851898841e+00 -4.208609981717147813e-02 3.453235896276749095e+00 -4.755330806643985608e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.440466105714719891e+00 -8.551881539954954425e-02 8.205842853086535271e+00 -4.195797358671703170e-02 3.448476823343844977e+00 -4.762797104458195430e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.447343116318501544e+00 -8.498717790255530535e-02 8.212395602048594867e+00 -4.183085660875623946e-02 3.443710337513919306e+00 -4.770157061422416328e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.454204322151890771e+00 -8.445702399035240338e-02 8.218887699527309465e+00 -4.170473575776983272e-02 3.438936543754890440e+00 -4.777413414070998121e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.461049462023621626e+00 -8.392835428663927844e-02 8.225319534191772419e+00 -4.157959801247467641e-02 3.434155544326946252e+00 -4.784568840478376633e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.467878277691340827e+00 -8.340116909931009903e-02 8.231691495534567693e+00 -4.145543045778865565e-02 3.429367438842081395e+00 -4.791625960054475553e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.474690513863977870e+00 -8.287546843336315860e-02 8.238003973817001224e+00 -4.133222028782369134e-02 3.424572324319365091e+00 -4.798587339652171657e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.481485918203070185e+00 -8.235125200299230064e-02 8.244257360017249070e+00 -4.120995482997108494e-02 3.419770295237644309e+00 -4.805455492067208650e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.488264241323312476e+00 -8.182851924370798669e-02 8.250452045780669152e+00 -4.108862152917865107e-02 3.414961443591069123e+00 -4.812232874765050294e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.495025236793102064e+00 -8.130726932405445140e-02 8.256588423369711549e+00 -4.096820793636812841e-02 3.410145858941222574e+00 -4.818921895989847215e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.501768661134633032e+00 -8.078750115668228982e-02 8.262666885614866175e+00 -4.084870170942186962e-02 3.405323628465701358e+00 -4.825524914951546951e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.508494273823405951e+00 -8.026921340947587580e-02 8.268687825867164776e+00 -4.073009061576542827e-02 3.400494837008980031e+00 -4.832044238901778144e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.515201837287242004e+00 -7.975240451630022376e-02 8.274651637952068484e+00 -4.061236253095618781e-02 3.395659567132078838e+00 -4.838482128329590209e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.521891116904843688e+00 -7.923707268698564066e-02 8.280558716124518881e+00 -4.049550543858829177e-02 3.390817899157877235e+00 -4.844840798936938392e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.528561881003859035e+00 -7.872321591719742828e-02 8.286409455025335546e+00 -4.037950743253938130e-02 3.385969911217167727e+00 -4.851122418698295552e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.535213900858476865e+00 -7.821083199825239196e-02 8.292204249639008040e+00 -4.026435671862397397e-02 3.381115679295963794e+00 -4.857329110176653031e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.541846950686391438e+00 -7.769991852607893712e-02 8.297943495253555568e+00 -4.015004163174221846e-02 3.376255277278750189e+00 -4.863462954064441679e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.548460807645180459e+00 -7.719047290968834851e-02 8.303627587422280243e+00 -4.003655062671052089e-02 3.371388776990246416e+00 -4.869525988712822273e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.555055251828640017e+00 -7.668249237994387291e-02 8.309256921925282313e+00 -3.992387226860584504e-02 3.366516248239157072e+00 -4.875520208186786414e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.561630066262867711e+00 -7.617597399800690727e-02 8.314831894731680606e+00 -3.981199523085456049e-02 3.361637758860256397e+00 -4.881447566877448324e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.568185036902018048e+00 -7.567091466319104953e-02 8.320352901962781544e+00 -3.970090829487581824e-02 3.356753374753023156e+00 -4.887309981013022997e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.574719952623705232e+00 -7.516731112067508158e-02 8.325820339856315755e+00 -3.959060035130635563e-02 3.351863159920435375e+00 -4.893109326828869177e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.581234605224065781e+00 -7.466515996926281762e-02 8.331234604731818649e+00 -3.948106040023498242e-02 3.346967176509447750e+00 -4.898847440896187538e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.587728789412551134e+00 -7.416445766862263256e-02 8.336596092956902737e+00 -3.937227754957697140e-02 3.342065484848467438e+00 -4.904526124027200340e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.594202302806442706e+00 -7.366520054611216950e-02 8.341905200914398577e+00 -3.926424101488643764e-02 3.337158143482597428e+00 -4.910147141948191518e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.600654945925070738e+00 -7.316738480356367591e-02 8.347162324970486935e+00 -3.915694012119461109e-02 3.332245209209704573e+00 -4.915712223014171572e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.607086522183660993e+00 -7.267100652396585314e-02 8.352367861444385255e+00 -3.905036431511910849e-02 3.327326737117517030e+00 -4.921223059886535578e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.613496837886775559e+00 -7.217606167748334689e-02 8.357522206579806934e+00 -3.894450316276137219e-02 3.322402780617607743e+00 -4.926681312421871128e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.619885702221745216e+00 -7.168254612732452569e-02 8.362625756516106179e+00 -3.883934633642274759e-02 3.317473391477750333e+00 -4.932088608283968084e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.626252927251975677e+00 -7.119045563567280577e-02 8.367678907259749721e+00 -3.873488361506872285e-02 3.312538619855063260e+00 -4.937446540791329969e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.632598327910046887e+00 -7.069978586959148326e-02 8.372682054656653605e+00 -3.863110488346513383e-02 3.307598514329939565e+00 -4.942756670783471362e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.638921721990643121e+00 -7.021053240645758198e-02 8.377635594365195004e+00 -3.852800013086481179e-02 3.302653121936982572e+00 -4.948020529150033708e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.645222930143300122e+00 -6.972269073912966408e-02 8.382539921829927465e+00 -3.842555945059041717e-02 3.297702488194607540e+00 -4.953239617360491454e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.651501775864967048e+00 -6.923625628107199503e-02 8.387395432256052885e+00 -3.832377304071778179e-02 3.292746657135146471e+00 -4.958415405728214265e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.657758085492404554e+00 -6.875122437150489596e-02 8.392202520584708836e+00 -3.822263120352416971e-02 3.287785671336048932e+00 -4.963549334333624413e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.663991688194454532e+00 -6.826759028015527697e-02 8.396961581468833202e+00 -3.812212434397106720e-02 3.282819571948534243e+00 -4.968642815735305890e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.670202415964170406e+00 -6.778534921173920424e-02 8.401673009249652324e+00 -3.802224296917106061e-02 3.277848398724752865e+00 -4.973697235578467685e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.676390103610787108e+00 -6.730449631032357771e-02 8.406337197933980931e+00 -3.792297769409972569e-02 3.272872190044893159e+00 -4.978713951721124714e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.682554588751423275e+00 -6.682502666362163946e-02 8.410954541173257581e+00 -3.782431925090942726e-02 3.267890982945834022e+00 -4.983694293341826842e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.688695711802742583e+00 -6.634693530706746445e-02 8.415525432242805692e+00 -3.772625847410497613e-02 3.262904813148186811e+00 -4.988639564105608326e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.694813315972637735e+00 -6.587021722770436405e-02 8.420050264020749964e+00 -3.762878629737533009e-02 3.257913715081283801e+00 -4.993551042988029348e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.700907247251818522e+00 -6.539486736794920818e-02 8.424529428967431954e+00 -3.753189375316291765e-02 3.252917721907686577e+00 -4.998429984411687649e-02 4.663084403789462540e-01 -7.699823933538834986e+00 -1.746958799990394340e+01 -1.008003618641770593e+01
3.706977354405303071e+00 -6.492088062938998483e-02 8.428963319105443830e+00 -3.743557197319182656e-02 3.247916865548631016e+00 -5.003277616466285382e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.712954082469978712e+00 -6.305378980894561780e-02 8.433344591899517795e+00 -3.732780275788200042e-02 3.242938554124893624e+00 -4.953407511587697154e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.718768218058947639e+00 -6.119718748851481899e-02 8.437667220038981952e+00 -3.722242942586615616e-02 3.238009928891328659e+00 -4.903902326385974064e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.724420134593654286e+00 -5.935092952070306765e-02 8.441933539588536206e+00 -3.711947255491635650e-02 3.233130633580671986e+00 -4.854744831232695595e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.729910218681947942e+00 -5.751487540081828137e-02 8.446145849188196664e+00 -3.701895262606636622e-02 3.228300328934437413e+00 -4.805918234933895944e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.735238869581003485e+00 -5.568888818303694560e-02 8.450306410682859592e+00 -3.692089002155214683e-02 3.223518692270809449e+00 -4.757406172621594931e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.740406498679855307e+00 -5.387283440068609680e-02 8.454417449734155099e+00 -3.682530511797540290e-02 3.218785417070629151e+00 -4.709192679907310553e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.745413529000423125e+00 -5.206658399032467605e-02 8.458481156419550118e+00 -3.673221834508463846e-02 3.214100212583937743e+00 -4.661262180872240840e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.750260394716660617e+00 -5.027001021965255695e-02 8.462499685815522810e+00 -3.664165023089049900e-02 3.209462803451841317e+00 -4.613599465422942719e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.754947540691221608e+00 -4.848298961978347865e-02 8.466475158565081927e+00 -3.655362143882107118e-02 3.204872929347372335e+00 -4.566189678266344143e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.759475422029136649e+00 -4.670540192158686987e-02 8.470409661428298875e+00 -3.646815277037877834e-02 3.200330344629892299e+00 -4.519018298597051592e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.763844503648112738e+00 -4.493712999690500226e-02 8.474305247813736841e+00 -3.638526518351017230e-02 3.195834818016186407e+00 -4.472071130708054482e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.768055259864443229e+00 -4.317805980328174448e-02 8.478163938298559188e+00 -3.630497988574395846e-02 3.191386132264798281e+00 -4.425334283950799197e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.772108173994115354e+00 -4.142808033258473660e-02 8.481987721137434377e+00 -3.622731837074211897e-02 3.186984083875339380e+00 -4.378794164711046627e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.776003737968860907e+00 -3.968708356381555474e-02 8.485778552757839321e+00 -3.615230245322810509e-02 3.182628482800716974e+00 -4.332437458436424332e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.779742451966870309e+00 -3.795496442039739127e-02 8.489538358240071858e+00 -3.607995425152324409e-02 3.178319152171163786e+00 -4.286251122186274937e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.783324824057911151e+00 -3.623162073248018672e-02 8.493269031779654199e+00 -3.601029620895521144e-02 3.174055928030569795e+00 -4.240222370829518223e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.786751369862184191e+00 -3.451695320302673731e-02 8.496972437141149470e+00 -3.594335118411415286e-02 3.169838659083431320e+00 -4.194338665376277919e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.790022612222724963e+00 -3.281086537813215215e-02 8.500650408102705669e+00 -3.587914248361714215e-02 3.165667206453623983e+00 -4.148587704914347835e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.793139080891260395e+00 -3.111326362195475023e-02 8.504304748888106502e+00 -3.581769386905396535e-02 3.161541443452767108e+00 -4.102957413692708694e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.796101312227461388e+00 -2.942405709698339700e-02 8.507937234581515185e+00 -3.575902951904747634e-02 3.157461255357647989e+00 -4.057435934751216222e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.798909848911264486e+00 -2.774315774893362091e-02 8.511549611531282977e+00 -3.570317412637715598e-02 3.153426539196712675e+00 -4.012011620865202355e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.801565239668033946e+00 -2.607048029567931788e-02 8.515143597748222604e+00 -3.565015294722263806e-02 3.149437203545385255e+00 -3.966673024107323503e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.804068039006610835e+00 -2.440594222094819715e-02 8.518720883292715484e+00 -3.559999179423985888e-02 3.145493168329510869e+00 -3.921408890036233441e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.806418806970206958e+00 -2.274946377333100789e-02 8.522283130644465743e+00 -3.555271699401552771e-02 3.141594364635148295e+00 -3.876208151543287378e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.808618108899987309e+00 -2.110096796947420403e-02 8.525831975063278279e+00 -3.550835549539820696e-02 3.137740734525103381e+00 -3.831059921416158504e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.810666515211241112e+00 -1.946038060071527548e-02 8.529369024945644640e+00 -3.546693490940970583e-02 3.133932230862502166e+00 -3.785953485273541724e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.812564601182087731e+00 -1.782763024380914357e-02 8.532895862167640288e+00 -3.542848344615578265e-02 3.130168817139751702e+00 -3.740878298216679387e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.814312946754549127e+00 -1.620264827529363516e-02 8.536414042412040715e+00 -3.539302995443929789e-02 3.126450467311322701e+00 -3.695823979969935225e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.815912136347894279e+00 -1.458536888741159519e-02 8.539925095492916896e+00 -3.536060401581805207e-02 3.122777165631836827e+00 -3.650780309996199541e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.817362758683963797e+00 -1.297572910540596008e-02 8.543430525670924425e+00 -3.533123589496715844e-02 3.119148906497750673e+00 -3.605737224942853064e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.818665406624012881e+00 -1.137366880598154710e-02 8.546931811950900126e+00 -3.530495652763968734e-02 3.115565694291132726e+00 -3.560684816378162365e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.819820677016901644e+00 -9.779130734190597668e-03 8.550430408376378466e+00 -3.528179764110650485e-02 3.112027543226306037e+00 -3.515613327949421163e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.820829170557982213e+00 -8.192060517976773593e-03 8.553927744315974024e+00 -3.526179168208781745e-02 3.108534477198030554e+00 -3.470513155263219018e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.821691491657800643e+00 -6.612406679927153134e-03 8.557425224732481794e+00 -3.524497183112940829e-02 3.105086529629420333e+00 -3.425374845825357450e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.822408248320284141e+00 -5.040120643267838665e-03 8.560924230451002259e+00 -3.523137210049833573e-02 3.101683743320271081e+00 -3.380189099062751168e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.822980052029132825e+00 -3.475156732086458373e-03 8.564426118414397493e+00 -3.522102721999909730e-02 3.098326170293702386e+00 -3.334946769379378700e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.823407517641481679e+00 -1.917472164685577168e-03 8.567932221926984226e+00 -3.521397274879006778e-02 3.095013871640175385e+00 -3.289638868092649437e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.823691263288113262e+00 -3.670270384092898762e-04 8.571443850896431016e+00 -3.521024503746060519e-02 3.091746917358671354e+00 -3.244256568080518266e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.823831999755231248e+00 1.176674852474218986e-03 8.574964227108553771e+00 -3.525799488702511392e-02 3.088524788397978504e+00 -3.200244514385741645e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.823830466481818569e+00 2.714597457747077239e-03 8.578498309733920024e+00 -3.531562502681102889e-02 3.085346615042916518e+00 -3.156010946050841898e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.823687172000627577e+00 4.246754707921181031e-03 8.582047000901647849e+00 -3.537323213344092943e-02 3.082212944698198065e+00 -3.111242847143599541e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.823402626200952614e+00 5.773142339438123646e-03 8.585611182509071071e+00 -3.543086023819219665e-02 3.079124298661214620e+00 -3.065966852045936414e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.822977339427898080e+00 7.293762660096229922e-03 8.589191715595063670e+00 -3.548854844398938169e-02 3.076081171112503565e+00 -3.020210536871518331e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.822411821676037658e+00 8.808623872447494257e-03 8.592789439785098793e+00 -3.554633139750388443e-02 3.073084028249021937e+00 -2.974002265690472643e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.821706581857330587e+00 1.031773932637023231e-02 8.596405172810589690e+00 -3.560423982399622822e-02 3.070133307577078252e+00 -2.927371028581528603e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.820862127150377319e+00 1.182112673503530817e-02 8.600039710109713909e+00 -3.566230102756965531e-02 3.067229417372512312e+00 -2.880346258205310900e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.819878962434506420e+00 1.331880738014479607e-02 8.603693824510026289e+00 -3.572053956588480683e-02 3.064372736377899642e+00 -2.832957532943532891e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.818757589809708808e+00 1.481080532897808416e-02 8.607368265995827272e+00 -3.577897781805296912e-02 3.061563613807678053e+00 -2.785234294367207319e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.817498508199838270e+00 1.629714669516014666e-02 8.611063761552420814e+00 -3.583763650505022297e-02 3.058802369580110980e+00 -2.737205666424349579e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.816102213033539581e+00 1.777785896641325553e-02 8.614781015078134985e+00 -3.589653517730388710e-02 3.056089294712526439e+00 -2.688900303442255668e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.814569195995753503e+00 1.925297041173702761e-02 8.618520707357911093e+00 -3.595569261043869008e-02 3.053424651858189787e+00 -2.640346259182876562e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.812899944841333877e+00 2.072250957400018079e-02 8.622283496088748223e+00 -3.601512712462773963e-02 3.050808675963156968e+00 -2.591570877945185633e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.811094943261997159e+00 2.218650484896590031e-02 8.626070015949572678e+00 -3.607485684911763968e-02 3.048241575021115146e+00 -2.542600707489942741e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.809154670797709752e+00 2.364498414757211509e-02 8.629880878706977398e+00 -3.613489990945369101e-02 3.045723530904581366e+00 -2.493461433080954373e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.807079602784086525e+00 2.509797463537879678e-02 8.633716673349438153e+00 -3.619527455065105898e-02 3.043254700252209677e+00 -2.444177830927326059e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.804870210328005875e+00 2.654518364330947164e-02 8.637577966243037864e+00 -3.625667256949781370e-02 3.040835215393797863e+00 -2.394593090380496558e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.802527113869980990e+00 2.798535366591351284e-02 8.641465553483982376e+00 -3.632174146619408101e-02 3.038465896908412844e+00 -2.344039265149196541e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.800050870171554962e+00 2.941952720739601096e-02 8.645380082080709627e+00 -3.638750540001135791e-02 3.036147181525040040e+00 -2.293349169795800072e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.797442045278142331e+00 3.084699527360405119e-02 8.649322100821533965e+00 -3.645453228443807508e-02 3.033879285325222774e+00 -2.242400520650390805e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.794701235817257601e+00 3.226768113156810308e-02 8.653292155686679976e+00 -3.652291201537832821e-02 3.031662464513512845e+00 -2.191199804097740747e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.791829043095109597e+00 3.368152028016369037e-02 8.657290774144628998e+00 -3.659272383467007672e-02 3.029496966837351479e+00 -2.139755745794378813e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.788826072546866985e+00 3.508845176285437656e-02 8.661318464798979377e+00 -3.666404268356728696e-02 3.027383031072406805e+00 -2.088077552871092299e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.785692933219182876e+00 3.648841787093444478e-02 8.665375717051047033e+00 -3.673693919071306657e-02 3.025320886572186119e+00 -2.036174852752893269e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.782430237282798480e+00 3.788136386806504469e-02 8.669463000774809913e+00 -3.681147966448229669e-02 3.023310752876190666e+00 -1.984057637317607203e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.779038599572667856e+00 3.926723773579089694e-02 8.673580765998089248e+00 -3.688772600420549275e-02 3.021352839370748722e+00 -1.931736213047723430e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.775518637153571166e+00 4.064598993948921601e-02 8.677729442588372422e+00 -3.696573559634141332e-02 3.019447344997333360e+00 -1.879221156251425703e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.771870968908356492e+00 4.201757321360741204e-02 8.681909439934269557e+00 -3.704556112013681485e-02 3.017594458002731184e+00 -1.826523273792690638e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.768096215146674588e+00 4.338194236517468882e-02 8.686121146619298017e+00 -3.712725033995136620e-02 3.015794355726312048e+00 -1.773653568232293892e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.764194997231885331e+00 4.473905409443486997e-02 8.690364930082505879e+00 -3.721084581551746540e-02 3.014047204419775472e+00 -1.720623207707410937e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.760167937223513501e+00 4.608886683137933260e-02 8.694641136257466485e+00 -3.729638453404356818e-02 3.012353159094796062e+00 -1.667443500186991875e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.756015657532748353e+00 4.743134058709212730e-02 8.698950089181641587e+00 -3.738389746041160394e-02 3.010712363394344671e+00 -1.614125871826031788e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.751738780588490751e+00 4.876643681895431043e-02 8.703292090567805062e+00 -3.747340900884178067e-02 3.009124949483743094e+00 -1.560681849091881228e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.747337928511348171e+00 5.009411830888754746e-02 8.707667419328073422e+00 -3.756493638912222766e-02 3.007591037957673574e+00 -1.507123044851919370e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.742813722792263320e+00 5.141434905385137283e-02 8.712076331035527588e+00 -3.765848881130776787e-02 3.006110737759054796e+00 -1.453461148356373009e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.738166783972745044e+00 5.272709416813019245e-02 8.716519057310609497e+00 -3.775406653838738608e-02 3.004684146106138432e+00 -1.399707919007057641e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.733397731322846358e+00 5.403231979703290722e-02 8.720995805113519239e+00 -3.785165973670351347e-02 3.003311348423767679e+00 -1.345875184234950235e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.728507182512575291e+00 5.532999304186551198e-02 8.725506755920878987e+00 -3.795124708781663636e-02 3.001992418274603391e+00 -1.291974841703245371e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.723495753271649722e+00 5.662008189626597382e-02 8.730052064760023711e+00 -3.805279408294504756e-02 3.000727417285756093e+00 -1.238018866502807805e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.718364057031255498e+00 5.790255519421606822e-02 8.734631859066071868e+00 -3.815625094895437608e-02 2.999516395065521035e+00 -1.184019323780309205e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.713112704540426634e+00 5.917738257041662425e-02 8.739246237320918098e+00 -3.826155012750130646e-02 2.998359389104359618e+00 -1.129988387538524361e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.707742303460267230e+00 6.044453443546585203e-02 8.743895267507848956e+00 -3.836860630630943569e-02 2.997256424661704610e+00 -1.075938336042722883e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.702253458044329371e+00 6.170398197853792926e-02 8.748578986137525604e+00 -3.847732732206051581e-02 2.996207514712793785e+00 -1.021881439558233219e-02 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.696646768963489205e+00 6.295569719648552720e-02 8.753297398233030435e+00 -3.858761979268147263e-02 2.995212659996881577e+00 -9.678298963627792253e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.690922833171642825e+00 6.419965293048955635e-02 8.758050477540804124e+00 -3.869938943848577617e-02 2.994271849096262983e+00 -9.137958203776382765e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.685082243782832556e+00 6.543582290554587899e-02 8.762838166763575742e+00 -3.881254122205354817e-02 2.993385058525690923e+00 -8.597912311416310363e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.679125589959384879e+00 6.666418177230269693e-02 8.767660377814017636e+00 -3.892697948566046368e-02 2.992552252831541360e+00 -8.058280443317741154e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.673053456810749129e+00 6.788470515081027057e-02 8.772516992088560173e+00 -3.904260808621320272e-02 2.991773384700206151e+00 -7.519180627836106329e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.666866425302740318e+00 6.909736967577535804e-02 8.777407860760787273e+00 -3.915933052763686389e-02 2.991048395075230459e+00 -6.980729679710811694e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.660565072176900969e+00 7.030215304294108736e-02 8.782332805093847838e+00 -3.927705009064992592e-02 2.990377213282755520e+00 -6.443043119117908106e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.654149969879698201e+00 7.149903405623900254e-02 8.787291616771268465e+00 -3.939566995985434306e-02 2.989759757164856868e+00 -5.906235094687577354e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.647621686501278937e+00 7.268799267538364473e-02 8.792284058245590117e+00 -3.951509334806258683e-02 2.989195933220391677e+00 -5.370418310242782919e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.640980785723512803e+00 7.386901006360241384e-02 8.797309863104205263e+00 -3.963522361777899183e-02 2.988685636752995922e+00 -4.835703955054825379e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.634227826777048698e+00 7.504206863521389881e-02 8.802368736451779085e+00 -3.975596439975025848e-02 2.988228752025885004e+00 -4.302201637445515932e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.627363364407115487e+00 7.620715210278715401e-02 8.807460355308620592e+00 -3.987721970849860548e-02 2.987825152423136732e+00 -3.770019321594894265e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.620387948847799464e+00 7.736424552363252438e-02 8.812584369024367703e+00 -3.999889405475100940e-02 2.987474700617134715e+00 -3.239263267438341910e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.613302125804526366e+00 7.851333534539195469e-02 8.817740399706330834e+00 -4.012089255467919668e-02 2.987177248741872404e+00 -2.710037973558122783e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.606106436444479701e+00 7.965440945051290023e-02 8.822928042661846604e+00 -4.024312103586702438e-02 2.986932638571822896e+00 -2.182446122992245507e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.598801417394682289e+00 8.078745719940565173e-02 8.828146866853964880e+00 -4.036548613992492485e-02 2.986740701706084078e+00 -1.656588531898457641e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.591387600747472764e+00 8.191246947209901430e-02 8.833396415369804799e+00 -4.048789542167496175e-02 2.986601259757514892e+00 -1.132564101023536725e-03 5.114384019487858701e-01 1.695974048551322610e+01 -1.268503990425595340e+01 4.235647750638595888e+00
3.583865514073099945e+00 8.302943870822364347e-02 8.838676205900899419e+00 -4.061025744483433980e-02 2.986514124546589155e+00 -6.104697699380875553e-04 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.576232851033916749e+00 8.419684135296684468e-02 8.843986602319329648e+00 -4.074103046030089909e-02 2.986480540692149077e+00 -6.157035208293468783e-05 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.568487321440747539e+00 8.535571760573591737e-02 8.849327922995739115e+00 -4.087155562181744167e-02 2.986501736153029718e+00 4.850994614388833177e-04 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.560629470119317741e+00 8.650606198156143845e-02 8.854699578660945036e+00 -4.100173471677572012e-02 2.986577482885095502e+00 1.029438385876115924e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.552659837147927657e+00 8.764787090709115491e-02 8.860100953905005738e+00 -4.113147105201002407e-02 2.986707542833231255e+00 1.571347493314011884e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.544578957906600269e+00 8.878114275756938956e-02 8.865531407769887906e+00 -4.126066954522147195e-02 2.986891668169051162e+00 2.110730252657672459e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.536387363132601269e+00 8.990587789093715254e-02 8.870990274351719052e+00 -4.138923681188826087e-02 2.987129601532447332e+00 2.647492566428473557e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.528085578982005810e+00 9.102207867894750171e-02 8.876476863411804530e+00 -4.151708124762348850e-02 2.987421076276659093e+00 3.181542804392047639e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.519674127096992677e+00 9.212974953520516874e-02 8.881990460995591974e+00 -4.164411310595088345e-02 2.987765816716547729e+00 3.712791834035999560e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.511153524678534588e+00 9.322889694005402628e-02 8.887530330058742933e+00 -4.177024457147795328e-02 2.988163538379761786e+00 4.241153047916176345e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.502524284564169754e+00 9.431952946225018175e-02 8.893095711099531897e+00 -4.189538982845515680e-02 2.988613948260481212e+00 4.766542387891745981e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.493786915310530539e+00 9.540165777737176500e-02 8.898685822796725375e+00 -4.201946512471885914e-02 2.989116745075431236e+00 5.288878366271461406e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.484941921280315213e+00 9.647529468292997956e-02 8.904299862652180764e+00 -4.214238883102496697e-02 2.989671619521856449e+00 5.808082083896143506e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.475989802733389311e+00 9.754045511015824177e-02 8.909937007637337203e+00 -4.226408149578922413e-02 2.990278254537151348e+00 6.324077245185548944e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.466931055921705251e+00 9.859715613246898547e-02 8.915596414842843487e+00 -4.238446589525909913e-02 2.990936325559846232e+00 6.836790170181223855e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.457766173187739600e+00 9.964541697057896497e-02 8.921277222130536089e+00 -4.250346707915086258e-02 2.991645500791646484e+00 7.346149803620713112e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.448495643066140648e+00 1.006852589943154769e-01 8.926978548787019463e+00 -4.262101241179411248e-02 2.992405441460233906e+00 7.852087721082388894e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.439119950388298985e+00 1.017167057211266212e-01 8.932699496178091891e+00 -4.273703160883424168e-02 2.993215802082538346e+00 8.354538132244236290e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.429639576389546640e+00 1.027397828113288530e-01 8.938439148403309886e+00 -4.285145676955134930e-02 2.994076230728191845e+00 8.853437881304018070e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.420054998818703229e+00 1.037545180601349842e-01 8.944196572949952184e+00 -4.296422240486181404e-02 2.994986369282884198e+00 9.348726444612398892e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.410366692049692894e+00 1.047609413865148303e-01 8.949970821345702987e+00 -4.307526546107612320e-02 2.995945853711347695e+00 9.840345925574662395e-03 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.400575127194962910e+00 1.057590848189495641e-01 8.955760929809382986e+00 -4.318452533949349720e-02 2.996954314319693946e+00 1.032824104688068872e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.390680772220440620e+00 1.067489824781485686e-01 8.961565919899044275e+00 -4.329194391192051072e-02 2.998011376016846974e+00 1.081235914012672848e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.380684092061774226e+00 1.077306705568056716e-01 8.967384799156821629e+00 -4.339746553220710790e-02 2.999116658574807470e+00 1.129265013289627341e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.370585548741613646e+00 1.087041872964780581e-01 8.973216561749897124e+00 -4.350103704389916837e-02 3.000269776887502626e+00 1.176906653337087168e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.360385601487689389e+00 1.096695729616780912e-01 8.979060189106995438e+00 -4.360260778411220034e-02 3.001470341227976402e+00 1.224156341254513045e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.350084706851460759e+00 1.106268698112737592e-01 8.984914650549827186e+00 -4.370212958373565632e-02 3.002717957503684865e+00 1.271009838412326745e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.339683318827116221e+00 1.115761220672990273e-01 8.990778903918931420e+00 -4.379955676409007931e-02 3.004012227509667898e+00 1.317463158217830645e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.329181888971688430e+00 1.125173758808551416e-01 8.996651896200457799e+00 -4.389484651132592730e-02 3.005352749180079108e+00 1.363512567400606938e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.318580866549497355e+00 1.134506792847131962e-01 9.002532564323010078e+00 -4.398796236073485022e-02 3.006739116854727722e+00 1.409154617878221293e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.307880698727071245e+00 1.143760821191339289e-01 9.008419836316535978e+00 -4.407887684222328017e-02 3.008170921580131996e+00 1.454386171108854563e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.297081830775539846e+00 1.152936359476310207e-01 9.014312632524559277e+00 -4.416757059878272801e-02 3.009647751415053030e+00 1.499204387916006596e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.286184706257279764e+00 1.162033939733718851e-01 9.020209866701289769e+00 -4.425403133199751204e-02 3.011169191723534588e+00 1.543606716109876577e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.275189767198608770e+00 1.171054109565654033e-01 9.026110447005578408e+00 -4.433825289326328439e-02 3.012734825456141241e+00 1.587590879077849237e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.264097454250420416e+00 1.179997431329679325e-01 9.032013276904677923e+00 -4.442023452546762369e-02 3.014344233420263475e+00 1.631154865453132707e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.252908206838784899e+00 1.188864481333880008e-01 9.037917256002161892e+00 -4.449998021556628852e-02 3.015996994540542264e+00 1.674296919537384548e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.241622463306705448e+00 1.197655849043339216e-01 9.043821280798310269e+00 -4.457749812449264548e-02 3.017692686109932243e+00 1.717015532194223967e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.230240661048167095e+00 1.206372136298556746e-01 9.049724245391141508e+00 -4.465280009725040161e-02 3.019430884031951923e+00 1.759309432282735869e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.218763236635371783e+00 1.215013956546583951e-01 9.055625042124598068e+00 -4.472590123060812828e-02 3.021211163054531301e+00 1.801177578445832539e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.207190625940032014e+00 1.223581934084835565e-01 9.061522562190461372e+00 -4.479681951392981698e-02 3.023033096995920932e+00 1.842619151438040434e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.195523264249477080e+00 1.232076703317365740e-01 9.067415696189749852e+00 -4.486557549956154967e-02 3.024896258963064799e+00 1.883633546596973768e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.183761586377679809e+00 1.240498908026695102e-01 9.073303334654287511e+00 -4.493219199395326324e-02 3.026800221562369941e+00 1.924220366389282205e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.171906026772115084e+00 1.248849200658750103e-01 9.079184368535882399e+00 -4.499669382455601108e-02 3.028744557103486112e+00 1.964379413597994867e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.159957019616492779e+00 1.257128241623498011e-01 9.085057689663319280e+00 -4.505910759542468974e-02 3.030728837796027086e+00 2.004110684315188115e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.147914998929862485e+00 1.265336698610458610e-01 9.090922191171415534e+00 -4.511946147905580157e-02 3.032752635939567121e+00 2.043414361224328568e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.135780398662232571e+00 1.273475245920280552e-01 9.096776767903390848e+00 -4.517778504188298822e-02 3.034815524106980078e+00 2.082290807160597224e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.123553652787048218e+00 1.281544563811911341e-01 9.102620316789568733e+00 -4.523410907561917910e-02 3.036917075321364123e+00 2.120740558694086952e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.111235195390625208e+00 1.289545337866321029e-01 9.108451737203338894e+00 -4.528846544202088514e-02 3.039056863226615945e+00 2.158764319820825200e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.098825460758715789e+00 1.297478258366954462e-01 9.114269931296066218e+00 -4.534088693874532838e-02 3.041234462251790394e+00 2.196362955848323376e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.086324883460376256e+00 1.305344019696910718e-01 9.120073804312591292e+00 -4.539140717593010549e-02 3.043449447769397409e+00 2.233537487385575324e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.073733898429249489e+00 1.313143319753125871e-01 9.125862264888459308e+00 -4.544006046315138964e-02 3.045701396247745052e+00 2.270289084443505995e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.061052941042362807e+00 1.320876859377716761e-01 9.131634225329968046e+00 -4.548688170640990264e-02 3.047989885397439647e+00 2.306619060651160166e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.048282447196542844e+00 1.328545341806539326e-01 9.137388601878090100e+00 -4.553190631478840761e-02 3.050314494312161173e+00 2.342528867592234831e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.035422853382538033e+00 1.336149472134934291e-01 9.143124314957308485e+00 -4.557517011610125873e-02 3.052674803603836917e+00 2.378020089262766756e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.022474596756882015e+00 1.343689956801123742e-01 9.148840289409710280e+00 -4.561670926895718819e-02 3.055070395532273775e+00 2.413094436533016335e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
3.009438115211568121e+00 1.351167503087172539e-01 9.154535454715224674e+00 -4.565656019348898059e-02 3.057500854129368673e+00 2.447753741836876384e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.996313847441679723e+00 1.358582818636665801e-01 9.160208745199591718e+00 -4.569475950798763952e-02 3.059965765318092501e+00 2.481999953971370312e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.983102233010937798e+00 1.365936610989942901e-01 9.165859100229726053e+00 -4.573134397195407347e-02 3.062464717026256444e+00 2.515835133014347746e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.969803712415258090e+00 1.373229587136461094e-01 9.171485464397452603e+00 -4.576635041543174187e-02 3.064997299295209032e+00 2.549261445169132695e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.956418727144326741e+00 1.380462453084492225e-01 9.177086787691852265e+00 -4.579981568483816601e-02 3.067563104383533190e+00 2.582281157834320773e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.942947719741299650e+00 1.387635913447268776e-01 9.182662025661501914e+00 -4.583177661877079617e-02 3.070161726865927143e+00 2.614896635035117087e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.929391133860597574e+00 1.394750671046444679e-01 9.188210139566065138e+00 -4.586226997554866680e-02 3.072792763727278942e+00 2.647110332454448434e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.915749414323917321e+00 1.401807426531430090e-01 9.193730096518956785e+00 -4.589133239544108955e-02 3.075455814452158876e+00 2.678924792878020766e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.902023007174388436e+00 1.408806878015859965e-01 9.199220869620052810e+00 -4.591900039261332528e-02 3.078150481109696912e+00 2.710342642004823221e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.888212359729029899e+00 1.415749720729641281e-01 9.204681438080209332e+00 -4.594531026300295584e-02 3.080876368434084522e+00 2.741366583517711869e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.874317920629468670e+00 1.422636646686734618e-01 9.210110787337537630e+00 -4.597029811881954420e-02 3.083633083900764404e+00 2.771999395470317248e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.860340139890920064e+00 1.429468344369803356e-01 9.215507909164520228e+00 -4.599399979071171207e-02 3.086420237798289001e+00 2.802243925463882360e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.846279468949624025e+00 1.436245498427937695e-01 9.220871801769684240e+00 -4.601645086377192245e-02 3.089237443296281693e+00 2.832103087217198445e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.832136360708505940e+00 1.442968789392544693e-01 9.226201469889035778e+00 -4.603768659063617319e-02 3.092084316509108088e+00 2.861579856018029583e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.817911269581422573e+00 1.449638893404321949e-01 9.231495924874039360e+00 -4.605774193023474961e-02 3.094960476555992379e+00 2.890677265491877271e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.803604651535669845e+00 1.456256481958713156e-01 9.236754184769164766e+00 -4.607665145672306534e-02 3.097865545616973471e+00 2.919398403185084062e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.789216964133119259e+00 1.462822221661594091e-01 9.241975274386765804e+00 -4.609444942032350084e-02 3.100799148985533105e+00 2.947746407722770870e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.774748666569747613e+00 1.469336774001892831e-01 9.247158225373002693e+00 -4.611116963557117948e-02 3.103760915117362185e+00 2.975724464366116470e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.760200219713725645e+00 1.475800795136366916e-01 9.252302076269229403e+00 -4.612684556518725082e-02 3.106750475675768453e+00 3.003335802567423315e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.745572086142145096e+00 1.482214935686126112e-01 9.257405872569142602e+00 -4.614151021255741975e-02 3.109767465573836098e+00 3.030583691747775268e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.730864730176159938e+00 1.488579840550557365e-01 9.262468666766526582e+00 -4.615519616940502029e-02 3.112811523012904757e+00 3.057471438669466524e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.716078617914978732e+00 1.494896148726623242e-01 9.267489518404364190e+00 -4.616793559435596744e-02 3.115882289518500325e+00 3.084002384231178395e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.701214217268296025e+00 1.501164493147774115e-01 9.272467494112468955e+00 -4.617976014928980300e-02 3.118979409972538974e+00 3.110179899927637687e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.686271997987502935e+00 1.507385500530077083e-01 9.277401667644646466e+00 -4.619070108296723792e-02 3.122102532642948791e+00 3.136007385838116002e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.671252431695648966e+00 1.513559791228497042e-01 9.282291119912596145e+00 -4.620078914083845106e-02 3.125251309210523853e+00 3.161488267006224567e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.656155991915992498e+00 1.519687979111045140e-01 9.287134939009781931e+00 -4.621005456971474801e-02 3.128425394792414327e+00 3.186625990820662196e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.640983154099436625e+00 1.525770671435926207e-01 9.291932220238111384e+00 -4.621852717599322924e-02 3.131624447963581304e+00 3.211424025012026701e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.625734395650733966e+00 1.531808468741508999e-01 9.296682066128731492e+00 -4.622623623512855245e-02 3.134848130775449881e+00 3.235885854277883306e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.610410195953436041e+00 1.537801964751354111e-01 9.301383586455020946e+00 -4.623321050978182467e-02 3.138096108771634363e+00 3.260014978043226236e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.595011036393747972e+00 1.543751746281438186e-01 9.306035898248630645e+00 -4.623947830618578558e-02 3.141368051001871109e+00 3.283814908683590356e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.579537400383244528e+00 1.549658393158587777e-01 9.310638125810699606e+00 -4.624506739538045835e-02 3.144663630033464496e+00 3.307289168506738486e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.563989773380461301e+00 1.555522478153467947e-01 9.315189400715437884e+00 -4.625000501167876588e-02 3.147982521960037694e+00 3.330441287558978669e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.548368642911396975e+00 1.561344566916882393e-01 9.319688861815384584e+00 -4.625431792153063965e-02 3.151324406408560819e+00 3.353274802201516164e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.532674498588960876e+00 1.567125217921993552e-01 9.324135655245923360e+00 -4.625803237380392979e-02 3.154688966544498818e+00 3.375793252608143974e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.516907832131417333e+00 1.572864982421082747e-01 9.328528934421868257e+00 -4.626117407127631337e-02 3.158075889074438702e+00 3.398000180535993425e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.501069137379819285e+00 1.578564404409539268e-01 9.332867860032107998e+00 -4.626376820499526754e-02 3.161484864246838722e+00 3.419899127782879966e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.485158910314385849e+00 1.584224020590992710e-01 9.337151600037069343e+00 -4.626583949109196875e-02 3.164915585851435509e+00 3.441493634746933122e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.469177649069957958e+00 1.589844360352155594e-01 9.341379329661862130e+00 -4.626741211256609615e-02 3.168367751216678574e+00 3.462787238125666911e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.453125853950576918e+00 1.595425945748640828e-01 9.345550231384068596e+00 -4.626850971603368307e-02 3.171841061205143752e+00 3.483783469214590117e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.437004027443125498e+00 1.600969291495866198e-01 9.349663494920827489e+00 -4.626915544493311050e-02 3.175335220207440745e+00 3.504485852629889847e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.420812674229951167e+00 1.606474904960712990e-01 9.353718317218479683e+00 -4.626937196989739515e-02 3.178849936134994003e+00 3.524897905074680232e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.404552301200683306e+00 1.611943286161716393e-01 9.357713902438444364e+00 -4.626918144044506881e-02 3.182384920411140961e+00 3.545023133398254173e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.388223417463286591e+00 1.617374927778447991e-01 9.361649461938753802e+00 -4.626860548418953306e-02 3.185939887960543171e+00 3.564865033177021247e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.371826534354280369e+00 1.622770315165909805e-01 9.365524214254492108e+00 -4.626766522082448319e-02 3.189514557197275835e+00 3.584427087500715453e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.355362165448009915e+00 1.628129926370057989e-01 9.369337385080008573e+00 -4.626638130997880183e-02 3.193108650011937666e+00 3.603712766152381702e-02 5.122195921400943819e-01 1.738659503071061962e+01 -1.260221977658741466e+01 4.483450841538199505e+00
2.338830826565086785e+00 1.633454232146848428e-01 9.373088207250876991e+00 -4.626477392172115288e-02 3.196721891757634104e+00 3.622725524092646615e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> trajectories/WRA-SLSQP-DDCMA-IF2-A_A_trajectory.csv <==
1.500000000000000000e+01 1.000000000000000021e-02 6.000000000000000000e+00 0.000000000000000000e+00 3.141592653589793116e+00 0.000000000000000000e+00 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.499899720109760182e+01 1.005595318008541475e-02 6.000008824558851650e+00 -1.763060231972431060e-04 3.141565594985802790e+00 -5.409858028719909074e-04 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.499798881555599017e+01 1.011177788315564124e-02 6.000035332445937897e+00 -3.525671965134452471e-04 3.141484494341076683e+00 -1.080834297010212566e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.499697485701819666e+01 1.016754408850892473e-02 6.000079572413906881e+00 -5.287414243787096893e-04 3.141349467322910538e+00 -1.619506938784864673e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.499595533500219169e+01 1.022332152768949502e-02 6.000141589781208040e+00 -7.047865000244115221e-04 3.141160633399167956e+00 -2.156966243871955794e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.499493025492422760e+01 1.027917961134104489e-02 6.000221426418331561e+00 -8.806601606586709520e-04 3.140918115737360239e+00 -2.693175686792303493e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.499389961812698679e+01 1.033518735808456289e-02 6.000319120742528156e+00 -1.056320142717386001e-03 3.140622041113823482e+00 -3.228099599671764835e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.499286342191234489e+01 1.039141332575460597e-02 6.000434707720927463e+00 -1.231724236630828660e-03 3.140272539832995591e+00 -3.761703071756967911e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.499182165957852142e+01 1.044792554527928206e-02 6.000568218881933369e+00 -1.406830340598488188e-03 3.139869745656643119e+00 -4.293951851075981235e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.499077432046138547e+01 1.050479145743823776e-02 6.000719682334699989e+00 -1.581596512923339653e-03 3.139413795742764801e+00 -4.824812249472312103e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.498972138997965686e+01 1.056207785268146668e-02 6.000889122796459141e+00 -1.755981022518964116e-03 3.138904830593777451e+00 -5.354251052069122427e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.498866284968374529e+01 1.061985081414093361e-02 6.001076561627423089e+00 -1.929942397266976722e-03 3.138342994013497478e+00 -5.882235432044131788e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.498759867730795037e+01 1.067817566391815291e-02 6.001282016872945491e+00 -2.103439469966229478e-03 3.137728433072347389e+00 -6.408732871418749977e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.498652884682575781e+01 1.073711691268498282e-02 6.001505503312618117e+00 -2.276431421677624009e-03 3.137061298080161542e+00 -6.933711088392165503e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.498545332850796363e+01 1.079673821259282893e-02 6.001747032515939217e+00 -2.448877822327587012e-03 3.136341742565914803e+00 -7.457137971588772944e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.498437208898336515e+01 1.085710231344783581e-02 6.002006612904184912e+00 -2.620738668488433940e-03 3.135569923263671122e+00 -7.978981521433685734e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.498328509130176833e+01 1.091827102207689956e-02 6.002284249818106154e+00 -2.791974418303930141e-03 3.134746000104033925e+00 -8.499209798732440188e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.498219229499907534e+01 1.098030516478172049e-02 6.002579945591077326e+00 -2.962546023572817672e-03 3.133870136210381130e+00 -9.017790880407675069e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.498109365616422473e+01 1.104326455275565950e-02 6.002893699627311008e+00 -3.132414959041556705e-03 3.132942497899173784e+00 -9.534692822238637414e-03 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.497998912750777478e+01 1.110720795032080557e-02 6.003225508484768547e+00 -3.301543248989918626e-03 3.131963254683650444e+00 -1.004988362835919358e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.497887865843194888e+01 1.117219304583009186e-02 6.003575365962404931e+00 -3.469893491219410570e-03 3.130932579280246486e+00 -1.056333122719650512e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.497776219510195261e+01 1.123827642507127869e-02 6.003943263191395374e+00 -3.637428878575081018e-03 3.129850647617114401e+00 -1.107500345347491554e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.497663968051841898e+01 1.130551354700564705e-02 6.004329188730004319e+00 -3.804113218146389433e-03 3.128717638844155768e+00 -1.158486803586707657e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.497551105459084653e+01 1.137395872167386128e-02 6.004733128661774444e+00 -3.969910948302990926e-03 3.127533735344025789e+00 -1.209289258984545118e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.497437625421189900e+01 1.144366509010423874e-02 6.005155066696723942e+00 -4.134787153727038055e-03 3.126299122743611658e+00 -1.259904461527081368e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.497323521333246710e+01 1.151468460606393414e-02 6.005594984275271386e+00 -4.298707578605455784e-03 3.125013989925534030e+00 -1.310329149824857389e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.497208786303741768e+01 1.158706801950100049e-02 6.006052860674597760e+00 -4.461638638144231443e-03 3.123678529039269680e+00 -1.360560051678716756e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.497093413162193798e+01 1.166086486153429871e-02 6.006528673117204065e+00 -4.623547428562644127e-03 3.122292935511536527e+00 -1.410593884980299723e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.496977394466843414e+01 1.173612343085841600e-02 6.007022396881405157e+00 -4.784401735719039268e-03 3.120857408055630611e+00 -1.460427358903282867e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.496860722512392705e+01 1.181289078144173721e-02 6.007534005413549316e+00 -4.944170042511381036e-03 3.119372148679441903e+00 -1.510057175344396534e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.496743389337792252e+01 1.189121271140718833e-02 6.008063470441731724e+00 -5.102821535187037488e-03 3.117837362691921577e+00 -1.559480030574785132e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.496625386734072194e+01 1.197113375299666514e-02 6.008610762090817126e+00 -5.260326108685955265e-03 3.116253258707808449e+00 -1.608692617065485275e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.496506706252216468e+01 1.205269716353152276e-02 6.009175848998573599e+00 -5.416654371130827372e-03 3.114620048650456052e+00 -1.657691625453773868e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.496387339211080025e+01 1.213594491729250852e-02 6.009758698432747792e+00 -5.571777647567124035e-03 3.112937947752635548e+00 -1.706473746620071688e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.496267276705347626e+01 1.222091769825300184e-02 6.010359276408904883e+00 -5.725667983045221003e-03 3.111207174555219446e+00 -1.755035673848063388e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.496146509613536502e+01 1.230765489360929887e-02 6.010977547808888488e+00 -5.878298145126466950e-03 3.109427950903671967e+00 -1.803374105043607095e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.496025028606041829e+01 1.239619458806079030e-02 6.011613476499738873e+00 -6.029641625885070848e-03 3.107600501942301197e+00 -1.851485744990804053e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.495902824153228572e+01 1.248657355880125781e-02 6.012267025452933566e+00 -6.179672643468274960e-03 3.105725056106244608e+00 -1.899367307626267237e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.495779886533569680e+01 1.257882727119004167e-02 6.012938156863815387e+00 -6.328366143268485816e-03 3.103801845111178181e+00 -1.947015518315113602e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.495656205841832254e+01 1.267298987507856425e-02 6.013626832271069311e+00 -6.475697798752908310e-03 3.101831103940755341e+00 -1.994427116114531884e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.495531771997314685e+01 1.276909420177362378e-02 6.014333012676131851e+00 -6.621644011988822576e-03 3.099813070831790807e+00 -2.041598856012893232e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.495406574752136208e+01 1.286717176162402616e-02 6.015056658662403244e+00 -6.766181913895915126e-03 3.097747987257225333e+00 -2.088527511134323153e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.495280603699579203e+01 1.296725274222151544e-02 6.015797730514148789e+00 -6.909289364251081436e-03 3.095636097906905970e+00 -2.135209874900387619e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.495153848282488340e+01 1.306936600721068063e-02 6.016556188334971189e+00 -7.050944951465776787e-03 3.093477650666225820e+00 -2.181642763142121327e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.495026297801726578e+01 1.317353909570559596e-02 6.017331992165743770e+00 -7.191127992151294564e-03 3.091272896592683672e+00 -2.227823016157011449e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.494897941424689769e+01 1.327979822231339403e-02 6.018125102101890889e+00 -7.329818530483298011e-03 3.089022089890412381e+00 -2.273747500706771105e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.494768768193880959e+01 1.338816827776691948e-02 6.018935478409909834e+00 -7.466997337373394369e-03 3.086725487882742147e+00 -2.319413111952810941e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.494638767035546145e+01 1.349867283017005919e-02 6.019763081643024094e+00 -7.602645909452570433e-03 3.084383350982859096e+00 -2.364816775327237622e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.494507926768370609e+01 1.361133412686033745e-02 6.020607872755866730e+00 -7.736746467868777649e-03 3.081995942662627108e+00 -2.409955448338005693e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.494376236112238487e+01 1.372617309689400794e-02 6.021469813218085498e+00 -7.869281956898900934e-03 3.079563529419636847e+00 -2.454826122307525449e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.494243683697053982e+01 1.384320935415916769e-02 6.022348865126771145e+00 -8.000236042373624554e-03 3.077086380742550809e+00 -2.499425824044598440e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.494110258071624386e+01 1.396246120112240065e-02 6.023244991317603159e+00 -8.129593109912387414e-03 3.074564769074806581e+00 -2.543751617450026176e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.493975947712605290e+01 1.408394563321424889e-02 6.024158155474617082e+00 -8.257338262964564538e-03 3.071998969776751132e+00 -2.587800605056627193e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.493840741033506525e+01 1.420767834385831124e-02 6.025088322238492111e+00 -8.383457320652246483e-03 3.069389261086265197e+00 -2.631569929504712357e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.493704626393757984e+01 1.433367373014816579e-02 6.026035457313259514e+00 -8.507936815409452430e-03 3.066735924077944375e+00 -2.675056774954315611e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.493567592107834052e+01 1.446194489917553005e-02 6.026999527571339499e+00 -8.630763990412283065e-03 3.064039242620899106e+00 -2.718258368435673769e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.493429626454434533e+01 1.459250367501214660e-02 6.027980501156810611e+00 -8.751926796794361543e-03 3.061299503335234373e+00 -2.761171981139586007e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.493290717685721170e+01 1.472536060634693778e-02 6.028978347586812170e+00 -8.871413890641893438e-03 3.058516995547268635e+00 -2.803794929649392267e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.493150854036606034e+01 1.486052497477887910e-02 6.029993037851000715e+00 -8.989214629762817127e-03 3.055692011243547945e+00 -2.846124577116368112e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.493010023734090197e+01 1.499800480376491281e-02 6.031024544508954754e+00 -9.105319070226269851e-03 3.052824845023715650e+00 -2.888158334377149278e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.492868215006649812e+01 1.513780686822080446e-02 6.032072841785453221e+00 -9.219717962671861167e-03 3.049915794052294959e+00 -2.929893661006081895e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.492725416093665558e+01 1.527993670477214953e-02 6.033137905663532585e+00 -9.332402748366245768e-03 3.046965158009437236e+00 -2.971328066341408225e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.492581615254892924e+01 1.542439862265179013e-02 6.034219713975241817e+00 -9.443365555016482865e-03 3.043973239040665302e+00 -3.012459110457983008e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.492436800779969097e+01 1.557119571523807137e-02 6.035318246490014360e+00 -9.552599192337229636e-03 3.040940341705674399e+00 -3.053284405087063752e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.492290960997953064e+01 1.572032987222740305e-02 6.036433485000570087e+00 -9.660097147366054557e-03 3.037866772926233860e+00 -3.093801614490291826e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.492144084286893779e+01 1.587180179243347436e-02 6.037565413406282389e+00 -9.765853579524216496e-03 3.034752841933238354e+00 -3.134008456289534561e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.491996159083422313e+01 1.602561099720434951e-02 6.038714017793922473e+00 -9.869863315420866062e-03 3.031598860212951330e+00 -3.173902702254167985e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.491847173892364609e+01 1.618175584444759424e-02 6.039879286515721368e+00 -9.972121843399173874e-03 3.028405141452480187e+00 -3.213482179047304210e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.491697117296367026e+01 1.634023354325251157e-02 6.041061210264668802e+00 -1.007262530782351145e-02 3.025172001484526252e+00 -3.252744768932398084e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.491545977965532366e+01 1.650104016909754653e-02 6.042259782146994773e+00 -1.017137050310734127e-02 3.021899758231447741e+00 -3.291688410441580281e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.491393744667059806e+01 1.666417067962995546e-02 6.043474997751758337e+00 -1.026835486748210562e-02 3.018588731648670809e+00 -3.330311099006992570e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.491240406274883412e+01 1.682961893100385492e-02 6.044706855217496511e+00 -1.036357647650792795e-02 3.015239243667490854e+00 -3.368610887556323930e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.491085951779302832e+01 1.699737769476194690e-02 6.045955355295867584e+00 -1.045703403632755775e-02 3.011851618137292519e+00 -3.406585887073663999e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.490930370296602092e+01 1.716743867524531120e-02 6.047220501412235549e+00 -1.054872687666547418e-02 3.008426180767227009e+00 -3.444234267126712601e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.490773651078649031e+01 1.733979252751486483e-02 6.048502299723157449e+00 -1.063865494357467585e-02 3.004963259067378267e+00 -3.481554256361322347e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.490615783522469329e+01 1.751442887576738772e-02 6.049800759170709696e+00 -1.072681879193413540e-02 3.001463182289451304e+00 -3.518544142964265264e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.490456757179789804e+01 1.769133633222826421e-02 6.051115891533626723e+00 -1.081321957770045583e-02 2.997926281367013335e+00 -3.555202275095054737e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.490296561766544237e+01 1.787050251650243796e-02 6.052447711475206660e+00 -1.089785904991792502e-02 2.994352888855316142e+00 -3.591527061287164146e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.490135187172334241e+01 1.805191407536424833e-02 6.053796236587944968e+00 -1.098073954250108723e-02 2.990743338870742285e+00 -3.627516970799569973e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.489972623469840940e+01 1.823555670296571340e-02 6.055161487434874701e+00 -1.106186396578538386e-02 2.987097967029920476e+00 -3.663170533939921064e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.489808860924178546e+01 1.842141516144456606e-02 6.056543487587578767e+00 -1.114123579782518372e-02 2.983417110388499438e+00 -3.698486342412184852e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.489643890002184357e+01 1.860947330191166718e-02 6.057942263660847537e+00 -1.121885907548399001e-02 2.979701107379603364e+00 -3.733463049607539663e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.489477701381638575e+01 1.879971408579615352e-02 6.059357845343974702e+00 -1.129473838531118261e-02 2.975950297752012474e+00 -3.768099370864470832e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.489310285960407043e+01 1.899211960652688255e-02 6.060790265428658508e+00 -1.136887885422358489e-02 2.972165022508096222e+00 -3.802394083701939043e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.489141634865499597e+01 1.918667111153034288e-02 6.062239559833528801e+00 -1.144128614037532264e-02 2.968345623841529335e+00 -3.836346028022297183e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.488971739462039423e+01 1.938334902452621897e-02 6.063705767625309662e+00 -1.151196642360899879e-02 2.964492445074816906e+00 -3.869954106290203477e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.488800591362134185e+01 1.958213296809041201e-02 6.065188931036547437e+00 -1.158092639504308165e-02 2.960605830596650723e+00 -3.903217283692488743e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.488628182433642699e+01 1.978300178646342361e-02 6.066689095479901539e+00 -1.164817324694382081e-02 2.956686125799119047e+00 -3.936134588268125345e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.488454504808830769e+01 1.998593356858423611e-02 6.068206309559032618e+00 -1.171371466245854295e-02 2.952733677014800939e+00 -3.968705111012684611e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.488279550892909775e+01 2.019090567132711053e-02 6.069740625076094354e+00 -1.177755880518579872e-02 2.948748831453767316e+00 -4.000928005957821859e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.488103313372451098e+01 2.039789474291857710e-02 6.071292097035840385e+00 -1.183971430859088493e-02 2.944731937140515399e+00 -4.032802490225991660e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.487925785223670516e+01 2.060687674651195608e-02 6.072860783646358840e+00 -1.190019026527545931e-02 2.940683342850860971e+00 -4.064327844060568184e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.487746959720575113e+01 2.081782698389670824e-02 6.074446746316461976e+00 -1.195899621611016227e-02 2.936603398048812874e+00 -4.095503410831529550e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.487566830442967003e+01 2.103072011931999413e-02 6.076050049649744267e+00 -1.201614213923982155e-02 2.932492452823453277e+00 -4.126328597015804095e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.487385391284298031e+01 2.124553020339738432e-02 6.077670761435343572e+00 -1.207163843898711141e-02 2.928350857825863240e+00 -4.156802872118423725e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.487202636459368676e+01 2.146223069708921849e-02 6.079308952635435581e+00 -1.212549593464103646e-02 2.924178964206146425e+00 -4.186925768584193186e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.487018560511864962e+01 2.168079449572304918e-02 6.080964697369489080e+00 -1.217772584911066755e-02 2.919977123550504761e+00 -4.216696881756795690e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.486833158321728732e+01 2.190119395304022595e-02 6.082638072895322878e+00 -1.222833979750984415e-02 2.915745687818393161e+00 -4.246115869768159190e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.486646425112353498e+01 2.212340090524386044e-02 6.084329159587008817e+00 -1.227734977566304411e-02 2.911485009279795921e+00 -4.275182453400132310e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.486458356457602648e+01 2.234738669502662686e-02 6.086038040909657276e+00 -1.232476814854023377e-02 2.907195440452657209e+00 -4.303896415922477819e-02 3.959006234788292611e-01 3.499344003731438058e+00 -1.877661298604656537e+01 3.262879320560747032e-01
1.486268948288643088e+01 2.257312219555727972e-02 6.087764803391139345e+00 -1.237060763863041639e-02 2.902877334040484314e+00 -4.332257602907266941e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.486078193691062488e+01 2.279996492671652192e-02 6.089509284073884920e+00 -1.240984972702815874e-02 2.898531765393572712e+00 -4.358823137230134065e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.485886086645571247e+01 2.302836718179982964e-02 6.091271325090997557e+00 -1.244762742289803013e-02 2.894159800856172193e+00 -4.385049402955693704e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.485692624975417786e+01 2.325829920464966144e-02 6.093051024964424300e+00 -1.248395441850050185e-02 2.889761779630121374e+00 -4.410936543125150433e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.485497806877951987e+01 2.348973093637160212e-02 6.094848484954050072e+00 -1.251884467417405111e-02 2.885338040745693888e+00 -4.436484757777484078e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.485301630929725825e+01 2.372263203676770044e-02 6.096663809012300206e+00 -1.255231240740603549e-02 2.880888923004757629e+00 -4.461694303630478475e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.485104096091391312e+01 2.395697190558836176e-02 6.098497103736331582e+00 -1.258437208191828804e-02 2.876414764924263512e+00 -4.486565493740767019e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.484905201712391509e+01 2.419271970358714136e-02 6.100348478317886070e+00 -1.261503839677592838e-02 2.871915904680085951e+00 -4.511098697142999769e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.484704947535442088e+01 2.442984437336325615e-02 6.102218044490872906e+00 -1.264432627553031645e-02 2.867392680051234599e+00 -4.535294338462909219e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.484503333700800454e+01 2.466831465997572359e-02 6.104105916476748384e+00 -1.267225085543269292e-02 2.862845428364492850e+00 -4.559152897447452807e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.484300360750319925e+01 2.490809913131485087e-02 6.106012210927765693e+00 -1.269882747665326307e-02 2.858274486439506656e+00 -4.582674908565415040e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.484096029631285596e+01 2.514916619822116575e-02 6.107937046868165076e+00 -1.272407167154409983e-02 2.853680190534254368e+00 -4.605860960609839405e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.483890341700031179e+01 2.539148413433723467e-02 6.109880545633376236e+00 -1.274799915398635089e-02 2.849062876290950452e+00 -4.628711696236354617e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.483683298725332911e+01 2.563502109567906626e-02 6.111842830807314719e+00 -1.277062580880943335e-02 2.844422878682422606e+00 -4.651227811480258822e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.483474902891580172e+01 2.587974513991514111e-02 6.113824028157841539e+00 -1.279196768128908202e-02 2.839760531958982259e+00 -4.673410055253870987e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.483265156801720863e+01 2.612562424534155617e-02 6.115824265570474871e+00 -1.281204096673153707e-02 2.835076169595806661e+00 -4.695259228824367331e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.483054063479979412e+01 2.637262632954242778e-02 6.117843672980418646e+00 -1.283086200015096448e-02 2.830370124240853436e+00 -4.716776185272356092e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.482841626374347754e+01 2.662071926772521455e-02 6.119882382303002188e+00 -1.284844724604701678e-02 2.825642727663325360e+00 -4.737961828931448044e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.482627849358847172e+01 2.686987091072119693e-02 6.121940527362598417e+00 -1.286481328828919732e-02 2.820894310702705798e+00 -4.758817114809109350e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.482412736735560621e+01 2.712004910264196114e-02 6.124018243820113838e+00 -1.287997682011451754e-02 2.816125203218382111e+00 -4.779343047989092347e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.482196293236435558e+01 2.737122169818325540e-02 6.126115669099120531e+00 -1.289395463424468022e-02 2.811335734039875245e+00 -4.799540683015769693e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.481978524024856547e+01 2.762335657956817639e-02 6.128232942310718911e+00 -1.290676361312880112e-02 2.806526230917695042e+00 -4.819411123260702867e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.481759434696987832e+01 2.787642167312227859e-02 6.130370204177214788e+00 -1.291842071931787427e-02 2.801697020474835931e+00 -4.838955520270937088e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.481539031282886221e+01 2.813038496547302231e-02 6.132527596954687077e+00 -1.292894298599694611e-02 2.796848428158950295e+00 -4.858175073057725141e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.481317320247385183e+01 2.838521451936619130e-02 6.134705264354540333e+00 -1.293834750790191085e-02 2.791980778195255919e+00 -4.877071027370376982e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.481094308490752454e+01 2.864087848910774892e-02 6.136903351464188638e+00 -1.294665143319000469e-02 2.787094393540114901e+00 -4.895644675058707235e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.480870003349121156e+01 2.889734513561843798e-02 6.139122004666896615e+00 -1.295387195350591707e-02 2.782189595835280027e+00 -4.913897353373080507e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.480644412594691062e+01 2.915458284107882297e-02 6.141361371560757121e+00 -1.296002629463948765e-02 2.777266705362855248e+00 -4.931830444237143840e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.480417544435704258e+01 2.941256012317150156e-02 6.143621600876963740e+00 -1.296513170779030853e-02 2.772326041000994667e+00 -4.949445373501394629e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.480189407516196809e+01 2.967124564891877522e-02 6.145902842397465982e+00 -1.296920546099902816e-02 2.767367920180354712e+00 -4.966743610182355884e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.479960010915528912e+01 2.993060824811273613e-02 6.148205246872087137e+00 -1.297226483074724948e-02 2.762392658841315018e+00 -4.983726665687882029e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.479729364147694426e+01 3.019061692633531399e-02 6.150528965935192716e+00 -1.297432709372954573e-02 2.757400571391979138e+00 -5.000396093029116362e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.479497477160412799e+01 3.045124087756630876e-02 6.152874152021976073e+00 -1.297540951880082893e-02 2.752391970666971055e+00 -5.016753486019632363e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.479264360334005168e+01 3.071244949637793459e-02 6.155240958284450059e+00 -1.297552935910205665e-02 2.747367167887038164e+00 -5.032800478462311211e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.479030024480057826e+01 3.097421238971495225e-02 6.157629538507214839e+00 -1.297470384436699709e-02 2.742326472619474043e+00 -5.048538743324516159e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.478794480839874126e+01 3.123649938825985573e-02 6.160040047023081833e+00 -1.297295017341252611e-02 2.737270192739369890e+00 -5.063969991902147333e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.478557741082720334e+01 3.149928055738316496e-02 6.162472638628626598e+00 -1.297028550681465255e-02 2.732198634391709291e+00 -5.079095972973159123e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.478319817303864880e+01 3.176252620767923418e-02 6.164927468499744379e+00 -1.296672695977460661e-02 2.727112101954313417e+00 -5.093918471936240144e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.478080722022417959e+01 3.202620690508702073e-02 6.167404692107282038e+00 -1.296229159520651680e-02 2.722010898001684165e+00 -5.108439309875226209e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.477840468178972522e+01 3.229029348059701821e-02 6.169904465132820981e+00 -1.295699641697312283e-02 2.716895323269756801e+00 -5.122660342706786274e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.477599069133049881e+01 3.255475703955009598e-02 6.172426943384671461e+00 -1.295085836329777293e-02 2.711765676621476384e+00 -5.136583460349361530e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.477356538660355056e+01 3.281956897052891453e-02 6.174972282714150218e+00 -1.294389430039263530e-02 2.706622255013237943e+00 -5.150210585835030691e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.477112890949844015e+01 3.308470095384364457e-02 6.177540638932208950e+00 -1.293612101628145890e-02 2.701465353462221053e+00 -5.163543674412955642e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.476868140600608470e+01 3.335012496961493877e-02 6.180132167726479331e+00 -1.292755521481664914e-02 2.696295265014623244e+00 -5.176584712646680603e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.476622302618579674e+01 3.361581330545743845e-02 6.182747024578796768e+00 -1.291821350989091205e-02 2.691112280714800242e+00 -5.189335717505939860e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.476375392413058485e+01 3.388173856376752724e-02 6.185385364683265941e+00 -1.290811241984356206e-02 2.685916689575314376e+00 -5.201798735453630473e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.476127425793072945e+01 3.414787366861928020e-02 6.188047342864924971e+00 -1.289726836206133223e-02 2.680708778547900906e+00 -5.213975841528604993e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.475878418963569416e+01 3.441419187227295895e-02 6.190733113499069518e+00 -1.288569764777333995e-02 2.675488832495351854e+00 -5.225869138424947546e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.475628388521441181e+01 3.468066676130070192e-02 6.193442830431293622e+00 -1.287341647703965468e-02 2.670257134164321755e+00 -5.237480755568386243e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.475377351451399299e+01 3.494727226233425993e-02 6.196176646898297946e+00 -1.286044093393271491e-02 2.665013964159060222e+00 -5.248812848190505947e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.475125325121689279e+01 3.521398264744006468e-02 6.198934715449520461e+00 -1.284678698191066802e-02 2.659759600916067335e+00 -5.259867596401410217e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.474872327279659956e+01 3.548077253912700069e-02 6.201717187869644654e+00 -1.283247045938149498e-02 2.654494320679682051e+00 -5.270647204261486723e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.474618376047186707e+01 3.574761691499266092e-02 6.204524215102021678e+00 -1.281750707545700751e-02 2.649218397478593445e+00 -5.281153898852176259e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.474363489915956826e+01 3.601449111201340120e-02 6.207355947173069488e+00 -1.280191240591329292e-02 2.643932103103298736e+00 -5.291389929309572165e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.474107687742619532e+01 3.628137083048282169e-02 6.210212533117682732e+00 -1.278570188933761051e-02 2.638635707084539206e+00 -5.301357565862468979e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.473850988743806312e+01 3.654823213760833439e-02 6.213094120905702233e+00 -1.276889082340972037e-02 2.633329476672635838e+00 -5.311059098974893478e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.473593412491026200e+01 3.681505147077276247e-02 6.216000857369476940e+00 -1.275149436139359944e-02 2.628013676817709143e+00 -5.320496838430684161e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.473334978905441162e+01 3.708180564046612004e-02 6.218932888132563619e+00 -1.273352750881341817e-02 2.622688570150818688e+00 -5.329673112413350899e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.473075708252526894e+01 3.734847183289440736e-02 6.221890357539601624e+00 -1.271500512030798030e-02 2.617354416966023223e+00 -5.338590266589406108e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.472815621136622255e+01 3.761502761227243641e-02 6.224873408587396462e+00 -1.269594189666129955e-02 2.612011475203354305e+00 -5.347250663195764891e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.472554738495374949e+01 3.788145092280782722e-02 6.227882182857243265e+00 -1.267635238200688630e-02 2.606660000432699409e+00 -5.355656680131781755e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.472293081594086139e+01 3.814772009038346068e-02 6.230916820448527460e+00 -1.265625096120318385e-02 2.601300245838591874e+00 -5.363810710056497039e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.472030672019960029e+01 3.841381382394570138e-02 6.233977459913624841e+00 -1.263565185737750875e-02 2.595932462205900126e+00 -5.371715159491635000e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.471767531676263552e+01 3.867971121660589845e-02 6.237064238194133026e+00 -1.261456912963574394e-02 2.590556897906410860e+00 -5.379372447930896167e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.471503682776399913e+01 3.894539174646269308e-02 6.240177290558459156e+00 -1.259301667093493809e-02 2.585173798886299945e+00 -5.386785006956065769e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.471239147837902728e+01 3.921083527715268913e-02 6.243316750540784277e+00 -1.257100820611590369e-02 2.579783408654483079e+00 -5.393955279360438532e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.470973949676353953e+01 3.947602205813727921e-02 6.246482749881431040e+00 -1.254855729015970194e-02 2.574385968271838632e+00 -5.400885718279409275e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.470708111399234497e+01 3.974093272474092664e-02 6.249675418468693344e+00 -1.252567730747235902e-02 2.568981716341302235e+00 -5.407578786320648562e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.470441656399711228e+01 4.000554829794973621e-02 6.252894884282146570e+00 -1.250238147005513882e-02 2.563570888998819353e+00 -5.414036954715170658e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.470174608350359158e+01 4.026985018395655425e-02 6.256141273337350484e+00 -1.247868281544848093e-02 2.558153719905143397e+00 -5.420262702473931105e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.469906991196826418e+01 4.053382017346719712e-02 6.259414709631996310e+00 -1.245459420552326793e-02 2.552730440238498488e+00 -5.426258515498836449e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.469638829151447190e+01 4.079744044078065929e-02 6.262715315093534407e+00 -1.243012832539178159e-02 2.547301278688092641e+00 -5.432026885795521176e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.469370146686808631e+01 4.106069354265357019e-02 6.266043209528299407e+00 -1.240529768245762950e-02 2.541866461448400560e+00 -5.437570310691006159e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.469100968529274276e+01 4.132356241695522847e-02 6.269398510572132821e+00 -1.238011460561399407e-02 2.536426212214243581e+00 -5.442891292032516620e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.468831319652470668e+01 4.158603038112046457e-02 6.272781333642514667e+00 -1.235459124457313762e-02 2.530980752176665405e+00 -5.447992335396985991e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.468561225270741133e+01 4.184808113040797140e-02 6.276191791892215655e+00 -1.232873956932353104e-02 2.525530300019593000e+00 -5.452875949312026294e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.468290710832569701e+01 4.210969873597173591e-02 6.279629996164469041e+00 -1.230257136971116966e-02 2.520075071917270648e+00 -5.457544644488686314e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.468019802013981767e+01 4.237086764275308642e-02 6.283096054949663056e+00 -1.227609825514161881e-02 2.514615281532455171e+00 -5.462000933066291780e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.467748524711923785e+01 4.263157266720087046e-02 6.286590074343566314e+00 -1.224933165439934767e-02 2.509151140015359438e+00 -5.466247327869652728e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.467476905037628043e+01 4.289179899482711139e-02 6.290112158007072907e+00 -1.222228281558086424e-02 2.503682856003333956e+00 -5.470286341678894798e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.467204969309964468e+01 4.315153217760555465e-02 6.293662407127473379e+00 -1.219496280613820323e-02 2.498210635621270992e+00 -5.474120486512168426e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.466932744048785686e+01 4.341075813122029226e-02 6.297240920381252494e+00 -1.216738251302931090e-02 2.492734682482719233e+00 -5.477752272921451032e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.466660255968267990e+01 4.366946313217163339e-02 6.300847793898399551e+00 -1.213955264297185768e-02 2.487255197691697450e+00 -5.481184209301658700e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.466387531970252489e+01 4.392763381474629192e-02 6.304483121228237508e+00 -1.211148372279706800e-02 2.481772379845190279e+00 -5.484418801213254702e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.466114599137589991e+01 4.418525716785882268e-02 6.308146993306753991e+00 -1.208318609990011519e-02 2.476286425036316352e+00 -5.487458550718529726e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.465841484727493871e+01 4.444232053177120390e-02 6.311839498425436901e+00 -1.205466994278370403e-02 2.470797526858152349e+00 -5.490305955731705767e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.465568216164903781e+01 4.469881159469721310e-02 6.315560722201596811e+00 -1.202594524169145127e-02 2.465305876408200980e+00 -5.492963509383009396e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.465294821035864459e+01 4.495471838929833430e-02 6.319310747550174412e+00 -1.199702180932848625e-02 2.459811662293485579e+00 -5.495433699395202432e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.465021327080922475e+01 4.521002928907697643e-02 6.323089654657017000e+00 -1.196790928168202199e-02 2.454315070636278850e+00 -5.497719007440221572e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.464747762188544833e+01 4.546473300467303996e-02 6.326897520953614240e+00 -1.193861711890499208e-02 2.448816285080457789e+00 -5.499821908546905641e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.464474154388562432e+01 4.571881858007222771e-02 6.330734421093280773e+00 -1.190915460625811308e-02 2.443315486798416369e+00 -5.501744870558953476e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.464200531845640718e+01 4.597227538873165792e-02 6.334600426928769679e+00 -1.187953085514168415e-02 2.437812854498532911e+00 -5.503490353572014493e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.463926922852781765e+01 4.622509312962817807e-02 6.338495607491305250e+00 -1.184975480419835948e-02 2.432308564433193432e+00 -5.505060809383559989e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.463653355824860647e+01 4.647726182323518029e-02 6.342420028971015533e+00 -1.181983522048296771e-02 2.426802790407359911e+00 -5.506458680957240087e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.463379859292197693e+01 4.672877180743365000e-02 6.346373754698757530e+00 -1.178978070069627501e-02 2.421295703787664788e+00 -5.507686401901738110e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.463106461894170529e+01 4.697961373336301261e-02 6.350356845129306649e+00 -1.175959967247963527e-02 2.415787473512021499e+00 -5.508746395964127934e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.462833192372869107e+01 4.722977856121717694e-02 6.354369357825899733e+00 -1.172930039576754527e-02 2.410278266099732392e+00 -5.509641076537716980e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.462560079566794435e+01 4.747925755599109038e-02 6.358411347446116579e+00 -1.169889096419514905e-02 2.404768245662082915e+00 -5.510372846184351248e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.462287152404604740e+01 4.772804228318291986e-02 6.362482865729074177e+00 -1.166837930655777872e-02 2.399257573913406993e+00 -5.510944096171144918e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.462014439898911533e+01 4.797612460445684762e-02 6.366583961483915921e+00 -1.163777318831969894e-02 2.393746410182605366e+00 -5.511357206021585270e-02 3.901864149855122643e-01 3.474025090713483088e+00 -1.851510982762213686e+01 2.350450715335479779e-01
1.461741971140127383e+01 4.822349667327131828e-02 6.370714680579579792e+00 -1.160708021316926228e-02 2.388234911425109352e+00 -5.511614543080946282e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.461469258399419857e+01 4.844946601150573740e-02 6.374868161714007719e+00 -1.140629961041014079e-02 2.382746920853277217e+00 -5.464451321865813893e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.461195830485686997e+01 4.866989452629028740e-02 6.379037477622615526e+00 -1.120896540408050472e-02 2.377305840288402639e+00 -5.417793581981684287e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.460921740157392357e+01 4.888492506936412130e-02 6.383222568472272762e+00 -1.101500299672082510e-02 2.371911167085784200e+00 -5.371635655147902200e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.460647038615504911e+01 4.909469646566555490e-02 6.387423368656843792e+00 -1.082433965395821797e-02 2.366562404253885976e+00 -5.325971903534838098e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.460371775544100181e+01 4.929934363501160821e-02 6.391639807152888153e+00 -1.063690445656870556e-02 2.361259060423063438e+00 -5.280796721506874486e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.460095999150056834e+01 4.949899771004750287e-02 6.395871807859065505e+00 -1.045262825348986652e-02 2.356000649812509451e+00 -5.236104537266009218e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.459819756201858354e+01 4.969378615056711107e-02 6.400119289919937060e+00 -1.027144361736850170e-02 2.350786692195710348e+00 -5.191889814245573276e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.459543092067538517e+01 4.988383285436338854e-02 6.404382168035084533e+00 -1.009328480487413186e-02 2.345616712864564857e+00 -5.148147052406485541e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.459266050751750043e+01 5.006925826464486695e-02 6.408660352753884126e+00 -9.918087707242784212e-03 2.340490242592185410e+00 -5.104870789578294654e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.458988674931933360e+01 5.025017947404090274e-02 6.412953750756181570e+00 -9.745789805215494470e-03 2.335406817594419593e+00 -5.062055602621139128e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.458711005993629328e+01 5.042671032535704645e-02 6.417262265119765274e+00 -9.576330127167085107e-03 2.330365979490366168e+00 -5.019696108367618231e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.458433084064949092e+01 5.059896150919222096e-02 6.421585795575215805e+00 -9.409649207988432865e-03 2.325367275261733813e+00 -4.977786964981814610e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.458154948050214550e+01 5.076704065851596337e-02 6.425924238748669914e+00 -9.245689049033794030e-03 2.320410257210931970e+00 -4.936322873062738703e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.457876635662783471e+01 5.093105244029079437e-02 6.430277488393010721e+00 -9.084393079079175135e-03 2.315494482918151409e+00 -4.895298576603976382e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.457598183457071528e+01 5.109109864422833880e-02 6.434645435607984965e+00 -8.925706116247541372e-03 2.310619515197517071e+00 -4.854708863886597614e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.457319626859786865e+01 5.124727826876632197e-02 6.439027969049718081e+00 -8.769574330891059810e-03 2.305784922052381614e+00 -4.814548568305867388e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.457041000200389291e+01 5.139968760435095069e-02 6.443424975130089827e+00 -8.615945209450878370e-03 2.300990276629843123e+00 -4.774812569066954476e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.456762336740790964e+01 5.154842031410403896e-02 6.447836338206403006e+00 -8.464767519304710122e-03 2.296235157174684627e+00 -4.735495791709914970e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.456483668704310652e+01 5.169356751196073352e-02 6.452261940761768955e+00 -8.315991274351964765e-03 2.291519146982627930e+00 -4.696593208948277032e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.456205027303896493e+01 5.183521783835989827e-02 6.456701663576602357e+00 -8.169567701567983370e-03 2.286841834352824065e+00 -4.658099841300966659e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.455926442769632700e+01 5.197345753355959996e-02 6.461155385891625080e+00 -8.025449208474656412e-03 2.282202812539786851e+00 -4.620010757604440382e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.455647944375543723e+01 5.210837050865176762e-02 6.465622985562744951e+00 -7.883589351482306676e-03 2.277601679704842841e+00 -4.582321075467141180e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.455369560465711665e+01 5.224003841434848860e-02 6.470104339208168298e+00 -7.743942805085721366e-03 2.273038038867155830e+00 -4.545025961668187203e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.455091318479721352e+01 5.236854070761030877e-02 6.474599322348089103e+00 -7.606465331908084104e-03 2.268511497854383219e+00 -4.508120632478813949e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.454813244977447084e+01 5.249395471618276826e-02 6.479107809537286045e+00 -7.471113753629732984e-03 2.264021669253111657e+00 -4.471600353798980271e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.454535365663196345e+01 5.261635570110913263e-02 6.483629674490932970e+00 -7.337845922729993066e-03 2.259568170359069317e+00 -4.435460441514185032e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.454257705409234980e+01 5.273581691730642312e-02 6.488164790204017152e+00 -7.206620697845351337e-03 2.255150623126992659e+00 -4.399696261745007081e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.453980288278713573e+01 5.285240967227494702e-02 6.492713029064702823e+00 -7.077397916599777877e-03 2.250768654120317347e+00 -4.364303230999987820e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.453703137547972979e+01 5.296620338293558938e-02 6.497274262961607150e+00 -6.950138366525867618e-03 2.246421894460717272e+00 -4.329276816310627385e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.453426275728253181e+01 5.307726563067290820e-02 6.501848363385338558e+00 -6.824803759626366963e-03 2.242109979777544115e+00 -4.294612535296930822e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.453149724586828206e+01 5.318566221465959032e-02 6.506435201524646494e+00 -6.701356707776602410e-03 2.237832550157222933e+00 -4.260305956189700677e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.452873505167582557e+01 5.329145720351692594e-02 6.511034648357409083e+00 -6.579760698856570306e-03 2.233589250092676615e+00 -4.226352697733661012e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.452597637811042297e+01 5.339471298536380139e-02 6.515646574736712715e+00 -6.459980073532468024e-03 2.229379728432872465e+00 -4.192748429106286923e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.452322142173872344e+01 5.349549031630978363e-02 6.520270851472224294e+00 -6.341980002614490755e-03 2.225203638332357237e+00 -4.159488869961783242e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.452047037247854178e+01 5.359384836744211789e-02 6.524907349407080837e+00 -6.225726465106040490e-03 2.221060637200827248e+00 -4.126569790326317655e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.451772341378356934e+01 5.368984477035408653e-02 6.529555939490497174e+00 -6.111186226877025202e-03 2.216950386652825067e+00 -4.093987010454183673e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.451498072282313423e+01 5.378353566126183039e-02 6.534216492846289803e+00 -5.998326819940007389e-03 2.212872552457595621e+00 -4.061736400655836104e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.451224247065714934e+01 5.387497572375538057e-02 6.538888880837500750e+00 -5.887116522312647524e-03 2.208826804489127049e+00 -4.029813881099487960e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.450950882240635664e+01 5.396421823022810871e-02 6.543572975127303515e+00 -5.777524338457009842e-03 2.204812816676404275e+00 -3.998215421573784317e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.450677993741799199e+01 5.405131508202637436e-02 6.548268647736363413e+00 -5.669519980314207883e-03 2.200830266953959669e+00 -3.966937041144011356e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.450405596942699127e+01 5.413631684836150287e-02 6.552975771096811286e+00 -5.563073848798370975e-03 2.196878837212707491e+00 -3.935974807953106225e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.450133706671283917e+01 5.421927280402612931e-02 6.557694218102988692e+00 -5.458157015820153286e-03 2.192958213250974620e+00 -3.905324838985351626e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.449862337225218312e+01 5.430023096595242710e-02 6.562423862159112886e+00 -5.354741206843227110e-03 2.189068084725809715e+00 -3.874983299759184041e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.449591502386732067e+01 5.437923812864933759e-02 6.567164577224009925e+00 -5.252798783934987600e-03 2.185208145104611255e+00 -3.844946404001762380e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.449321215437065469e+01 5.445633989855519497e-02 6.571916237853047349e+00 -5.152302729296939776e-03 2.181378091617087733e+00 -3.815210413307293380e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.449051489170524931e+01 5.453158072734078099e-02 6.576678719237401438e+00 -5.053226629260937700e-03 2.177577625207567369e+00 -3.785771636780267679e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.448782335908155794e+01 5.460500394419702530e-02 6.581451897240786941e+00 -4.955544658988219990e-03 2.173806450487681730e+00 -3.756626430633241975e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.448513767511055583e+01 5.467665178715350183e-02 6.586235648433834911e+00 -4.859231569650300335e-03 2.170064275689497446e+00 -3.727771197719555868e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.448245795393333069e+01 5.474656543345646914e-02 6.591029850126222556e+00 -4.764262672424215278e-03 2.166350812619032506e+00 -3.699202387230628858e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.447978430534698724e+01 5.481478502900439392e-02 6.595834380396486729e+00 -4.670613822791127440e-03 2.162665776610097179e+00 -3.670916494322911533e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.447711683492708801e+01 5.488134971688721220e-02 6.600649118119718217e+00 -4.578261406646489187e-03 2.159008886478535505e+00 -3.642910059702475500e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.447445564414675268e+01 5.494629766506387014e-02 6.605473942993264735e+00 -4.487182326830452608e-03 2.155379864476887342e+00 -3.615179669200555002e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.447180083049251742e+01 5.500966609320593476e-02 6.610308735560538551e+00 -4.397353990036210677e-03 2.151778436249478510e+00 -3.587721953341208719e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.446915248757703054e+01 5.507149129873402382e-02 6.615153377233020215e+00 -4.308754294085498718e-03 2.148204330787946592e+00 -3.560533586901164921e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.446651070524868210e+01 5.513180868207287477e-02 6.620007750310543670e+00 -4.221361615577310343e-03 2.144657280387224141e+00 -3.533611288427966624e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.446387556969823329e+01 5.519065277114967860e-02 6.624871737999952437e+00 -4.135154797879160571e-03 2.141137020602016605e+00 -3.506951819760664724e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.446124716356254325e+01 5.524805724516091560e-02 6.629745224432198825e+00 -4.050113139408503121e-03 2.137643290203705249e+00 -3.480551985638422746e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.445862556602545368e+01 5.530405495763118795e-02 6.634628094677967880e+00 -3.966216382266628780e-03 2.134175831137670176e+00 -3.454408633246827676e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.445601085291592547e+01 5.535867795878616354e-02 6.639520234761896234e+00 -3.883444701191500481e-03 2.130734388481075658e+00 -3.428518651753936775e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.445340309680348412e+01 5.541195751726150226e-02 6.644421531675454240e+00 -3.801778692816962235e-03 2.127318710401121749e+00 -3.402878971843403128e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.445080236709106991e+01 5.546392414116896319e-02 6.649331873388565128e+00 -3.721199365229252778e-03 2.123928548113761750e+00 -3.377486565245243350e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.444820873010533724e+01 5.551460759854008609e-02 6.654251148860016229e+00 -3.641688127812716270e-03 2.120563655842892192e+00 -3.352338444263321809e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.444562224918449189e+01 5.556403693716709807e-02 6.659179248046728006e+00 -3.563226781392897936e-03 2.117223790780029535e+00 -3.327431661265783935e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.444304298476373205e+01 5.561224050385998180e-02 6.664116061911939504e+00 -3.485797508636580885e-03 2.113908713044494458e+00 -3.302763308206707604e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.444047099445833915e+01 5.565924596313891887e-02 6.669061482432363519e+00 -3.409382864690386865e-03 2.110618185644035805e+00 -3.278330516198293965e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.443790633314451455e+01 5.570508031537980270e-02 6.674015402604362102e+00 -3.333965768095697221e-03 2.107351974435907938e+00 -3.254130455039462577e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.443534905303798510e+01 5.574976991442982810e-02 6.678977716449195690e+00 -3.259529491953082163e-03 2.104109848088419721e+00 -3.230160332742305906e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.443279920377047354e+01 5.579334048470988711e-02 6.683948319017399164e+00 -3.186057655344481758e-03 2.100891578042958674e+00 -3.206417395059120434e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.443025683246410296e+01 5.583581713782299893e-02 6.688927106392334565e+00 -3.113534215882707377e-03 2.097696938476489414e+00 -3.182898925001732826e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.442772198380387394e+01 5.587722438869368452e-02 6.693913975693027929e+00 -3.041943462407385029e-03 2.094525706264536158e+00 -3.159602242360642910e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.442519470010810245e+01 5.591758617123304687e-02 6.698908825076216544e+00 -2.971270005383335085e-03 2.091377660944645722e+00 -3.136524703217677401e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.442267502139685398e+01 5.595692585354224147e-02 6.703911553737647466e+00 -2.901498769005133194e-03 2.088252584680329704e+00 -3.113663699491058326e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.442016298545849651e+01 5.599526625267838703e-02 6.708922061912701906e+00 -2.832614983696924490e-03 2.085150262225442752e+00 -3.091016658500806910e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.441765862791443986e+01 5.603262964899671100e-02 6.713940250876390792e+00 -2.764604178827068104e-03 2.082070480889010700e+00 -3.068581042507670387e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.441516198228210399e+01 5.606903780008187094e-02 6.718966022942753469e+00 -2.697452175618600748e-03 2.079013030500520109e+00 -3.046354348253648564e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.441267308003616243e+01 5.610451195428128868e-02 6.723999281463697741e+00 -2.631145080249296022e-03 2.075977703375664785e+00 -3.024334106505413219e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.441019195066811776e+01 5.613907286385282774e-02 6.729039930827305227e+00 -2.565669277135783095e-03 2.072964294282548803e+00 -3.002517881600809402e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.440771862174424989e+01 5.617274079773863782e-02 6.734087876455639332e+00 -2.501011422397964295e-03 2.069972600408341190e+00 -2.980903270995282489e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.440525311896197458e+01 5.620553555397670570e-02 6.739143024802080717e+00 -2.437158437510046453e-03 2.067002421326395556e+00 -2.959487904784981541e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.440279546620467421e+01 5.623747647176120801e-02 6.744205283348219560e+00 -2.374097503097429528e-03 2.064053558963829360e+00 -2.938269445280995013e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.440034568559501693e+01 5.626858244316280955e-02 6.749274560600331263e+00 -2.311816052896377774e-03 2.061125817569514851e+00 -2.917245586587982956e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.439790379754683158e+01 5.629887192451909356e-02 6.754350766085458702e+00 -2.250301767881014974e-03 2.058219003682504766e+00 -2.896414054168691340e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.439546982081556514e+01 5.632836294750523387e-02 6.759433810347124982e+00 -2.189542570544752986e-03 2.055332926100890578e+00 -2.875772604412035402e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.439304377254735101e+01 5.635707312989462342e-02 6.764523604940704260e+00 -2.129526619331521906e-03 2.052467395851089726e+00 -2.855319024205220726e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.439062566832675749e+01 5.638501968601893066e-02 6.769620062428463925e+00 -2.070242303212496693e-03 2.049622226157560068e+00 -2.835051130509993675e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.438821552222321287e+01 5.641221943693670166e-02 6.774723096374307474e+00 -2.011678236406692216e-03 2.046797232412936651e+00 -2.814966769937805868e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.438581334683618351e+01 5.643868882031925771e-02 6.779832621338234055e+00 -1.953823253247412121e-03 2.043992232148602373e+00 -2.795063818311906145e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.438341915333910848e+01 5.646444390006254838e-02 6.784948552870531557e+00 -1.896666403161449948e-03 2.041207045005674736e+00 -2.775340180276802959e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.438103295152213512e+01 5.648950037563334192e-02 6.790070807505724559e+00 -1.840196945782686215e-03 2.038441492706379865e+00 -2.755793788901270830e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.437865474983369829e+01 5.651387359115798981e-02 6.795199302756293136e+00 -1.784404346407394374e-03 2.035695399025831964e+00 -2.736422605274181283e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.437628455542103723e+01 5.653757854426778168e-02 6.800333957106217575e+00 -1.729278272576099821e-03 2.032968589764217349e+00 -2.717224618094842351e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.437392237416963070e+01 5.656062989470404118e-02 6.805474690004333027e+00 -1.674808588627216483e-03 2.030260892719378596e+00 -2.698197843288753506e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.437156821074147039e+01 5.658304197267895186e-02 6.810621421857459445e+00 -1.620985350710510246e-03 2.027572137659778839e+00 -2.679340323624718884e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.436922206861227735e+01 5.660482878700662940e-02 6.815774074023351226e+00 -1.567798802501860558e-03 2.024902156297853306e+00 -2.660650128322972555e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.436688395010770058e+01 5.662600403301277369e-02 6.820932568803493190e+00 -1.515239371034853488e-03 2.022250782263756985e+00 -2.642125352663095630e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.436455385643853511e+01 5.664658110022953441e-02 6.826096829435751800e+00 -1.463297662622988285e-03 2.019617851079482662e+00 -2.623764117628034701e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.436223178773497544e+01 5.666657307988200859e-02 6.831266780086901136e+00 -1.411964458891876032e-03 2.017003200133342666e+00 -2.605564569537377126e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.435991774307993651e+01 5.668599277217245547e-02 6.836442345845020974e+00 -1.361230712913035195e-03 2.014406668654812549e+00 -2.587524879681795884e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.435761172054147394e+01 5.670485269336821010e-02 6.841623452711797171e+00 -1.311087545434846220e-03 2.011828097689742911e+00 -2.569643243962124041e-02 5.253622442929917896e-02 1.977941107220740236e+00 -3.062997540097906146e+00 -5.156457404856108262e+00
1.435531371720430904e+01 5.672316508269907576e-02 6.846810027594714576e+00 -1.261526241207960733e-03 2.009267330075926949e+00 -2.551917882533051921e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.435301961109945346e+01 5.672923427293341536e-02 6.851999441011347614e+00 -1.117348592300915341e-03 2.006746071722616431e+00 -2.490681192769570243e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.435072523200446071e+01 5.673369174844962448e-02 6.857188999988786726e+00 -9.752064428478276906e-04 2.004285804626865009e+00 -2.429933702382277086e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.434843049965703088e+01 5.673661791887411182e-02 6.862378540281309114e+00 -8.350508788966513624e-04 2.001886044550746480e+00 -2.369665521889060752e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.434613532832876892e+01 5.673809082800509995e-02 6.867567902123183465e+00 -6.968342944599309561e-04 1.999546317046362098e+00 -2.309866959916366536e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.434383962706278659e+01 5.673818624038248770e-02 6.872756930150180743e+00 -5.605103583021507109e-04 1.997266157260125130e+00 -2.250528518447019941e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.434154329990132304e+01 5.673697772451630900e-02 6.877945473320765224e+00 -4.260339705695670226e-04 1.995045109741633294e+00 -2.191640888405119864e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.433924624610268950e+01 5.673453673283080506e-02 6.883133384836582991e+00 -2.933612171551061381e-04 1.992882728256922809e+00 -2.133194945260237854e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.433694836034837827e+01 5.673093267850116278e-02 6.888320522062575613e+00 -1.624493320652064165e-04 1.990778575606070078e+00 -2.075181744760640906e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.433464953294096134e+01 5.672623300933565815e-02 6.893506746446954381e+00 -3.325666140064685128e-05 1.988732223445025538e+00 -2.017592518711419300e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.433234965000969297e+01 5.672050183859238953e-02 6.898691923403889703e+00 9.425736981336904413e-05 1.986743252111614844e+00 -1.960418670890897233e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.433004859379325602e+01 5.671379951291214555e-02 6.903875922002726817e+00 2.201322788006078977e-04 1.984811250455545517e+00 -1.903651773106944736e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.432774624276080822e+01 5.670618784626202391e-02 6.909058615003358383e+00 3.444065648508714888e-04 1.982935815672360436e+00 -1.847283561209007302e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.432544247170635821e+01 5.669772717508095999e-02 6.914239878935329209e+00 4.671177477945334016e-04 1.981116553141355707e+00 -1.791305931211931157e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.432313715190616676e+01 5.668847619849150948e-02 6.919419594018471287e+00 5.883023980218436396e-04 1.979353076267293288e+00 -1.735710935561932122e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.432083015126911363e+01 5.667849203691082555e-02 6.924597644083971382e+00 7.079961604889085285e-04 1.977645006325792876e+00 -1.680490779471836144e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.431852133448111530e+01 5.666783028852968862e-02 6.929773916496277053e+00 8.262337722761149130e-04 1.975991972312409306e+00 -1.625637817288163797e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.431621056314273943e+01 5.665654508367940628e-02 6.934948302075405913e+00 9.430491023783404547e-04 1.974393610795177834e+00 -1.571144549154298437e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.431389769589962491e+01 5.664468913714140047e-02 6.940120695019422747e+00 1.058475180411201947e-03 1.972849565770467217e+00 -1.517003617702615201e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.431158258856711463e+01 5.663231379854895969e-02 6.945290992827623633e+00 1.172544211932927995e-03 1.971359488522164805e+00 -1.463207804699876227e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.430926509425014359e+01 5.661946910099744518e-02 6.950459096224806288e+00 1.285287596704917656e-03 1.969923037484188733e+00 -1.409750027822447016e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.430694506345679251e+01 5.660620380784132932e-02 6.955624909085879715e+00 1.396735967047931393e-03 1.968539878106040364e+00 -1.356623337732910245e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.430462234420605050e+01 5.659256545777242159e-02 6.960788338360986316e+00 1.506919201452156833e-03 1.967209682721331232e+00 -1.303820915027553533e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.430229678213174083e+01 5.657860040832872472e-02 6.965949294001887004e+00 1.615866436977397933e-03 1.965932130419362434e+00 -1.251336067287246202e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.429996822058079076e+01 5.656435387780246044e-02 6.971107688888788623e+00 1.723606106255585199e-03 1.964706906919427842e+00 -1.199162226495964489e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.429763650070688996e+01 5.654986998565060541e-02 6.976263438757973390e+00 1.830165938906180368e-03 1.963533704447808059e+00 -1.147292946244937717e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.429530146156035286e+01 5.653519179149267548e-02 6.981416462130526135e+00 1.935572991309682982e-03 1.962412221617393371e+00 -1.095721899365700164e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.429296294017305158e+01 5.652036133269537632e-02 6.986566680241604210e+00 2.039853655107154613e-03 1.961342163309614195e+00 -1.044442875530999376e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.429062077164007682e+01 5.650541966065873029e-02 6.991714016970891343e+00 2.143033678398915086e-03 1.960323240558659030e+00 -9.934497792650721568e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.428827478919721194e+01 5.649040687580833553e-02 6.996858398773780685e+00 2.245138172916200710e-03 1.959355170437585780e+00 -9.427366279965244955e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.428592482429523081e+01 5.647536216137300641e-02 7.001999754613653870e+00 2.346191633409328969e-03 1.958437675946158585e+00 -8.922975506877667967e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.428357070667083661e+01 5.646032381597581445e-02 7.007138015895113092e+00 2.446217942706756937e-03 1.957570485899874368e+00 -8.421267868006057297e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.428121226441473546e+01 5.644532928508741443e-02 7.012273116398307415e+00 2.545240381607793805e-03 1.956753334819682388e+00 -7.922186859815719823e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.427884932403716434e+01 5.643041519137687728e-02 7.017404992214427040e+00 2.643281634449243939e-03 1.955985962821541468e+00 -7.425677087853820024e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.427648171053118986e+01 5.641561736398743171e-02 7.022533581682427695e+00 2.740363790739041953e-03 1.955268115504622095e+00 -6.931684287509852320e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.427410924743432119e+01 5.640097086675898569e-02 7.027658825327149472e+00 2.836508341899028358e-03 1.954599543836351261e+00 -6.440155367976344199e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.427173175688902873e+01 5.638651002540167462e-02 7.032780665799004183e+00 2.931736172380516436e-03 1.953980004031442785e+00 -5.951038491580695061e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.426934905970318113e+01 5.637226845360581579e-02 7.037899047815574960e+00 3.026067539417038287e-03 1.953409257420363199e+00 -5.464283210446232823e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.426696097541137220e+01 5.635827907802438280e-02 7.043013918105446081e+00 3.119522041783649897e-03 1.952887070299666794e+00 -4.979840701488705799e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.426456732233914160e+01 5.634457416200090718e-02 7.048125225354997525e+00 3.212118565425781200e-03 1.952413213751018395e+00 -4.497664174773866562e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.426216791767276248e+01 5.633118532776960896e-02 7.053232920159128838e+00 3.303875196584546339e-03 1.951987463405051137e+00 -4.017709602935061637e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.425976257753902132e+01 5.631814357657368569e-02 7.058336954977570521e+00 3.394809083049762314e-03 1.951609599104411119e+00 -3.539937082825006780e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.425735111710228153e+01 5.630547930552923935e-02 7.063437284099503444e+00 3.484936203014576180e-03 1.951279404372712634e+00 -3.064313530497881667e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.425493335069206324e+01 5.629322231861014214e-02 7.068533863621460078e+00 3.574270957049890778e-03 1.950996665483561321e+00 -2.590818172316124417e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.425250909200225635e+01 5.628140182969108146e-02 7.073626651454382852e+00 3.662824909828050427e-03 1.950761170011731327e+00 -2.119444618509978319e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.425007815451520443e+01 5.627004646938213450e-02 7.078715607420743794e+00 3.750603117013561957e-03 1.950572705953379948e+00 -1.650189200552409788e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.424764035245178206e+01 5.625918430026081996e-02 7.083800693562383621e+00 3.837595482366360465e-03 1.950431061736837890e+00 -1.183046669046122421e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.424519550318385974e+01 5.624884283345561731e-02 7.088881875032805091e+00 3.923752911989038077e-03 1.950336026491976460e+00 -7.180077531626566974e-04 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.424274343142869448e+01 5.623904903422734941e-02 7.093959121701002069e+00 4.008985718505309569e-03 1.950287390518592678e+00 -2.550588600987216382e-04 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.424028397121164780e+01 5.622982929306113292e-02 7.099032408865079802e+00 4.093200162748067590e-03 1.950284945533729219e+00 2.058144529961018028e-04 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.423781696584263656e+01 5.622120938172045501e-02 7.104101717173537445e+00 4.176303897578276594e-03 1.950328484716247202e+00 6.646269861305847178e-04 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.423534226779080392e+01 5.621321441081030684e-02 7.109167032506202411e+00 4.258205938794550928e-03 1.950417802744569107e+00 1.121393937800135767e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.423285973856004105e+01 5.620586878970557781e-02 7.114228345855854840e+00 4.338817131267941850e-03 1.950552695838699169e+00 1.576130902747675464e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.423036924803555969e+01 5.619919619126518412e-02 7.119285652999185920e+00 4.418064550834604684e-03 1.950732961750884620e+00 2.028852498293525625e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.422787067197340249e+01 5.619321953318547058e-02 7.124338953426786247e+00 4.495907790676404933e-03 1.950958399561548928e+00 2.479570746978475120e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.422536388964195275e+01 5.618796097846201487e-02 7.129388249333836747e+00 4.572323037970925548e-03 1.951228809487652205e+00 2.928296610201064094e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.422284877974803941e+01 5.618340261932439766e-02 7.134433542462897293e+00 4.647404920629989722e-03 1.951543982543895606e+00 3.374743206585969612e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.422032521275056105e+01 5.617953735479157967e-02 7.139474827454117545e+00 4.721218701103231143e-03 1.951903676044301816e+00 3.818715444150999269e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.421779305944400562e+01 5.617638304423573647e-02 7.144512099370362357e+00 4.793759004482815896e-03 1.952307643182368491e+00 4.260214108604687758e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.421525219170505494e+01 5.617395532467214792e-02 7.149545354357626614e+00 4.865026230448543654e-03 1.952755636000698347e+00 4.699226632225686658e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.421270248239088119e+01 5.617226916309481233e-02 7.154574589544187901e+00 4.935021858429882238e-03 1.953247405100023482e+00 5.135736793728926455e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.421014380526509946e+01 5.617133885124833692e-02 7.159599802950396885e+00 5.003748168092904750e-03 1.953782699332846429e+00 5.569726105951937865e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.420757603494662646e+01 5.617117800394932914e-02 7.164620993407505800e+00 5.071208053338993604e-03 1.954361265641220147e+00 6.001174994593139363e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.420499904687284953e+01 5.617179955992237378e-02 7.169638160482362466e+00 5.137404903964204635e-03 1.954982848985493238e+00 6.430063488131040547e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.420241271727150689e+01 5.617321578442616842e-02 7.174651304405900376e+00 5.202342532725143069e-03 1.955647192327240935e+00 6.856371637163813891e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.419981692313821675e+01 5.617543827321330729e-02 7.179660426004331519e+00 5.266025120900130752e-03 1.956354036645643113e+00 7.280079778003469872e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.419721154221775805e+01 5.617847795752427958e-02 7.184665526632373123e+00 5.328457182756173027e-03 1.957103120975081989e+00 7.701168700815170208e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.419459645298787365e+01 5.618234510991101244e-02 7.189666608108088219e+00 5.389643538361785224e-03 1.957894182456456855e+00 8.119619760571888251e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.419197153464478767e+01 5.618704935074462364e-02 7.194663672649066477e+00 5.449589293023333371e-03 1.958726956397485175e+00 8.535414948319049872e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.418933666708993613e+01 5.619259965529951883e-02 7.199656722809792520e+00 5.508299821215927213e-03 1.959601176338886530e+00 8.948536939498685436e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.418669173091760527e+01 5.619900436133205834e-02 7.204645761420102268e+00 5.565780754534999791e-03 1.960516574124458122e+00 9.358969124071137013e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.418403660740327332e+01 5.620627117708721504e-02 7.209630791524686444e+00 5.622037966592302594e-03 1.961472879973547023e+00 9.766695625542299100e-03 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.418137117849235551e+01 5.621440718968816891e-02 7.214611816323531990e+00 5.677077568961184581e-03 1.962469822555033661e+00 1.017170131253918551e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.417869532678956901e+01 5.622341887385508968e-02 7.219588839113413314e+00 5.730905897709541799e-03 1.963507129062099787e+00 1.057397180254063089e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.417600893554828900e+01 5.623331210093592686e-02 7.224561863230186454e+00 5.783529509606762965e-03 1.964584525287214944e+00 1.097349346400126532e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.417331188866071834e+01 5.624409214819012237e-02 7.229530891992247632e+00 5.834955170363272277e-03 1.965701735697140684e+00 1.137025341354905295e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.417060407064772498e+01 5.625576370833718087e-02 7.234495928644674834e+00 5.885189855474785500e-03 1.966858483507494482e+00 1.176423951091381918e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.416788536664951792e+01 5.626833089930381726e-02 7.239456976304573743e+00 5.934240731954303939e-03 1.968054490756843355e+00 1.215544035410492246e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.416515566241635504e+01 5.628179727417809836e-02 7.244414037907271009e+00 5.982115166538211695e-03 1.969289478380088720e+00 1.254384527036143775e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.416241484429914266e+01 5.629616583135727687e-02 7.249367116153320190e+00 6.028820709764051190e-03 1.970563166280999701e+00 1.292944430856128243e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.415966279924122162e+01 5.631143902482001196e-02 7.254316213456860396e+00 6.074365088263139825e-03 1.971875273403945528e+00 1.331222823005719959e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.415689941476972002e+01 5.632761877457100053e-02 7.259261331894657943e+00 6.118756211379856695e-03 1.973225517804598095e+00 1.369218849776336275e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.415412457898701426e+01 5.634470647722466391e-02 7.264202473156046835e+00 6.162002156412151217e-03 1.974613616719624876e+00 1.406931726705457943e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.415133818056329851e+01 5.636270301666731347e-02 7.269139638494212186e+00 6.204111159653832690e-03 1.976039286635394854e+00 1.444360737504300253e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.414854010872932122e+01 5.638160877482475269e-02 7.274072828678405322e+00 6.245091617784484517e-03 1.977502243355588885e+00 1.481505232867013841e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.414573025326872724e+01 5.640142364255223972e-02 7.279002043946853462e+00 6.284952086807280014e-03 1.979002202067648097e+00 1.518364629417711525e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.414290850451115666e+01 5.642214703058060637e-02 7.283927283960864862e+00 6.323701267786198746e-03 1.980538877408134057e+00 1.554938408648100234e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.414007475332616082e+01 5.644377788050341377e-02 7.288848547760141017e+00 6.361348001262445186e-03 1.982111983527021781e+00 1.591226115662185137e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.413722889111743619e+01 5.646631467581591374e-02 7.293765833719101366e+00 6.397901263951599402e-03 1.983721234150845003e+00 1.627227358271963673e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.413437080981694294e+01 5.648975545301964524e-02 7.298679139504008262e+00 6.433370171602886302e-03 1.985366342644620863e+00 1.662941805479219159e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.413150040187930045e+01 5.651409781276716532e-02 7.303588462031079587e+00 6.467763967855864535e-03 1.987047022072688574e+00 1.698369186681647838e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.412861756027714399e+01 5.653933893099461622e-02 7.308493797425874128e+00 6.501092016424139808e-03 1.988762985258341498e+00 1.733509290277570475e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.412572217849698752e+01 5.656547557006168930e-02 7.313395140983759646e+00 6.533363796125187840e-03 1.990513944842478899e+00 1.768361962810888199e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.412281415053551470e+01 5.659250408988779346e-02 7.318292487131416557e+00 6.564588896333169686e-03 1.992299613340945630e+00 1.802927107508330018e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.411989337089617891e+01 5.662042045908952798e-02 7.323185829389336376e+00 6.594777015830428565e-03 1.994119703200885274e+00 1.837204683493094334e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.411695973458580866e+01 5.664922026612549677e-02 7.328075160335161264e+00 6.623937960846803044e-03 1.995973926855798108e+00 1.871194704186429983e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.411401313711195193e+01 5.667889873040039828e-02 7.332960471568196859e+00 6.652081634091938471e-03 1.997861996779520810e+00 1.904897236697871560e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.411105347448097902e+01 5.670945071331912057e-02 7.337841753675112599e+00 6.679218029670943441e-03 1.999783625539245602e+00 1.938312400359763418e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.410808064319666144e+01 5.674087072929286796e-02 7.342718996196683001e+00 6.705357228346912890e-03 2.001738525847167161e+00 1.971440365756337715e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.410509454025923581e+01 5.677315295670071899e-02 7.347592187595590296e+00 6.730509392807984027e-03 2.003726410611352371e+00 2.004281353805677929e-02 -3.961906791289556140e-01 -1.030931334000577404e-02 1.747239291471910150e+01 -1.232160133020573234e+01
1.410209506316493488e+01 5.680629124878965736e-02 7.352461315225264471e+00 6.754684763293775790e-03 2.005746992985297350e+00 2.036835634263710337e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.409908180634227293e+01 5.684019426929748375e-02 7.357326217748375363e+00 6.784568711249047875e-03 2.007801458968000663e+00 2.072044239868578788e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.409605435985616495e+01 5.687504416432623278e-02 7.362186734493681328e+00 6.813384502542136831e-03 2.009890977323488759e+00 2.106940421873065503e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.409301261544138129e+01 5.691083456074368108e-02 7.367042852051698176e+00 6.841142943311629906e-03 2.012015235763607190e+00 2.141524460466420754e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.408995646538158297e+01 5.694755871401659120e-02 7.371894555768878199e+00 6.867854933556146943e-03 2.014173922308144515e+00 2.175796691177593611e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.408688580250927025e+01 5.698520952070574436e-02 7.376741829713459708e+00 6.893531461959995048e-03 2.016366725339563182e+00 2.209757503555626057e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.408380052020630480e+01 5.702377953087836571e-02 7.381584656642512066e+00 6.918183600895137959e-03 2.018593333656197419e+00 2.243407339593261191e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.408070051240501286e+01 5.706326096043533996e-02 7.386423017970188631e+00 6.941822501155295484e-03 2.020853436524217006e+00 2.276746692811015479e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.407758567358986923e+01 5.710364570335016432e-02 7.391256893737177869e+00 6.964459386852512798e-03 2.023146723728606489e+00 2.309776107096605732e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.407445589879976211e+01 5.714492534380517796e-02 7.396086262581349047e+00 6.986105550604069549e-03 2.025472885622791708e+00 2.342496175190281887e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.407131108363073047e+01 5.718709116822420085e-02 7.400911101709545470e+00 7.006772350991160268e-03 2.027831613176874104e+00 2.374907537559622223e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.406815112423901937e+01 5.723013417721909551e-02 7.405731386870428423e+00 7.026471209166349451e-03 2.030222598024882696e+00 2.407010881407771127e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.406497591734486896e+01 5.727404509740516986e-02 7.410547092328594765e+00 7.045213600153237693e-03 2.032645532510938491e+00 2.438806939494964771e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.406178536023705128e+01 5.731881439307283388e-02 7.415358190839953068e+00 7.063011047820584414e-03 2.035100109734098606e+00 2.470296488720956363e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.405857935077796483e+01 5.736443227772621001e-02 7.420164653628266827e+00 7.079875120032454693e-03 2.037586023591991147e+00 2.501480349190709704e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.405535778740928343e+01 5.741088872548899547e-02 7.424966450362870951e+00 7.095817423893810601e-03 2.040102968823542362e+00 2.532359383210269765e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.405212056915815033e+01 5.745817348236897243e-02 7.429763549137537559e+00 7.110849601123564803e-03 2.042650641050621552e+00 2.562934494159995608e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.404886759564389465e+01 5.750627607737331115e-02 7.434555916450491075e+00 7.124983323594648137e-03 2.045228736818462512e+00 2.593206625174785881e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.404559876708527177e+01 5.755518583347055822e-02 7.439343517185555754e+00 7.138230288780017009e-03 2.047836953634893487e+00 2.623176758178557069e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.404231398430822253e+01 5.760489187840080183e-02 7.444126314594437410e+00 7.150602215243387176e-03 2.050474990008690490e+00 2.652845912970713121e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.403901314875413142e+01 5.765538315532749147e-02 7.448904270280130469e+00 7.162110838264473638e-03 2.053142545486932757e+00 2.682215146187667126e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.403569616248857876e+01 5.770664843332585364e-02 7.453677344181431685e+00 7.172767905757972129e-03 2.055839320691307037e+00 2.711285550200055738e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.403236292821043563e+01 5.775867631771350319e-02 7.458445494558488598e+00 7.182585176925478619e-03 2.058565017353215953e+00 2.740058251906389228e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.402901334926126786e+01 5.781145526022694187e-02 7.463208677979353389e+00 7.191574417193387532e-03 2.061319338347895158e+00 2.768534411941797613e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.402564732963541339e+01 5.786497356901020711e-02 7.467966849307734911e+00 7.199747391971182339e-03 2.064101987727709364e+00 2.796715223768131073e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.402226477399056215e+01 5.791921941842145122e-02 7.472719961691850266e+00 7.207115862565627480e-03 2.066912670754496695e+00 2.824601912710189219e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.401886558765876423e+01 5.797418085866160031e-02 7.477467966554340428e+00 7.213691582264274496e-03 2.069751093930943586e+00 2.852195734959896492e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.401544967665783936e+01 5.802984582522063839e-02 7.482210813583224152e+00 7.219486292555980962e-03 2.072616965030892100e+00 2.879497976476768153e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.401201694770317907e+01 5.808620214814190497e-02 7.486948450723884818e+00 7.224511719277002843e-03 2.075509993128705766e+00 2.906509952221325577e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.400856730821993068e+01 5.814323756110548191e-02 7.491680824172081365e+00 7.228779568876535569e-03 2.078429888627861377e+00 2.933233005310453834e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.400510066635554729e+01 5.820093971032682528e-02 7.496407878367968181e+00 7.232301524790134099e-03 2.081376363288659714e+00 2.959668506126725968e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.400161693099268057e+01 5.825929616326905314e-02 7.501129555991103537e+00 7.235089243894049157e-03 2.084349130255050753e+00 2.985817851439954637e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.399811601176240039e+01 5.831829441716711304e-02 7.505845797956443910e+00 7.237154353083066240e-03 2.087347904080558258e+00 3.011682463454855643e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.399459781905772005e+01 5.837792190736125486e-02 7.510556543411297525e+00 7.238508445924122549e-03 2.090372400753226945e+00 3.037263788889910804e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.399106226404742692e+01 5.843816601544284811e-02 7.515261729733234475e+00 7.239163079282018298e-03 2.093422337719798687e+00 3.062563298294260911e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.398750925869018857e+01 5.849901407721228019e-02 7.519961292528934749e+00 7.239129770089841251e-03 2.096497433909145336e+00 3.087582485242284028e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.398393871574892344e+01 5.856045339044700648e-02 7.524655165633959975e+00 7.238419992213191226e-03 2.099597409754887956e+00 3.112322865526093510e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.398035054880539185e+01 5.862247122248215314e-02 7.529343281113422215e+00 7.237045174328711299e-03 2.102721987217215371e+00 3.136785976352144539e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.397674467227485096e+01 5.868505481761864678e-02 7.534025569263450350e+00 7.235016698746797766e-03 2.105870889803882928e+00 3.160973375499612908e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.397312100142096547e+01 5.874819140433585468e-02 7.538701958613555298e+00 7.232345896307162438e-03 2.109043842590342610e+00 3.184886640459629048e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.396947945237103639e+01 5.881186820230012435e-02 7.543372375929938478e+00 7.229044043027489132e-03 2.112240572239131975e+00 3.208527367807555847e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.396581994213142330e+01 5.887607242918518891e-02 7.548036746219654702e+00 7.225122357354367940e-03 2.115460807018615164e+00 3.231897172497123771e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.396214238860312662e+01 5.894079130730436183e-02 7.552694992735606405e+00 7.220591997513685530e-03 2.118704276820993826e+00 3.254997687130482820e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.395844671059750652e+01 5.900601207005509719e-02 7.557347036982352328e+00 7.215464058942976794e-03 2.121970713179597290e+00 3.277830561240590440e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.395473282785213165e+01 5.907172196817690735e-02 7.561992798722716458e+00 7.209749571805527946e-03 2.125259849285458191e+00 3.300397460585619003e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.395100066104672720e+01 5.913790827582334625e-02 7.566632195985178555e+00 7.203459498607381675e-03 2.128571420003178449e+00 3.322700066411101577e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.394725013181920836e+01 5.920455829644791224e-02 7.571265145072032077e+00 7.196604731918633882e-03 2.131905161886017197e+00 3.344740074679928427e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.394348116278179894e+01 5.927165936850721517e-02 7.575891560568285499e+00 7.189196092079193356e-03 2.135260813190324125e+00 3.366519195513376084e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.393969367753719979e+01 5.933919887098395435e-02 7.580511355351307934e+00 7.181244325023819312e-03 2.138638113889386627e+00 3.388039152557698053e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.393588760069479804e+01 5.940716422872983210e-02 7.585124440601184403e+00 7.172760100198303027e-03 2.142036805686631684e+00 3.409301682337541328e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.393206285788690479e+01 5.947554291762990192e-02 7.589730725811773659e+00 7.163754008554523885e-03 2.145456632028184263e+00 3.430308533620677475e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.392821937578500346e+01 5.954432246959007885e-02 7.594330118802448126e+00 7.154236560623743191e-03 2.148897338114798661e+00 3.451061466793915733e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.392435708211598033e+01 5.961349047734965795e-02 7.598922525730501754e+00 7.144218184668853916e-03 2.152358670913169458e+00 3.471562253247103408e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.392047590567833915e+01 5.968303459912013137e-02 7.603507851104204462e+00 7.133709224948227810e-03 2.155840379166603871e+00 3.491812674697127722e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.391657577635837484e+01 5.975294256305162255e-02 7.608085997796485422e+00 7.122719940027117357e-03 2.159342213405027522e+00 3.511814522585608722e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.391265662514629220e+01 5.982320217153148240e-02 7.612656867059237165e+00 7.111260501116482835e-03 2.162863925954469302e+00 3.531569597583734260e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.390871838415226591e+01 5.989380130531683777e-02 7.617220358538212999e+00 7.099340990523948444e-03 2.166405270946007988e+00 3.551079709026695036e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.390476098662240823e+01 5.996472792750270897e-02 7.621776370288511515e+00 7.086971400373760256e-03 2.169966004324155318e+00 3.570346674352134486e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.390078436695456965e+01 6.003597008733856100e-02 7.626324798790560244e+00 7.074161632932816218e-03 2.173545883854675065e+00 3.589372318533679690e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.389678846071395846e+01 6.010751592389307341e-02 7.630865538966611794e+00 7.060921498346899722e-03 2.177144669131851007e+00 3.608158473550410195e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.389277320464876553e+01 6.017935366954597215e-02 7.635398484197849278e+00 7.047260712378624475e-03 2.180762121585232194e+00 3.626706977867416581e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.388873853670568081e+01 6.025147165332062071e-02 7.639923526342021098e+00 7.033188895209353808e-03 2.184398004485852418e+00 3.645019675891635058e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.388468439604525706e+01 6.032385830406270660e-02 7.644440555751570443e+00 7.018715570353418164e-03 2.188052082951874588e+00 3.663098417390314721e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.388061072305711363e+01 6.039650215346870771e-02 7.648949461292249730e+00 7.003850163569066110e-03 2.191724123953731951e+00 3.680945057066841580e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.387651745937497338e+01 6.046939183896786474e-02 7.653450130362191572e+00 6.988602001858990401e-03 2.195413896318836766e+00 3.698561454094816126e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.387240454789152011e+01 6.054251610645915160e-02 7.657942448911432720e+00 6.972980312547595594e-03 2.199121170735809816e+00 3.715949471637609858e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.386827193277304993e+01 6.061586381290581110e-02 7.662426301461862543e+00 6.956994222422524174e-03 2.202845719758232512e+00 3.733110976377324725e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.386411955947392727e+01 6.068942392879006498e-02 7.666901571127585413e+00 6.940652756939289306e-03 2.206587317807935822e+00 3.750047838053046506e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.385994737475082594e+01 6.076318554043072528e-02 7.671368139635681871e+00 6.923964839487852831e-03 2.210345741177829115e+00 3.766761929008301951e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.385575532667673571e+01 6.083713785216637859e-02 7.675825887347346388e+00 6.906939290719983637e-03 2.214120768034282261e+00 3.783255123747614190e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.385154336465474323e+01 6.091127018840687690e-02 7.680274693279391940e+00 6.889584827939304601e-03 2.217912178419068070e+00 3.799529298495621377e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.384731143943156262e+01 6.098557199555520308e-02 7.684714435126097420e+00 6.871910064579517252e-03 2.221719754250838008e+00 3.815586330704805879e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.384305950311081190e+01 6.106003284380256274e-02 7.689144989281392562e+00 6.853923509693138870e-03 2.225543279326144486e+00 3.831428098670971311e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.383878750916603551e+01 6.113464242880104621e-02 7.693566230861351940e+00 6.835633567490135426e-03 2.229382539320108325e+00 3.847056481167268616e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.383449541245345138e+01 6.120939057321587995e-02 7.697978033726998071e+00 6.817048536950580384e-03 2.233237321786694984e+00 3.862473357045841799e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.383018316922442459e+01 6.128426722815969591e-02 7.702380270507384274e+00 6.798176611491306767e-03 2.237107416158599538e+00 3.877680604847021789e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.382585073713765489e+01 6.135926247451160831e-02 7.706772812622948443e+00 6.779025878684855934e-03 2.240992613746740858e+00 3.892680102416958693e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.382149807527107654e+01 6.143436652412383875e-02 7.711155530309122597e+00 6.759604320029490541e-03 2.244892707739380988e+00 3.907473726533610553e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.381712514413345971e+01 6.150956972091863040e-02 7.715528292640182251e+00 6.739919810769035707e-03 2.248807493200873253e+00 3.922063352540991477e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.381273190567570808e+01 6.158486254187819225e-02 7.719890967553316052e+00 6.719980119761322784e-03 2.252736767070048884e+00 3.936450853991597248e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.380831832330184206e+01 6.166023559793039344e-02 7.724243421872911242e+00 6.699792909394656354e-03 2.256680328158249260e+00 3.950638102295544324e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.380388436187967649e+01 6.173567963473265696e-02 7.728585521335031849e+00 6.679365735569407075e-03 2.260637977146997990e+00 3.964626966338921643e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.379942998775117324e+01 6.181118553335625265e-02 7.732917130612075418e+00 6.658706047712568618e-03 2.264609516585291527e+00 3.978419312137066594e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.379495516874246697e+01 6.188674431087511085e-02 7.737238113337602918e+00 6.637821188803392537e-03 2.268594750886596234e+00 3.992017002562001093e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.379045987417356400e+01 6.196234712086274438e-02 7.741548332131310772e+00 6.616718395845752609e-03 2.272593486325545697e+00 4.005421897024141753e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.378594407486763096e+01 6.203798525381006013e-02 7.745847648624088144e+00 6.595404801142575914e-03 2.276605531034318730e+00 4.018635851150605121e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.378140774315995110e+01 6.211365013745494268e-02 7.750135923483195022e+00 6.573887431298879036e-03 2.280630694998707408e+00 4.031660716493637442e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.377685085290662137e+01 6.218933333701432559e-02 7.754413016437622375e+00 6.552173207044960715e-03 2.284668790053896892e+00 4.044498340239160994e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.377227337949290487e+01 6.226502655533200370e-02 7.758678786303555341e+00 6.530268943486659990e-03 2.288719629879955697e+00 4.057150564918955704e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.376767529984125105e+01 6.234072163294589186e-02 7.762933091009925235e+00 6.508181350392196196e-03 2.292783029997039090e+00 4.069619228130163385e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.376305659241895896e+01 6.241641054807726269e-02 7.767175787624036154e+00 6.485917032514430282e-03 2.296858807760318033e+00 4.081906162262036175e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.375841723724550469e+01 6.249208541654441978e-02 7.771406732377257320e+00 6.463482489947394716e-03 2.300946782354638120e+00 4.094013194229841057e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.375375721589950651e+01 6.256773849160325585e-02 7.775625780690762490e+00 6.440884118522991787e-03 2.305046774788911179e+00 4.105942145201349480e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.374907651152534882e+01 6.264336216371654831e-02 7.779832787201311106e+00 6.418128210252926555e-03 2.309158607890216874e+00 4.117694830304416409e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.374437510883944924e+01 6.271894896025508037e-02 7.784027605787053439e+00 6.395220953761398923e-03 2.313282106297658736e+00 4.129273058425083492e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.373965299413617736e+01 6.279449154513347398e-02 7.788210089593357921e+00 6.372168434761055385e-03 2.317417096456013237e+00 4.140678631982706859e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.373491015529341652e+01 6.286998271838245556e-02 7.792380091058639380e+00 6.348976636564005599e-03 2.321563406609144842e+00 4.151913346698432594e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.373014658177778280e+01 6.294541541565991383e-02 7.796537461940183711e+00 6.325651440620489591e-03 2.325720866793197228e+00 4.162978991370334253e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.372536226464947973e+01 6.302078270770289370e-02 7.800682053339955679e+00 6.302198627084146937e-03 2.329889308829558914e+00 4.173877347655134684e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.372055719656681383e+01 6.309607779972280228e-02 7.804813715730381851e+00 6.278623875402852307e-03 2.334068566317616167e+00 4.184610189856424745e-02 -4.094119785886458640e-01 -6.889116792157823355e-02 1.807744811549235209e+01 -1.253271529007225915e+01
1.371573137179034418e+01 6.317129403074604743e-02 7.808932298980095332e+00 6.254932764934094738e-03 2.338258474627295858e+00 4.195179284719299795e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.371088494571346317e+01 6.324665080628083524e-02 7.813037824419302169e+00 6.226504334086348756e-03 2.342457834272139827e+00 4.203517587984585691e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.370601807949498330e+01 6.332181075756913857e-02 7.817130311918448093e+00 6.198063606595084242e-03 2.346665465225396652e+00 4.211722156365415443e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.370113077840433746e+01 6.339676947992817224e-02 7.821209608498748800e+00 6.169614478417082340e-03 2.350881234515177276e+00 4.219794514389381412e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.369622304925350065e+01 6.347152268645724071e-02 7.825275560906158390e+00 6.141160759179406514e-03 2.355105010689713119e+00 4.227736177750018864e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.369129490039694019e+01 6.354606620665248506e-02 7.829328015634450466e+00 6.112706173133403316e-03 2.359336663808452084e+00 4.235548653161528426e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.368634634173125519e+01 6.362039598500437987e-02 7.833366818948127808e+00 6.084254360098558488e-03 2.363576065433019568e+00 4.243233438254147283e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.368137738469450859e+01 6.369450807958007554e-02 7.837391816905165065e+00 6.055808876397295211e-03 2.367823088618101757e+00 4.250792021503963652e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.367638804226527149e+01 6.376839866059165474e-02 7.841402855379569381e+00 6.027373195809690443e-03 2.372077607902243201e+00 4.258225882136073420e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.367137832896135841e+01 6.384206400895121869e-02 7.845399780083761598e+00 5.998950710533596659e-03 2.376339499298548485e+00 4.265536490030768374e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.366634826083828003e+01 6.391550051481412198e-02 7.849382436590770062e+00 5.970544732148921722e-03 2.380608640285293287e+00 4.272725305634102189e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.366129785548740827e+01 6.398870467611145196e-02 7.853350670356231689e+00 5.942158492585529125e-03 2.384884909796446184e+00 4.279793779872758525e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.365622713203385530e+01 6.406167309707287705e-02 7.857304326740199407e+00 5.913795145094216492e-03 2.389168188212109190e+00 4.286743354073151852e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.365113611113408254e+01 6.413440248674100175e-02 7.861243251028749768e+00 5.885457765220260609e-03 2.393458357348877907e+00 4.293575459884684670e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.364602481497322550e+01 6.420688965747826937e-02 7.865167288455387151e+00 5.857149351779027645e-03 2.397755300450129301e+00 4.300291519207096597e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.364089326726216456e+01 6.427913152346743930e-02 7.869076284222240147e+00 5.828872827833171504e-03 2.402058902176235300e+00 4.306892944121828298e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.363574149323432216e+01 6.435112509920672130e-02 7.872970083521050100e+00 5.800631041670943275e-03 2.406369048594713789e+00 4.313381136827332957e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.363056951964220787e+01 6.442286749800038570e-02 7.876848531553944710e+00 5.772426767785168548e-03 2.410685627170314316e+00 4.319757489578259640e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.362537737475370214e+01 6.449435593044593185e-02 7.880711473553995816e+00 5.744262707867093913e-03 2.415008526755042517e+00 4.326023384620086842e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.362016508834809336e+01 6.456558770292079863e-02 7.884558754805542691e+00 5.716141492315277191e-03 2.419337637578107714e+00 4.332180194103023296e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.361493269171180742e+01 6.463656021607683266e-02 7.888390220664241781e+00 5.688065681635477190e-03 2.423672851235809222e+00 4.338229280055262010e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.360968021763394376e+01 6.470727096332881678e-02 7.892205716576922825e+00 5.660037766507732861e-03 2.428014060681403574e+00 4.344171994355836008e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.360440770040159819e+01 6.477771752933630944e-02 7.896005088101255787e+00 5.632060168665863759e-03 2.432361160214933982e+00 4.350009678693051579e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.359911517579497087e+01 6.484789758848609476e-02 7.899788180925190417e+00 5.604135241872099278e-03 2.436714045473020285e+00 4.355743664525423692e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.359380268108223966e+01 6.491780890337611742e-02 7.903554840886164889e+00 5.576265272889642695e-03 2.441072613418611148e+00 4.361375273045996898e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.358847025501422756e+01 6.498744932330176305e-02 7.907304913990080841e+00 5.548452482452836086e-03 2.445436762330701619e+00 4.366905815149978859e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.358311793781884624e+01 6.505681678274512214e-02 7.911038246430046605e+00 5.520699026234597399e-03 2.449806391794020932e+00 4.372336591405617812e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.357774577119533888e+01 6.512590929986798727e-02 7.914754684604879742e+00 5.493006995810825223e-03 2.454181402688692337e+00 4.377668892028259429e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.357235379830832400e+01 6.519472497500916619e-02 7.918454075137375980e+00 5.465378419621465082e-03 2.458561697179868055e+00 4.382903996857512308e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.356694206378162804e+01 6.526326198918688815e-02 7.922136264892338353e+00 5.437815263927963175e-03 2.462947178707343809e+00 4.388043175337453389e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.356151061369194011e+01 6.533151860260671961e-02 7.925801100994363857e+00 5.410319433766821312e-03 2.467337751975154703e+00 4.393087686499813627e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.355605949556227507e+01 6.539949315317582224e-02 7.929448430845392970e+00 5.382892773899000671e-03 2.471733322941155109e+00 4.398038778950066896e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.355058875835524823e+01 6.546718405502392757e-02 7.933078102142015808e+00 5.355537069754924551e-03 2.476133798806587016e+00 4.402897690856367313e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.354509845246618660e+01 6.553458979703163934e-02 7.936689962892535810e+00 5.328254048376213775e-03 2.480539088005638160e+00 4.407665649938394270e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.353958862971605370e+01 6.560170894136650721e-02 7.940283861433789170e+00 5.301045379362145753e-03 2.484949100194978833e+00 4.412343873439510122e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.353405934334421445e+01 6.566854012202728852e-02 7.943859646447721801e+00 5.273912675793887388e-03 2.489363746243288933e+00 4.416933568137659805e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.352851064800104197e+01 6.573508204339734151e-02 7.947417166977722047e+00 5.246857495153764948e-03 2.493782938220798329e+00 4.421435930357314747e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.352294259974036272e+01 6.580133347880744166e-02 7.950956272444710038e+00 5.219881340244751644e-03 2.498206589388836552e+00 4.425852145971838347e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.351735525601174892e+01 6.586729326910828464e-02 7.954476812662982788e+00 5.192985660104377198e-03 2.502634614189381601e+00 4.430183390408112126e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.351174867565266879e+01 6.593296032125323114e-02 7.957978637855815940e+00 5.166171850912777523e-03 2.507066928234618963e+00 4.434430828653558587e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.350612291888049121e+01 6.599833360689158490e-02 7.961461598670819484e+00 5.139441256894732718e-03 2.511503448296505070e+00 4.438595615265501781e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.350047804728435530e+01 6.606341216097286195e-02 7.964925546195051886e+00 5.112795171215517298e-03 2.515944092296343637e+00 4.442678894382803140e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.349481412381690326e+01 6.612819508036241190e-02 7.968370331969889087e+00 5.086234836870428232e-03 2.520388779294373105e+00 4.446681799739712893e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.348913121278589244e+01 6.619268152246868264e-02 7.971795808005651907e+00 5.059761447567837252e-03 2.524837429479371398e+00 4.450605454681878098e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.348342937984567946e+01 6.625687070388255884e-02 7.975201826795989213e+00 5.033376148605640810e-03 2.529289964158274451e+00 4.454450972184448992e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.347770869198858712e+01 6.632076189902899599e-02 7.978588241332020381e+00 5.007080037740983640e-03 2.533746305745816940e+00 4.458219454872224680e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.347196921753615939e+01 6.638435443883128340e-02 7.981954905116237953e+00 4.980874166053130166e-03 2.538206377754191667e+00 4.461911995041781959e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.346621102613030097e+01 6.644764770938825504e-02 7.985301672176166932e+00 4.954759538799384001e-03 2.542670104782734697e+00 4.465529674685529693e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.346043418872432262e+01 6.651064115066465665e-02 7.988628397077786936e+00 4.928737116263947129e-03 2.547137412507632703e+00 4.469073565517635294e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.345463877757387650e+01 6.657333425519500192e-02 7.991934934938714541e+00 4.902807814599620742e-03 2.551608227671658735e+00 4.472544729001761560e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.344882486622780071e+01 6.663572656680101514e-02 7.995221141441149371e+00 4.876972506662599280e-03 2.556082478073936404e+00 4.475944216379874191e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.344299252951887347e+01 6.669781767932299321e-02 7.998486872844584816e+00 4.851232022846374559e-03 2.560560092559728051e+00 4.479273068689600124e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.343714184355446939e+01 6.675960723536510100e-02 8.001731985998279839e+00 4.825587151900921634e-03 2.565041001010245125e+00 4.482532316798935879e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.343127288570715194e+01 6.682109492505519666e-02 8.004956338353499845e+00 4.800038641738803118e-03 2.569525134332501626e+00 4.485722981453738045e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.342538573460516460e+01 6.688228048481911769e-02 8.008159787975529298e+00 4.774587200239602952e-03 2.574012424449212411e+00 4.488846073314262802e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.341948047012286871e+01 6.694316369616976070e-02 8.011342193555442748e+00 4.749233496047024911e-03 2.578502804288724803e+00 4.491902592992665783e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.341355717337109077e+01 6.700374438451087156e-02 8.014503414421659144e+00 4.723978159358338362e-03 2.582996207774990616e+00 4.494893531091950778e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.340761592668741997e+01 6.706402241795587915e-02 8.017643310551260782e+00 4.698821782706126202e-03 2.587492569817576804e+00 4.497819868246316632e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.340165681362642935e+01 6.712399770616182815e-02 8.020761742581086651e+00 4.673764921732289843e-03 2.591991826301717428e+00 4.500682575162859300e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.339567991894984544e+01 6.718367019917854954e-02 8.023858571818603735e+00 4.648808095954273974e-03 2.596493914078408238e+00 4.503482612664575641e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.338968532861665928e+01 6.724303988631315232e-02 8.026933660252552727e+00 4.623951789523471183e-03 2.600998770954543904e+00 4.506220931734626622e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.338367312977318591e+01 6.730210679501004434e-02 8.029986870563377011e+00 4.599196451975787366e-03 2.605506335683101860e+00 4.508898473561809284e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.337764341074307595e+01 6.736087098974644083e-02 8.033018066133426061e+00 4.574542498974327152e-03 2.610016547953369681e+00 4.511516169587195119e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.337159626101728449e+01 6.741933257094351317e-02 8.036027111056949224e+00 4.549990313044193282e-03 2.614529348381222640e+00 4.514074941551891179e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.336553177124399205e+01 6.747749167389330283e-02 8.039013870149867458e+00 4.525540244299370435e-03 2.619044678499446999e+00 4.516575701545876009e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.335945003321849356e+01 6.753534846770135880e-02 8.041978208959333685e+00 4.501192611166984422e-03 2.623562480748114822e+00 4.519019352057818129e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.335335113987305000e+01 6.759290315424658357e-02 8.044919993773074651e+00 4.476947701370386466e-03 2.628082698465005418e+00 4.521406786023263874e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.334723518526668151e+01 6.765015596716229818e-02 8.047839091628494756e+00 4.452805772874446517e-03 2.632605275876078288e+00 4.523738886873976406e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.334110226457494797e+01 6.770710717083015806e-02 8.050735370321577378e+00 4.428767054091212532e-03 2.637130158085996268e+00 4.526016528595371707e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.333495247407972251e+01 6.776375705938623983e-02 8.053608698415620992e+00 4.404831744512781831e-03 2.641657291068706837e+00 4.528240575780639182e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.332878591115893308e+01 6.782010595574296252e-02 8.056458945249763914e+00 4.381000015391768067e-03 2.646186621658077609e+00 4.530411883683440472e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.332260267427629863e+01 6.787615421062692667e-02 8.059285980947310080e+00 4.357272010418381143e-03 2.650718097538577123e+00 4.532531298262173353e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.331640286297103160e+01 6.793190220163275450e-02 8.062089676423854101e+00 4.333647846380675114e-03 2.655251667236011137e+00 4.534599656243669397e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.331018657784754211e+01 6.798735033229305613e-02 8.064869903395218032e+00 4.310127613817757442e-03 2.659787280108323326e+00 4.536617785185353274e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.330395392056512804e+01 6.804249903116445231e-02 8.067626534385180292e+00 4.286711377667642292e-03 2.664324886336453257e+00 4.538586503532657246e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.329770499382765081e+01 6.809734875092948725e-02 8.070359442733028743e+00 4.263399177907227326e-03 2.668864436915254323e+00 4.540506620677014354e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.329143990137321119e+01 6.815189996751466750e-02 8.073068502600911245e+00 4.240191030184379227e-03 2.673405883644468961e+00 4.542378937014462936e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.328515874796382512e+01 6.820615317922437693e-02 8.075753588981005038e+00 4.217086926442143585e-03 2.677949179119762491e+00 4.544204244004825671e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.327886163937508890e+01 6.826010890589072344e-02 8.078414577702501376e+00 4.194086835535100824e-03 2.682494276723816462e+00 4.545983324231434031e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.327254868238585850e+01 6.831376768803934518e-02 8.081051345438405420e+00 4.171190703837885511e-03 2.687041130617482843e+00 4.547716951461357182e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.326621998476792719e+01 6.836713008607099573e-02 8.083663769712156721e+00 4.148398455845890738e-03 2.691589695730997711e+00 4.549405890706111066e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.325987565527570489e+01 6.842019667945899164e-02 8.086251728904072067e+00 4.125709994768188803e-03 2.696139927755256682e+00 4.551050898282814339e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.325351580363591886e+01 6.847296806596243901e-02 8.088815102257610690e+00 4.103125203112681189e-03 2.700691783133150281e+00 4.552652721875759950e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.324714054053731438e+01 6.852544486085508646e-02 8.091353769885472502e+00 4.080643943263513422e-03 2.705245219050963268e+00 4.554212100598369062e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.324074997762037498e+01 6.857762769616991549e-02 8.093867612775518694e+00 4.058266058050779071e-03 2.709800193429834358e+00 4.555729765055507169e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.323434422746705330e+01 6.862951721995926013e-02 8.096356512796527127e+00 4.035991371312543270e-03 2.714356664917279005e+00 4.557206437406123578e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.322792340359052332e+01 6.868111409557045577e-02 8.098820352703778980e+00 4.013819688449210034e-03 2.718914592878774350e+00 4.558642831426194114e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.322148762042494496e+01 6.873241900093689238e-02 8.101259016144490843e+00 3.991750796970271534e-03 2.723473937389408572e+00 4.560039652571934443e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.321503699331525894e+01 6.878343262788447210e-02 8.103672387663072740e+00 3.969784467033466227e-03 2.728034659225592407e+00 4.561397598043263196e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.320857163850699756e+01 6.883415568145333230e-02 8.106060352706236927e+00 3.947920451976378795e-03 2.732596719856835499e+00 4.562717356847483668e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.320209167313611864e+01 6.888458887923473717e-02 8.108422797627946821e+00 3.926158488840517449e-03 2.737160081437584935e+00 4.563999609863161194e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.319559721521886964e+01 6.893473295072310991e-02 8.110759609694214944e+00 3.904498298887896807e-03 2.741724706799128164e+00 4.565245029904171914e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.318908838364167657e+01 6.898458863668299745e-02 8.113070677087742766e+00 3.882939588110167952e-03 2.746290559441561641e+00 4.566454281783900032e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.318256529815106504e+01 6.903415668853105092e-02 8.115355888912418436e+00 3.861482047731304001e-03 2.750857603525820316e+00 4.567628022377535901e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.317602807934360420e+01 6.908343786773268880e-02 8.117615135197665310e+00 3.840125354705207269e-03 2.755425803865769740e+00 4.568766900679874926e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.316947684865589174e+01 6.913243294521345672e-02 8.119848306902644808e+00 3.818869172199615587e-03 2.759995125920359449e+00 4.569871557876450247e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.316291172835456358e+01 6.918114270078515315e-02 8.122055295920317164e+00 3.797713150074609727e-03 2.764565535785847405e+00 4.570942627410490289e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.315633284152634630e+01 6.922956792258629088e-02 8.124235995081365402e+00 3.776656925354987711e-03 2.769137000188091058e+00 4.571980735047508071e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.314974031206813443e+01 6.927770940653707465e-02 8.126390298157978975e+00 3.755700122695399684e-03 2.773709486474901453e+00 4.572986498939903693e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.314313426467711743e+01 6.932556795580854803e-02 8.128518099867509505e+00 3.734842354838281090e-03 2.778282962608462192e+00 4.573960529691564053e-02 -4.001358461738229177e-01 -2.778983428479691459e-02 1.765293824202932171e+01 -1.238459663862577109e+01
1.313651482484093336e+01 6.937314438030592334e-02 8.130619295875979091e+00 3.714083223064620996e-03 2.782857397157813217e+00 4.574903430422439660e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.312988285845367464e+01 6.942258158193105599e-02 8.132696110314412863e+00 3.645321022614344403e-03 2.787421329340896925e+00 4.553009276229297991e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.312323927818412983e+01 6.947071116749377329e-02 8.134750795564656300e+00 3.577588386384747150e-03 2.791963511725805258e+00 4.531403172829376325e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.311658427888654366e+01 6.951756223633416554e-02 8.136783292650912713e+00 3.510865657444696940e-03 2.796484230389289394e+00 4.510081181767257308e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.310991805358216133e+01 6.956316312731111728e-02 8.138793545545112806e+00 3.445133625115747757e-03 2.800983767498403942e+00 4.489039421978139460e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.310324079347102000e+01 6.960754144089713324e-02 8.140781501073220738e+00 3.380373513099197130e-03 2.805462401367515568e+00 4.468274069024353451e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.309655268794438676e+01 6.965072406056845022e-02 8.142747108824474722e+00 3.316566967962419812e-03 2.809920406514550439e+00 4.447781354334393727e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.308985392459778474e+01 6.969273717351477659e-02 8.144690321063464467e+00 3.253696047972599783e-03 2.814358053716479624e+00 4.427557564444993543e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.308314468924456975e+01 6.973360629069205729e-02 8.146611092644972629e+00 3.191743212266752276e-03 2.818775610064050419e+00 4.407599040245967909e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.307642516592999371e+01 6.977335626624088516e-02 8.148509380931479029e+00 3.130691310356080361e-03 2.823173339015756955e+00 4.387902176209607097e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.306969553694573882e+01 6.981201131629208301e-02 8.150385145713245905e+00 3.070523571936814231e-03 2.827551500451040756e+00 4.368463419641206019e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.306295598284485493e+01 6.984959503718085605e-02 8.152238349130914941e+00 3.011223596990573233e-03 2.831910350722768754e+00 4.349279269963590711e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.305620668245708238e+01 6.988613042308948475e-02 8.154068955600521917e+00 2.952775346190080006e-03 2.836250142708983457e+00 4.330346277982413672e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.304944781290451417e+01 6.992163988313811196e-02 8.155876931740868585e+00 2.895163131589850204e-03 2.840571125863919022e+00 4.311661045155470301e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.304267954961756537e+01 6.995614525794215111e-02 8.157662246303162945e+00 2.838371607621540445e-03 2.844873546268291697e+00 4.293220222867514396e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.303590206635120907e+01 6.998966783565943595e-02 8.159424870102832017e+00 2.782385763234658700e-03 2.849157646678862843e+00 4.275020511702492393e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.302911553520143073e+01 7.002222836755224444e-02 8.161164775953380968e+00 2.727190913696876835e-03 2.853423666577277640e+00 4.257058660727722904e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.302232012662192062e+01 7.005384708305734121e-02 8.162881938602390974e+00 2.672772691046553656e-03 2.857671842218201697e+00 4.239331466800366072e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.301551600944097586e+01 7.008454370438271797e-02 8.164576334669588320e+00 2.619117035989490701e-03 2.861902406676760879e+00 4.221835773869034997e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.300870335087857121e+01 7.011433746065509620e-02 8.166247942586849717e+00 2.566210190116473971e-03 2.866115589895287474e+00 4.204568472281489805e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.300188231656356841e+01 7.014324710163345744e-02 8.167896742540095900e+00 2.514038688347063066e-03 2.870311618729374903e+00 4.187526498097728089e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.299505307055104275e+01 7.017129091100289540e-02 8.169522716412993546e+00 2.462589351599215291e-03 2.874490716993241879e+00 4.170706832394695251e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.298821577533971094e+01 7.019848671926293138e-02 8.171125847732437109e+00 2.411849279657441933e-03 2.878653105504416221e+00 4.154106500605033586e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.298137059188942999e+01 7.022485191622372669e-02 8.172706121615725294e+00 2.361805844244239862e-03 2.882799002127764521e+00 4.137722571865189158e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.297451767963876357e+01 7.025040346312326489e-02 8.174263524719410867e+00 2.312446682294627166e-03 2.886928621818869001e+00 4.121552158360129031e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.296765719652258575e+01 7.027515790437793841e-02 8.175798045189734964e+00 2.263759689422406487e-03 2.891042176666750674e+00 4.105592414675485885e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.296078929898970777e+01 7.029913137897865483e-02 8.177309672614633484e+00 2.215733013571952702e-03 2.895139875935949458e+00 4.089840537157465178e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.295391414202051905e+01 7.032233963154409240e-02 8.178798397977240953e+00 2.168355048849645531e-03 2.899221926107967917e+00 4.074293763280567582e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.294703187914462106e+01 7.034479802304238749e-02 8.180264213610856316e+00 2.121614429529277562e-03 2.903288530922086608e+00 4.058949371023182900e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.294014266245844524e+01 7.036652154119209246e-02 8.181707113155320954e+00 2.075500024225949459e-03 2.907339891415559929e+00 4.043804678251083917e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.293324664264283186e+01 7.038752481055285393e-02 8.183127091514766249e+00 2.030000930233165357e-03 2.911376205963196906e+00 4.028857042108856951e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.292634396898058213e+01 7.040782210231599780e-02 8.184524144816693436e+00 1.985106468018011001e-03 2.915397670316340228e+00 4.014103858419274667e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.291943478937393941e+01 7.042742734380463832e-02 8.185898270372332419e+00 1.940806175869476315e-03 2.919404477641247553e+00 3.999542561090623644e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.291251925036201875e+01 7.044635412769280347e-02 8.187249466638252926e+00 1.897089804697075490e-03 2.923396818556882160e+00 3.985170621528000973e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.290559749713815485e+01 7.046461572095259751e-02 8.188577733179180029e+00 1.853947312975774741e-03 2.927374881172116083e+00 3.970985548047525904e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.289866967356717531e+01 7.048222507353828215e-02 8.189883070631982065e+00 1.811368861820497394e-03 2.931338851122359479e+00 3.956984885318710898e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.289173592220257447e+01 7.049919482681560323e-02 8.191165480670786536e+00 1.769344810199507912e-03 2.935288911605636653e+00 3.943166213806360149e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.288479638430359486e+01 7.051553732174463407e-02 8.192424965973206241e+00 1.727865710279990075e-03 2.939225243418103872e+00 3.929527149217496712e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.287785119985220028e+01 7.053126460682392074e-02 8.193661530187622333e+00 1.686922302900440394e-03 2.943148024989017397e+00 3.916065341956141005e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.287090050756993520e+01 7.054638844580363166e-02 8.194875177901497665e+00 1.646505513165989884e-03 2.947057432415161937e+00 3.902778476585905265e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.286394444493467226e+01 7.056092032517499724e-02 8.196065914610697334e+00 1.606606446162895264e-03 2.950953639494744873e+00 3.889664271300354026e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.285698314819722476e+01 7.057487146144313106e-02 8.197233746689775558e+00 1.567216382788572506e-03 2.954836817760764234e+00 3.876720477401088272e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.285001675239784191e+01 7.058825280819014392e-02 8.198378681363196918e+00 1.528326775693657951e-03 2.958707136513858860e+00 3.863944878783494297e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.284304539138256018e+01 7.060107506293505919e-02 8.199500726677479534e+00 1.489929245332704969e-03 2.962564762854648759e+00 3.851335291430107999e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.283606919781941968e+01 7.061334867379709390e-02 8.200599891474206871e+00 1.452015576120235796e-03 2.966409861715571417e+00 3.838889562911526609e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.282908830321453841e+01 7.062508384596832833e-02 8.201676185363908189e+00 1.414577712688971835e-03 2.970242595892224280e+00 3.826605571894811653e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.282210283792804262e+01 7.063629054800175944e-02 8.202729618700756120e+00 1.377607756247245258e-03 2.974063126074217855e+00 3.814481227659170803e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.281511293118984440e+01 7.064697851792060834e-02 8.203760202558074255e+00 1.341097961034628042e-03 2.977871610875546970e+00 3.802514469614724779e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.280811871111526301e+01 7.065715726915426653e-02 8.204767948704626335e+00 1.305040730869586139e-03 2.981668206864485526e+00 3.790703266831312035e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.280112030472050400e+01 7.066683609630647345e-02 8.205752869581651510e+00 1.269428615783750776e-03 2.985453068593016290e+00 3.779045617582475758e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.279411783793796609e+01 7.067602408076074927e-02 8.206714978280638562e+00 1.234254308785930369e-03 2.989226348625808161e+00 3.767539548890303652e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.278711143563139530e+01 7.068473009613182589e-02 8.207654288521776920e+00 1.199510643276019677e-03 2.992988197568736908e+00 3.756183116071318273e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.278010122161086315e+01 7.069296281356832190e-02 8.208570814633057822e+00 1.165190589743286516e-03 2.996738764096958274e+00 3.744974402297072263e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.277308731864759928e+01 7.070073070690130468e-02 8.209464571530100230e+00 1.131287252255568131e-03 3.000478194982547642e+00 3.733911518164551718e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.276606984848865700e+01 7.070804205764685824e-02 8.210335574696633998e+00 1.097793865495974054e-03 3.004206635121712043e+00 3.722992601268858281e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.275904893187141020e+01 7.071490495986965108e-02 8.211183840165613645e+00 1.064703791891627319e-03 3.007924227561577180e+00 3.712215815782460987e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.275202468853789028e+01 7.072132732491151486e-02 8.212009384500939646e+00 1.032010518815766479e-03 3.011631113526556991e+00 3.701579352041103887e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.274499723724895439e+01 7.072731688598929423e-02 8.212812224779764136e+00 9.997076558610788408e-04 3.015327432444312450e+00 3.691081426136282040e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.273796669579828489e+01 7.073288120266586765e-02 8.213592378575373942e+00 9.677889321822001623e-04 3.019013321971307118e+00 3.680720279514201887e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.273093318102621474e+01 7.073802766519816931e-02 8.214349863940624275e+00 9.362481939053867407e-04 3.022688918017963022e+00 3.670494178581140687e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.272389680883339480e+01 7.074276349876595926e-02 8.215084699391900003e+00 9.050794016034248175e-04 3.026354354773426181e+00 3.660401414315123114e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.271685769419428347e+01 7.074709576758490825e-02 8.215796903893611614e+00 8.742766278339539907e-04 3.030009764729947985e+00 3.650440301883730448e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.270981595117047291e+01 7.075103137890743910e-02 8.216486496843186771e+00 8.438340547404971949e-04 3.033655278706883340e+00 3.640609180265676897e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.270277169292384123e+01 7.075457708691475223e-02 8.217153498056550376e+00 8.137459717123089742e-04 3.037291025874317096e+00 3.630906411880566870e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.269572503172954114e+01 7.075773949650324135e-02 8.217797927754078913e+00 7.840067731006691637e-04 3.040917133776324111e+00 3.621330382228002409e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.268867607898882000e+01 7.076052506696842159e-02 8.218419806547018425e+00 7.546109559929847126e-04 3.044533728353868263e+00 3.611879499529710436e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.268162494524166739e+01 7.076294011558947883e-02 8.219019155424344802e+00 7.255531180418281403e-04 3.048140933967350641e+00 3.602552194377309225e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.267457174017930299e+01 7.076499082111728511e-02 8.219595995740055727e+00 6.968279553472891399e-04 3.051738873418802900e+00 3.593346919385793231e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.266751657265648845e+01 7.076668322716887782e-02 8.220150349200881834e+00 6.684302603911416139e-04 3.055327667973742223e+00 3.584262148852652985e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.266045955070368478e+01 7.076802324553095602e-02 8.220682237854404661e+00 6.403549200213765622e-04 3.058907437382684336e+00 3.575296378422548882e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.265340078153903391e+01 7.076901665937529451e-02 8.221191684077568951e+00 6.125969134856950465e-04 3.062478299902325229e+00 3.566448124757448657e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.264634037158018565e+01 7.076966912638844864e-02 8.221678710565573311e+00 5.851513105125990405e-04 3.066040372316396034e+00 3.557715925212155683e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.263927842645595589e+01 7.076998618181840062e-02 8.222143340321141025e+00 5.580132694387605809e-04 3.069593769956196372e+00 3.549098337515135815e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.263221505101782149e+01 7.076997324144052026e-02 8.222585596644131911e+00 5.311780353813897555e-04 3.073138606720810184e+00 3.540593939454567823e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.262515034935125868e+01 7.076963560444511636e-02 8.223005503121525450e+00 5.046409384543606557e-04 3.076674995097009813e+00 3.532201328569532783e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.261808442478692172e+01 7.076897845624900707e-02 8.223403083617718323e+00 4.783973920268943798e-04 3.080203046178855875e+00 3.523919121846266073e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.261101737991165805e+01 7.076800687123313560e-02 8.223778362265166564e+00 4.524428910236328086e-04 3.083722869686993828e+00 3.515745955419387336e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.260394931657937079e+01 7.076672581540850715e-02 8.224131363455336796e+00 4.267730102649719523e-04 3.087234573987656105e+00 3.507680484278032085e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.259688033592172296e+01 7.076514014901237604e-02 8.224462111829971889e+00 4.013834028467240804e-04 3.090738266111369814e+00 3.499721381976473450e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.258981053835868380e+01 7.076325462903682029e-02 8.224770632272642601e+00 3.762697985582670233e-04 3.094234051771379779e+00 3.491867340348706744e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.258274002360893107e+01 7.076107391169154937e-02 8.225056949900604764e+00 3.514280023366851365e-04 3.097722035381789141e+00 3.484117069229961117e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.257566889070009175e+01 7.075860255480280470e-02 8.225321090056924689e+00 3.268538927573162571e-04 3.101202320075421959e+00 3.476469296182076868e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.256859723797883355e+01 7.075584502015026811e-02 8.225563078302879916e+00 3.025434205595977331e-04 3.104675007721414914e+00 3.468922766222990589e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.256152516312081069e+01 7.075280567574361579e-02 8.225782940410631738e+00 2.784926072070743647e-04 3.108140198942538568e+00 3.461476241560667438e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.255445276314046232e+01 7.074948879804054958e-02 8.225980702356142871e+00 2.546975434806548664e-04 3.111597993132258377e+00 3.454128501331403533e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.254738013440065991e+01 7.074589857410787386e-02 8.226156390312345579e+00 2.311543881042327686e-04 3.115048488471531929e+00 3.446878341342433927e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.254030737262221251e+01 7.074203910372722781e-02 8.226310030642558502e+00 2.078593664018108455e-04 3.118491781945354369e+00 3.439724573818767062e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.253323457289322818e+01 7.073791440144704123e-02 8.226441649894127295e+00 1.848087689852974326e-04 3.121927969359051147e+00 3.432666027154183258e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.252616182967833502e+01 7.073352839858226826e-02 8.226551274792296198e+00 1.619989504721639764e-04 3.125357145354322963e+00 3.425701545666321596e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.251908923682776020e+01 7.072888494516325897e-02 8.226638932234298096e+00 1.394263282321786090e-04 3.128779403425049566e+00 3.418829989355789967e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.251201688758626851e+01 7.072398781183528160e-02 8.226704649283657744e+00 1.170873811624554249e-04 3.132194835932854637e+00 3.412050233669230298e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.250494487460197135e+01 7.071884069170999987e-02 8.226748453164701047e+00 9.497864849007615689e-05 3.135603534122433533e+00 3.405361169266275800e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.249787328993498825e+01 7.071344720217023760e-02 8.226770371257263292e+00 7.309672860156988465e-05 3.139005588136652314e+00 3.398761701790327383e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.249080222506598581e+01 7.070781088662941860e-02 8.226770431091594560e+00 5.143827789855016420e-05 3.142401087031418516e+00 3.392250751643091644e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.248373177090457631e+01 7.070193521624676403e-02 8.226748660343451647e+00 3.000000967883462865e-05 3.145790118790327661e+00 3.385827253762813127e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.247666201779758666e+01 7.069582359159962137e-02 8.226705086829367630e+00 8.778693042387993896e-06 3.149172770339090821e+00 3.379490157406140477e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.246959305554010200e+01 7.068947918527429541e-02 8.226639738502136368e+00 -1.222884813427468689e-05 3.152549127559747255e+00 3.373238425942271662e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.246252497343534671e+01 7.068290445650857179e-02 8.226552643447114121e+00 -3.302573548050680900e-05 3.155919275304730487e+00 3.367071036797420619e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.245545786029323310e+01 7.067610254220188515e-02 8.226443829878451908e+00 -5.361503733239001492e-05 3.159283297410850455e+00 3.360986981215558639e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.244839180439158000e+01 7.066907658741553022e-02 8.226313326134757631e+00 -7.399977040523340345e-05 3.162641276712913285e+00 3.354985263912574345e-02 -2.789462039841212326e-01 5.091856738484328293e-01 1.210685530893408490e+01 -1.044947480468806411e+01
1.244132689348375997e+01 7.066182967425425898e-02 8.226161160675186323e+00 -9.418290077914166661e-05 3.165993295057094148e+00 3.349064902875717453e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.243426157054406822e+01 7.068493004476036901e-02 8.225991376788755360e+00 -1.943266219208570266e-04 3.169322669875465515e+00 3.309761476750597980e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.242719430867549235e+01 7.070680374125883072e-02 8.225808086307727862e+00 -2.931383108230408872e-04 3.172612970221395212e+00 3.270914691509266975e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.242012523702474169e+01 7.072749364562451457e-02 8.225611421253175237e+00 -3.906459489256663541e-04 3.175864648962308578e+00 3.232517026026221485e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.241305448028302116e+01 7.074704132739656481e-02 8.225401514447133522e+00 -4.868768039021984634e-04 3.179078151521277817e+00 3.194561112125435254e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.240598215879806432e+01 7.076548708805896482e-02 8.225178499418962730e+00 -5.818574512363986926e-04 3.182253916028205953e+00 3.157039731063800841e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.239890838868356404e+01 7.078287000366316473e-02 8.224942510316404665e+00 -6.756137950294639587e-04 3.185392373467521132e+00 3.119945810062987879e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.239183328192607370e+01 7.079922796586100853e-02 8.224693681821136693e+00 -7.681710880913852077e-04 3.188493947822446550e+00 3.083272418939293769e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.238475694648940362e+01 7.081459772141317222e-02 8.224432149068606535e+00 -8.595539513515449478e-04 3.191559056215955703e+00 3.047012766843158055e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.237767948641658222e+01 7.082901491023545215e-02 8.224158047571949126e+00 -9.497863926059603185e-04 3.194588109048517754e+00 3.011160199085642641e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.237060100192939771e+01 7.084251410204253641e-02 8.223871513149818568e+00 -1.038891824341750796e-03 3.197581510132670335e+00 2.975708193971877275e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.236352158952561808e+01 7.085512883166904252e-02 8.223572681857683975e+00 -1.126893075686350104e-03 3.200539656824457513e+00 2.940650359699464172e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.235644134207391076e+01 7.086689163313893147e-02 8.223261689922232165e+00 -1.213812409462411120e-03 3.203462940151843075e+00 2.905980431444832313e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.234936034890648848e+01 7.087783407244849232e-02 8.222938673679657029e+00 -1.299671544377114206e-03 3.206351744940275417e+00 2.871692268513741791e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.234227869590951521e+01 7.088798677913529800e-02 8.222603769517442984e+00 -1.384491671013055730e-03 3.209206449935371186e+00 2.837779851471556106e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.233519646561134664e+01 7.089737947670574081e-02 8.222257113819241070e+00 -1.468293467057477618e-03 3.212027427922798939e+00 2.804237279417521461e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.232811373726864623e+01 7.090604101196641695e-02 8.221898842912695571e+00 -1.551097112045041410e-03 3.214815045845508479e+00 2.771058767367337236e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.232103058695042286e+01 7.091399938330306130e-02 8.221529093020082612e+00 -1.632922301540852593e-03 3.217569664918292993e+00 2.738238643552013199e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.231394708762003098e+01 7.092128176794880445e-02 8.221148000211629281e+00 -1.713788260887668400e-03 3.220291640739708861e+00 2.705771346853276874e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.230686330921518490e+01 7.092791454828108189e-02 8.220755700361399576e+00 -1.793713758531253815e-03 3.222981323401523213e+00 2.673651424413991257e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.229977931872603136e+01 7.093392333719297782e-02 8.220352329105541145e+00 -1.872717115816123056e-03 3.225639057595735881e+00 2.641873529124545011e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.229269518027136421e+01 7.093933300261252850e-02 8.219938021802304817e+00 -1.950816214687301105e-03 3.228265182719064708e+00 2.610432417147732359e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.228561095517296842e+01 7.094416769114095245e-02 8.219512913494513739e+00 -2.028028516802952725e-03 3.230860032975128693e+00 2.579322945775027603e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.227852670202810437e+01 7.094845085082350511e-02 8.219077138874601118e+00 -2.104371076423492380e-03 3.233423937474479981e+00 2.548540071185936493e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.227144247678021571e+01 7.095220525312294357e-02 8.218630832251706764e+00 -2.179860551620527078e-03 3.235957220332324802e+00 2.518078846144375729e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.226435833278790177e+01 7.095545301412786721e-02 8.218174127520695649e+00 -2.254513215222588105e-03 3.238460200764063490e+00 2.487934417951792598e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.225727432089219171e+01 7.095821561502459185e-02 8.217707158133032763e+00 -2.328344965386064044e-03 3.240933193178824112e+00 2.458102026392397846e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.225019048948216849e+01 7.096051392186177031e-02 8.217230057069413007e+00 -2.401371335747237105e-03 3.243376507270842257e+00 2.428577001556582807e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.224310688455897100e+01 7.096236820463576456e-02 8.216742956814046650e+00 -2.473607504369771271e-03 3.245790448108803794e+00 2.399354761954382298e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.223602354979826501e+01 7.096379815575160066e-02 8.216245989330134947e+00 -2.545068296501257731e-03 3.248175316223304687e+00 2.370430812539248144e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.222894052661118991e+01 7.096482290786852720e-02 8.215739286036654931e+00 -2.615768198471251239e-03 3.250531407692265784e+00 2.341800742709411118e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.222185785420374593e+01 7.096546105109356739e-02 8.215222977787176362e+00 -2.685721370328986515e-03 3.252859014224537493e+00 2.313460224655113778e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.221477556963470334e+01 7.096573064958186516e-02 8.214697194850197448e+00 -2.754941654573077499e-03 3.255158423241806709e+00 2.285405011524694122e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.220769370787206931e+01 7.096564925757653519e-02 8.214162066890787983e+00 -2.823442584522690892e-03 3.257429917958587051e+00 2.257630935548840881e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.220061230184816026e+01 7.096523393490732079e-02 8.213617722953499012e+00 -2.891237392586288625e-03 3.259673777460541100e+00 2.230133906533145888e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.219353138251330826e+01 7.096450126196801600e-02 8.213064291446480425e+00 -2.958339018030982891e-03 3.261890276781173270e+00 2.202909910037373006e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.218645097888825113e+01 7.096346735420382135e-02 8.212501900126586207e+00 -3.024760110608181070e-03 3.264079686976707251e+00 2.175955005700981951e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.217937111811529505e+01 7.096214787615218178e-02 8.211930676085033909e+00 -3.090513034572854589e-03 3.266242275199452205e+00 2.149265325782631283e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.217229182550816624e+01 7.096055805499416891e-02 8.211350745734412371e+00 -3.155609883076692691e-03 3.268378304769560483e+00 2.122837073447529643e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.216521312460057480e+01 7.095871269362903633e-02 8.210762234797099879e+00 -3.220062486051819984e-03 3.270488035245251890e+00 2.096666521457876686e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.215813503719357591e+01 7.095662618331513571e-02 8.210165268294637997e+00 -3.283882416951685972e-03 3.272571722491677715e+00 2.070750010619370335e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.215105758340175512e+01 7.095431251589665034e-02 8.209559970538000684e+00 -3.347080999290811664e-03 3.274629618748156723e+00 2.045083948270031218e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.214398078169825723e+01 7.095178529562791436e-02 8.208946465118716063e+00 -3.409669312850111857e-03 3.276661972694137059e+00 2.019664807071314128e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.213690464895874221e+01 7.094905775062931852e-02 8.208324874900538859e+00 -3.471658193734952855e-03 3.278669029513668232e+00 1.994489123320179400e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.212982920050430735e+01 7.094614274400069809e-02 8.207695322011408834e+00 -3.533058240618410124e-03 3.280651030958458225e+00 1.969553495864213508e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.212275445014328668e+01 7.094305278453935659e-02 8.207057927836665101e+00 -3.593879826799076596e-03 3.282608215409751118e+00 1.944854584664609809e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.211568041021196329e+01 7.093980003709472737e-02 8.206412813013240992e+00 -3.654133106185477892e-03 3.284540817938798707e+00 1.920389109626560037e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.210860709161427451e+01 7.093639633258735921e-02 8.205760097424537491e+00 -3.713828018780283499e-03 3.286449070366243674e+00 1.896153849359303450e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.210153450386053464e+01 7.093285317770765819e-02 8.205099900195913065e+00 -3.772974295815128588e-03 3.288333201320107868e+00 1.872145639869936262e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.209446265510521457e+01 7.092918176431378674e-02 8.204432339690599818e+00 -3.831581459985729764e-03 3.290193436292716545e+00 1.848361373496156673e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.208739155218387928e+01 7.092539297856488567e-02 8.203757533505603661e+00 -3.889658827824646770e-03 3.292029997696269028e+00 1.824797997514888970e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.208032120064914494e+01 7.092149740973639760e-02 8.203075598468572593e+00 -3.947215522246852112e-03 3.293843104917411946e+00 1.801452513328723887e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.207325160480568726e+01 7.091750535873334038e-02 8.202386650635572707e+00 -4.004260477749464059e-03 3.295632974370661383e+00 1.778321975119563636e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.206618276774437959e+01 7.091342684633325510e-02 8.201690805289358011e+00 -4.060802445127098016e-03 3.297399819550798750e+00 1.755403489036597153e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.205911469137559067e+01 7.090927162117083293e-02 8.200988176938091456e+00 -4.116849994755091349e-03 3.299143851084158641e+00 1.732694211881032065e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.205204737646172930e+01 7.090504916749697240e-02 8.200278879314030434e+00 -4.172411513130189382e-03 3.300865276778882418e+00 1.710191350262566662e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.204498082264902514e+01 7.090076871270974135e-02 8.199563025372365033e+00 -4.227495212015470669e-03 3.302564301674086877e+00 1.687892159406702980e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.203791502849842487e+01 7.089643923461179387e-02 8.198840727291109687e+00 -4.282109136946071759e-03 3.304241128088172719e+00 1.665793942454082618e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.203084999151569967e+01 7.089206946843477908e-02 8.198112096471515287e+00 -4.336261171168529112e-03 3.305895955666116937e+00 1.643894049313087899e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.202378570818081194e+01 7.088766791364477238e-02 8.197377243538822356e+00 -4.389959038870392717e-03 3.307528981425909009e+00 1.622189875883439311e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.201672217397662301e+01 7.088324284056049529e-02 8.196636278342928961e+00 -4.443210300832247522e-03 3.309140399803951471e+00 1.600678862992620591e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.200965938341695782e+01 7.087880229678585053e-02 8.195889309958984015e+00 -4.496022361748373136e-03 3.310730402699606056e+00 1.579358495544418151e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.200259733007387730e+01 7.087435411340951841e-02 8.195136446688941589e+00 -4.548402479230825163e-03 3.312299179518870762e+00 1.558226301814048462e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.199553600660423669e+01 7.086990591100277015e-02 8.194377796063607278e+00 -4.600357767310690911e-03 3.313846917217279309e+00 1.537279852442238574e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.198847540477559903e+01 7.086546510543707822e-02 8.193613464844892391e+00 -4.651895197286126313e-03 3.315373800341947508e+00 1.516516759789485885e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.198141551549162998e+01 7.086103891355577389e-02 8.192843559027666700e+00 -4.703021593100307519e-03 3.316880011072741219e+00 1.495934676906626043e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.197435632881686196e+01 7.085663435867056714e-02 8.192068183841868745e+00 -4.753743642688917220e-03 3.318365729262688468e+00 1.475531296902340452e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.196729783400073721e+01 7.085225827585803215e-02 8.191287443755511433e+00 -4.804067903808999403e-03 3.319831132477666369e+00 1.455304352275424082e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.196024001950104676e+01 7.084791731709245977e-02 8.190501442477946981e+00 -4.854000806081773187e-03 3.321276396035364620e+00 1.435251614030222563e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.195318287300689342e+01 7.084361795624635749e-02 8.189710282962845866e+00 -4.903548645015473953e-03 3.322701693043468740e+00 1.415370890986470537e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.194612638146115025e+01 7.083936649395801421e-02 8.188914067410950182e+00 -4.952717589392393975e-03 3.324107194437098567e+00 1.395660029129620547e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.193907053108225291e+01 7.083516906231693278e-02 8.188112897273754243e+00 -5.001513689609928155e-03 3.325493069015632130e+00 1.376116910883223160e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.193201530738541472e+01 7.083103162939960451e-02 8.187306873257520934e+00 -5.049942879456409579e-03 3.326859483478872281e+00 1.356739454527269156e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.192496069520343127e+01 7.082696000369312350e-02 8.186496095326923239e+00 -5.098010969264360655e-03 3.328206602462516539e+00 1.337525613471592968e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.191790667870703935e+01 7.082295983840210252e-02 8.185680662708445965e+00 -5.145723653808353427e-03 3.329534588572963472e+00 1.318473375634492996e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.191085324142465218e+01 7.081903663559160900e-02 8.184860673894691629e+00 -5.193086520316556737e-03 3.330843602421557303e+00 1.299580762883833888e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.190380036626157967e+01 7.081519575020166213e-02 8.184036226648919055e+00 -5.240105047447408092e-03 3.332133802658262312e+00 1.280845830461702431e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.189674803551894300e+01 7.081144239397460516e-02 8.183207418008917600e+00 -5.286784599300038516e-03 3.333405346004676417e+00 1.262266666318597255e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.188969623091209904e+01 7.080778163925885438e-02 8.182374344291110546e+00 -5.333130437526431046e-03 3.334658387286508763e+00 1.243841390651973834e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.188264493358848917e+01 7.080421842266901300e-02 8.181537101095472053e+00 -5.379147725298900722e-03 3.335893079465558131e+00 1.225568155347427773e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.187559412414514348e+01 7.080075754865593207e-02 8.180695783310072855e+00 -5.424841519450340939e-03 3.337109573671118934e+00 1.207445143408379315e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.186854378264587062e+01 7.079740369299079850e-02 8.179850485115178316e+00 -5.470216776714415842e-03 3.338308019230847634e+00 1.189470568486840872e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.186149388863786669e+01 7.079416140611138886e-02 8.179001299988248874e+00 -5.515278362446133197e-03 3.339488563701201507e+00 1.171642674456815393e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.185444442116795827e+01 7.079103511637289958e-02 8.178148320708892527e+00 -5.560031044082502406e-03 3.340651352897396897e+00 1.153959734867468327e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.184739535879859673e+01 7.078802913323052615e-02 8.177291639363136966e+00 -5.604479492624982358e-03 3.341796530922836794e+00 1.136420052489337841e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.184034667962332854e+01 7.078514765029768341e-02 8.176431347348481538e+00 -5.648628293740334295e-03 3.342924240198168473e+00 1.119021958971306262e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.183329836128189960e+01 7.078239474831250766e-02 8.175567535379004269e+00 -5.692481940437441566e-03 3.344034621489920589e+00 1.101763814338142800e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.182625038097515180e+01 7.077977439804285231e-02 8.174700293489765457e+00 -5.736044835530055772e-03 3.345127813938661543e+00 1.084644006602369058e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.181920271547940260e+01 7.077729046307397465e-02 8.173829711042031931e+00 -5.779321301586492349e-03 3.346203955086852755e+00 1.067660951470960837e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.181215534116054577e+01 7.077494670252133802e-02 8.172955876728277502e+00 -5.822315571168993828e-03 3.347263180906312918e+00 1.050813091879589795e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.180510823398791587e+01 7.077274677367746680e-02 8.172078878576739314e+00 -5.865031795394555492e-03 3.348305625825292786e+00 1.034098897724925956e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.179806136954765350e+01 7.077069423454833419e-02 8.171198803956816192e+00 -5.907474046984855474e-03 3.349331422755305709e+00 1.017516865564968044e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.179101472305592502e+01 7.076879254633854088e-02 8.170315739583728032e+00 -5.949646312868679156e-03 3.350340703117581587e+00 1.001065518236142655e-02 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.178396826937176556e+01 7.076704507584877235e-02 8.169429771523480710e+00 -5.991552507252829833e-03 3.351333596869265019e+00 9.847434046927129245e-03 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.177692198300960236e+01 7.076545509779381959e-02 8.168540985197980220e+00 -6.033196462752392179e-03 3.352310232529365219e+00 9.685490996623018212e-03 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.176987583815159866e+01 7.076402579706521367e-02 8.167649465389621000e+00 -6.074581938022501591e-03 3.353270737204431029e+00 9.524812034751082776e-03 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.176282980865957839e+01 7.076276027089989373e-02 8.166755296246526186e+00 -6.115712617650943123e-03 3.354215236614061624e+00 9.365383418444261573e-03 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.175578386808682829e+01 7.076166153100195422e-02 8.165858561287084427e+00 -6.156592110435175555e-03 3.355143855116190732e+00 9.207191657179989233e-03 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.174873798968951455e+01 7.076073250557718408e-02 8.164959343405023162e+00 -6.197223956361216750e-03 3.356056715732258944e+00 9.050223511418997030e-03 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.174169214643795200e+01 7.075997604131593899e-02 8.164057724873986288e+00 -6.237611620382879293e-03 3.356953940172203499e+00 8.894465990502378738e-03 1.897205958188639963e-01 2.585787175611933275e+00 -9.341058000579794296e+00 -2.965936271577861660e+00
1.173464631102755007e+01 7.075939490529849218e-02 8.163153787352417368e+00 -6.277758501468460976e-03 3.357835648859398781e+00 8.739906353423528701e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.172759872094347777e+01 7.077355672738805392e-02 8.162252125934607250e+00 -6.412567138659144156e-03 3.358688463103805866e+00 8.316901117577419830e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.172054757809674896e+01 7.078817277978019518e-02 8.161357416958651356e+00 -6.546578833083785062e-03 3.359499132870664262e+00 7.897009647747090313e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.171349279977660807e+01 7.080327742225704657e-02 8.160469863146753156e+00 -6.679815034238641841e-03 3.360267967444639847e+00 7.480190674648604619e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.170643430088386694e+01 7.081890425258488553e-02 8.159589666737300462e+00 -6.812296383315881443e-03 3.360995272164858161e+00 7.066406671834655519e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.169937199402021832e+01 7.083508612364722290e-02 8.158717029447457136e+00 -6.944042665825619562e-03 3.361681348837917582e+00 6.655624676345039611e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.169230578957801825e+01 7.085185515667648259e-02 8.157852152428301196e+00 -7.075072749886578138e-03 3.362326496248480012e+00 6.247817439572039486e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.168523559583130833e+01 7.086924274941153179e-02 8.156995236210388356e+00 -7.205404511906863575e-03 3.362931010807836074e+00 5.842965067154283314e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.167816131902944932e+01 7.088727957797157087e-02 8.156146480635534601e+00 -7.335054681233159866e-03 3.363495187377735007e+00 5.441056327804538392e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.167108286349868429e+01 7.090599559967378229e-02 8.155306084752576012e+00 -7.464038320321198482e-03 3.364019319955768417e+00 5.042084056966624622e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.166400013175704764e+01 7.092542006678377586e-02 8.154474246651144398e+00 -7.592368197003710600e-03 3.364503701832923355e+00 4.646041094962757335e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.165691302464143142e+01 7.094558154384751625e-02 8.153651163236746768e+00 -7.720054151052430612e-03 3.364948625570394647e+00 4.252919993280410149e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.164982144145011489e+01 7.096650792471334568e-02 8.152837029932532786e+00 -7.847102176117039252e-03 3.365354382966411428e+00 3.862712922231728400e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.164272528010913099e+01 7.098822644929676795e-02 8.152032040271334878e+00 -7.973513029087199444e-03 3.365721265011510699e+00 3.475411528040342653e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.163562443737630048e+01 7.101076372027299854e-02 8.151236385317670141e+00 -8.099280042595212448e-03 3.366049561825672942e+00 3.091006705573613299e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.162851880910679903e+01 7.103414572002372807e-02 8.150450252815641505e+00 -8.224385526301853516e-03 3.366339562566062593e+00 2.709488223077386338e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.162140829062396463e+01 7.105839782846501418e-02 8.149673825872060462e+00 -8.348794600879137773e-03 3.366591555284929704e+00 2.330844079334893574e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.161429277723186360e+01 7.108354484062411049e-02 8.148907281015947746e+00 -8.472451285531227769e-03 3.366805826719612593e+00 1.955060056870292114e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.160717216459686618e+01 7.110961096786530544e-02 8.148150786827409675e+00 -8.595293570163224303e-03 3.366982662132849136e+00 1.582121139202806101e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.160004634882965036e+01 7.113661981965434256e-02 8.147404503873035608e+00 -8.717260866699123173e-03 3.367122345280568751e+00 1.212012223200436807e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.159291522650739559e+01 7.116459438316607988e-02 8.146668584899417809e+00 -8.838294171182752013e-03 3.367225158404611562e+00 8.447181288555021678e-04 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.158577869469565513e+01 7.119355700431628797e-02 8.145943175024786598e+00 -8.958336039685588920e-03 3.367291382224644192e+00 4.802235914428510202e-04 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.157863665096990324e+01 7.122352937017624452e-02 8.145228411928652434e+00 -9.077330564347514674e-03 3.367321295929318392e+00 1.185132542065235562e-04 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.157148899343678750e+01 7.125453249272824252e-02 8.144524426039419396e+00 -9.195223349543453842e-03 3.367315177166722684e+00 -2.404283384498153158e-04 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.156433562075506671e+01 7.128658669392072544e-02 8.143831340719966505e+00 -9.311961488169793327e-03 3.367273302034178073e+00 -5.966167472923203721e-04 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.155717643215624335e+01 7.131971159198237376e-02 8.143149272451161380e+00 -9.427493538045219820e-03 3.367195945067424034e+00 -9.500676441289569556e-04 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.155001132746490633e+01 7.135392608895499422e-02 8.142478331013286663e+00 -9.541769498421365236e-03 3.367083379229239615e+00 -1.300796817245761412e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.154284020711876479e+01 7.138924835940563263e-02 8.141818619665349033e+00 -9.654740786599381314e-03 3.366935875897539177e+00 -1.648820176428191344e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.153566297218840297e+01 7.142569584027896878e-02 8.141170235322269022e+00 -9.766360214649157795e-03 3.366753704852990303e+00 -1.994153757587513801e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.152847952439674373e+01 7.146328522185166343e-02 8.140533268729893024e+00 -9.876581966228509257e-03 3.366537134266184061e+00 -2.336813727011347909e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.152128976613823497e+01 7.150203243975068734e-02 8.139907804637839916e+00 -9.985361573500205548e-03 3.366286430684400255e+00 -2.676816385256677519e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.151409360049776076e+01 7.154195266799846797e-02 8.139293921970136125e+00 -1.009265589414520825e-02 3.366001859018000086e+00 -3.014178170702883422e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.150689093126806917e+01 7.158306031307357098e-02 8.138691693998948651e+00 -1.019842345183501198e-02 3.365683682527018661e+00 -3.348915627124132190e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.149968166292065774e+01 7.162536901010665980e-02 8.138101188719190304e+00 -1.030262871973517368e-02 3.365332162828065243e+00 -3.681044978000764644e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.149246570047454696e+01 7.166889162389313006e-02 8.137522469669116632e+00 -1.040524506669133001e-02 3.364947559947669475e+00 -4.010581811798826120e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.148524294936811962e+01 7.171364025377240103e-02 8.136955596736896723e+00 -1.050625247089661922e-02 3.364530132377266725e+00 -4.337541276174645098e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.147801331538135372e+01 7.175962624048942695e-02 8.136400626744876519e+00 -1.060563562875100306e-02 3.364080137108475643e+00 -4.661938241152818220e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.147077670459157694e+01 7.180686017436108126e-02 8.135857613884480699e+00 -1.070338273140994736e-02 3.363597829655323945e+00 -4.983787402279909844e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.146353302335101354e+01 7.185535190435948794e-02 8.135326610052507235e+00 -1.079948464187811992e-02 3.363083464068088446e+00 -5.303103348077506905e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.145628217827890083e+01 7.190511054786491441e-02 8.134807665120192155e+00 -1.089393432666700863e-02 3.362537292941608857e+00 -5.619900604961933568e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.144902407626358887e+01 7.195614450092058245e-02 8.134300827154877567e+00 -1.098672644950546978e-02 3.361959567419860573e+00 -5.934193667980772191e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.144175862447159275e+01 7.200846144887412814e-02 8.133806142607433287e+00 -1.107785707622482504e-02 3.361350537197974386e+00 -6.245997021880498809e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.143448573036152993e+01 7.206206837732323511e-02 8.133323656474411578e+00 -1.116732345419528712e-02 3.360710450522491399e+00 -6.555325155772229184e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.142720530170158888e+01 7.211697158330103441e-02 8.132853412440880447e+00 -1.125512384426090653e-02 3.360039554190381583e+00 -6.862192573346725596e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.141991724658947049e+01 7.217317668665622354e-02 8.132395453008490094e+00 -1.134125739165361621e-02 3.359338093547218129e+00 -7.166613799800372261e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.141262147347411471e+01 7.223067637837547739e-02 8.131949819611842045e+00 -1.142573623125808790e-02 3.358606312484776257e+00 -7.468570637776409706e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.140531789719704570e+01 7.228935804631037021e-02 8.131516562055624675e+00 -1.150862910060122986e-02 3.357844474449682259e+00 -7.767897988771097287e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.139800643771476452e+01 7.234928983175793749e-02 8.131095710631592866e+00 -1.158966886871262876e-02 3.357052789902748025e+00 -8.065326712557009323e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.139068701671740413e+01 7.241037135312831940e-02 8.130687308283496506e+00 -1.166919538531870429e-02 3.356231502101372222e+00 -8.359965602562663411e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.138335955754631890e+01 7.247260460912838265e-02 8.130291411349926278e+00 -1.174721303625137457e-02 3.355380889269219402e+00 -8.651829875225877653e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.137602398407499038e+01 7.253599101014267247e-02 8.129908075443575299e+00 -1.182372666647730705e-02 3.354501228101714805e+00 -8.940934878259722968e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.136868022073485029e+01 7.260053139159852731e-02 8.129537355522900910e+00 -1.189874154556597001e-02 3.353592793753122692e+00 -9.227296086465658700e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.136132819254096127e+01 7.266622602731123703e-02 8.129179305960118285e+00 -1.197226333769110633e-02 3.352655859824056339e+00 -9.510929097291764486e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.135396782511744895e+01 7.273307464279876733e-02 8.128833980605945086e+00 -1.204429807554930655e-02 3.351690698349444109e+00 -9.791849626185821984e-03 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.134659904472265346e+01 7.280107642855630778e-02 8.128501432851422237e+00 -1.211485213744326571e-02 3.350697579786969804e+00 -1.007007349973074173e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.133922177827390065e+01 7.287023005317266877e-02 8.128181715687219366e+00 -1.218393223177823871e-02 3.349676773009290454e+00 -1.034561655155791411e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.133183595337171212e+01 7.294053367567081281e-02 8.127874881761480097e+00 -1.225154539523530192e-02 3.348628545318458549e+00 -1.061849432129799431e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.132444149832353730e+01 7.301198495709997072e-02 8.127580983436207163e+00 -1.231769897784509675e-02 3.347553162480768396e+00 -1.088872199370031525e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.131703834216721205e+01 7.308458107212302546e-02 8.127300072841238787e+00 -1.238240062716658603e-02 3.346450888758942366e+00 -1.115631446648262907e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.130962641469414898e+01 7.315831872073193243e-02 8.127032201925890931e+00 -1.244565827669955396e-02 3.345321986937785930e+00 -1.142128640905064330e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.130220564647225423e+01 7.323319414004549055e-02 8.126777422508212112e+00 -1.250748012520599105e-02 3.344166718344527833e+00 -1.168365231045545745e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.129477596886848190e+01 7.330920311617103446e-02 8.126535786322314436e+00 -1.256787462766415474e-02 3.342985342864803311e+00 -1.194342652099990298e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.128733731407108287e+01 7.338634099610365225e-02 8.126307345063430887e+00 -1.262685048461983407e-02 3.341778118954558785e+00 -1.220062328784927812e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.127988961511140431e+01 7.346460269964376344e-02 8.126092150431469818e+00 -1.268441662344517787e-02 3.340545303649158360e+00 -1.245525678138513677e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.127243280588540131e+01 7.354398273130037522e-02 8.125890254172277949e+00 -1.274058219846611016e-02 3.339287152569633932e+00 -1.270734111998027271e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.126496682117461567e+01 7.362447519219203484e-02 8.125701708117755828e+00 -1.279535656819569094e-02 3.338003919926905372e+00 -1.295689039163630367e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.125749159666689891e+01 7.370607379188816310e-02 8.125526564223607195e+00 -1.284874929776218602e-02 3.336695858524049818e+00 -1.320391866734352618e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.125000706897651526e+01 7.378877186023619084e-02 8.125364874606413323e+00 -1.290077014088659123e-02 3.335363219757202291e+00 -1.344844001730528989e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.124251317566406172e+01 7.387256235908463975e-02 8.125216691577971773e+00 -1.295142903248946813e-02 3.334006253615007687e+00 -1.369046852230052826e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.123500985525569185e+01 7.395743789398699641e-02 8.125082067679423758e+00 -1.300073608826453515e-02 3.332625208677180151e+00 -1.393001828206311132e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.122749704726212094e+01 7.404339072578412784e-02 8.124961055712885738e+00 -1.304870157972231465e-02 3.331220332112093452e+00 -1.416710342479686122e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.121997469219711974e+01 7.413041278211177088e-02 8.124853708771997418e+00 -1.309533594619225957e-02 3.329791869673692783e+00 -1.440173811158341512e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.121244273159544491e+01 7.421849566884057559e-02 8.124760080271732576e+00 -1.314064977404672159e-02 3.328340065697909633e+00 -1.463393654270241269e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.120490110803060091e+01 7.430763068135283478e-02 8.124680223975479620e+00 -1.318465378625721662e-02 3.326865163098487344e+00 -1.486371296194195606e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.119734976513194447e+01 7.439780881575827620e-02 8.124614194021933855e+00 -1.322735885222225960e-02 3.325367403362568641e+00 -1.509108165807935414e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.118978864760134151e+01 7.448902077999976223e-02 8.124562044950774720e+00 -1.326877596535664533e-02 3.323847026546009165e+00 -1.531605696864242125e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.118221770122960557e+01 7.458125700478193676e-02 8.124523831725884548e+00 -1.330891623432080458e-02 3.322304271268396558e+00 -1.553865328141137807e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.117463687291233931e+01 7.467450765441496774e-02 8.124499609758254692e+00 -1.334779089271915381e-02 3.320739374708052694e+00 -1.575888503382912725e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.116704611066524144e+01 7.476876263755373453e-02 8.124489434928166887e+00 -1.338541128201911797e-02 3.319152572596936412e+00 -1.597676671590582409e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.115944536363922168e+01 7.486401161774400292e-02 8.124493363604965879e+00 -1.342178883879445797e-02 3.317544099215431253e+00 -1.619231286947415624e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.115183458213505041e+01 7.496024402383177909e-02 8.124511452665801770e+00 -1.345693509707031332e-02 3.315914187387206002e+00 -1.640553808682750775e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.114421371761738833e+01 7.505744906028671837e-02 8.124543759514347485e+00 -1.349086168959338049e-02 3.314263068474214702e+00 -1.661645700928842881e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.113658272272849814e+01 7.515561571735440705e-02 8.124590342097835816e+00 -1.352358032854446106e-02 3.312590972371683318e+00 -1.682508433006959722e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.112894155130165252e+01 7.525473278102196018e-02 8.124651258922279240e+00 -1.355510279910361604e-02 3.310898127503173693e+00 -1.703143479009279482e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.112129015837408552e+01 7.535478884284527168e-02 8.124726569066879733e+00 -1.358544096124766551e-02 3.309184760815789161e+00 -1.723552317584398086e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.111362850019936310e+01 7.545577230967294435e-02 8.124816332198365743e+00 -1.361460675021912599e-02 3.307451097775628401e+00 -1.743736432103560816e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.110595653425942153e+01 7.555767141318812941e-02 8.124920608583778403e+00 -1.364261215979474702e-02 3.305697362363384517e+00 -1.763697310092940396e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.109827421927631619e+01 7.566047421926228034e-02 8.125039459101618178e+00 -1.366946923599694948e-02 3.303923777069980972e+00 -1.783436443351515271e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.109058151522354940e+01 7.576416863714476035e-02 8.125172945252042922e+00 -1.369519007363517726e-02 3.302130562892546806e+00 -1.802955327812687941e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.108287838333689201e+01 7.586874242853168526e-02 8.125321129166719558e+00 -1.371978682205748229e-02 3.300317939330489558e+00 -1.822255462794300160e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.107516478612475019e+01 7.597418321648899409e-02 8.125484073618116199e+00 -1.374327167380792400e-02 3.298486124381968310e+00 -1.841338351527727069e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.106744068737826403e+01 7.608047849417055863e-02 8.125661842027048110e+00 -1.376565685500712177e-02 3.296635334540434226e+00 -1.860205500168078674e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.105970605218103842e+01 7.618761563336358400e-02 8.125854498469147202e+00 -1.378695462042329664e-02 3.294765784791352292e+00 -1.878858418424943222e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.105196084691848135e+01 7.629558189286442249e-02 8.126062107680477098e+00 -1.380717725021515969e-02 3.292877688609287645e+00 -1.897298618452213093e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.104420503928668928e+01 7.640436442672232653e-02 8.126284735062721865e+00 -1.382633705372200532e-02 3.290971257955064289e+00 -1.915527615397248640e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.103643859830086349e+01 7.651395029233527822e-02 8.126522446688017709e+00 -1.384444636244450480e-02 3.289046703273465155e+00 -1.933546926298276153e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.102866149430347065e+01 7.662432645835121070e-02 8.126775309302251671e+00 -1.386151751957262653e-02 3.287104233490842908e+00 -1.951358070828507901e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.102087369897203750e+01 7.673547981238061644e-02 8.127043390327360228e+00 -1.387756287631519703e-02 3.285144056013191705e+00 -1.968962570064395484e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.101307518532658669e+01 7.684739716854928349e-02 8.127326757862839202e+00 -1.389259478750663919e-02 3.283166376724298896e+00 -1.986361947290122415e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.100526592773668355e+01 7.696006527488502558e-02 8.127625480686516468e+00 -1.390662560948825906e-02 3.281171399984170733e+00 -2.003557726672343386e-02 3.500245124067136171e-01 3.296072935267317483e+00 -1.667715372487223391e+01 -4.062487978800715105e-01
1.099744590192805482e+01 7.707347082056124898e-02 8.127939628255075988e+00 -1.391966770347608309e-02 3.279159328627911929e+00 -2.020551433939433636e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.098961524508531973e+01 7.718608995368474168e-02 8.128268638737935703e+00 -1.391890895313781761e-02 3.277132159819151180e+00 -2.033760088123452020e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.098177410434679047e+01 7.729919344198464548e-02 8.128611949298726103e+00 -1.391742571657814467e-02 3.275091860428586354e+00 -2.046812810504980082e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.097392247226060924e+01 7.741276988786766067e-02 8.128969628803679015e+00 -1.391522820397723265e-02 3.273038585749578733e+00 -2.059710877462976944e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.096606034253708195e+01 7.752680792467035731e-02 8.129341746658546697e+00 -1.391232658043191003e-02 3.270972489800764382e+00 -2.072455562067690091e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.095818771004944914e+01 7.764129622007312492e-02 8.129728372801205083e+00 -1.390873096384648983e-02 3.268893725329049982e+00 -2.085048134802366254e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.095030457083443842e+01 7.775622347942744150e-02 8.130129577693901766e+00 -1.390445142359650332e-02 3.266802443812238277e+00 -2.097489863194995641e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.094241092209256827e+01 7.787157844896543113e-02 8.130545432315436472e+00 -1.389949798359836446e-02 3.264698795462475545e+00 -2.109782011093273499e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.093450676218819950e+01 7.798734991893865875e-02 8.130976008153362855e+00 -1.389388061988240317e-02 3.262582929229568940e+00 -2.121925839383560428e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.092659209064942516e+01 7.810352672664530593e-02 8.131421377195515277e+00 -1.388760925516039149e-02 3.260454992804053376e+00 -2.133922605539293610e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.091866690816776142e+01 7.822009775932040054e-02 8.131881611921125241e+00 -1.388069375744670729e-02 3.258315132621019572e+00 -2.145773563058185965e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.091073121659764666e+01 7.833705195693951850e-02 8.132356785291657175e+00 -1.387314393830152252e-02 3.256163493863736491e+00 -2.157479962125192705e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.090278501895572383e+01 7.845437831493716485e-02 8.132846970741384851e+00 -1.386496955162424931e-02 3.254000220467063720e+00 -2.169043049205719373e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.089482831941992558e+01 7.857206588680530623e-02 8.133352242167756430e+00 -1.385618029263991149e-02 3.251825455121601927e+00 -2.180464066404155452e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.088686112332835521e+01 7.869010378660520888e-02 8.133872673921523244e+00 -1.384678579632175367e-02 3.249639339277743844e+00 -2.191744252085428904e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.087888343717797746e+01 7.880848119140430874e-02 8.134408340796669634e+00 -1.383679563763133037e-02 3.247442013149426376e+00 -2.202884840673691169e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.087089526862306421e+01 7.892718734362427768e-02 8.134959318020500874e+00 -1.382621933454023996e-02 3.245233615718522646e+00 -2.213887061832374437e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.086289662647346432e+01 7.904621155329508153e-02 8.135525681243505502e+00 -1.381506634257136795e-02 3.243014284739416109e+00 -2.224752140976832965e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.085488752069271179e+01 7.916554320021883251e-02 8.136107506528690081e+00 -1.380334605240654544e-02 3.240784156743123923e+00 -2.235481299375735934e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.084686796239595807e+01 7.928517173603553958e-02 8.136704870340722096e+00 -1.379106778917594568e-02 3.238543367041747167e+00 -2.246075753458779550e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.083883796384771614e+01 7.940508668618753707e-02 8.137317849534927205e+00 -1.377824081148397786e-02 3.236292049733433984e+00 -2.256536714810778582e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.083079753845941973e+01 7.952527765181720276e-02 8.137946521346112405e+00 -1.376487431027626808e-02 3.234030337706981229e+00 -2.266865390548260251e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.082274670078681567e+01 7.964573431158745997e-02 8.138590963377239973e+00 -1.375097740806061411e-02 3.231758362646389493e+00 -2.277062983037333663e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.081468546652716967e+01 7.976644642340322000e-02 8.139251253587985957e+00 -1.373655915836065160e-02 3.229476255035979015e+00 -2.287130689263377689e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.080661385251630335e+01 7.988740382605391543e-02 8.139927470283179645e+00 -1.372162854477669731e-02 3.227184144165584190e+00 -2.297069701280339896e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.079853187672545545e+01 8.000859644080147992e-02 8.140619692101209282e+00 -1.370619448274586726e-02 3.224882158135418120e+00 -2.306881206244606672e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.079043955825794754e+01 8.013001427290772360e-02 8.141327998002598321e+00 -1.369026582005138278e-02 3.222570423861149891e+00 -2.316566385968194669e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.078233691734570598e+01 8.025164741305530758e-02 8.142052467258304560e+00 -1.367385133275022223e-02 3.220249067079493432e+00 -2.326126416615555137e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.077422397534563636e+01 8.037348603869255703e-02 8.142793179437729734e+00 -1.365695972406192477e-02 3.217918212353607199e+00 -2.335562469157626692e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.076610075473584516e+01 8.049552041531700397e-02 8.143550214396633180e+00 -1.363959962377428448e-02 3.215577983078288682e+00 -2.344875709316589577e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.075796727911169981e+01 8.061774089768192209e-02 8.144323652264981561e+00 -1.362177958789236032e-02 3.213228501485412725e+00 -2.354067297099780159e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.074982357318173598e+01 8.074013793091984470e-02 8.145113573434757726e+00 -1.360350809820149061e-02 3.210869888649829029e+00 -2.363138386628638177e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.074166966276341562e+01 8.086270205161016911e-02 8.145920058547687859e+00 -1.358479356158912368e-02 3.208502264495024292e+00 -2.372090126518564684e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.073350557477874112e+01 8.098542388878883502e-02 8.146743188482920672e+00 -1.356564430960653482e-02 3.206125747798644010e+00 -2.380923659813467819e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.072533133724971499e+01 8.110829416488829491e-02 8.147583044344663961e+00 -1.354606859823017859e-02 3.203740456198219011e+00 -2.389640123591119797e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.071714697929366977e+01 8.123130369660087891e-02 8.148439707449806946e+00 -1.352607460769583887e-02 3.201346506197328967e+00 -2.398240648741732650e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.070895253111844170e+01 8.135444339569826433e-02 8.149313259315610125e+00 -1.350567044446229770e-02 3.198944013171585610e+00 -2.406726360319771593e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.070074802401740577e+01 8.147770426981520986e-02 8.150203781647592294e+00 -1.348486414111946773e-02 3.196533091374482272e+00 -2.415098377500203564e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.069253349036438294e+01 8.160107742315740598e-02 8.151111356327186641e+00 -1.346366365342967913e-02 3.194113853943344239e+00 -2.423357813356653151e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.068430896360842475e+01 8.172455405712959753e-02 8.152036065399284936e+00 -1.344207686012935735e-02 3.191686412905678782e+00 -2.431505774470564193e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.067607447826847711e+01 8.184812547091135926e-02 8.152977991059771057e+00 -1.342011156253250688e-02 3.189250879185494991e+00 -2.439543361298145141e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.066783006992791272e+01 8.197178306198914244e-02 8.153937215643047409e+00 -1.339777548431473828e-02 3.186807362609390015e+00 -2.447471668196178965e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.065957577522894795e+01 8.209551832663544713e-02 8.154913821609575564e+00 -1.337507627138465396e-02 3.184355971912682381e+00 -2.455291783326717450e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.065131163186693541e+01 8.221932286032834769e-02 8.155907891533439980e+00 -1.335202149196068958e-02 3.181896814745814872e+00 -2.463004788214166046e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.064303767858453753e+01 8.234318835811366144e-02 8.156919508089949034e+00 -1.332861863641447882e-02 3.179429997680999431e+00 -2.470611757866882086e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.063475395516579880e+01 8.246710661492991090e-02 8.157948754043243156e+00 -1.330487511709068336e-02 3.176955626218597839e+00 -2.478113760974864216e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.062646050243009732e+01 8.259106952588875228e-02 8.158995712233936715e+00 -1.328079826826591113e-02 3.174473804793458864e+00 -2.485511859864612122e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.061815736222598794e+01 8.271506908650766432e-02 8.160060465566802534e+00 -1.325639534620016644e-02 3.171984636781338462e+00 -2.492807110330344869e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.060984457742494946e+01 8.283909739288976282e-02 8.161143096998541679e+00 -1.323167353041626061e-02 3.169488224505648155e+00 -2.500000561261134929e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.060152219191501111e+01 8.296314664187696974e-02 8.162243689525816137e+00 -1.320663992562971442e-02 3.166984669244246042e+00 -2.507093254921690176e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.059319025059429187e+01 8.308720913116632301e-02 8.163362326173263739e+00 -1.318130155907845658e-02 3.164474071235994224e+00 -2.514086227036531687e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.058484879936444578e+01 8.321127725937184361e-02 8.164499089981388735e+00 -1.315566538004494732e-02 3.161956529687314443e+00 -2.520980506753197486e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.057649788512401123e+01 8.333534352604350659e-02 8.165654063994496781e+00 -1.312973826003539443e-02 3.159432142778830777e+00 -2.527777116449038408e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.056813755576167324e+01 8.345940053163750094e-02 8.166827331248722288e+00 -1.310352699302862710e-02 3.156901007672321402e+00 -2.534477071464961290e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.055976786014943514e+01 8.358344097745266932e-02 8.168018974760109074e+00 -1.307703829546774145e-02 3.154363220517603761e+00 -2.541081380411237128e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.055138884813570854e+01 8.370745766553806810e-02 8.169229077512760284e+00 -1.305027880639727730e-02 3.151818876459234975e+00 -2.547591045192474160e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.054300057053830919e+01 8.383144349856559707e-02 8.170457722447068249e+00 -1.302325508764724631e-02 3.149268069643233581e+00 -2.554007060976305407e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.053460307913739236e+01 8.395539147966704641e-02 8.171704992448024285e+00 -1.299597362409322943e-02 3.146710893223862993e+00 -2.560330416047688906e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.052619642666828881e+01 8.407929471222949647e-02 8.172970970333626184e+00 -1.296844082400777642e-02 3.144147439370684971e+00 -2.566562091535698822e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.051778066681428037e+01 8.420314639966056114e-02 8.174255738843374530e+00 -1.294066301916374853e-02 3.141577799275589111e+00 -2.572703061691413579e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.050935585419930263e+01 8.432693984513059404e-02 8.175559380626843620e+00 -1.291264646505576631e-02 3.139002063159627376e+00 -2.578754293935860489e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.050092204438056953e+01 8.445066845128548771e-02 8.176881978232353632e+00 -1.288439734117969790e-02 3.136420320279854401e+00 -2.584716748837993447e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.049247929384114109e+01 8.457432571993271642e-02 8.178223614095765370e+00 -1.285592175234602161e-02 3.133832658936200222e+00 -2.590591380047221892e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.048402765998241826e+01 8.469790525170806106e-02 8.179584370529571657e+00 -1.282722573073136196e-02 3.131239166478545055e+00 -2.596379133978934939e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.047556720111658279e+01 8.482140074570741761e-02 8.180964329712029581e+00 -1.279831523384117493e-02 3.128639929313909107e+00 -2.602080949994507730e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.046709797645897844e+01 8.494480599908939278e-02 8.182363573676237678e+00 -1.276919614435848178e-02 3.126035032913408784e+00 -2.607697760540357915e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.045862004612042995e+01 8.506811490665414088e-02 8.183782184299312590e+00 -1.273987427048816311e-02 3.123424561819176049e+00 -2.613230491136643227e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.045013347109950885e+01 8.519132146039827547e-02 8.185220243291670528e+00 -1.271035534631646639e-02 3.120808599651290649e+00 -2.618680060363544684e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.044163831327475123e+01 8.531441974904525882e-02 8.186677832186433079e+00 -1.268064503224646151e-02 3.118187229114766978e+00 -2.624047379721350728e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.043313463539681685e+01 8.543740395754670369e-02 8.188155032328946703e+00 -1.265074891546915693e-02 3.115560532006755867e+00 -2.629333353462864897e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.042462250108061461e+01 8.556026836656586976e-02 8.189651924866419463e+00 -1.262067251024020717e-02 3.112928589223663778e+00 -2.634538878848530913e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.041610197479737288e+01 8.568300735194643580e-02 8.191168590737667898e+00 -1.259042125826842495e-02 3.110291480768116568e+00 -2.639664846178097976e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.040757312186667072e+01 8.580561538416213441e-02 8.192705110662981127e+00 -1.256000052913289720e-02 3.107649285755922364e+00 -2.644712138786061914e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.039903600844843012e+01 8.592808702774766549e-02 8.194261565134109304e+00 -1.252941562071317391e-02 3.105002082423038878e+00 -2.649681633032936398e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.039049070153486554e+01 8.605041694070963976e-02 8.195838034404374639e+00 -1.249867175970908670e-02 3.102349948132610891e+00 -2.654574198138027336e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.038193726894240498e+01 8.617259987391463760e-02 8.197434598478919199e+00 -1.246777410212537331e-02 3.099692959382182256e+00 -2.659390696123168502e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.037337577930357391e+01 8.629463067046608260e-02 8.199051337105062842e+00 -1.243672773362572946e-02 3.097031191810769801e+00 -2.664131982035701507e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.036480630205884701e+01 8.641650426506952698e-02 8.200688329762796158e+00 -1.240553767002909244e-02 3.094364720205821317e+00 -2.668798903964787056e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.035622890744847702e+01 8.653821568338733450e-02 8.202345655655438605e+00 -1.237420885905676955e-02 3.091693618510177988e+00 -2.673392303032223402e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.034764366650429857e+01 8.665976004139115674e-02 8.204023393700573763e+00 -1.234274618138372567e-02 3.089017959829045701e+00 -2.677913013387478447e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.033905065104150722e+01 8.678113254469099758e-02 8.205721622521014780e+00 -1.231115444937605843e-02 3.086337816437001003e+00 -2.682361862099145317e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.033044993365041186e+01 8.690232848783863151e-02 8.207440420435803574e+00 -1.227943840750522590e-02 3.083653259785148926e+00 -2.686739669075218287e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.032184158768816040e+01 8.702334325362301448e-02 8.209179865451348590e+00 -1.224760273275225450e-02 3.080964360508164468e+00 -2.691047247284210006e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.031322568727045486e+01 8.714417231235829786e-02 8.210940035252678015e+00 -1.221565203510569832e-02 3.078271188431210170e+00 -2.695285402784078702e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.030460230726324689e+01 8.726481122116143407e-02 8.212721007194826228e+00 -1.218359085807473735e-02 3.075573812576841704e+00 -2.699454934732841913e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.029597152327441556e+01 8.738525562321985962e-02 8.214522858294360574e+00 -1.215142367920783555e-02 3.072872301171901910e+00 -2.703556635400290731e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.028733341164543447e+01 8.750550124704953303e-02 8.216345665221036043e+00 -1.211915491064183975e-02 3.070166721654414399e+00 -2.707591290129340161e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.027868804944302994e+01 8.762554390573967789e-02 8.218189504289593827e+00 -1.208678889972349124e-02 3.067457140680606376e+00 -2.711559677170580912e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.027003551445082863e+01 8.774537949618932409e-02 8.220054451451684230e+00 -1.205432992946734068e-02 3.064743624131923028e+00 -2.715462567869457791e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.026137588516099797e+01 8.786500399834135111e-02 8.221940582287933452e+00 -1.202178221906169409e-02 3.062026237121878047e+00 -2.719300726748639235e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.025270924076588308e+01 8.798441347441021687e-02 8.223847972000127626e+00 -1.198914992440955861e-02 3.059305044002865959e+00 -2.723074911524860781e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.024403566114963660e+01 8.810360406810313627e-02 8.225776695403537175e+00 -1.195643713867322079e-02 3.056580108372960680e+00 -2.726785873126673712e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.023535522687984844e+01 8.822257200383538944e-02 8.227726826919377956e+00 -1.192364789282332645e-02 3.053851493082694102e+00 -2.730434355710655708e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.022666801919917567e+01 8.834131358593898253e-02 8.229698440567403850e+00 -1.189078615624230423e-02 3.051119260241854203e+00 -2.734021096575070531e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.021797412001697580e+01 8.845982519786199649e-02 8.231691609958646794e+00 -1.185785583732273767e-02 3.048383471226403074e+00 -2.737546826103446490e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.020927361190093841e+01 8.857810330136642318e-02 8.233706408288277601e+00 -1.182486078400703591e-02 3.045644186685286137e+00 -2.741012267961134841e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.020056657806873268e+01 8.869614443573026197e-02 8.235742908328660405e+00 -1.179180478565471091e-02 3.042901466547130340e+00 -2.744418139121245631e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.019185310237966746e+01 8.881394521695457067e-02 8.237801182422639812e+00 -1.175869157348365286e-02 3.040155370026927262e+00 -2.747765149887998470e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.018313326932635299e+01 8.893150233695809592e-02 8.239881302476854685e+00 -1.172552481986758807e-02 3.037405955632682897e+00 -2.751054003932553588e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.017440716402635736e+01 8.904881256276470092e-02 8.241983339955121224e+00 -1.169230813884654906e-02 3.034653281172038142e+00 -2.754285398315298172e-02 3.327087054956059387e-01 3.219348851802234179e+00 -1.588471883156294062e+01 -6.827426914186165430e-01
1.016567487221388610e+01 8.916587273568715721e-02 8.244107365871956361e+00 -1.165904508674179413e-02 3.031897403758903486e+00 -2.757460023409489397e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.015693660210641980e+01 8.926661112458937619e-02 8.246247537776783432e+00 -1.150981885570961059e-02 3.029154210149678228e+00 -2.728989710067022262e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.014819263430449503e+01 8.936495692537738122e-02 8.248397966383182123e+00 -1.136287360989609620e-02 3.026439300275461708e+00 -2.700891593285077372e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.013944315993083833e+01 8.946097119163533284e-02 8.250558649865759264e+00 -1.121816501783700487e-02 3.023752304803024593e+00 -2.673159963268485761e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.013068836534686312e+01 8.955471324298150404e-02 8.252729583518688017e+00 -1.107564980178913847e-02 3.021092860058639751e+00 -2.645789210500711433e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.012192843226836736e+01 8.964624071973173458e-02 8.254910759893473227e+00 -1.093528570832882039e-02 3.018460607928720396e+00 -2.618773823916120333e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.011316353787854361e+01 8.973560963566679094e-02 8.257102168931064412e+00 -1.079703147987834226e-02 3.015855195762271457e+00 -2.592108389098187610e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.010439385493834052e+01 8.982287442897503305e-02 8.259303798088533100e+00 -1.066084682712823729e-02 3.013276276275130616e+00 -2.565787586503958176e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.009561955189423799e+01 8.990808801143893025e-02 8.261515632460541880e+00 -1.052669240232445569e-02 3.010723507455971948e+00 -2.539806189715016274e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.008684079298347669e+01 8.999130181593111011e-02 8.263737654895830786e+00 -1.039452977339061848e-02 3.008196552474044161e+00 -2.514159063715153478e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.007805773833680796e+01 9.007256584228315321e-02 8.265969846108898622e+00 -1.026432139885755448e-02 3.005695079588619034e+00 -2.488841163192994851e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.006927054407879574e+01 9.015192870158718341e-02 8.268212184787101293e+00 -1.013603060358973795e-02 3.003218762060138047e+00 -2.463847530835291955e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.006047936242574004e+01 9.022943765898817914e-02 8.270464647693344773e+00 -1.000962155524374141e-02 3.000767278063043886e+00 -2.439173295691582366e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.005168434178125558e+01 9.030513867502487635e-02 8.272727209764546785e+00 -9.885059241436251060e-03 2.998340310600204006e+00 -2.414813671597665357e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.004288562682956965e+01 9.037907644557215125e-02 8.274999844206037736e+00 -9.762309447630708806e-03 2.995937547418918712e+00 -2.390763955589113310e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.003408335862657097e+01 9.045129444043600864e-02 8.277282522582085633e+00 -9.641338735702633528e-03 2.993558680928504856e+00 -2.367019526340017471e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.002527767468867559e+01 9.052183494065070557e-02 8.279575214902674674e+00 -9.522114423159883795e-03 2.991203408119425866e+00 -2.343575842628485215e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.001646870907955211e+01 9.059073907452541707e-02 8.281877889706711571e+00 -9.404604562995745945e-03 2.988871430483944991e+00 -2.320428441828743804e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
1.000765659249474204e+01 9.065804685248630979e-02 8.284190514141792860e+00 -9.288777924153541685e-03 2.986562453938271577e+00 -2.297572938429687586e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.998841452344239045e+00 9.072379720075776643e-02 8.286513054040673509e+00 -9.174603972582217812e-03 2.984276188746175507e+00 -2.275005022579672589e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.990023412833066274e+00 9.078802799392497735e-02 8.288845473994578938e+00 -9.062052852863117930e-03 2.982012349444045807e+00 -2.252720458657347588e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.981202595039889047e+00 9.085077608641849156e-02 8.291187737423477699e+00 -8.951095370388859399e-03 2.979770654767363247e+00 -2.230715083868288484e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.972379116993725034e+00 9.091207734295954357e-02 8.293539806643433820e+00 -8.841702974076657770e-03 2.977550827578564263e+00 -2.208984806865689141e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.963553093748775069e+00 9.097196666800332066e-02 8.295901642931177378e+00 -8.733847739611246691e-03 2.975352594796285111e+00 -2.187525606369150610e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.954724637457433190e+00 9.103047803421607242e-02 8.298273206585980333e+00 -8.627502353220005762e-03 2.973175687325964045e+00 -2.166333529842605354e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.945893857441522101e+00 9.108764451002301921e-02 8.300654456988986851e+00 -8.522640096181739386e-03 2.971019839991734468e+00 -2.145404692215531137e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.937060860261777151e+00 9.114349828625904759e-02 8.303045352660065603e+00 -8.419234829269111112e-03 2.968884791469600604e+00 -2.124735274607556651e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.928225749785632104e+00 9.119807070195172505e-02 8.305445851312272865e+00 -8.317260977715588977e-03 2.966770284221875276e+00 -2.104321523075498857e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.919388627253342250e+00 9.125139226926863578e-02 8.307855909904031222e+00 -8.216693516779630113e-03 2.964676064432858915e+00 -2.084159747382640857e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.910549591342485698e+00 9.130349269765918041e-02 8.310275484689114478e+00 -8.117507957732849125e-03 2.962601881945739812e+00 -2.064246319791449361e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.901708738230878382e+00 9.135440091721910849e-02 8.312704531264543562e+00 -8.019680334256569856e-03 2.960547490200688525e+00 -2.044577673879413235e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.892866161657948965e+00 9.140414510130524806e-02 8.315143004616460942e+00 -7.923187189233486458e-03 2.958512646174125571e+00 -2.025150303377663483e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.884021952984603843e+00 9.145275268842661953e-02 8.317590859164067041e+00 -7.828005561921673114e-03 2.956497110319138866e+00 -2.005960761032032566e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.875176201251615993e+00 9.150025040343739979e-02 8.320048048801711005e+00 -7.734112975498586874e-03 2.954500646507029149e+00 -1.987005657486204738e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.866328993236587408e+00 9.154666427805591145e-02 8.322514526939187363e+00 -7.641487424963528535e-03 2.952523021969962524e+00 -1.968281660185910303e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.857480413509497552e+00 9.159201967073310469e-02 8.324990246540325600e+00 -7.550107365395677603e-03 2.950564007244712794e+00 -1.949785492286510921e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.848630544486894678e+00 9.163634128589268069e-02 8.327475160159931278e+00 -7.459951700541075925e-03 2.948623376117486927e+00 -1.931513931596930828e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.839779466484747772e+00 9.167965319256549117e-02 8.329969219979156847e+00 -7.370999771710526685e-03 2.946700905569776374e+00 -1.913463809571864377e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.830927257769996430e+00 9.172197884243891985e-02 8.332472377839346578e+00 -7.283231347002548477e-03 2.944796375725216464e+00 -1.895632010301381148e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.822073994610830638e+00 9.176334108734102157e-02 8.334984585274428426e+00 -7.196626610831585204e-03 2.942909569797448555e+00 -1.878015469519109942e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.813219751325737761e+00 9.180376219617891742e-02 8.337505793541909682e+00 -7.111166153751177083e-03 2.941040274038964508e+00 -1.860611173630065049e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.804364600331329171e+00 9.184326387135000047e-02 8.340035953652533252e+00 -7.026830962562814580e-03 2.939188277690913509e+00 -1.843416158757765072e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.795508612188999820e+00 9.188186726464396548e-02 8.342575016398633636e+00 -6.943602410701500693e-03 2.937353372933852125e+00 -1.826427509810295627e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.786651855650434939e+00 9.191959299265285710e-02 8.345122932381267233e+00 -6.861462248889372249e-03 2.935535354839418076e+00 -1.809642359564974171e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.777794397701988771e+00 9.195646115170601209e-02 8.347679652036145370e+00 -6.780392596049015369e-03 2.933734021322912167e+00 -1.793057887771272799e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.768936303607977933e+00 9.199249133234563280e-02 8.350245125658428691e+00 -6.700375930468397377e-03 2.931949173096766614e+00 -1.776671320271663163e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.760077636952907199e+00 9.202770263335878498e-02 8.352819303426425535e+00 -6.621395081209849147e-03 2.930180613624883801e+00 -1.760479928139570271e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.751218459682648998e+00 9.206211367538032209e-02 8.355402135424235155e+00 -6.543433219762132512e-03 2.928428149077836107e+00 -1.744481026820866171e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.742358832144617509e+00 9.209574261408111362e-02 8.357993571663380195e+00 -6.466473851917430189e-03 2.926691588288911738e+00 -1.728671975302020422e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.733498813126947979e+00 9.212860715295589920e-02 8.360593562103469267e+00 -6.390500809858140965e-03 2.924970742710972793e+00 -1.713050175319156751e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.724638459896709719e+00 9.216072455572393851e-02 8.363202056671923401e+00 -6.315498244467390027e-03 2.923265426374100251e+00 -1.697613070564756022e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.715777828237184721e+00 9.219211165835519695e-02 8.365819005282808973e+00 -6.241450617848776430e-03 2.921575455844030333e+00 -1.682358145908999236e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.706916972484226136e+00 9.222278488073448743e-02 8.368444357854803783e+00 -6.168342696048391936e-03 2.919900650181358692e+00 -1.667282926636766416e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.698055945561723235e+00 9.225276023797536473e-02 8.371078064328346002e+00 -6.096159541972963336e-03 2.918240830901500438e+00 -1.652384977699977026e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.689194799016192405e+00 9.228205335139549881e-02 8.373720074681980208e+00 -6.024886508498194203e-03 2.916595821935391797e+00 -1.637661902984972884e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.680333583050517277e+00 9.231067945916437978e-02 8.376370338947950245e+00 -5.954509231761573665e-03 2.914965449590914304e+00 -1.623111344594641708e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.671472346556866384e+00 9.233865342663429010e-02 8.379028807227046016e+00 -5.885013624634101957e-03 2.913349542515032642e+00 -1.608730982144985708e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.662611137148799045e+00 9.236598975636482745e-02 8.381695429702764599e+00 -5.816385870420245734e-03 2.911747931656627042e+00 -1.594518532075307402e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.653750001192578978e+00 9.239270259785149764e-02 8.384370156654796347e+00 -5.748612416838368676e-03 2.910160450230009133e+00 -1.580471746970044458e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.644888983837734742e+00 9.241880575696724553e-02 8.387052938471869723e+00 -5.681679969828140782e-03 2.908586933679115916e+00 -1.566588414883015798e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.636028129046854573e+00 9.244431270512547261e-02 8.389743725663954876e+00 -5.615575487624674400e-03 2.907027219642364990e+00 -1.552866358695141960e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.627167479624656465e+00 9.246923658817446379e-02 8.392442468873868577e+00 -5.550286175042887064e-03 2.905481147918139495e+00 -1.539303435491172836e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.618307077246345926e+00 9.249359023503184174e-02 8.395149118888307171e+00 -5.485799477916624214e-03 2.903948560430894776e+00 -1.525897535937324398e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.609446962485277410e+00 9.251738616606730581e-02 8.397863626648319979e+00 -5.422103077682842963e-03 2.902429301197885003e+00 -1.512646583671033683e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.600587174839940729e+00 9.254063660124159374e-02 8.400585943259262223e+00 -5.359184886106418619e-03 2.900923216296490192e+00 -1.499548534702969949e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.591727752760283110e+00 9.256335346800956265e-02 8.403316020000234587e+00 -5.297033040141471347e-03 2.899430153832138313e+00 -1.486601376831049245e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.582868733673395312e+00 9.258554840899481386e-02 8.406053808333034283e+00 -5.235635896925229169e-03 2.897949963906805149e+00 -1.473803129066203997e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.574010154008563589e+00 9.260723278944305026e-02 8.408799259910635371e+00 -5.174982028900583161e-03 2.896482498588084376e+00 -1.461151841069663858e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.565152049221714137e+00 9.262841770446125778e-02 8.411552326585225003e+00 -5.115060219063613002e-03 2.895027611878812746e+00 -1.448645592601507416e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.556294453819255352e+00 9.264911398604935844e-02 8.414312960415804454e+00 -5.055859456332504991e-03 2.893585159687244168e+00 -1.436282492980170064e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.547437401381344557e+00 9.266933220993087139e-02 8.417081113675369153e+00 -4.997368931037741990e-03 2.892154999797757142e+00 -1.424060680545849965e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.538580924584588061e+00 9.268908270218874368e-02 8.419856738857701473e+00 -4.939578030528141671e-03 2.890736991842101755e+00 -1.411978322132537850e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.529725055224179897e+00 9.270837554571263739e-02 8.422639788683774498e+00 -4.882476334876432317e-03 2.889330997271152945e+00 -1.400033612574347157e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.520869824235511203e+00 9.272722058646365451e-02 8.425430216107786308e+00 -4.826053612698650783e-03 2.887936879327157591e+00 -1.388224774209217798e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.512015261715248471e+00 9.274562743956192568e-02 8.428227974322851423e+00 -4.770299817079592768e-03 2.886554503016477646e+00 -1.376550056390272829e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.503161396941900207e+00 9.276360549520268339e-02 8.431033016766342314e+00 -4.715205081600270902e-03 2.885183735082813783e+00 -1.365007735006897212e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.494308258395884437e+00 9.278116392440599602e-02 8.433845297124912932e+00 -4.660759716464494933e-03 2.883824443980905095e+00 -1.353596112015336729e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.485455873779107705e+00 9.279831168460532520e-02 8.436664769339211389e+00 -4.606954204721788043e-03 2.882476499850693763e+00 -1.342313514978613932e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.476604270034069799e+00 9.281505752507991647e-02 8.439491387608292428e+00 -4.553779198583933138e-03 2.881139774491943140e+00 -1.331158296615566651e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.467753473362504835e+00 9.283140999223564449e-02 8.442325106393745671e+00 -4.501225515832533997e-03 2.879814141339304356e+00 -1.320128834358817033e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.458903509243571150e+00 9.284737743473911453e-02 8.445165880423541438e+00 -4.449284136315082884e-03 2.878499475437820365e+00 -1.309223529921400321e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.450054402451597113e+00 9.286296800850933619e-02 8.448013664695622538e+00 -4.397946198530076727e-03 2.877195653418859855e+00 -1.298440808865781310e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.441206177073404149e+00 9.287818968157124377e-02 8.450868414481238489e+00 -4.347202996296749625e-03 2.875902553476482826e+00 -1.287779120179942741e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.432358856525203450e+00 9.289305023877547640e-02 8.453730085328038157e+00 -4.297045975496074748e-03 2.874620055344212499e+00 -1.277236935882257451e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.423512463569087672e+00 9.290755728638833144e-02 8.456598633062927917e+00 -4.247466730895915928e-03 2.873348040272205584e+00 -1.266812750623200722e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.414667020329121172e+00 9.292171825655592965e-02 8.459474013794709535e+00 -4.198457003053979002e-03 2.872086391004815109e+00 -1.256505081293039089e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.405822548307048336e+00 9.293554041164613089e-02 8.462356183916501351e+00 -4.150008675295557489e-03 2.870834991758544952e+00 -1.246312466637211798e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.396979068397612878e+00 9.294903084847205843e-02 8.465245100107956944e+00 -4.102113770773612583e-03 2.869593728200383609e+00 -1.236233466879149701e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.388136600903521867e+00 9.296219650240085397e-02 8.468140719337295508e+00 -4.054764449720409981e-03 2.868362487426511898e+00 -1.226266663349257456e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.379295165550034952e+00 9.297504415135121603e-02 8.471042998863142159e+00 -4.007953006587800480e-03 2.867141157941377472e+00 -1.216410658122839793e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.370454781499216068e+00 9.298758041968231691e-02 8.473951896236190606e+00 -3.961671867207556576e-03 2.865929629637129050e+00 -1.206664073665597234e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.361615467363829879e+00 9.299981178197749832e-02 8.476867369300679300e+00 -3.915913586111555156e-03 2.864727793773399700e+00 -1.197025552484184963e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.352777241220902482e+00 9.301174456672604840e-02 8.479789376195705941e+00 -3.870670843923220035e-03 2.863535542957442281e+00 -1.187493756773791605e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.343940120624969481e+00 9.302338495990598866e-02 8.482717875356385662e+00 -3.825936444803301664e-03 2.862352771124608619e+00 -1.178067368088123006e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.335104122620991873e+00 9.303473900847103462e-02 8.485652825514851116e+00 -3.781703313954410187e-03 2.861179373519151969e+00 -1.168745087017933858e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.326269263756962857e+00 9.304581262374429784e-02 8.488594185701115791e+00 -3.737964495187288613e-03 2.860015246675350120e+00 -1.159525632868891806e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.317435560096221536e+00 9.305661158472160188e-02 8.491541915243791649e+00 -3.694713148544092902e-03 2.858860288398950011e+00 -1.150407743345475270e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.308603027229461091e+00 9.306714154128691019e-02 8.494495973770678887e+00 -3.651942547977083016e-03 2.857714397748924107e+00 -1.141390174240957539e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.299771680286454512e+00 9.307740801734248892e-02 8.497456321209222452e+00 -3.609646079081264315e-03 2.856577475019533630e+00 -1.132471699133350169e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.290941533947499664e+00 9.308741641385626098e-02 8.500422917786854882e+00 -3.567817236879555504e-03 2.855449421722695114e+00 -1.123651109087179557e-02 7.931513988180877162e-02 2.096594988257884928e+00 -4.288499022243677850e+00 -4.728859277975953290e+00
9.282112602454583694e+00 9.309717201182876600e-02 8.503395724031218350e+00 -3.526449623659108374e-03 2.854330140570638275e+00 -1.114927212360975958e-02 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.273284990208278344e+00 9.309237003595502435e-02 8.506372503829505050e+00 -3.444774039647718542e-03 2.853230451446927329e+00 -1.084496485601538565e-02 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.264458796753572756e+00 9.308693228479178461e-02 8.509350951785220829e+00 -3.364580098323099924e-03 2.852161057440038672e+00 -1.054336241394072948e-02 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.255634027181933732e+00 9.308088390110449972e-02 8.512330925187614028e+00 -3.285843986740323228e-03 2.851121690265563835e+00 -1.024442097168673169e-02 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.246810684586192153e+00 9.307424924210538908e-02 8.515312281953647755e+00 -3.208542476631441771e-03 2.850112085980841314e+00 -9.948097516755438283e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.237988770134705874e+00 9.306705190383021686e-02 8.518294880641954947e+00 -3.132652909313120987e-03 2.849131984904604842e+00 -9.654349830578839650e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.229168283143359020e+00 9.305931474466458408e-02 8.521278580465548202e+00 -3.058153181090719763e-03 2.848181131538534139e+00 -9.363136469675095025e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.220349221145450969e+00 9.305105990805261074e-02 8.524263241303374983e+00 -2.985021729143571070e-03 2.847259274490673508e+00 -9.074416747222566887e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.211531579959556737e+00 9.304230884441948290e-02 8.527248723710750156e+00 -2.913237517868320654e-03 2.846366166400662312e+00 -8.788150715218446749e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.202715353755410277e+00 9.303308233233824331e-02 8.530234888928752923e+00 -2.842780025657307488e-03 2.845501563866730699e+00 -8.504299146886270394e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.193900535117869310e+00 9.302340049896914986e-02 8.533221598892627213e+00 -2.773629231786574854e-03 2.844665227374457039e+00 -8.222823519179321694e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.185087115109029199e+00 9.301328283979964917e-02 8.536208716239221062e+00 -2.705765604178622229e-03 2.843856921227247536e+00 -7.943685995796425162e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.176275083328540916e+00 9.300274823771338684e-02 8.539196104313589331e+00 -2.639170087758194519e-03 2.843076413478490494e+00 -7.666849410706585814e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.167464427972207730e+00 9.299181498141403934e-02 8.542183627174777527e+00 -2.573824092957643483e-03 2.842323475865328852e+00 -7.392277252125677156e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.158655135888887244e+00 9.298050078322846190e-02 8.545171149600843563e+00 -2.509709484653658510e-03 2.841597883744060749e+00 -7.119933646030449786e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.149847192635773396e+00 9.296882279631342449e-02 8.548158537093151210e+00 -2.446808571475996702e-03 2.840899416027157010e+00 -6.849783340482587350e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.141040582532088621e+00 9.295679763129020834e-02 8.551145655879993868e+00 -2.385104095488829821e-03 2.840227855121800538e+00 -6.581791690567244044e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.132235288711259003e+00 9.294444137232960035e-02 8.554132372919580618e+00 -2.324579222291942460e-03 2.839582986869981340e+00 -6.315924642483397751e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.123431293171593737e+00 9.293176959270957327e-02 8.557118555902421875e+00 -2.265217530834217220e-03 2.838964600490122336e+00 -6.052148719001733401e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.114628576825507977e+00 9.291879736986724536e-02 8.560104073253093304e+00 -2.207003004004448599e-03 2.838372488520171988e+00 -5.790431004203419260e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.105827119547374338e+00 9.290553929996940574e-02 8.563088794131557435e+00 -2.149920020729014468e-03 2.837806446762220602e+00 -5.530739128827199570e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.097026900220038570e+00 9.289200951202346290e-02 8.566072588434060719e+00 -2.093953347706773924e-03 2.837266274228577689e+00 -5.273041255222182810e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.088227896780036730e+00 9.287822168155013269e-02 8.569055326793618477e+00 -2.039088131262992327e-03 2.836751773089337902e+00 -5.017306062884667982e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.079430086261517374e+00 9.286418904383954287e-02 8.572036880580034435e+00 -1.985309888344628966e-03 2.836262748621406260e+00 -4.763502733698418180e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.070633444838929194e+00 9.284992440681577586e-02 8.575017121899549011e+00 -1.932604500392944838e-03 2.835799009159003070e+00 -4.511600936945939395e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.061837947868562892e+00 9.283544016353811879e-02 8.577995923594317063e+00 -1.880958207374126183e-03 2.835360366045676095e+00 -4.261570814260624319e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.053043569928926004e+00 9.282074830436448654e-02 8.580973159241567672e+00 -1.830357599679123320e-03 2.834946633587823506e+00 -4.013382964453823462e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.044250284859973732e+00 9.280586042880964448e-02 8.583948703152499249e+00 -1.780789613590624126e-03 2.834557629009759605e+00 -3.767008427672199813e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.035458065801302396e+00 9.279078775713928140e-02 8.586922430371132009e+00 -1.732241525843807115e-03 2.834193172410389927e+00 -3.522418669255569616e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.026666885229255755e+00 9.277554114174457744e-02 8.589894216672975702e+00 -1.684700948895380152e-03 2.833853086721533909e+00 -3.279585562632300350e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.017876714993034781e+00 9.276013107836067473e-02 8.592863938563720438e+00 -1.638155827157930337e-03 2.833537197667995944e+00 -3.038481371657656034e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.009087526349798480e+00 9.274456771721079074e-02 8.595831473277966595e+00 -1.592594434581375788e-03 2.833245333729462967e+00 -2.799078731543541872e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
9.000299289998809016e+00 9.272886087419351941e-02 8.598796698778116365e+00 -1.548005372544137333e-03 2.832977326104370253e+00 -2.561350628613668495e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.991511976114615834e+00 9.271302004228676452e-02 8.601759493753538877e+00 -1.504377569756298666e-03 2.832733008675855313e+00 -2.325270378825071947e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.982725554379287658e+00 9.269705440343929681e-02 8.604719737620191822e+00 -1.461700283955915660e-03 2.832512217979919367e+00 -2.090811605178268320e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.973939994013701238e+00 9.268097284139682757e-02 8.607677310520891467e+00 -1.419963105528439717e-03 2.832314793175832346e+00 -1.857948215856797822e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.965155263807806918e+00 9.266478395624765108e-02 8.610632093326538339e+00 -1.379155964984468815e-03 2.832140576018533640e+00 -1.626654387519325604e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.956371332149762665e+00 9.264849608217534671e-02 8.613583967638724914e+00 -1.339269143644618689e-03 2.831989410831929899e+00 -1.396904567722855733e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.947588167053634578e+00 9.263211731151975437e-02 8.616532815794260003e+00 -1.300293289386502066e-03 2.831861144479529635e+00 -1.168673537229243361e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.938805736184896489e+00 9.261565553249867522e-02 8.619478520872394967e+00 -1.262219435694533808e-03 2.831755626321124097e+00 -9.419366503878371082e-04 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.930024006882113952e+00 9.259911572149723269e-02 8.622420966706915380e+00 -1.225034220679414691e-03 2.831672708148873951e+00 -7.166826682654023860e-04 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.921242946899068826e+00 9.258246612459948566e-02 8.625360033436926699e+00 -1.188646001445104470e-03 2.831612233379551924e+00 -4.931083524892279331e-04 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.912462524459302315e+00 9.256569938198785930e-02 8.628295593751468928e+00 -1.153001045584212255e-03 2.831574027628936285e+00 -2.712996327244137349e-04 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.903682707328679058e+00 9.254882206897296903e-02 8.631227519068405130e+00 -1.118074839164493253e-03 2.831557915095160638e+00 -5.124170690827350126e-05 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.894903462575264541e+00 9.253184047431568804e-02 8.634155679936819539e+00 -1.083837943976360008e-03 2.831563721374776410e+00 1.670788078726197961e-04 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.886124756541372349e+00 9.251476063927660531e-02 8.637079945857928820e+00 -1.050261260736400169e-03 2.831591273369877371e+00 3.836746990074131223e-04 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.877346554909609111e+00 9.249758838224127200e-02 8.640000185408176492e+00 -1.017319560531402146e-03 2.831640399248975370e+00 5.985586716282597459e-04 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.868568822989532308e+00 9.248032931349635388e-02 8.642916267056516944e+00 -9.850000728378596401e-04 2.831710928493011981e+00 8.117443119383999008e-04 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.859791526041028931e+00 9.246298884333174761e-02 8.645828060099878698e+00 -9.532959920431264113e-04 2.831802691959289575e+00 1.023245245962268665e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.851014629385694832e+00 9.244557218926166553e-02 8.648735434939654354e+00 -9.222018137521300132e-04 2.831915521750927756e+00 1.233072313185839229e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.842238098444378025e+00 9.242808438325779419e-02 8.651638263130418949e+00 -8.917123584130451364e-04 2.832049250891232717e+00 1.441233412510338919e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.833461898760113229e+00 9.241053027760864902e-02 8.654536417385475744e+00 -8.618225707526625153e-04 2.832203713128579103e+00 1.647735345840913631e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.824685996017114675e+00 9.239291454968030781e-02 8.657429771572175525e+00 -8.325274456893423181e-04 2.832378742869724686e+00 1.852584548726132242e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.815910356057772290e+00 9.237524170614766494e-02 8.660318200702798563e+00 -8.038219939380461532e-04 2.832574175158929730e+00 2.055787364106644033e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.807134944898411533e+00 9.235751608692489845e-02 8.663201580923294287e+00 -7.757012250602977150e-04 2.832789845675323992e+00 2.257350159274248286e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.798359728744198804e+00 9.233974186890220315e-02 8.666079789500924946e+00 -7.481601387976241028e-04 2.833025590738396104e+00 2.457279380275016918e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.789584674003364739e+00 9.232192306954721539e-02 8.668952704811351495e+00 -7.211937209991040260e-04 2.833281247317350093e+00 2.655581578395752908e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.780809747300866164e+00 9.230406355040542132e-02 8.671820206325440594e+00 -6.947969416166715909e-04 2.833556653042353268e+00 2.852263423062797315e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.772034915491548901e+00 9.228616702052140630e-02 8.674682174595966799e+00 -6.689647542973519833e-04 2.833851646216685172e+00 3.047331707670433883e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.763260145672843393e+00 9.226823703979517011e-02 8.677538491244282781e+00 -6.436920966552469193e-04 2.834166065829249792e+00 3.240793351405916577e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.754485405197028669e+00 9.225027702228313919e-02 8.680389038947037506e+00 -6.189738906966468475e-04 2.834499751567149950e+00 3.432655398841730210e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.745710661683093079e+00 9.223229023945016258e-02 8.683233701422974349e+00 -5.948050445858807855e-04 2.834852543828145777e+00 3.622925018180414569e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.736935883028186467e+00 9.221427982337732088e-02 8.686072363419812703e+00 -5.711804528045465873e-04 2.835224283732889816e+00 3.811609498586159862e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.728161037418699308e+00 9.219624876992794926e-02 8.688904910701282347e+00 -5.480949988193067239e-04 2.835614813136874357e+00 3.998716247123915331e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.719386093340972366e+00 9.217819994187460841e-02 8.691731230034267952e+00 -5.255435549112244531e-04 2.836023974642042589e+00 4.184252785154145109e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.710611019591626203e+00 9.216013607198841884e-02 8.694551209176065498e+00 -5.035209849648088556e-04 2.836451611608041379e+00 4.368226744777598328e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.701835785287574510e+00 9.214205976608992599e-02 8.697364736861885604e+00 -4.820221455010517729e-04 2.836897568163105898e+00 4.550645864989485284e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.693060359875655507e+00 9.212397350606478519e-02 8.700171702792403039e+00 -4.610418863361063222e-04 2.837361689214551230e+00 4.731517987747845509e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.684284713141934731e+00 9.210587965284307288e-02 8.702971997621471445e+00 -4.405750527282573234e-04 2.837843820458874955e+00 4.910851054132874330e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.675508815220702274e+00 9.208778044934079476e-02 8.705765512944083184e+00 -4.206164873758566993e-04 2.838343808391480039e+00 5.088653100489361897e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.666732636603136086e+00 9.206967802336545048e-02 8.708552141284464199e+00 -4.011610308730775626e-04 2.838861500316003372e+00 5.264932254498993873e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.657956148145634856e+00 9.205157439048597401e-02 8.711331776084271894e+00 -3.822035230554202785e-04 2.839396744353252622e+00 5.439696731285715084e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.649179321077854254e+00 9.203347145686571751e-02 8.714104311690984872e+00 -3.637388044273132332e-04 2.839949389449764716e+00 5.612954829651194827e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.640402127010432309e+00 9.201537102205814556e-02 8.716869643346463192e+00 -3.457617179071718460e-04 2.840519285385982862e+00 5.784714928330179917e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.631624537942442998e+00 9.199727478176422668e-02 8.719627667175737784e+00 -3.282671103895688303e-04 2.841106282784070292e+00 5.954985482363497548e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.622846526268556744e+00 9.197918433055263243e-02 8.722378280175938414e+00 -3.112498334389019188e-04 2.841710233115351869e+00 6.123775019338532216e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.614068064785898926e+00 9.196110116454273009e-02 8.725121380205363764e+00 -2.947047445105130978e-04 2.842330988707392869e+00 6.291092135876689972e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.605289126700640168e+00 9.194302668404934209e-02 8.727856865972730915e+00 -2.786267081868129287e-04 2.842968402750723378e+00 6.456945494084762212e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.596509685634313058e+00 9.192496219618916109e-02 8.730584637026588268e+00 -2.630105973810051680e-04 2.843622329305214080e+00 6.621343818095754355e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.587729715629867755e+00 9.190690891744852931e-02 8.733304593744909639e+00 -2.478512945105455583e-04 2.844292623306111434e+00 6.784295890727299293e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.578949191157464682e+00 9.188886797621240166e-02 8.736016637324862444e+00 -2.331436926360718701e-04 2.844979140569738441e+00 6.945810550157737254e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.570168087120016764e+00 9.187084041525427069e-02 8.738720669772744643e+00 -2.188826966228683271e-04 2.845681737798867683e+00 7.105896686657501259e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.561386378858493629e+00 9.185282719418655373e-02 8.741416593894108189e+00 -2.050632244625565721e-04 2.846400272587772839e+00 7.264563239456266371e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.552604042156977115e+00 9.183482919187156701e-02 8.744104313284063679e+00 -1.916802080935679385e-04 2.847134603426967558e+00 7.421819193615806186e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.543821053247476982e+00 9.181684720879365602e-02 8.746783732317730653e+00 -1.787285943087852497e-04 2.847884589707635694e+00 7.577673576971687489e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.535037388814517456e+00 9.179888196939196832e-02 8.749454756140846001e+00 -1.662033457418152715e-04 2.848650091725758671e+00 7.732135457145496160e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.526253025999491086e+00 9.178093412435381349e-02 8.752117290660551774e+00 -1.540994418244282427e-04 2.849430970685947528e+00 7.885213938626378302e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.517467942404799430e+00 9.176300425286854079e-02 8.754771242536348197e+00 -1.424118797157222273e-04 2.850227088704987199e+00 8.036918159933544373e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.508682116097768144e+00 9.174509286484193449e-02 8.757416519171201230e+00 -1.311356752021526498e-04 2.851038308815099676e+00 8.187257290832821235e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.499895525614361347e+00 9.172720040307126566e-02 8.760053028702827760e+00 -1.202658635692685995e-04 2.851864494966931840e+00 8.336240529616206762e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.491108149962682816e+00 9.170932724538097269e-02 8.762680679995135336e+00 -1.097975004455956278e-04 2.852705512032275514e+00 8.483877100444668987e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.482319968626276463e+00 9.169147370671912323e-02 8.765299382629825331e+00 -9.972566261905066410e-05 2.853561225806523716e+00 8.630176250753332848e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.473530961567234954e+00 9.167364004121475451e-02 8.767909046898159531e+00 -9.004544882618443894e-05 2.854431503010870674e+00 8.775147248716292855e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.464741109229112936e+00 9.165582644419621727e-02 8.770509583792874153e+00 -8.075198051482566377e-05 2.855316211294261830e+00 8.918799380774163760e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.455950392539646643e+00 9.163803305417071721e-02 8.773100905000262628e+00 -7.184040258057243803e-05 2.856215219235099578e+00 9.061141949224438621e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.447158792913304737e+00 9.162025995476524853e-02 8.775682922892405813e+00 -6.330588407725936187e-05 2.857128396342710097e+00 9.202184269868376315e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.438366292253649092e+00 9.160250717662903053e-02 8.778255550519558525e+00 -5.514361890190630397e-05 2.858055613058578803e+00 9.341935669715993595e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.429572872955523266e+00 9.158477469929782178e-02 8.780818701602679965e+00 -4.734882645454965426e-05 2.858996740757360211e+00 9.480405484748436612e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.420778517907075766e+00 9.156706245302026481e-02 8.783372290526124004e+00 -3.991675227335094139e-05 2.859951651747663082e+00 9.617603057736890532e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.411983210491611018e+00 9.154937032054645540e-02 8.785916232330468034e+00 -3.284266864537944991e-05 2.860920219272625076e+00 9.753537736117130416e-03 -2.676108087345072106e-01 5.594112651402525227e-01 1.158810597572513146e+01 -1.026847442517137488e+01
8.403186934589285784e+00 9.153169813887919448e-02 8.788450442705489252e+00 -2.612187519346591285e-05 2.861902317510273352e+00 9.888218869918868545e-03 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.394389406918712382e+00 9.151300767431190530e-02 8.790973713631791142e+00 2.968846795489017405e-06 2.862903021918677737e+00 1.012548523985341842e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.385590332920575207e+00 9.149439267863471170e-02 8.793484798623882881e+00 3.138333317620437289e-05 2.863927337966958309e+00 1.036045386653726592e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.376789680597779508e+00 9.147585513172100391e-02 8.795983557132709407e+00 5.912888992016096642e-05 2.864975036543637721e+00 1.059313803769567491e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.367987418751239304e+00 9.145739758907853179e-02 8.798469849925751873e+00 8.621282925293122256e-05 2.866045889875076025e+00 1.082355122078144938e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.359183516967746641e+00 9.143902241550054544e-02 8.800943539075037236e+00 1.126424671503839650e-04 2.867139671542996648e+00 1.105170705419326882e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.350377945630935272e+00 9.142073179053410159e-02 8.803404487938717438e+00 1.384251208582655784e-04 2.868256156501162391e+00 1.127761933896923897e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.341570675931707868e+00 9.140252771387236130e-02 8.805852561143000301e+00 1.635681064728589616e-04 2.869395121091233403e+00 1.150130203066564334e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.332761679878142758e+00 9.138441201066946351e-02 8.808287624564432150e+00 1.880787365825927144e-04 2.870556343057819593e+00 1.172276923141928745e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.323950930304876650e+00 9.136638633677673926e-02 8.810709545312549906e+00 2.119643179716001731e-04 2.871739601562748767e+00 1.194203518216778274e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.315138400881995295e+00 9.134845218389907318e-02 8.813118191712868921e+00 2.352321493837191671e-04 2.872944677198565167e+00 1.215911425505287677e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.306324066123432104e+00 9.133061088467037125e-02 8.815513433290242062e+00 2.578895193469087099e-04 2.874171352001277935e+00 1.237402094599908756e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.297507901394887142e+00 9.131286361764730242e-02 8.817895140752559868e+00 2.799437040578824695e-04 2.875419409462374176e+00 1.258676986746271390e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.288689882921280727e+00 9.129521141222042557e-02 8.820263185974800635e+00 3.014019653265805759e-04 2.876688634540117917e+00 1.279737574134905825e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.279869987793755826e+00 9.127765515344209157e-02 8.822617441983441111e+00 3.222715485800420202e-04 2.877978813670147407e+00 1.300585339209589172e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.271048193976236362e+00 9.126019558677063437e-02 8.824957782941195816e+00 3.425596809248875854e-04 2.879289734775388965e+00 1.321221773992754291e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.262224480311543218e+00 9.124283332273024072e-02 8.827284084132116959e+00 3.622735692684961447e-04 2.880621187275306028e+00 1.341648379426482046e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.253398826527106991e+00 9.122556884148624867e-02 8.829596221947024759e+00 3.814203984986206481e-04 2.881972962094494939e+00 1.361866664728319902e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.244571213240250884e+00 9.120840249733559724e-02 8.831894073869273498e+00 4.000073297198733870e-04 2.883344851670644804e+00 1.381878146763757149e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.235741621963086345e+00 9.119133452311224686e-02 8.834177518460863965e+00 4.180414985468759465e-04 2.884736649961878285e+00 1.401684349434262518e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.226910035107012575e+00 9.117436503450751517e-02 8.836446435348870310e+00 4.355300134534617054e-04 2.886148152453488880e+00 1.421286803080599147e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.218076435986835904e+00 9.115749403430528641e-02 8.838700705212207964e+00 4.524799541772626900e-04 2.887579156164087557e+00 1.440687043901197478e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.209240808824521451e+00 9.114072141653220549e-02 8.840940209768717750e+00 4.688983701789880849e-04 2.889029459651175191e+00 1.459886613385363331e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.200403138752578869e+00 9.112404697052303715e-02 8.843164831762566180e+00 4.847922791556805080e-04 2.890498863016157216e+00 1.478887057761099286e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.191563411817105234e+00 9.110747038490141225e-02 8.845374454951965504e+00 5.001686656067586738e-04 2.891987167908811607e+00 1.497689927457323059e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.182721614980476232e+00 9.109099125147615550e-02 8.847568964097208166e+00 5.150344794252616860e-04 2.893494177531226619e+00 1.516296776580523809e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.173877736123714044e+00 9.107460906905344433e-02 8.849748244948997922e+00 5.293966345443176010e-04 2.895019696641223828e+00 1.534709162405343760e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.165031764048526597e+00 9.105832324716564563e-02 8.851912184237090031e+00 5.432620077178602902e-04 2.896563531555275350e+00 1.552928644878065825e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.156183688479032412e+00 9.104213310971714934e-02 8.854060669659226335e+00 5.566374372987556007e-04 2.898125490150934347e+00 1.570956786134109981e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.147333500063178136e+00 9.102603789854778193e-02 8.856193589870347438e+00 5.695297220589303757e-04 2.899705381868787679e+00 1.588795150028884939e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.138481190373857643e+00 9.101003677691422988e-02 8.858310834472110429e+00 5.819456200580453266e-04 2.901303017713946719e+00 1.606445301681703672e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.129626751909745153e+00 9.099412883289019482e-02 8.860412294002671274e+00 5.938918475598823406e-04 2.902918210257089626e+00 1.623908807032546642e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.120770178095844116e+00 9.097831308268600203e-02 8.862497859926756760e+00 6.053750779955505666e-04 2.904550773635064420e+00 1.641187232411569011e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.111911463283760781e+00 9.096258847388823121e-02 8.864567424625999337e+00 6.164019409727834525e-04 2.906200523551069725e+00 1.658282144120893850e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.103050602751718401e+00 9.094695388862032714e-02 8.866620881389540187e+00 6.269790213305180288e-04 2.907867277274422513e+00 1.675195108028400964e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.094187592704304990e+00 9.093140814662491189e-02 8.868658124404895204e+00 6.371128582377227597e-04 2.909550853639925716e+00 1.691927689173670230e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.085322430271979499e+00 9.091595000826857564e-02 8.870679048749078532e+00 6.468099443356979976e-04 2.911251073046848159e+00 1.708481451385694336e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.076455113510329298e+00 9.090057817747014546e-02 8.872683550379969475e+00 6.560767249229972932e-04 2.912967757457527451e+00 1.724857956912133339e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.067585641399089624e+00 9.088529130455325067e-02 8.874671526127931642e+00 6.649195971821107633e-04 2.914700730395607842e+00 1.741058766059897650e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.058714013840944546e+00 9.087008798902412865e-02 8.876642873687668356e+00 6.733449094470517204e-04 2.916449816943924134e+00 1.757085436846848175e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.049840231660089884e+00 9.085496678227565626e-02 8.878597491610317860e+00 6.813589605109876589e-04 2.918214843742044096e+00 1.772939524664405783e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.040964296600597194e+00 9.083992619021859227e-02 8.880535279295770579e+00 6.889679989730589701e-04 2.919995638983477360e+00 1.788622581950857771e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.032086211324559244e+00 9.082496467584096067e-02 8.882456136985213746e+00 6.961782226235307090e-04 2.921792032412561912e+00 1.804136157875158020e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.023205979410034772e+00 9.081008066169668491e-02 8.884359965753899857e+00 7.029957778664255559e-04 2.923603855321043277e+00 1.819481798031012676e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.014323605348796065e+00 9.079527253232445860e-02 8.886246667504119401e+00 7.094267591787886077e-04 2.925430940544349045e+00 1.834661044141051509e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
8.005439094543895351e+00 9.078053863659793499e-02 8.888116144958392084e+00 7.154772086057417917e-04 2.927273122457573873e+00 1.849675433770879215e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.996552453307036679e+00 9.076587729000826221e-02 8.889968301652855232e+00 7.211531152904864525e-04 2.929130236971184686e+00 1.864526500052809954e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.987663688855774602e+00 9.075128677688013012e-02 8.891803041930851137e+00 7.264604150384219861e-04 2.931002121526451898e+00 1.879215771419086647e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.978772809310542335e+00 9.073676535252227227e-02 8.893620270936711592e+00 7.314049899145505648e-04 2.932888615090621265e+00 1.893744771344389732e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.969879823691512044e+00 9.072231124531371371e-02 8.895419894609723599e+00 7.359926678733471044e-04 2.934789558151829514e+00 1.908115018097440371e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.960984741915294371e+00 9.070792265872669458e-02 8.897201819678288714e+00 7.402292224202803445e-04 2.936704792713780154e+00 1.922328024501507651e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.952087574791484315e+00 9.069359777328749039e-02 8.898965953654249361e+00 7.441203723041754691e-04 2.938634162290179486e+00 1.936385297703631381e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.943188334019054331e+00 9.067933474847619801e-02 8.900712204827396334e+00 7.476717812396195366e-04 2.940577511898951002e+00 1.950288338952370706e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.934287032182606225e+00 9.066513172456662495e-02 8.902440482260139731e+00 7.508890576586177076e-04 2.942534688056227310e+00 1.964038643383896748e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.925383682748478265e+00 9.065098682440743405e-02 8.904150695782352187e+00 7.537777544907159604e-04 2.944505538770134656e+00 1.977637699816244335e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.916478300060724393e+00 9.063689815514558434e-02 8.905842755986357773e+00 7.563433689708159557e-04 2.946489913534376281e+00 1.991086990551543118e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.907570899336958448e+00 9.062286380989327539e-02 8.907516574222091421e+00 7.585913424739162796e-04 2.948487663321619934e+00 2.004387991186051127e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.898661496664074910e+00 9.060888186933949151e-02 8.909172062592391583e+00 7.605270603760227489e-04 2.950498640576699749e+00 2.017542170427812087e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.889750108993848876e+00 9.059495040330721449e-02 8.910809133948450977e+00 7.621558519404816314e-04 2.952522699209641832e+00 2.030550989921768926e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.880836754138420552e+00 9.058106747225749822e-02 8.912427701885404119e+00 7.634829902289979806e-04 2.954559694588514418e+00 2.043415904082155829e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.871921450765668737e+00 9.056723112874148773e-02 8.914027680738051629e+00 7.645136920366118029e-04 2.956609483532117721e+00 2.056138359932004750e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.863004218394475053e+00 9.055343941880145131e-02 8.915608985576714218e+00 7.652531178499154003e-04 2.958671924302515688e+00 2.068719796949599135e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.854085077389888703e+00 9.053969038332200514e-02 8.917171532203218121e+00 7.657063718278043357e-04 2.960746876597415866e+00 2.081161646921711808e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.845164048958188197e+00 9.052598205933250208e-02 8.918715237147003094e+00 7.658785018040665084e-04 2.962834201542408952e+00 2.093465333803464640e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.836241155141853376e+00 9.051231248126183349e-02 8.920240017661352994e+00 7.657744993111242297e-04 2.964933761683068436e+00 2.105632273584650410e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.827316418814439736e+00 9.049867968214657388e-02 8.921745791719734697e+00 7.653992996242937408e-04 2.967045420976921921e+00 2.117663874162280246e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.818389863675374585e+00 9.048508169479363428e-02 8.923232478012259605e+00 7.647577818258565743e-04 2.969169044785296752e+00 2.129561535219292104e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.809461514244661728e+00 9.047151655289842331e-02 8.924699995942244612e+00 7.638547688881976942e-04 2.971304499865047966e+00 2.141326648109456374e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.800531395857512429e+00 9.045798229211958474e-02 8.926148265622879663e+00 7.626950277755109239e-04 2.973451654360173890e+00 2.152960595748027936e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.791599534658895543e+00 9.044447695111140773e-02 8.927577207873998333e+00 7.612832695633971799e-04 2.975610377793325600e+00 2.164464752508094003e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.782665957598021933e+00 9.043099857251483964e-02 8.928986744218946114e+00 7.596241495757302502e-04 2.977780541057214680e+00 2.175840484122484875e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.773730692422751609e+00 9.041754520390818395e-02 8.930376796881533963e+00 7.577222675381816656e-04 2.979962016405927283e+00 2.187089147591106050e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.764793767673941360e+00 9.040411489871844064e-02 8.931747288783094874e+00 7.555821677478062907e-04 2.982154677446145374e+00 2.198212091093552575e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.755855212679730215e+00 9.039070571709438562e-02 8.933098143539613289e+00 7.532083392581032750e-04 2.984358399128287154e+00 2.209210653906869617e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.746915057549758288e+00 9.037731572674224945e-02 8.934429285458952208e+00 7.506052160789768689e-04 2.986573057737563097e+00 2.220086166328324312e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.737973333169340329e+00 9.036394300372498078e-02 8.935740639538147789e+00 7.477771773910338619e-04 2.988798530884960947e+00 2.230839949603055303e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.729030071193577101e+00 9.035058563322616310e-02 8.937032131460785678e+00 7.447285477737100199e-04 2.991034697498159645e+00 2.241473315856473691e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.720085304041419683e+00 9.033724171027936178e-02 8.938303687594457259e+00 7.414635974587072218e-04 2.993281437812377099e+00 2.251987568031167328e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.711139064889688477e+00 9.032390934046420627e-02 8.939555234988272758e+00 7.379865426098477241e-04 2.995538633361157554e+00 2.262383999828160991e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.702191387667045142e+00 9.031058664056970664e-02 8.940786701370450729e+00 7.343015455616511145e-04 2.997806166967102559e+00 2.272663895653076124e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.693242307047922779e+00 9.029727173922572070e-02 8.941998015145973255e+00 7.304127150907698549e-04 3.000083922732550867e+00 2.282828530566342884e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.684291858446417933e+00 9.028396277750357080e-02 8.943189105394303340e+00 7.263241067050287990e-04 3.002371786030210377e+00 2.292879170237486705e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.675340078010147060e+00 9.027065790948660129e-02 8.944359901867162677e+00 7.220397229431580865e-04 3.004669643493744768e+00 2.302817070903437000e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.666387002614066581e+00 9.025735530281170371e-02 8.945510334986360945e+00 7.175635136847460533e-04 3.006977383008322846e+00 2.312643479330743837e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.657432669854265406e+00 9.024405313918243410e-02 8.946640335841689051e+00 7.128993764699451900e-04 3.009294893701130569e+00 2.322359632781588468e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.648477118041722811e+00 9.023074961485476331e-02 8.947749836188860328e+00 7.080511568284786035e-04 3.011622065931851111e+00 2.331966758983484989e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.639520386196044122e+00 9.021744294109608486e-02 8.948838768447497927e+00 7.030226486175021345e-04 3.013958791283116057e+00 2.341466076102559010e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.630562514039171518e+00 9.020413134461843785e-02 8.949907065699177267e+00 6.978175943678899653e-04 3.016304962550933055e+00 2.350858792720304791e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.621603541989068198e+00 9.019081306798662490e-02 8.950954661685504021e+00 6.924396856385196895e-04 3.018660473735090388e+00 2.360146107813714325e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.612643511153390108e+00 9.017748637000200240e-02 8.951981490806243613e+00 6.868925633781449531e-04 3.021025220029543767e+00 2.369329210738678471e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.603682463323131024e+00 9.016414952606278954e-02 8.952987488117486237e+00 6.811798182944528868e-04 3.023399097812789371e+00 2.378409281216563309e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.594720440966258757e+00 9.015080082850147891e-02 8.953972589329856291e+00 6.753049912299133057e-04 3.025782004638222222e+00 2.387387489323864256e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.585757487221332696e+00 9.013743858690020927e-02 8.954936730806748457e+00 6.692715735440371702e-04 3.028173839224488351e+00 2.396264995484842508e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.576793645891112483e+00 9.012406112838473871e-02 8.955879849562611739e+00 6.630830075016715596e-04 3.030574501445829849e+00 2.405042950467054311e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.567828961436154245e+00 9.011066679789775380e-02 8.956801883261253039e+00 6.567426866669671915e-04 3.032983892322427710e+00 2.413722495379678340e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.558863478968398830e+00 9.009725395845216700e-02 8.957702770214185151e+00 6.502539563026651448e-04 3.035401914010742885e+00 2.422304761674558618e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.549897244244756500e+00 9.008382099136501286e-02 8.958582449378990731e+00 6.436201137743573610e-04 3.037828469793860897e+00 2.430790871149869636e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.540930303660680067e+00 9.007036629647277581e-02 8.959440860357727132e+00 6.368444089593868797e-04 3.040263464071840893e+00 2.439181935956323891e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.531962704243743367e+00 9.005688829232855186e-02 8.960277943395345446e+00 6.299300446600604887e-04 3.042706802352073137e+00 2.447479058605838906e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.522994493647209957e+00 9.004338541638182147e-02 8.961093639378143294e+00 6.228801770208570922e-04 3.045158391239644491e+00 2.455683331982578751e-02 -3.326300948991018358e-01 2.713179171780882304e-01 1.456362654875976403e+01 -1.130668388108139233e+01
7.514025720143608922e+00 9.002985612514144420e-02 8.961887889832233611e+00 6.156979159493229095e-04 3.047618138427717671e+00 2.463795839356295453e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.505056439444855343e+00 9.001930187782902770e-02 8.962662367805329211e+00 5.744443399146359529e-04 3.050078462476728092e+00 2.456868926189405278e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.496086720452665553e+00 9.000842282209017831e-02 8.963418798302967616e+00 5.336048459658971829e-04 3.052531909389386122e+00 2.450041342380061826e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.487116631224755459e+00 8.999722424154918410e-02 8.964157201284553622e+00 4.931735934571269356e-04 3.054978577825609332e+00 2.443311752398199740e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.478146239214456870e+00 8.998571130450809530e-02 8.964877596729268205e+00 4.531448424117376405e-04 3.057418565119780052e+00 2.436678840649768307e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.469175611281622551e+00 8.997388906677251941e-02 8.965580004631133804e+00 4.135129514847311677e-04 3.059851967300516229e+00 2.430141311141573862e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.460204813703339433e+00 8.996176247440137996e-02 8.966264444994305194e+00 3.742723759728187253e-04 3.062278879110104324e+00 2.423697887152313768e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.451233912184438424e+00 8.994933636638287322e-02 8.966930937828577086e+00 3.354176658710957470e-04 3.064699394023612022e+00 2.417347310909852276e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.442262971867820376e+00 8.993661547723881544e-02 8.967579503145097775e+00 2.969434639750301958e-04 3.067113604267675875e+00 2.411088343274608858e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.433292057344583093e+00 8.992360443955942084e-02 8.968210160952292398e+00 2.588445040268549111e-04 3.069521600838980735e+00 2.404919763428321408e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.424321232663972481e+00 8.991030778647063348e-02 8.968822931251970942e+00 2.211156089059716236e-04 3.071923473522424342e+00 2.398840368566524175e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.415350561343141855e+00 8.989672995403588662e-02 8.969417834035629866e+00 1.837516888587082580e-04 3.074319310908983027e+00 2.392848973601900686e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.406380106376740713e+00 8.988287528359424627e-02 8.969994889280940242e+00 1.467477397693058407e-04 3.076709200413283440e+00 2.386944410872053959e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.397409930246320542e+00 8.986874802403672924e-02 8.970554116948402879e+00 1.100988414711034783e-04 3.079093228290880724e+00 2.381125529851601044e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.388440094929571877e+00 8.985435233402271071e-02 8.971095536978175744e+00 7.380015609632730226e-05 3.081471479655256029e+00 2.375391196869648669e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.379470661909388163e+00 8.983969228413797581e-02 8.971619169287066597e+00 3.784692646347528975e-05 3.083844038494531148e+00 2.369740294832546265e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.370501692182767073e+00 8.982477185899617744e-02 8.972125033765681934e+00 2.234474501320464002e-06 3.086210987687909135e+00 2.364171722951808469e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.361533246301946498e+00 8.980959396325238764e-02 8.972613150273975435e+00 -3.304179985419005371e-05 3.088572409021861809e+00 2.358684396541620848e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.352565384493517264e+00 8.979416122352612550e-02 8.973083538633126466e+00 -6.798641860940933903e-05 3.090928383206221319e+00 2.353277246973051878e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.343598166568345853e+00 8.977847737773229919e-02 8.973536218629174499e+00 -1.026038286401058933e-04 3.093278989890032804e+00 2.347949221215867716e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.334631651883200654e+00 8.976254610890156693e-02 8.973971210013372612e+00 -1.368984037688568260e-04 3.095624307676958065e+00 2.342699281492563804e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.325665899348881460e+00 8.974637102354780793e-02 8.974388532500020332e+00 -1.708744461690660796e-04 3.097964414140404799e+00 2.337526405030982204e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.316700967438198866e+00 8.972995565346553182e-02 8.974788205764429705e+00 -2.045361877372481730e-04 3.100299385838409361e+00 2.332429583821473557e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.307736914193807110e+00 8.971330345748106116e-02 8.975170249441005055e+00 -2.378877914348798660e-04 3.102629298328280605e+00 2.327407824378514151e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.298773797235890370e+00 8.969641782315868062e-02 8.975534683121452417e+00 -2.709333526005905466e-04 3.104954226181006138e+00 2.322460147506688263e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.289811673769709621e+00 8.967930206846318197e-02 8.975881526353093776e+00 -3.036769002335312859e-04 3.107274242995427205e+00 2.317585588071137057e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.280850600593008259e+00 8.966195944337988777e-02 8.976210798637296762e+00 -3.361223982495414224e-04 3.109589421412187527e+00 2.312783194774197665e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.271890634103282736e+00 8.964439313149340227e-02 8.976522519428009161e+00 -3.682737467083196502e-04 3.111899833127459214e+00 2.308052029932932542e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.262931830304918179e+00 8.962660625152622795e-02 8.976816708130392897e+00 -4.001347830135416612e-04 3.114205548906446630e+00 2.303391169260216725e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.253974244816190797e+00 8.960860185883841311e-02 8.977093384099566364e+00 -4.317092830875376335e-04 3.116506638596676204e+00 2.298799701651210031e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.245017932876144151e+00 8.959038294688920212e-02 8.977352566639428488e+00 -4.630009625205135202e-04 3.118803171141073083e+00 2.294276728973726476e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.236062949351333096e+00 8.957195244866184014e-02 8.977594275001584023e+00 -4.940134776949291467e-04 3.121095214590830391e+00 2.289821365862382968e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.227109348742448702e+00 8.955331323805251764e-02 8.977818528384354124e+00 -5.247504268856466661e-04 3.123382836118075545e+00 2.285432739516451983e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.218157185190817060e+00 8.953446813122441228e-02 8.978025345931873957e+00 -5.552153513364466598e-04 3.125666102028334059e+00 2.281109989501342930e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.209206512484779061e+00 8.951541988792782734e-02 8.978214746733264917e+00 -5.854117363141422359e-04 3.127945077772799287e+00 2.276852267554983072e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.200257384065951172e+00 8.949617121278732879e-02 8.978386749821899215e+00 -6.153430121412548732e-04 3.130219827960410761e+00 2.272658737399747136e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.191309853035370736e+00 8.947672475655675528e-02 8.978541374174728418e+00 -6.450125552032281561e-04 3.132490416369741570e+00 2.268528574550470953e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.182363972159528487e+00 8.945708311734305862e-02 8.978678638711688365e+00 -6.744236889355244638e-04 3.134756905960699225e+00 2.264460966128627878e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.173419793876288253e+00 8.943724884179980739e-02 8.978798562295178698e+00 -7.035796847903609931e-04 3.137019358886039555e+00 2.260455110680895108e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.164477370300694758e+00 8.941722442629106149e-02 8.978901163729606338e+00 -7.324837631830637564e-04 3.139277836502703867e+00 2.256510218000933043e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.155536753230679281e+00 8.939701231802657522e-02 8.978986461760994686e+00 -7.611390944037672249e-04 3.141532399382977125e+00 2.252625508954166772e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.146597994152653399e+00 8.937661491617028553e-02 8.979054475076635455e+00 -7.895487990970356633e-04 3.143783107325472059e+00 2.248800215301589162e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.137661144247002376e+00 8.935603457292469465e-02 8.979105222304767153e+00 -8.177159490217755528e-04 3.146030019365939179e+00 2.245033579529396445e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.128726254393477291e+00 8.933527359458612316e-02 8.979138722014331719e+00 -8.456435684911108291e-04 3.148273193787911151e+00 2.241324854690041404e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.119793375176484140e+00 8.931433424257216591e-02 8.979154992714828865e+00 -8.733346352615383845e-04 3.150512688133190409e+00 2.237673304244228861e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.110862556890277020e+00 8.929321873442402913e-02 8.979154052856223700e+00 -9.007920813636004047e-04 3.152748559212176005e+00 2.234078201895712060e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.101933849544054489e+00 8.927192924478447034e-02 8.979135920828893447e+00 -9.280187939168703598e-04 3.154980863114024814e+00 2.230538831432173075e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.093007302866960906e+00 8.925046790635207672e-02 8.979100614963641647e+00 -9.550176159289611080e-04 3.157209655216659083e+00 2.227054486570520866e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.084082966312993612e+00 8.922883681081229812e-02 8.979048153531739018e+00 -9.817913470781512459e-04 3.159434990196619442e+00 2.223624470804872952e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.075160889065820413e+00 8.920703800974602582e-02 8.978978554745031815e+00 -1.008342744480014274e-03 3.161656922038766471e+00 2.220248097257166223e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.066241120043508239e+00 8.918507351551628604e-02 8.978891836756075051e+00 -1.034674523438424733e-03 3.163875504045835729e+00 2.216924688530347645e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.057323707903159438e+00 8.916294530213351999e-02 8.978788017658320797e+00 -1.060789358181305495e-03 3.166090788847845783e+00 2.213653576564093145e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.048408701045467240e+00 8.914065530610014443e-02 8.978667115486338446e+00 -1.086689882581569301e-03 3.168302828411364125e+00 2.210434102493209763e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.039496147619183297e+00 8.911820542723483674e-02 8.978529148216079392e+00 -1.112378690865767177e-03 3.170511674048634543e+00 2.207265616513114093e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.030586095525501733e+00 8.909559752947709965e-02 8.978374133765173681e+00 -1.137858338306408116e-03 3.172717376426569480e+00 2.204147477743133299e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.021678592422361476e+00 8.907283344167266081e-02 8.978202089993265744e+00 -1.163131341897541502e-03 3.174919985575603842e+00 2.201079054086381090e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.012773685728670436e+00 8.904991495834016502e-02 8.978013034702385653e+00 -1.188200181019212790e-03 3.177119550898412914e+00 2.198059722097140539e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
7.003871422628448862e+00 8.902684384041972820e-02 8.977806985637347026e+00 -1.213067298088786041e-03 3.179316121178497045e+00 2.195088866850766068e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.994971850074894526e+00 8.900362181600370015e-02 8.977583960486178682e+00 -1.237735099199305461e-03 3.181509744588639332e+00 2.192165881815790265e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.986075014794374205e+00 8.898025058105016316e-02 8.977343976880588272e+00 -1.262205954745189993e-03 3.183700468699235397e+00 2.189290168728191821e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.977180963290338767e+00 8.895673180007965253e-02 8.977087052396452549e+00 -1.286482200035549573e-03 3.185888340486498826e+00 2.186461137467783991e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.968289741847166319e+00 8.893306710685541794e-02 8.976813204554334291e+00 -1.310566135895404076e-03 3.188073406340544480e+00 2.183678205936684727e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.959401396533932527e+00 8.890925810504775317e-02 8.976522450820024090e+00 -1.334460029255151023e-03 3.190255712073350125e+00 2.180940799939981231e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.950515973208109877e+00 8.888530636888272718e-02 8.976214808605114115e+00 -1.358166113730676630e-03 3.192435302926603491e+00 2.178248353072916726e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.941633517519198548e+00 8.886121344377573283e-02 8.975890295267582530e+00 -1.381686590190759137e-03 3.194612223579435195e+00 2.175600306606913226e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.932754074912288011e+00 8.883698084695029751e-02 8.975548928112413449e+00 -1.405023627309543973e-03 3.196786518156034873e+00 2.172996109369583484e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.923877690631553783e+00 8.881261006804243296e-02 8.975190724392232866e+00 -1.428179362111025317e-03 3.198958230233151845e+00 2.170435217632608882e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.915004409723685797e+00 8.878810256969106585e-02 8.974815701307964133e+00 -1.451155900494393441e-03 3.201127402847482539e+00 2.167917095001811040e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.906134277041256375e+00 8.876345978811549242e-02 8.974423876009488765e+00 -1.473955317479809252e-03 3.203294078502950004e+00 2.165441212306386254e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.897267337246023367e+00 8.873868313368157845e-02 8.974015265596303692e+00 -1.496579657610169062e-03 3.205458299177873727e+00 2.163007047491476154e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.888403634812170218e+00 8.871377399145337350e-02 8.973589887118214037e+00 -1.519030935848543181e-03 3.207620106332034204e+00 2.160614085517476371e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.879543214029485654e+00 8.868873372173063929e-02 8.973147757576061423e+00 -1.541311138099636180e-03 3.209779540913637152e+00 2.158261818257535894e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.870686119006483850e+00 8.866356366057401295e-02 8.972688893922475373e+00 -1.563422221693941709e-03 3.211936643366175126e+00 2.155949744396471954e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.861832393673461539e+00 8.863826512031813820e-02 8.972213313062628259e+00 -1.585366115862964567e-03 3.214091453635190554e+00 2.153677369331940053e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.852982081785500945e+00 8.861283939007302823e-02 8.971721031855015127e+00 -1.607144722208374071e-03 3.216244011174941964e+00 2.151444205083253777e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.844135226925416760e+00 8.858728773621397934e-02 8.971212067112242394e+00 -1.628759915157694657e-03 3.218394354954976500e+00 2.149249770192008732e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.835291872506643607e+00 8.856161140286034072e-02 8.970686435601825437e+00 -1.650213542410675386e-03 3.220542523466602525e+00 2.147093589623044751e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.826452061776070224e+00 8.853581161234343189e-02 8.970144154047007490e+00 -1.671507425379236203e-03 3.222688554729266297e+00 2.144975194671232960e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.817615837816822122e+00 8.850988956566382959e-02 8.969585239127576770e+00 -1.692643359619204393e-03 3.224832486296835388e+00 2.142894122869879250e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.808783243550988296e+00 8.848384644293835755e-02 8.969009707480704918e+00 -1.713623115253962246e-03 3.226974355263792393e+00 2.140849917900605748e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.799954321742298191e+00 8.845768340383690365e-02 8.968417575701792543e+00 -1.734448437390183513e-03 3.229114198271338942e+00 2.138842129504684927e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.791129114998746275e+00 8.843140158800945339e-02 8.967808860345320099e+00 -1.755121046525824320e-03 3.231252051513410883e+00 2.136870313395798290e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.782307665775167749e+00 8.840500211550347820e-02 8.967183577925707638e+00 -1.775642638950536163e-03 3.233387950742608208e+00 2.134934031174193572e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.773490016375762757e+00 8.837848608717201182e-02 8.966541744918188783e+00 -1.796014887138660783e-03 3.235521931276039709e+00 2.133032850242215506e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.764676208956577064e+00 8.835185458507249789e-02 8.965883377759682915e+00 -1.816239440134984539e-03 3.237654028001082374e+00 2.131166343721227138e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.755866285527928561e+00 8.832510867285681133e-02 8.965208492849685129e+00 -1.836317923934991953e-03 3.239784275381061285e+00 2.129334090373162514e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.747060287956794689e+00 8.829824939615248114e-02 8.964517106551152636e+00 -1.856251941858673470e-03 3.241912707460851806e+00 2.127535674524254003e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.738258257969147458e+00 8.827127778293540616e-02 8.963809235191400049e+00 -1.876043074912101026e-03 3.244039357872402718e+00 2.125770685978810651e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.729460237152247615e+00 8.824419484389443846e-02 8.963084895063003543e+00 -1.895692882145121961e-03 3.246164259840172317e+00 2.124038719940226499e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.720666266956892620e+00 8.821700157278775101e-02 8.962344102424701475e+00 -1.915202901003021070e-03 3.248287446186489902e+00 2.122339376934254118e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.711876388699624663e+00 8.818969894679141996e-02 8.961586873502310979e+00 -1.934574647671790217e-03 3.250408949336840436e+00 2.120672262733490701e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.703090643564889817e+00 8.816228792684024929e-02 8.960813224489635687e+00 -1.953809617417140345e-03 3.252528801325073271e+00 2.119036988283048636e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.694309072607162570e+00 8.813476945796111517e-02 8.960023171549387655e+00 -1.972909284917385379e-03 3.254647033798539368e+00 2.117433169627391809e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.685531716753022380e+00 8.810714446959898305e-02 8.959216730814105745e+00 -1.991875104590323103e-03 3.256763678023153474e+00 2.115860427838317862e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.676758616803195601e+00 8.807941387593573590e-02 8.958393918387079324e+00 -2.010708510914240976e-03 3.258878764888386126e+00 2.114318388944065596e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.667989813434555657e+00 8.805157857620200812e-02 8.957554750343271976e+00 -2.029410918743162866e-03 3.260992324912185047e+00 2.112806683859524623e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.659225347202081480e+00 8.802363945498228870e-02 8.956699242730248756e+00 -2.047983723616459903e-03 3.263104388245827714e+00 2.111324948317533368e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.650465258540783076e+00 8.799559738251325203e-02 8.955827411569108776e+00 -2.066428302063460544e-03 3.265214984678705523e+00 2.109872822802326756e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.641709587767584466e+00 8.796745321497560777e-02 8.954939272855408916e+00 -2.084746011905262535e-03 3.267324143643044909e+00 2.108449952489332979e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.632958375083172875e+00 8.793920779477958083e-02 8.954034842560101737e+00 -2.102938192545862877e-03 3.269431894218563617e+00 2.107055987174864115e-02 -2.312460693175504012e-01 7.204943624062182250e-01 9.923900646249366631e+00 -9.687810490393063745e+00
6.624211660573809723e+00 8.791086195084441002e-02 8.953114136630455633e+00 -2.121006165171748174e-03 3.271538265137058588e+00 2.105690581207621606e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.615468327273775984e+00 8.790105800956346527e-02 8.952178806363201957e+00 -2.173776907644039882e-03 3.273634066272194332e+00 2.085949497275102482e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.606727252833942465e+00 8.789099550738434241e-02 8.951230569470954634e+00 -2.225891987198987728e-03 3.275710239203208918e+00 2.066433631643993865e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.597988468160647990e+00 8.788068482626146261e-02 8.950269540829472348e+00 -2.277362513772738985e-03 3.277767007534171384e+00 2.047139765513924028e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.589252002829923960e+00 8.787013604014344559e-02 8.949295834409166872e+00 -2.328199363936179350e-03 3.279804591679161163e+00 2.028064737518471203e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.580517885123722266e+00 8.785935892427064464e-02 8.948309563273587841e+00 -2.378413186733684299e-03 3.281823208919100843e+00 2.009205442490063012e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.571786142065208836e+00 8.784836296416914658e-02 8.947310839578410224e+00 -2.428014409322335615e-03 3.283823073457311725e+00 1.990558830194982462e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.563056799453137913e+00 8.783715736435160348e-02 8.946299774570881880e+00 -2.477013242504259860e-03 3.285804396473875677e+00 1.972121904217139302e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.554329881895335497e+00 8.782575105673463833e-02 8.945276478589722302e+00 -2.525419686116750322e-03 3.287767386178936491e+00 1.953891720900755025e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.545605412841318582e+00 8.781415270878374646e-02 8.944241061065437037e+00 -2.573243534180457044e-03 3.289712247864852390e+00 1.935865388136969942e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.536883414614069743e+00 8.780237073139707249e-02 8.943193630521006909e+00 -2.620494378998637717e-03 3.291639183957187242e+00 1.918040064275347567e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.528163908441030117e+00 8.779041328654987875e-02 8.942134294572708697e+00 -2.667181613038578473e-03 3.293548394064680807e+00 1.900412957153587226e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.519446914484286815e+00 8.777828829469339067e-02 8.941063159931292859e+00 -2.713314436808339156e-03 3.295440075028206905e+00 1.882981323017605610e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.510732451869947646e+00 8.776600344190139957e-02 8.939980332403752783e+00 -2.758901864589884297e-03 3.297314420968649795e+00 1.865742465480882753e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.502020538716746678e+00 8.775356618678693821e-02 8.938885916895445760e+00 -2.803952728986734005e-03 3.299171623333825742e+00 1.848693734654853829e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.493311192163913503e+00 8.774098376719843828e-02 8.937780017412517708e+00 -2.848475685282470578e-03 3.301011870944512427e+00 1.831832526168152356e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.484604428398323961e+00 8.772826320670441824e-02 8.936662737064597906e+00 -2.892479215643859423e-03 3.302835350039438733e+00 1.815156280142004100e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.475900262680946540e+00 8.771541132087336268e-02 8.935534178067761957e+00 -2.935971633291515909e-03 3.304642244319352162e+00 1.798662480366078342e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.467198709372608434e+00 8.770243472335476076e-02 8.934394441747750548e+00 -2.978961086509324032e-03 3.306432734990280675e+00 1.782348653443801070e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.458499781959106123e+00 8.768933983177311375e-02 8.933243628543360515e+00 -3.021455560807190764e-03 3.308207000805834852e+00 1.766212367781850451e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.449803493075711991e+00 8.767613287345225881e-02 8.932081838009796826e+00 -3.063462880836178171e-03 3.309965218108589458e+00 1.750251232791967884e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.441109854531029910e+00 8.766281989095262017e-02 8.930909168822365629e+00 -3.104990717502529359e-03 3.311707560870746914e+00 1.734462898166379968e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.432418877330203344e+00 8.764940674742524584e-02 8.929725718780558097e+00 -3.146046591948260373e-03 3.313434200733941015e+00 1.718845052931626191e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.423730571697526592e+00 8.763589913179989366e-02 8.928531584812322563e+00 -3.186637879066500558e-03 3.315145307048184442e+00 1.703395424717190146e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.415044947098472505e+00 8.762230256381138560e-02 8.927326862978507194e+00 -3.226771810939208819e-03 3.316841046910151025e+00 1.688111779072559368e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.406362012261152650e+00 8.760862239887137748e-02 8.926111648477460747e+00 -3.266455480067767796e-03 3.318521585200640445e+00 1.672991918562603125e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.397681775197228582e+00 8.759486383279102562e-02 8.924886035649780780e+00 -3.305695842614712800e-03 3.320187084621232465e+00 1.658033682090692684e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.389004243222289325e+00 8.758103190635850577e-02 8.923650117983177310e+00 -3.344499720726860047e-03 3.321837705730330992e+00 1.643234944261198760e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.380329422975742126e+00 8.756713150978910620e-02 8.922403988117244111e+00 -3.382873802613847996e-03 3.323473606978414541e+00 1.628593614489927746e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.371657320440198724e+00 8.755316738704062296e-02 8.921147737848333037e+00 -3.420824648419148930e-03 3.325094944742529091e+00 1.614107636420681127e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.362987940960323385e+00 8.753914413998299671e-02 8.919881458134792496e+00 -3.458358694218214516e-03 3.326701873360251582e+00 1.599774987337110668e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.354321289261185335e+00 8.752506623244077355e-02 8.918605239102333826e+00 -3.495482254745491471e-03 3.328294545162912232e+00 1.585593677346581326e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.345657369466147557e+00 8.751093799411387153e-02 8.917319170049482935e+00 -3.532201526176616171e-03 3.329873110508132061e+00 1.571561748849957876e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.336996185114291080e+00 8.749676362437863730e-02 8.916023339453129637e+00 -3.568522588800731882e-03 3.331437717811845278e+00 1.557677275940697742e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.328337739177399612e+00 8.748254719597578499e-02 8.914717834974144495e+00 -3.604451409528559771e-03 3.332988513579597356e+00 1.543938363646511942e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.319682034076508970e+00 8.746829265858968583e-02 8.913402743463031186e+00 -3.639993843118316270e-03 3.334525642437239146e+00 1.530343147475539400e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.311029071698086135e+00 8.745400384233149860e-02 8.912078150965404788e+00 -3.675155632474770302e-03 3.336049247161102294e+00 1.516889792750837976e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.302378853409774884e+00 8.743968446111535786e-02 8.910744142727615724e+00 -3.709942414151294349e-03 3.337559468707469890e+00 1.503576493978510224e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.293731380075701765e+00 8.742533811592317905e-02 8.909400803202627728e+00 -3.744359721324751721e-03 3.339056446241574605e+00 1.490401474471898108e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.285086652071389501e+00 8.741096829797159740e-02 8.908048216055952651e+00 -3.778412985994533506e-03 3.340540317166082573e+00 1.477362985660948466e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.276444669298284929e+00 8.739657839178667509e-02 8.906686464171627904e+00 -3.812107541193314898e-03 3.342011217148910251e+00 1.464459306563006824e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.267805431197920996e+00 8.738217167818626563e-02 8.905315629658234755e+00 -3.845448623206102617e-03 3.343469280150642930e+00 1.451688743394622359e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.259168936765712843e+00 8.736775133717548936e-02 8.903935793854934388e+00 -3.878441373208907621e-03 3.344914638451379041e+00 1.439049628866801572e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.250535184564439461e+00 8.735332045076592278e-02 8.902547037337363633e+00 -3.911090836424458220e-03 3.346347422677001138e+00 1.426540321787217284e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.241904172737402945e+00 8.733888200571554572e-02 8.901149439923450757e+00 -3.943401965937001416e-03 3.347767761825064969e+00 1.414159206581391652e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.233275899021201383e+00 8.732443889617867716e-02 8.899743080679492380e+00 -3.975379626236613152e-03 3.349175783290098352e+00 1.401904692706291283e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.224650360758166912e+00 8.730999392627523947e-02 8.898328037926296119e+00 -4.007028595231337462e-03 3.350571612888497697e+00 1.389775214376089661e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.216027554908483133e+00 8.729554981258487445e-02 8.896904389245344547e+00 -4.038353566011917625e-03 3.351955374882993777e+00 1.377769229936964823e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.207407478061995221e+00 8.728110918657029649e-02 8.895472211484952041e+00 -4.069359148675428563e-03 3.353327192006548607e+00 1.365885221473862876e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.198790126449719828e+00 8.726667459692888373e-02 8.894031580766435852e+00 -4.100049871807078493e-03 3.354687185485952128e+00 1.354121694448079220e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.190175495955092089e+00 8.725224851188485842e-02 8.892582572490114856e+00 -4.130430181236429549e-03 3.356035475064859774e+00 1.342477177064551989e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.181563582124955936e+00 8.723783332142039104e-02 8.891125261341198183e+00 -4.160504443399527796e-03 3.357372179026425041e+00 1.330950220070200793e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.172954380180219580e+00 8.722343133943111226e-02 8.889659721295904760e+00 -4.190276948623982908e-03 3.358697414215596755e+00 1.319539396203705216e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.164347885026232099e+00 8.720904480581888329e-02 8.888186025627627274e+00 -4.219751912770108512e-03 3.360011296060892771e+00 1.308243299841664598e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.155744091262890016e+00 8.719467588852286566e-02 8.886704246913099681e+00 -4.248933478813340416e-03 3.361313938595917428e+00 1.297060546679298237e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.147142993194488092e+00 8.718032668549412223e-02 8.885214457038534519e+00 -4.277825718272340767e-03 3.362605454480378064e+00 1.285989773179503463e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.138544584839322305e+00 8.716599922661448507e-02 8.883716727205733577e+00 -4.306432631865346299e-03 3.363885955020768037e+00 1.275029636394571682e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.129948859939098327e+00 8.715169547556951557e-02 8.882211127937967632e+00 -4.334758148373481224e-03 3.365155550190679801e+00 1.264178813379590073e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.121355811968093974e+00 8.713741733166885384e-02 8.880697729085849090e+00 -4.362806128847832032e-03 3.366414348650665023e+00 1.253436000986148970e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.112765434142040100e+00 8.712316663160427077e-02 8.879176599833403571e+00 -4.390580368787658228e-03 3.367662457767887751e+00 1.242799915481011992e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.104177719426776783e+00 8.710894515115932824e-02 8.877647808704132615e+00 -4.418084599440209349e-03 3.368899983635288198e+00 1.232269292134932116e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.095592660546680364e+00 8.709475460686923187e-02 8.876111423567049741e+00 -4.445322489174473313e-03 3.370127031090526692e+00 1.221842885034156272e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.087010249992878208e+00 8.708059665763524804e-02 8.874567511642695194e+00 -4.472297644460369696e-03 3.371343703734515085e+00 1.211519466546663766e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.078430480031288496e+00 8.706647290629906943e-02 8.873016139508980160e+00 -4.499013608559758633e-03 3.372550103949627953e+00 1.201297827183794679e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.069853342710483268e+00 8.705238490117850336e-02 8.871457373106863997e+00 -4.525473863641444293e-03 3.373746332917609614e+00 1.191176775097981151e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.061278829869303664e+00 8.703833413755250603e-02 8.869891277746212666e+00 -4.551681833992480240e-03 3.374932490637109872e+00 1.181155135939095276e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.052706933144262891e+00 8.702432205910032303e-02 8.868317918111712217e+00 -4.577640887189034051e-03 3.376108675941031478e+00 1.171231752463558311e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.044137643976759122e+00 8.701035005930252142e-02 8.866737358268728997e+00 -4.603354335225791176e-03 3.377274986513442823e+00 1.161405484247571458e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.035570953620103651e+00 8.699641948280130432e-02 8.865149661669155634e+00 -4.628825435533878534e-03 3.378431518906330311e+00 1.151675207453962090e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.027006853146397169e+00 8.698253162672903160e-02 8.863554891157102489e+00 -4.654057389665160020e-03 3.379578368555928414e+00 1.142039814404571807e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.018445333453265711e+00 8.696868774200540442e-02 8.861953108974381266e+00 -4.679053344620901986e-03 3.380715629798848987e+00 1.132498213461155881e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.009886385270386988e+00 8.695488903459236418e-02 8.860344376766152052e+00 -4.703816396089297198e-03 3.381843395887878412e+00 1.123049328584594872e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
6.001329999165818663e+00 8.694113666670999496e-02 8.858728755586620096e+00 -4.728349589641004172e-03 3.382961759007556690e+00 1.113692099269682732e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.992776165552168521e+00 8.692743175801936895e-02 8.857106305904702381e+00 -4.752655921604489499e-03 3.384070810289473208e+00 1.104425480073122252e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.984224874692604779e+00 8.691377538677319547e-02 8.855477087609649800e+00 -4.776738339898192048e-03 3.385170639827292494e+00 1.095248440558103421e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.975676116706746477e+00 8.690016859093967205e-02 8.853841160016491685e+00 -4.800599742246287882e-03 3.386261336691541501e+00 1.086159964818760384e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.967129881576433981e+00 8.688661236930114717e-02 8.852198581871309813e+00 -4.824242978323118117e-03 3.387342988944084254e+00 1.077159051427182927e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.958586159151301409e+00 8.687310768251395310e-02 8.850549411356682938e+00 -4.847670852365654724e-03 3.388415683652432620e+00 1.068244713035899039e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.950044939154186530e+00 8.685965545413808220e-02 8.848893706097161527e+00 -4.870886124164955713e-03 3.389479506903754658e+00 1.059415976299278063e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.941506211186403874e+00 8.684625657163769219e-02 8.847231523164698075e+00 -4.893891509843045426e-03 3.390534543818720437e+00 1.050671881492402926e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.932969964732886403e+00 8.683291188735667299e-02 8.845562919084004605e+00 -4.916689681844194949e-03 3.391580878565037871e+00 1.042011482411699282e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.924436189167243683e+00 8.681962221947370217e-02 8.843887949837677454e+00 -4.939283267389123037e-03 3.392618594370820695e+00 1.033433845996184139e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.915904873756688609e+00 8.680638835293190414e-02 8.842206670871291863e+00 -4.961674851940218144e-03 3.393647773537654899e+00 1.024938052260527047e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.907376007666782947e+00 8.679321104033521639e-02 8.840519137098656444e+00 -4.983866980653759576e-03 3.394668497453549705e+00 1.016523193959485705e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.898849579966062073e+00 8.678009100282128852e-02 8.838825402907032114e+00 -5.005862159196291378e-03 3.395680846605596326e+00 1.008188376506704079e-02 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.890325579630531827e+00 8.676702893090983137e-02 8.837125522162315505e+00 -5.027662854229341359e-03 3.396684900592493506e+00 9.999327176307493473e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.881803995548090747e+00 8.675402548533371616e-02 8.835419548214037633e+00 -5.049271491678517486e-03 3.397680738136784839e+00 9.917553472897881403e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.873284816522865270e+00 8.674108129785144949e-02 8.833707533900193809e+00 -5.070690458338188676e-03 3.398668437096945549e+00 9.836554073303400633e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.864768031279385063e+00 8.672819697203168476e-02 8.831989531552231654e+00 -5.091922104474178902e-03 3.399648074479235671e+00 9.756320514698581248e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.856253628466630445e+00 8.671537308401371102e-02 8.830265593000060420e+00 -5.112968744471952688e-03 3.400619726449414237e+00 9.676844449386426059e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.847741596661971464e+00 8.670261018324823543e-02 8.828535769577015913e+00 -5.133832657504225176e-03 3.401583468344230532e+00 9.598117644642120694e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.839231924375031468e+00 8.668990879322090171e-02 8.826800112124702835e+00 -5.154516086133542618e-03 3.402539374682738149e+00 9.520131978946643619e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.830724600051492068e+00 8.667726941216259695e-02 8.825058670997604438e+00 -5.175021236627053156e-03 3.403487519177410991e+00 9.442879441834715892e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.822219612076762196e+00 8.666469251373590255e-02 8.823311496067811177e+00 -5.195350281935427750e-03 3.404427974745074525e+00 9.366352130771759404e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.813716948779518390e+00 8.665217854769891037e-02 8.821558636729815106e+00 -5.215505362500083390e-03 3.405360813517711804e+00 9.290542250818120337e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.805216598435152697e+00 8.663972794055242732e-02 8.819800141905265178e+00 -5.235488586723467501e-03 3.406286106853048334e+00 9.215442111867555922e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.796718549269149534e+00 8.662734109617149791e-02 8.818036060047592883e+00 -5.255302029685393790e-03 3.407203925345014373e+00 9.141044127383946352e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.788222789460427009e+00 8.661501839642724021e-02 8.816266439146412282e+00 -5.274947733204372533e-03 3.408114338833972301e+00 9.067340812720868157e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.779729307144544137e+00 8.660276020178624135e-02 8.814491326732035503e+00 -5.294427708813337005e-03 3.409017416416844970e+00 8.994324783133179554e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.771238090416797917e+00 8.659056685189138458e-02 8.812710769880048645e+00 -5.313743938499464886e-03 3.409913226457053081e+00 8.921988753312740800e-03 9.990512976536712608e-02 2.186937292753539541e+00 -5.231200954489748867e+00 -4.400042232480354976e+00
5.762749127335234256e+00 8.657843866612680017e-02 8.810924815215852135e+00 -5.332898375031171027e-03 3.410801836594329117e+00 8.850325534451766729e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.754260355176738173e+00 8.658333013305524739e-02 8.809137758498478021e+00 -5.443845569567195598e-03 3.411670010960019095e+00 8.513657120691138502e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.745769672193993038e+00 8.658846826209777581e-02 8.807353988191167105e+00 -5.553875955832932552e-03 3.412504666380208551e+00 8.179939627417899539e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.737277006689680547e+00 8.659387548658335765e-02 8.805573688840137692e+00 -5.663008654902690862e-03 3.413306095873058332e+00 7.849131832839511408e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.728782285431496923e+00 8.659957361270410880e-02 8.803797043921084864e+00 -5.771262231098690625e-03 3.414074588413044786e+00 7.521194103870352567e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.720285433720114554e+00 8.660558383777769431e-02 8.802024235834219112e+00 -5.878654691852717995e-03 3.414810429096082789e+00 7.196088527055746926e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.711786375455932152e+00 8.661192676731968576e-02 8.800255445897951390e+00 -5.985203486410909518e-03 3.415513899319644775e+00 6.873779079950538377e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.703285033204794630e+00 8.661862243082177337e-02 8.798490854340927925e+00 -6.090925495271320121e-03 3.416185276982685703e+00 6.554231857878655906e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.694781328263033515e+00 8.662569029609945570e-02 8.796730640291521297e+00 -6.195837022372587335e-03 3.416824836711775948e+00 6.237415375859511543e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.686275180721971800e+00 8.663314928198638520e-02 8.794974981764685396e+00 -6.299953781234364156e-03 3.417432850122216870e+00 5.923300970443592939e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.677766509532355954e+00 8.664101776909421959e-02 8.793224055644991211e+00 -6.403290874290184370e-03 3.418009586125757338e+00 5.611863338123648792e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.669255232569152092e+00 8.664931360821977180e-02 8.791478037664891332e+00 -6.505862766328215571e-03 3.418555311301215927e+00 5.303081264485241288e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.660741266697320029e+00 8.665805412601129687e-02 8.789737102376701472e+00 -6.607683232318349933e-03 3.419070290341153839e+00 4.996938161558246196e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.652224527841430479e+00 8.666725613115100479e-02 8.788001423108738663e+00 -6.708765132158976685e-03 3.419554786421557413e+00 4.693419705202922856e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.643704931062119456e+00 8.667693592568982697e-02 8.786271171894348697e+00 -6.809120153040485769e-03 3.420009061295364194e+00 4.392511648775731907e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.635182390637671013e+00 8.668710931808121245e-02 8.784546519379029306e+00 -6.908758593433087479e-03 3.420433375286800803e+00 4.094199660625276460e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.626656820151213267e+00 8.669779163593971383e-02 8.782827634703981090e+00 -7.007689075380444180e-03 3.420827987281490845e+00 3.798469294487961858e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.618128132586111434e+00 8.670899773852296100e-02 8.781114685357165328e+00 -7.105918145625063354e-03 3.421193154713011886e+00 3.505305947341051751e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.609596240433396552e+00 8.672074202898436002e-02 8.779407836978695201e+00 -7.203449709423877939e-03 3.421529133544371160e+00 3.214694798671594283e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.601061055816993317e+00 8.673303846646576720e-02 8.777707253100631490e+00 -7.300284207397468757e-03 3.421836178242100512e+00 2.926620721554241706e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.592522490645830402e+00 8.674590057813907906e-02 8.776013094789824720e+00 -7.396417383035156293e-03 3.422114541739413429e+00 2.641068149315317810e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.583980456807510429e+00 8.675934147137145946e-02 8.774325520143039014e+00 -7.491838373218573030e-03 3.422364475382705162e+00 2.358020869468681682e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.575434866428355285e+00 8.677337384631186867e-02 8.772644683548538325e+00 -7.586526786471407650e-03 3.422586228851828505e+00 2.077461708476825882e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.566885632187314137e+00 8.678801000735840432e-02 8.770970734757778331e+00 -7.680453274511434697e-03 3.422780050057433243e+00 1.799372547991427013e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.558332667489653822e+00 8.680326186601523830e-02 8.769303818440187470e+00 -7.773587433125042113e-03 3.422946185083914461e+00 1.523735073494715975e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.549775886489872967e+00 8.681914093717306435e-02 8.767644074257699316e+00 -7.865899832458406876e-03 3.423084878184140756e+00 1.250530970586932787e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.541215204098412173e+00 8.683565833530139388e-02 8.765991636992501057e+00 -7.957362016264934654e-03 3.423196371779582581e+00 9.797419255189842701e-04 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.532650535988091534e+00 8.685282477122450995e-02 8.764346636672806667e+00 -8.047946482365122070e-03 3.423280906460321571e+00 7.113496240708102290e-04 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.524081798600271931e+00 8.687065054945662668e-02 8.762709198696667201e+00 -8.137626663339772234e-03 3.423338720984953287e+00 4.453357506190940528e-04 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.515508909150761419e+00 8.688914556607267581e-02 8.761079443953835977e+00 -8.226376907454296256e-03 3.423370052280409137e+00 1.816819873830037525e-04 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.506931785635457821e+00 8.690831930709169706e-02 8.759457488945677994e+00 -8.314172459811969632e-03 3.423375135441709016e+00 -7.962998616284469632e-05 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.498350346835745306e+00 8.692818084735021156e-02 8.757843445903153778e+00 -8.400989443734232717e-03 3.423354203731665102e+00 -3.386184937185376270e-04 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.489764512323645818e+00 8.694873884984384571e-02 8.756237422902866996e+00 -8.486804842366219015e-03 3.423307488580548341e+00 -5.953018624419996636e-04 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.481174202466736922e+00 8.697000156551579209e-02 8.754639523981202487e+00 -8.571596480505865034e-03 3.423235219585733624e+00 -8.496984230945451525e-04 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.472579338432833396e+00 8.699197683347147103e-02 8.753049849246547609e+00 -8.655343006655059554e-03 3.423137624511339183e+00 -1.101826510057853353e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.463979842194454761e+00 8.701467208159906208e-02 8.751468494989627089e+00 -8.738023875291390727e-03 3.423014929287867769e+00 -1.351704461230964242e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.455375636533068118e+00 8.703809432757649012e-02 8.749895553791937175e+00 -8.819619329359143153e-03 3.422867358011864702e+00 -1.599350617815502350e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.446766645043127575e+00 8.706225018024557616e-02 8.748331114632307504e+00 -8.900110382978276835e-03 3.422695132945602570e+00 -1.844783323996959917e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.438152792135907632e+00 8.708714584133486758e-02 8.746775262991597799e+00 -8.979478804370187583e-03 3.422498474516803668e+00 -2.088020926529509692e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.429534003043142931e+00 8.711278710751323151e-02 8.745228080955529393e+00 -9.057707098999098760e-03 3.422277601318406415e+00 -2.329081774231470808e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.420910203820477058e+00 8.713917937275650338e-02 8.743689647315678215e+00 -9.134778492927998414e-03 3.422032730108389487e+00 -2.567984217398219370e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.412281321350732810e+00 8.716632763101035686e-02 8.742160037668634587e+00 -9.210676917135774550e-03 3.421764075809654138e+00 -2.804746607066088259e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.403647283344907848e+00 8.719423647916371700e-02 8.740639324520611098e+00 -9.285387325782167717e-03 3.421471851510728968e+00 -3.039387261302591275e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.395008018309983555e+00 8.722291012087182716e-02 8.739127577505163558e+00 -9.358897722956035017e-03 3.421156268478450446e+00 -3.271924259193485524e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.386363455470912776e+00 8.725235237190016868e-02 8.737624863758471250e+00 -9.431199788412794605e-03 3.420817536187976238e+00 -3.502375363417838637e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.377713524701911219e+00 8.728256666642797423e-02 8.736131248260818438e+00 -9.502288003457700499e-03 3.420455862351058141e+00 -3.730758090206163970e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.369058156479577626e+00 8.731355606385149404e-02 8.734646794100513034e+00 -9.572158981001336470e-03 3.420071452937842427e+00 -3.957089762737807381e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.360397281851182250e+00 8.734532325591905233e-02 8.733171562683141431e+00 -9.640810992791371339e-03 3.419664512194234618e+00 -4.181387547680621292e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.351730832413608141e+00 8.737787057408716307e-02 8.731705613901748819e+00 -9.708243628507157857e-03 3.419235242656207152e+00 -4.403668480572816256e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.343058740299897025e+00 8.741119999702098853e-02 8.730249006278409496e+00 -9.774457544825540870e-03 3.418783845161966983e+00 -4.623949483682856382e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.334380938171312536e+00 8.744531315818514228e-02 8.728801797084452474e+00 -9.839454276516595294e-03 3.418310518862608394e+00 -4.842247378760197729e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.325697359213463322e+00 8.748021135348447996e-02 8.727364042444360592e+00 -9.903236090824031612e-03 3.417815461231680896e+00 -5.058578896289594833e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.317007937135445950e+00 8.751589554892497125e-02 8.725935797426942031e+00 -9.965805876273292965e-03 3.417298868073969764e+00 -5.272960681957449859e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.308312606171202930e+00 8.755236638827358642e-02 8.724517116126618177e+00 -1.002716705359084012e-02 3.416760933533727673e+00 -5.485409301408623872e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.299611301082580717e+00 8.758962420069814347e-02 8.723108051736602420e+00 -1.008732350461503426e-02 3.416201850102499549e+00 -5.695941243618855496e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.290903957163655136e+00 8.762766900837332118e-02 8.721708656615515309e+00 -1.014627951357479664e-02 3.415621808626660094e+00 -5.904572923365744401e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.282190510246011605e+00 8.766650053404179133e-02 8.720318982348537418e+00 -1.020403972131972946e-02 3.415020998314751033e+00 -6.111320682692171838e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.273470896704676392e+00 8.770611820852425300e-02 8.718939079804211900e+00 -1.026060908603619939e-02 3.414399606744705107e+00 -6.316200791942877708e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.264745053464606528e+00 8.774652117816640617e-02 8.717568999187211176e+00 -1.031599284974437508e-02 3.413757819870971932e+00 -6.519229450432760184e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.256012918007520796e+00 8.778770448094991297e-02 8.716208790087904390e+00 -1.037020044826023057e-02 3.413095822031608773e+00 -6.720412221593365446e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.247274430712816518e+00 8.782959573496119943e-02 8.714858505773188213e+00 -1.042331082666015513e-02 3.412413805272359379e+00 -6.919570200724562727e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.238529537228010291e+00 8.787224752866454325e-02 8.713518193447125526e+00 -1.047503139051220861e-02 3.411711942443632406e+00 -7.117519235862750440e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.229778184488901971e+00 8.791559221522794731e-02 8.712187886515454949e+00 -1.052561746382293592e-02 3.410990369508289710e+00 -7.313600480226088024e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.221020319739885451e+00 8.795961013759000247e-02 8.710867644555897016e+00 -1.057514150820344084e-02 3.410249289858921617e+00 -7.507656371031621798e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.212255890854222251e+00 8.800429886456125061e-02 8.709557526601129140e+00 -1.062361100625506399e-02 3.409488905175252604e+00 -7.699704013231917221e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.203484846341549286e+00 8.804965573806193546e-02 8.708257591172886336e+00 -1.067103357295143967e-02 3.408709415428850864e+00 -7.889760464649906227e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.194707135355320915e+00 8.809567788048032477e-02 8.706967896314415256e+00 -1.071741694288745432e-02 3.407911018887939125e+00 -8.077842734015339837e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.185922707700089340e+00 8.814236220191751237e-02 8.705688499621468068e+00 -1.076276896031936638e-02 3.407093912122411083e+00 -8.263967778845662110e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.177131513838597598e+00 8.818970540731956020e-02 8.704419458272019128e+00 -1.080709756987445654e-02 3.406258290009058776e+00 -8.448152503369835836e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.168333504898687814e+00 8.823770400349341403e-02 8.703160829054684910e+00 -1.085041080857472237e-02 3.405404345737000682e+00 -8.630413756432961381e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.159528632680015825e+00 8.828635430600635658e-02 8.701912668395937800e+00 -1.089271679468017083e-02 3.404532270813305672e+00 -8.810768329815109323e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.150716849660546437e+00 8.833565244597021970e-02 8.700675032386268271e+00 -1.093402372325253530e-02 3.403642255068821676e+00 -8.989232955991957250e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.141898109002842610e+00 8.838559437670286123e-02 8.699447976805242178e+00 -1.097433986032756228e-02 3.402734486664344971e+00 -9.165824298470260159e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.133072364560081979e+00 8.843617588017431419e-02 8.698231557145785331e+00 -1.101367353520040296e-02 3.401809152100383926e+00 -9.340558882712650043e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.124239570881787387e+00 8.848739257308962936e-02 8.697025828637821476e+00 -1.105203314585737583e-02 3.400866436235320478e+00 -9.513453022256862859e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.115399683219350457e+00 8.853923991277007355e-02 8.695830846271048742e+00 -1.108942714509543806e-02 3.399906522306419543e+00 -9.684522828295493921e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.106552657531361561e+00 8.859171320296438390e-02 8.694646664816851001e+00 -1.112586404424440421e-02 3.398929591949405804e+00 -9.853784223992729727e-03 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.097698450488831412e+00 8.864480759958913436e-02 8.693473338849036836e+00 -1.116135239821740809e-02 3.397935825216324535e+00 -1.002125296140647139e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.088837019480187962e+00 8.869851811640339090e-02 8.692310922763892833e+00 -1.119590081120397894e-02 3.396925400592051947e+00 -1.018694463411545445e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.079968322616136511e+00 8.875283963060383308e-02 8.691159470799192377e+00 -1.122951792055994387e-02 3.395898495009527007e+00 -1.035087468923800644e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.071092318734343962e+00 8.880776688833919019e-02 8.690019037052374884e+00 -1.126221240427224303e-02 3.394855283863962736e+00 -1.051305843550653409e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.062208967403872606e+00 8.886329451015115288e-02 8.688889675498199239e+00 -1.129399296673326558e-02 3.393795941026178653e+00 -1.067351105353695276e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.053318228929581046e+00 8.891941699631206175e-02 8.687771440005029433e+00 -1.132486834007624503e-02 3.392720638855042381e+00 -1.083224760263722629e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.044420064356139655e+00 8.897612873210156148e-02 8.686664384351185930e+00 -1.135484728228858611e-02 3.391629548209310840e+00 -1.098928302693891711e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.035514435472039807e+00 8.903342399297083098e-02 8.685568562239865287e+00 -1.138393856479408620e-02 3.390522838458805310e+00 -1.114463216183629243e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.026601304813359761e+00 8.909129694962499013e-02 8.684484027313629895e+00 -1.141215098075317944e-02 3.389400677495090441e+00 -1.129830973769650054e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.017680635667235656e+00 8.914974167302848473e-02 8.683410833168650811e+00 -1.143949333458937900e-02 3.388263231741745596e+00 -1.145033038474038353e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
5.008752392075365378e+00 8.920875213928972092e-02 8.682349033367472657e+00 -1.146597443575835158e-02 3.387110666164161898e+00 -1.160070863696059662e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
4.999816538837188240e+00 8.926832223447137005e-02 8.681298681451712795e+00 -1.149160310633632644e-02 3.385943144279060846e+00 -1.174945893412655123e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
4.990873041512823072e+00 8.932844575931668529e-02 8.680259830954414113e+00 -1.151638817058909386e-02 3.384760828163751789e+00 -1.189659562530138819e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
4.981921866426020529e+00 8.938911643385549777e-02 8.679232535411037119e+00 -1.154033844886474640e-02 3.383563878465023045e+00 -1.204213297209748637e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
4.972962980666853383e+00 8.945032790192841698e-02 8.678216848370245984e+00 -1.156346276399743481e-02 3.382352454407861142e+00 -1.218608514911943136e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
4.963996352094101283e+00 8.951207373563495329e-02 8.677212823404657271e+00 -1.158576993600484752e-02 3.381126713804079920e+00 -1.232846624598695623e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
4.955021949337632847e+00 8.957434743966451174e-02 8.676220514120396743e+00 -1.160726877371092217e-02 3.379886813060688944e+00 -1.246929026905654707e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
4.946039741800650980e+00 8.963714245552764637e-02 8.675239974165990020e+00 -1.162796807512455309e-02 3.378632907188126921e+00 -1.260857114331572111e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
4.937049699661615776e+00 8.970045216571907731e-02 8.674271257241390032e+00 -1.164787663238007337e-02 3.377365149808402300e+00 -1.274632271274363758e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
4.928051793876015552e+00 8.976426989778558962e-02 8.673314417106487539e+00 -1.166700322220357716e-02 3.376083693163190347e+00 -1.288255874066785572e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
4.919045996178105895e+00 8.982858892828057829e-02 8.672369507588580717e+00 -1.168535660179734377e-02 3.374788688121768132e+00 -1.301729291109902757e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
4.910032279082486184e+00 8.989340248662766597e-02 8.671436582589423736e+00 -1.170294550923470407e-02 3.373480284188879796e+00 -1.315053883090933941e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
4.901010615885389221e+00 8.995870375891423798e-02 8.670515696092371272e+00 -1.171977866794457999e-02 3.372158629512620021e+00 -1.328231002688970257e-02 3.076457119139014429e-01 3.100264855240841833e+00 -1.474161425868420494e+01 -1.082562716084646492e+00
4.891980980665820766e+00 9.002448589159496584e-02 8.669606902169061158e+00 -1.173586477824579109e-02 3.370823870892242002e+00 -1.341261994817520911e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.882943292695960835e+00 9.008943166187101392e-02 8.668710792390401210e+00 -1.176179851559919567e-02 3.369474481903050656e+00 -1.357485608026798643e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.873897464797720680e+00 9.015500295390541097e-02 8.667827962983841061e+00 -1.178679755124236589e-02 3.368108960160412835e+00 -1.373527767087749131e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.864843462664422802e+00 9.022119199433156767e-02 8.666958475130266848e+00 -1.181087224297635956e-02 3.366727486323563667e+00 -1.389390060619786517e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.855781252928081493e+00 9.028799092255598846e-02 8.666102390092616403e+00 -1.183403294376231957e-02 3.365330239466588491e+00 -1.405074070378005760e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.846710803162832981e+00 9.035539179636206675e-02 8.665259769225995612e+00 -1.185628999461279393e-02 3.363917397085355088e+00 -1.420581371047465596e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.837632081888158631e+00 9.042338659738255457e-02 8.664430673987054021e+00 -1.187765372215754574e-02 3.362489135104414384e+00 -1.435913530482680993e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.828545058571796389e+00 9.049196723645887286e-02 8.663615165943104657e+00 -1.189813444292715794e-02 3.361045627884016618e+00 -1.451072109531197779e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.819449703632320947e+00 9.056112555889794802e-02 8.662813306781112388e+00 -1.191774245945732835e-02 3.359587048227146155e+00 -1.466058661792702701e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.810345988441624421e+00 9.063085334957982075e-02 8.662025158315575624e+00 -1.193648805191069653e-02 3.358113567386595832e+00 -1.480874734060306196e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.801233885327222062e+00 9.070114233793122316e-02 8.661250782495637068e+00 -1.195438147576405319e-02 3.356625355072075045e+00 -1.495521865762768771e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.792113367574342142e+00 9.077198420278088931e-02 8.660490241411670453e+00 -1.197143296035805757e-02 3.355122579457280541e+00 -1.510001589361208672e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.782984409427705863e+00 9.084337057710697994e-02 8.659743597301774898e+00 -1.198765271337096094e-02 3.353605407187238541e+00 -1.524315429867980839e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.773846986093063016e+00 9.091529305268107597e-02 8.659010912557937090e+00 -1.200305091400456076e-02 3.352074003385510093e+00 -1.538464905038148395e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.764701073738634385e+00 9.098774318456089027e-02 8.658292249731195156e+00 -1.201763770778391423e-02 3.350528531661669529e+00 -1.552451525249943370e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.755546649496378286e+00 9.106071249547036117e-02 8.657587671536205676e+00 -1.203142320451925859e-02 3.348969154118546232e+00 -1.566276793429821276e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.746383691463052834e+00 9.113419248005266704e-02 8.656897240855377262e+00 -1.204441747652038042e-02 3.347396031359862079e+00 -1.579942205028349311e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.737212178701052601e+00 9.120817460902878870e-02 8.656221020742709271e+00 -1.205663056097342617e-02 3.345809322497594884e+00 -1.593449247884975647e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.728032091238968171e+00 9.128265033324935163e-02 8.655559074427610966e+00 -1.206807245897176945e-02 3.344209185159844111e+00 -1.606799402088646828e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.718843410072040001e+00 9.135761108763137961e-02 8.654911465317926655e+00 -1.207875312854449386e-02 3.342595775498320432e+00 -1.619994140150526202e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.709646117162474610e+00 9.143304829495907393e-02 8.654278257002328445e+00 -1.208868248287240689e-02 3.340969248196297592e+00 -1.633034926573697157e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.700440195439586688e+00 9.150895336958755899e-02 8.653659513252287994e+00 -1.209787038839678190e-02 3.339329756476251188e+00 -1.645923218324196746e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.691225628799762681e+00 9.158531772102913859e-02 8.653055298023678787e+00 -1.210632666367466442e-02 3.337677452107861598e+00 -1.658660464070889351e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.682002402106233419e+00 9.166213275744386491e-02 8.652465675458108407e+00 -1.211406108059379615e-02 3.336012485415954298e+00 -1.671248104858317346e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.672770501188606040e+00 9.173938988904672964e-02 8.651890709884254349e+00 -1.212108336507079602e-02 3.334335005288471265e+00 -1.683687573300921697e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.663529912842276026e+00 9.181708053138948333e-02 8.651330465818610094e+00 -1.212740319068429315e-02 3.332645159184792760e+00 -1.695980294054556803e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.654280624827737967e+00 9.189519610854435250e-02 8.650785007965616558e+00 -1.213303017696242513e-02 3.330943093143605260e+00 -1.708127683677960681e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.645022625869732025e+00 9.197372805617039238e-02 8.650254401217488009e+00 -1.213797388828876354e-02 3.329228951791355140e+00 -1.720131150198319150e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.635755905656237630e+00 9.205266782449288143e-02 8.649738710653698703e+00 -1.214224383233896906e-02 3.327502878350406146e+00 -1.731992093732356158e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.626480454837318845e+00 9.213200688118484971e-02 8.649238001540160425e+00 -1.214584945933561491e-02 3.325765014647288353e+00 -1.743711905723282357e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.617196265023797430e+00 9.221173671414920059e-02 8.648752339328240168e+00 -1.214880016367839502e-02 3.324015501121334371e+00 -1.755291969250683329e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.607903328785727837e+00 9.229184883424089436e-02 8.648281789653760043e+00 -1.215110528372143756e-02 3.322254476832877224e+00 -1.766733659123191635e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.598601639650772732e+00 9.237233477787078206e-02 8.647826418335496257e+00 -1.215277409717565801e-02 3.320482079471894998e+00 -1.778038341248056389e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.589291192102481709e+00 9.245318610951014371e-02 8.647386291373221567e+00 -1.215381581958067773e-02 3.318698445366656813e+00 -1.789207373218780484e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.579971981578429663e+00 9.253439442411900973e-02 8.646961474945468851e+00 -1.215423960343386608e-02 3.316903709492030838e+00 -1.800242104106740751e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.570644004468224608e+00 9.261595134947084307e-02 8.646552035407065517e+00 -1.215405453751687397e-02 3.315098005478340770e+00 -1.811143873989518732e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.561307258111388485e+00 9.269784854839858979e-02 8.646158039286424568e+00 -1.215326964575141541e-02 3.313281465620059318e+00 -1.821914014536882634e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.551961740795107403e+00 9.278007772096577566e-02 8.645779553282588736e+00 -1.215189388663983142e-02 3.311454220884272548e+00 -1.832553848724744264e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.542607451751837999e+00 9.286263060654681434e-02 8.645416644262207129e+00 -1.214993615561481104e-02 3.309616400919679791e+00 -1.843064690405366371e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.533244391156751263e+00 9.294549898584715530e-02 8.645069379256518971e+00 -1.214740528392859939e-02 3.307768134065440790e+00 -1.853447844856949064e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.523872560125107967e+00 9.302867468284008179e-02 8.644737825457884384e+00 -1.214431003512988702e-02 3.305909547359758172e+00 -1.863704608607063065e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.514491960709529295e+00 9.311214956660421316e-02 8.644422050216000741e+00 -1.214065910451843193e-02 3.304040766548929753e+00 -1.873836268968776669e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.505102595897164441e+00 9.319591555308881503e-02 8.644122121033936068e+00 -1.213646111829899850e-02 3.302161916096323591e+00 -1.883844104548084222e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.495704469606742748e+00 9.327996460681620139e-02 8.643838105563963481e+00 -1.213172463301396761e-02 3.300273119191035498e+00 -1.893729385218062555e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.486297586685521921e+00 9.336428874250068954e-02 8.643570071603242866e+00 -1.212645813527793090e-02 3.298374497756903612e+00 -1.903493371576885085e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.476881952906128781e+00 9.344888002659240689e-02 8.643318087089346236e+00 -1.212067004112896834e-02 3.296466172461676170e+00 -1.913137315297573290e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.467457574963296096e+00 9.353373057876493424e-02 8.643082220095605450e+00 -1.211436869559653386e-02 3.294548262725792043e+00 -1.922662459305407925e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.458024460470489281e+00 9.361883257333861175e-02 8.642862538826435070e+00 -1.210756237495906953e-02 3.292620886731290497e+00 -1.932070037371755658e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.448582617956394536e+00 9.370417824063743961e-02 8.642659111612726264e+00 -1.210025928628935023e-02 3.290684161431112642e+00 -1.941361274008529189e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.439132056861354592e+00 9.378975986827865763e-02 8.642472006906881887e+00 -1.209246756444731959e-02 3.288738202558112445e+00 -1.950537384897704091e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.429672787533725398e+00 9.387556980239847304e-02 8.642301293277613539e+00 -1.208419527168261461e-02 3.286783124633889219e+00 -1.959599576816532449e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.420204821226139558e+00 9.396160044880630391e-02 8.642147039404632025e+00 -1.207545039757258395e-02 3.284819040977923432e+00 -1.968549047185798317e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.410728170091684497e+00 9.404784427407485159e-02 8.642009314073231252e+00 -1.206624085863714467e-02 3.282846063716842622e+00 -1.977386984370737427e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.401242847179997142e+00 9.413429380658261403e-02 8.641888186168751318e+00 -1.205657449802389515e-02 3.280864303793344483e+00 -1.986114567864734684e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.391748866433271559e+00 9.422094163749929197e-02 8.641783724670936806e+00 -1.204645908538841056e-02 3.278873870975114624e+00 -1.994732968127740577e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.382246242682186654e+00 9.430778042170442910e-02 8.641695998648229349e+00 -1.203590231690509701e-02 3.276874873864073834e+00 -2.003243346246463483e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.372734991641753055e+00 9.439480287865326114e-02 8.641625077251955389e+00 -1.202491181498510468e-02 3.274867419905576060e+00 -2.011646854318637281e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.363215129907081824e+00 9.448200179320143111e-02 8.641571029710487295e+00 -1.201349512955905696e-02 3.272851615397331493e+00 -2.019944635527011478e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.353686674949048374e+00 9.456937001638927864e-02 8.641533925323516385e+00 -1.200165973936561520e-02 3.270827565498380718e+00 -2.028137823962802150e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.344149645109895985e+00 9.465690046615893305e-02 8.641513833456171412e+00 -1.198941304949494371e-02 3.268795374238361529e+00 -2.036227544370077663e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.334604059598794912e+00 9.474458612801629764e-02 8.641510823532916774e+00 -1.197676239090615657e-02 3.266755144526674925e+00 -2.044214912520298660e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.325049938487329548e+00 9.483242005565271915e-02 8.641524965031386785e+00 -1.196371502038451502e-02 3.264706978161399764e+00 -2.052101035286652345e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.315487302704922534e+00 9.492039537151954198e-02 8.641556327476157762e+00 -1.195027812060699482e-02 3.262650975838215839e+00 -2.059887010544350291e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.305916174034189581e+00 9.500850526734880286e-02 8.641604980432488148e+00 -1.193645880034150016e-02 3.260587237159578766e+00 -2.067573926867396009e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.296336575106235678e+00 9.509674300462994667e-02 8.641670993500017772e+00 -1.192226409436941172e-02 3.258515860643886430e+00 -2.075162863850122524e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.286748529395892682e+00 9.518510191505200058e-02 8.641754436306413822e+00 -1.190770096351750559e-02 3.256436943734376754e+00 -2.082654892220517015e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.277152061216895618e+00 9.527357540090466981e-02 8.641855378500979512e+00 -1.189277629477302270e-02 3.254350582807991721e+00 -2.090051073822887101e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.267547195717002140e+00 9.536215693543358130e-02 8.641973889748246762e+00 -1.187749690156026348e-02 3.252256873184395491e+00 -2.097352461323665623e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.257933958873059588e+00 9.545084006315138203e-02 8.642110039721549342e+00 -1.186186952399016434e-02 3.250155909135135079e+00 -2.104560098356285033e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.248312377486006319e+00 9.553961840012557827e-02 8.642263898096670616e+00 -1.184590083096676016e-02 3.248047783892543894e+00 -2.111675019718469229e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.238682479175811757e+00 9.562848563423904935e-02 8.642435534545578335e+00 -1.182959741959502958e-02 3.245932589658565348e+00 -2.118698251398577412e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.229044292376385350e+00 9.571743552540276645e-02 8.642625018729985342e+00 -1.181296581399053636e-02 3.243810417613580910e+00 -2.125630810481929020e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.219397846330444679e+00 9.580646190572249254e-02 8.642832420294855211e+00 -1.179601246556578539e-02 3.241681357925449536e+00 -2.132473704955510987e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.209743171084336488e+00 9.589555867963427127e-02 8.643057808861899005e+00 -1.177874375312903434e-02 3.239545499758453406e+00 -2.139227934020892022e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.200080297482817748e+00 9.598471982401338143e-02 8.643301254023054270e+00 -1.176116598310272300e-02 3.237402931282029162e+00 -2.145894488172248038e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.190409257163792311e+00 9.607393938825199708e-02 8.643562825333978239e+00 -1.174328538978699175e-02 3.235253739679463170e+00 -2.152474349212520413e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.180730082553007598e+00 9.616321149430379078e-02 8.643842592307542816e+00 -1.172510813572845076e-02 3.233098011156642304e+00 -2.158968490089805195e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.171042806858711316e+00 9.625253033669266267e-02 8.644140624407343765e+00 -1.170664031205577264e-02 3.230935830950978804e+00 -2.165377874853946852e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.161347464066274426e+00 9.634189018249780800e-02 8.644456991041222338e+00 -1.168788793866661589e-02 3.228767283340154393e+00 -2.171703458937210285e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.151644088932775034e+00 9.643128537131530342e-02 8.644791761554792231e+00 -1.166885696453546541e-02 3.226592451650707183e+00 -2.177946189198495461e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.141932716981553853e+00 9.652071031519282585e-02 8.645145005224982526e+00 -1.164955326804559439e-02 3.224411418266591500e+00 -2.184107003944756389e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.132213384496730590e+00 9.661015949853622720e-02 8.645516791253603728e+00 -1.162998265747801525e-02 3.222224264637785662e+00 -2.190186832776847697e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.122486128517690140e+00 9.669962747798968583e-02 8.645907188761011497e+00 -1.161015087279907744e-02 3.220031071289055191e+00 -2.196186596565593424e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.112750986833527023e+00 9.678910888230553289e-02 8.646316266779914272e+00 -1.159006358610868877e-02 3.217831917828542831e+00 -2.202107207706818087e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.103007997977471177e+00 9.687859841218654511e-02 8.646744094249081414e+00 -1.156972640039139431e-02 3.215626882956205357e+00 -2.207949570182119944e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.093257201221298658e+00 9.696809084010081514e-02 8.647190740007012266e+00 -1.154914484981742206e-02 3.213416044472210853e+00 -2.213714579591067808e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.083498636569713014e+00 9.705758101007398719e-02 8.647656272785637199e+00 -1.152832440019707291e-02 3.211199479285343550e+00 -2.219403123064285846e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.073732344754703583e+00 9.714706383745511098e-02 8.648140761204061278e+00 -1.150727044945668888e-02 3.208977263421554316e+00 -2.225016079170189648e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.063958367229884239e+00 9.723653430866573133e-02 8.648644273762343460e+00 -1.148598832794703144e-02 3.206749472032386805e+00 -2.230554318181761364e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.054176746164809941e+00 9.732598748093407304e-02 8.649166878835302441e+00 -1.146448329885028754e-02 3.204516179403229081e+00 -2.236018702142638162e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.044387524439275516e+00 9.741541848201103193e-02 8.649708644666374013e+00 -1.144276055860907713e-02 3.202277458961524825e+00 -2.241410084904683908e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.034590745637596676e+00 9.750482250986845789e-02 8.650269639361500396e+00 -1.142082523737954040e-02 3.200033383284952127e+00 -2.246729312132951517e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.024786454042871497e+00 9.759419483237653792e-02 8.650849930883078187e+00 -1.139868239958097967e-02 3.197784024109695089e+00 -2.251977221138336260e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.014974694631231245e+00 9.768353078696341563e-02 8.651449587043954281e+00 -1.137633704428651568e-02 3.195529452338733645e+00 -2.257154641063027420e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
4.005155513066073425e+00 9.777282578026465221e-02 8.652068675501460859e+00 -1.135379410563355611e-02 3.193269738049924644e+00 -2.262262393021872639e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
3.995328955692284634e+00 9.786207528775894837e-02 8.652707263751493016e+00 -1.133105845328686093e-02 3.191004950504004789e+00 -2.267301290144529621e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
3.985495069530451850e+00 9.795127485338975259e-02 8.653365419122646784e+00 -1.130813489298307904e-02 3.188735158152557592e+00 -2.272272137615817880e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
3.975653902271059525e+00 9.804042008917711326e-02 8.654043208770472617e+00 -1.128502816840983025e-02 3.186460428645965237e+00 -2.277175732620221812e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
3.965805502268672456e+00 9.812950667481873390e-02 8.654740699671881643e+00 -1.126174296150655660e-02 3.184180828841485678e+00 -2.282012864249521877e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
3.955949918536118215e+00 9.821853035727262649e-02 8.655457958619493297e+00 -1.123828389167997807e-02 3.181896424811221813e+00 -2.286784313750895095e-02 3.230717536837164894e-01 3.057229675085386678e+00 -1.550122756660580059e+01 -8.309924047553385318e-01
3.946087200738664702e+00 9.830748695032852369e-02 8.656195052215982955e+00 -1.121465551623099417e-02 3.179607281849914369e+00 -2.291490854606995087e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.936219377505909556e+00 9.835957159045273512e-02 8.656947925032881130e+00 -1.110787579771555303e-02 3.177322482554091998e+00 -2.278141052398813607e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.926348520172560974e+00 9.841039139903198785e-02 8.657712492211706135e+00 -1.100240181021632999e-02 3.175050933610415793e+00 -2.264989657757573993e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.916474741565366458e+00 9.845997209222714930e-02 8.658488775135854354e+00 -1.089821164764492867e-02 3.172792438080870525e+00 -2.252033739627544787e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.906598152699686466e+00 9.850833876040911152e-02 8.659276793988684773e+00 -1.079528384642464145e-02 3.170546801934520431e+00 -2.239270414760980571e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.896718862816571871e+00 9.855551588530836460e-02 8.660076567799803726e+00 -1.069359737496850850e-02 3.168313834000080931e+00 -2.226696846980261851e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.886836979419096672e+00 9.860152735664670653e-02 8.660888114489733169e+00 -1.059313162348300523e-02 3.166093345919248403e+00 -2.214310246359392151e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.876952608307951742e+00 9.864639648826491192e-02 8.661711450912976673e+00 -1.049386639406565784e-02 3.163885152100870179e+00 -2.202107868382876393e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.867065853616318716e+00 9.869014603376304040e-02 8.662546592899582620e+00 -1.039578189107006126e-02 3.161689069675948982e+00 -2.190087013120666642e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.857176817844035099e+00 9.873279820166926124e-02 8.663393555295227699e+00 -1.029885871173226962e-02 3.159504918453461819e+00 -2.178245024414550424e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.847285601891060836e+00 9.877437467015157124e-02 8.664252351999886415e+00 -1.020307783709878229e-02 3.157332520877029314e+00 -2.166579288980216567e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.837392305090265410e+00 9.881489660128586761e-02 8.665122996005147016e+00 -1.010842062315674486e-02 3.155171701982460775e+00 -2.155087235620870012e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.827497025239542605e+00 9.885438465490074822e-02 8.666005499430188053e+00 -1.001486879213579588e-02 3.153022289355981389e+00 -2.143766334581909475e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.817599858633267562e+00 9.889285900201165436e-02 8.666899873556490164e+00 -9.922404424094852238e-03 3.150884113093158856e+00 -2.132614096807751436e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.807700900093110796e+00 9.893033933785699841e-02 8.667806128861336390e+00 -9.831009949226927891e-03 3.148757005758576089e+00 -2.121628073202302955e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.797800242998215836e+00 9.896684489455379041e-02 8.668724275050202266e+00 -9.740668140646252526e-03 3.146640802346237109e+00 -2.110805853900547119e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.787897979314757357e+00 9.900239445337739863e-02 8.669654321087984172e+00 -9.651362105521877829e-03 3.144535340240695920e+00 -2.100145067530828982e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.777994199624893579e+00 9.903700635667252172e-02 8.670596275229046412e+00 -9.563075277376653638e-03 3.142440459178976297e+00 -2.089643380416335988e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.768088993155118693e+00 9.907069851941487093e-02 8.671550145046197144e+00 -9.475791408670278942e-03 3.140356001213162163e+00 -2.079298496017399286e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.758182447804033988e+00 9.910348844043721794e-02 8.672515937458635804e+00 -9.389494563610999850e-03 3.138281810673569705e+00 -2.069108154300081798e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.748274650169541644e+00 9.913539321332821841e-02 8.673493658758903990e+00 -9.304169111169716816e-03 3.136217734132569213e+00 -2.059070131082713084e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.738365685575479436e+00 9.916642953701414187e-02 8.674483314638877118e+00 -9.219799718274685266e-03 3.134163620369053938e+00 -2.049182237395117887e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.728455638097702973e+00 9.919661372603358340e-02 8.675484910214828815e+00 -9.136371343187827884e-03 3.132119320333545343e+00 -2.039442318837385998e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.718544590589627497e+00 9.922596172051320607e-02 8.676498450051608913e+00 -9.053869229104661437e-03 3.130084687113988018e+00 -2.029848254846130726e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.708632624707242531e+00 9.925448909585449231e-02 8.677523938185961683e+00 -8.972278897834138831e-03 3.128059575902204070e+00 -2.020397958155594961e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.698719820933606073e+00 9.928221107214472985e-02 8.678561378148996752e+00 -8.891586143631910119e-03 3.126043843960844892e+00 -2.011089374275483455e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.688806258602832955e+00 9.930914252329887948e-02 8.679610772987864209e+00 -8.811777027221419367e-03 3.124037350590906037e+00 -2.001920480911281372e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.678892015923584502e+00 9.933529798594002702e-02 8.680672125286646335e+00 -8.732837869967167987e-03 3.122039957099818519e+00 -1.992889287394443432e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.668977170002069244e+00 9.936069166802671826e-02 8.681745437186505043e+00 -8.654755248197289197e-03 3.120051526770101447e+00 -1.983993834119151048e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.659061796864569338e+00 9.938533745723393542e-02 8.682830710405101016e+00 -8.577515987714503035e-03 3.118071924828614172e+00 -1.975232191899379056e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.649145971479497153e+00 9.940924892909466792e-02 8.683927946255323604e+00 -8.501107158400390829e-03 3.116101018416424395e+00 -1.966602461438862054e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.639229767778994873e+00 9.943243935491404006e-02 8.685037145663342173e+00 -8.425516069236419631e-03 3.114138676559126573e+00 -1.958102772895189969e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.629313258680087806e+00 9.945492170946597377e-02 8.686158309186081894e+00 -8.350730264058003546e-03 3.112184770137649270e+00 -1.949731285358029947e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.619396516105397588e+00 9.947670867847324683e-02 8.687291437028068941e+00 -8.276737515581240184e-03 3.110239171859573215e+00 -1.941486186351402618e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.609479611003423738e+00 9.949781266587359729e-02 8.688436529057582902e+00 -8.203525820232027838e-03 3.108301756230943180e+00 -1.933365691337105702e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.599562613368403330e+00 9.951824580088164396e-02 8.689593584822221217e+00 -8.131083393424524616e-03 3.106372399528604333e+00 -1.925368043152561603e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.589645592259759876e+00 9.953801994485218796e-02 8.690762603563891631e+00 -8.059398664937059142e-03 3.104450979773098140e+00 -1.917491511506399723e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.579728615821146320e+00 9.955714669795448502e-02 8.691943584233262854e+00 -7.988460274336927486e-03 3.102537376701969940e+00 -1.909734392612336823e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.569811751299094116e+00 9.957563740566287291e-02 8.693136525503678769e+00 -7.918257066559316812e-03 3.100631471743486411e+00 -1.902095008736306644e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.559895065061273289e+00 9.959350316506813960e-02 8.694341425784555710e+00 -7.848778087597046635e-03 3.098733147990810899e+00 -1.894571707745588279e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.549978622614376356e+00 9.961075483101507200e-02 8.695558283234293029e+00 -7.780012580295723144e-03 3.096842290176623269e+00 -1.887162862664849144e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.540062488621626979e+00 9.962740302207080678e-02 8.696787095772707588e+00 -7.711949980282089070e-03 3.094958784648203398e+00 -1.879866871177349533e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.530146726919929812e+00 9.964345812632798005e-02 8.698027861093001079e+00 -7.644579911981029194e-03 3.093082519343022696e+00 -1.872682155163142570e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.520231400536662392e+00 9.965893030705065547e-02 8.699280576673290355e+00 -7.577892184660726081e-03 3.091213383764701561e+00 -1.865607160382149951e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.510316571706118438e+00 9.967382950816777720e-02 8.700545239787697227e+00 -7.511876788613127721e-03 3.089351268959327435e+00 -1.858640356073186506e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.500402301885611411e+00 9.968816545961738107e-02 8.701821847517024366e+00 -7.446523891429398211e-03 3.087496067492176532e+00 -1.851780234552528187e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.490488651771244122e+00 9.970194768254615758e-02 8.703110396759027978e+00 -7.381823834364797769e-03 3.085647673424834814e+00 -1.845025310818417322e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.480575681313351488e+00 9.971518549436794721e-02 8.704410884238310331e+00 -7.317767128854532274e-03 3.083805982292731507e+00 -1.838374122102282016e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.470663449731626216e+00 9.972788801368639988e-02 8.705723306515864124e+00 -7.254344453841160209e-03 3.081970891083133157e+00 -1.831825227449267526e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.460752015529934500e+00 9.974006416509005601e-02 8.707047659998321976e+00 -7.191546652342185528e-03 3.080142298213467189e+00 -1.825377207440279786e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.450841436510823090e+00 9.975172268381655993e-02 8.708383940946788471e+00 -7.129364727335914600e-03 3.078320103509956329e+00 -1.819028663842580523e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.440931769789722594e+00 9.976287212029043283e-02 8.709732145485292065e+00 -7.067789838497659863e-03 3.076504208186611855e+00 -1.812778219252451570e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.431023071808859015e+00 9.977352084453990078e-02 8.711092269608917249e+00 -7.006813299049324990e-03 3.074694514824581670e+00 -1.806624516742124861e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.421115398350877079e+00 9.978367705049594194e-02 8.712464309191613410e+00 -6.946426572712854040e-03 3.072890927351869195e+00 -1.800566219451854924e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.411208804552182450e+00 9.979334876017612044e-02 8.713848259993707046e+00 -6.886621270717233241e-03 3.071093351023463480e+00 -1.794602010231532638e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.401303344916009941e+00 9.980254382775897992e-02 8.715244117669120882e+00 -6.827389148821663874e-03 3.069301692401745996e+00 -1.788730591394708039e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.391399073325219504e+00 9.981126994355216109e-02 8.716651877772294554e+00 -6.768722104442774327e-03 3.067515859337186956e+00 -1.782950684398915478e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.381496043054832423e+00 9.981953463785615821e-02 8.718071535764837066e+00 -6.710612173850298220e-03 3.065735760949359623e+00 -1.777261029526599340e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.371594306784305939e+00 9.982734528472693436e-02 8.719503087021914567e+00 -6.653051529428271292e-03 3.063961307608273454e+00 -1.771660385569109528e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.361693916609556965e+00 9.983470910563962963e-02 8.720946526838380564e+00 -6.596032477030991902e-03 3.062192410916045660e+00 -1.766147529451841600e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.351794924054738001e+00 9.984163317305565222e-02 8.722401850434657433e+00 -6.539547453370956817e-03 3.060428983688936011e+00 -1.760721255930433257e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.341897380083771463e+00 9.984812441389837034e-02 8.723869052962381687e+00 -6.483589023427121893e-03 3.058670939939622802e+00 -1.755380377368501860e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.332001335111647755e+00 9.985418961293932028e-02 8.725348129509809425e+00 -6.428149877943007545e-03 3.056918194859735483e+00 -1.750123723450805815e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.322106839015488866e+00 9.985983541609697034e-02 8.726839075106999744e+00 -6.373222830992715179e-03 3.055170664802677294e+00 -1.744950140898204188e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.312213941145389029e+00 9.986506833365131619e-02 8.728341884730804523e+00 -6.318800818091656335e-03 3.053428267266731222e+00 -1.739858493178822463e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.302322690335037780e+00 9.986989474337887307e-02 8.729856553309709000e+00 -6.264876894330062215e-03 3.051690920878484814e+00 -1.734847660157348356e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.292433134912124082e+00 9.987432089360438747e-02 8.731383075728443188e+00 -6.211444231204240642e-03 3.049958545376570296e+00 -1.729916537851921773e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.282545322708520175e+00 9.987835290617323725e-02 8.732921446832344614e+00 -6.158496114260412178e-03 3.048231061595605862e+00 -1.725064038230298552e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.272659301070260707e+00 9.988199677934841980e-02 8.734471661431520317e+00 -6.106025940910730573e-03 3.046508391450374997e+00 -1.720289088952472664e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.262775116867314473e+00 9.988525839063390477e-02 8.736033714304840103e+00 -6.054027218298499956e-03 3.044790457920261151e+00 -1.715590633115922359e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.252892816503158535e+00 9.988814349952639116e-02 8.737607600203743274e+00 -6.002493561213500389e-03 3.043077185033936871e+00 -1.710967628998989049e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.243012445924155607e+00 9.989065775019671800e-02 8.739193313855881939e+00 -5.951418690086005686e-03 3.041368497854338493e+00 -1.706419049743565508e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.233134050628741374e+00 9.989280667410313508e-02 8.740790849968604448e+00 -5.900796428976230225e-03 3.039664322463920154e+00 -1.701943883147873093e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.223257675676423073e+00 9.989459569253988924e-02 8.742400203232270073e+00 -5.850620703598391308e-03 3.037964585950085894e+00 -1.697541131476860282e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.213383365696595995e+00 9.989603011912213948e-02 8.744021368323416254e+00 -5.800885539408429797e-03 3.036269216390837578e+00 -1.693209811231059445e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.203511164897179242e+00 9.989711516220881049e-02 8.745654339907774855e+00 -5.751585059733663359e-03 3.034578142840653747e+00 -1.688948952918510604e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.193641117073076074e+00 9.989785592726482810e-02 8.747299112643142749e+00 -5.702713483947319598e-03 3.032891295316596292e+00 -1.684757600821533072e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.183773265614461501e+00 9.989825741916394386e-02 8.748955681182124522e+00 -5.654265125712491964e-03 3.031208604784679572e+00 -1.680634812708368259e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.173907653514904670e+00 9.989832454443396681e-02 8.750624040174734830e+00 -5.606234391211615924e-03 3.029530003146482908e+00 -1.676579659661115232e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.164044323379321177e+00 9.989806211344745557e-02 8.752304184270874643e+00 -5.558615777415726669e-03 3.027855423225915832e+00 -1.672591225900385906e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.154183317431768607e+00 9.989747484255891152e-02 8.753996108122684916e+00 -5.511403870721560613e-03 3.026184798756185845e+00 -1.668668608574512199e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.144324677523090195e+00 9.989656735619245609e-02 8.755699806386850526e+00 -5.464593345921432352e-03 3.024518064366977121e+00 -1.664810917548761870e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.134468445138400838e+00 9.989534418887746625e-02 8.757415273726769200e+00 -5.418178963812396269e-03 3.022855155571833485e+00 -1.661017275200351445e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.124614661404416793e+00 9.989380978723096105e-02 8.759142504814551700e+00 -5.372155569482995469e-03 3.021196008755774987e+00 -1.657286816159869378e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.114763367096636593e+00 9.989196851189116599e-02 8.760881494332917185e+00 -5.326518090752217945e-03 3.019540561163128078e+00 -1.653618687165996429e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.104914602646374089e+00 9.988982463940476730e-02 8.762632236976978461e+00 -5.281261536647820568e-03 3.017888750885491245e+00 -1.650012046904362345e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.095068408147652939e+00 9.988738236406849436e-02 8.764394727455925960e+00 -5.236380995929652664e-03 3.016240516849881370e+00 -1.646466065820916327e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.085224823363958979e+00 9.988464579972601565e-02 8.766168960494615803e+00 -5.191871635643868950e-03 3.014595798807066185e+00 -1.642979925938395716e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.075383887734855826e+00 9.988161898152130014e-02 8.767954930835063720e+00 -5.147728699713351348e-03 3.012954537320080117e+00 -1.639552820663409127e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.065545640382469461e+00 9.987830586760916562e-02 8.769752633237850148e+00 -5.103947507580562822e-03 3.011316673752959971e+00 -1.636183954551904962e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.055710120117840045e+00 9.987471034082441579e-02 8.771562062483440059e+00 -5.060523452828653845e-03 3.009682150259666233e+00 -1.632872543183635713e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.045877365447145380e+00 9.987083621031181413e-02 8.773383213373410427e+00 -5.017452001840115236e-03 3.008050909773126058e+00 -1.629617813015533934e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.036047414577799586e+00 9.986668721311703356e-02 8.775216080731606638e+00 -4.974728692494052862e-03 3.006422895994442346e+00 -1.626419001213882595e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.026220305424428769e+00 9.986226701573967801e-02 8.777060659405208298e+00 -4.932349132890169290e-03 3.004798053382264911e+00 -1.623275355489328317e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.016396075614725447e+00 9.985757921564926420e-02 8.778916944265727551e+00 -4.890309000104520361e-03 3.003176327142331292e+00 -1.620186133923015581e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
3.006574762495185738e+00 9.985262734276466323e-02 8.780784930209938111e+00 -4.848604038991963586e-03 3.001557663217204297e+00 -1.617150604754303764e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
2.996756403136731972e+00 9.984741486089841744e-02 8.782664612160726136e+00 -4.807230061049185682e-03 2.999942008276176075e+00 -1.614168046268343523e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
2.986941034340226064e+00 9.984194516916955475e-02 8.784555985067918016e+00 -4.766182943931826684e-03 2.998329309705286772e+00 -1.611237746657551498e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
2.977128692641878072e+00 9.983622160338460894e-02 8.786459043909069067e+00 -4.725458629900751439e-03 2.996719515597492389e+00 -1.608359003874154994e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
2.967319414318535742e+00 9.983024743738329321e-02 8.788373783690131447e+00 -4.685053124290690374e-03 2.995112574742976985e+00 -1.605531125485549354e-02 1.491495592434484152e-01 -1.618240141128649334e+00 -9.423096382223969059e+00 -3.424026205205309648e+00
2.957513235392867479e+00 9.982402588435203283e-02 8.790300199446047458e+00 -4.644962494401609805e-03 2.993508436619612301e+00 -1.602753428519433990e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.947759552191504984e+00 9.883185015201068069e-02 8.792235029191392215e+00 -4.688429636144001225e-03 2.991920226030105212e+00 -1.573755321162199905e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.938107615111292148e+00 9.784100241263449238e-02 8.794174685644479794e+00 -4.732748257435418632e-03 2.990360752335387229e+00 -1.545278151090520580e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.928557240905401926e+00 9.685148241835450644e-02 8.796118683649666536e+00 -4.777877796800592339e-03 2.988829499021750991e+00 -1.517313110821021452e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.919108246147190222e+00 9.586328953744020775e-02 8.798066548206350035e+00 -4.823778975484305231e-03 2.987325958265039993e+00 -1.489851627646065525e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.909760447312694343e+00 9.487642278349035785e-02 8.800017814277172334e+00 -4.870413753653499503e-03 2.985849630699020985e+00 -1.462885357429058973e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.900513660858153209e+00 9.389088084297428360e-02 8.801972026598775756e+00 -4.917745279453893462e-03 2.984400025189836381e+00 -1.436406178593602201e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.891367703292625269e+00 9.290666210117412560e-02 8.803928739494137901e+00 -4.965737833844707273e-03 2.982976658616328436e+00 -1.410406186344969129e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.882322391246100235e+00 9.192376466666590806e-02 8.805887516687594285e+00 -5.014356799928653893e-03 2.981579055656145449e+00 -1.384877686897310022e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.873377541533437274e+00 9.094218639445349195e-02 8.807847931123323093e+00 -5.063568624636883946e-03 2.980206748577568288e+00 -1.359813191868366328e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.864532971214105217e+00 8.996192490777006612e-02 8.809809564785842539e+00 -5.113340767175288647e-03 2.978859277036769448e+00 -1.335205412998262224e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.855788497647892665e+00 8.898297761861893862e-02 8.811772008522407162e+00 -5.163641666718154707e-03 2.977536187880323482e+00 -1.311047256849572420e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.847143938547060049e+00 8.800534174719255864e-02 8.813734861869020776e+00 -5.214440715374643945e-03 2.976237034953015836e+00 -1.287331819601799342e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.838599112024901672e+00 8.702901434018264770e-02 8.815697732878815529e+00 -5.265708212184372523e-03 2.974961378910661924e+00 -1.264052382228393785e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.830153836640773690e+00 8.605399228801899336e-02 8.817660237952084756e+00 -5.317415332219277077e-03 2.973708787037705026e+00 -1.241202405683288629e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.821807933076379449e+00 8.508027231631283549e-02 8.819622011272800322e+00 -5.369844572868219361e-03 2.972478854140532256e+00 -1.218708059094407090e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.813561230777448685e+00 8.410785076935280158e-02 8.821582743041773256e+00 -5.423432142736420505e-03 2.971271290996142067e+00 -1.196457778984639370e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.805413563096882168e+00 8.313672358150166197e-02 8.823542149758740294e+00 -5.478170730126154936e-03 2.970085860299463754e+00 -1.174442353899849377e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.797364764015282557e+00 8.216688639122718407e-02 8.825499954430155114e+00 -5.534036900084174718e-03 2.968922329604206656e+00 -1.152656986816755560e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.789414668184953427e+00 8.119833455518529752e-02 8.827455886482258762e+00 -5.591007899226585823e-03 2.967780471200240466e+00 -1.131097001948337677e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.781563110971895458e+00 8.023106316165214136e-02 8.829409681675871369e+00 -5.649061647446463989e-03 2.966660061993842135e+00 -1.109757841792947432e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.773809928495897914e+00 7.926506704333947939e-02 8.831361082022880282e+00 -5.708176702303003648e-03 2.965560883390734315e+00 -1.088635064553395218e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.766154957668638836e+00 7.830034078959446919e-02 8.833309835703449409e+00 -5.768332245494742737e-03 2.964482721181681768e+00 -1.067724341520336767e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.758598036230119455e+00 7.733687875806380396e-02 8.835255696985376161e+00 -5.829508057130813707e-03 2.963425365430606639e+00 -1.047021454711342600e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.751139002783225429e+00 7.637467508580139675e-02 8.837198426144002639e+00 -5.891684496101704319e-03 2.962388610364923736e+00 -1.026522294732466929e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.743777696826742662e+00 7.541372369989479685e-02 8.839137789384098554e+00 -5.954842479818431636e-03 2.961372254268106907e+00 -1.006222858597089972e-02 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.736513958786660705e+00 7.445401832759972194e-02 8.841073558762444051e+00 -6.018963464861181237e-03 2.960376099374137926e+00 -9.861192478918087007e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.729347630046014661e+00 7.349555250603992396e-02 8.843005512112117827e+00 -6.084029425310725353e-03 2.959399951763885372e+00 -9.662076670666439396e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.722278552973167454e+00 7.253831959147660768e-02 8.844933432967611253e+00 -6.150022838680935244e-03 2.958443621262959233e+00 -9.464844218783761975e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.715306570948701648e+00 7.158231276818713407e-02 8.846857110491381349e+00 -6.216926660642833197e-03 2.957506921341162442e+00 -9.269459180205417287e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.708431528390896847e+00 7.062752505696953675e-02 8.848776339401394964e+00 -6.284724313954872729e-03 2.956589669013078847e+00 -9.075886600694358861e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.701653270779865945e+00 6.967394932330138457e-02 8.850690919899774300e+00 -6.353399665452463992e-03 2.955691684739659042e+00 -8.884092505574422288e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.694971644680394185e+00 6.872157828517436173e-02 8.852600657602513579e+00 -6.422937008928219366e-03 2.954812792330660187e+00 -8.694043892657288622e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.688386497763513461e+00 6.777040452062878251e-02 8.854505363470156709e+00 -6.493321050748866730e-03 2.953952818847604078e+00 -8.505708728466780666e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.681897678826857589e+00 6.682042047501410287e-02 8.856404853739467953e+00 -6.564536889292899025e-03 2.953111594506961257e+00 -8.319055947477735705e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.675505037813818987e+00 6.587161846799624576e-02 8.858298949855957005e+00 -6.636569998019235979e-03 2.952288952583292936e+00 -8.134055454107559993e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.669208425831538278e+00 6.492399070033691433e-02 8.860187478407192785e+00 -6.709406208137332246e-03 2.951484729311980360e+00 -7.950678128922599244e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.663007695167764588e+00 6.397752926047216293e-02 8.862070271056941451e+00 -6.783031692069282220e-03 2.950698763791161472e+00 -7.768895838033772205e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.656902699306607829e+00 6.303222613091297166e-02 8.863947164480022067e+00 -6.857432944723879965e-03 2.949930897882556469e+00 -7.588681446444163654e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.650893292943184765e+00 6.208807319449553830e-02 8.865818000297734258e+00 -6.932596765213900128e-03 2.949180976110585828e+00 -7.410008838989620879e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.644979331997183269e+00 6.114506224051107636e-02 8.867682625013816988e+00 -7.008510238596321433e-03 2.948448845559257681e+00 -7.232852943616604677e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.639160673625357223e+00 6.020318497074420017e-02 8.869540889950867424e+00 -7.085160716819317514e-03 2.947734355766290282e+00 -7.057189763952841262e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.633437176232951593e+00 5.926243300545418896e-02 8.871392651187095524e+00 -7.162535799048326025e-03 2.947037358613702196e+00 -6.882996417648690538e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.627808699484063482e+00 5.832279788933464326e-02 8.873237769493314886e+00 -7.240623311216369366e-03 2.946357708214105475e+00 -6.710251183799541969e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.622275104310926697e+00 5.738427109749139055e-02 8.875076110270045504e+00 -7.319411284719231324e-03 2.945695260791785230e+00 -6.538933560224599595e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.616836252922102091e+00 5.644684404148192503e-02 8.876907543484541918e+00 -7.398887932877992561e-03 2.945049874557512215e+00 -6.369024332086839837e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.611492008809557674e+00 5.551050807546768773e-02 8.878731943607615307e+00 -7.479041627229909145e-03 2.944421409575821880e+00 -6.200505653455623198e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.606242236754621633e+00 5.457525450252850852e-02 8.880549189550144717e+00 -7.559860873663989088e-03 2.943809727623683870e+00 -6.033361120887758243e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.601086802832922373e+00 5.364107458077527896e-02 8.882359164599780144e+00 -7.641334305145746839e-03 2.943214692056819626e+00 -5.867575454310264629e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.596025574418792559e+00 5.270795952817561997e-02 8.884161756359858941e+00 -7.723450687912346638e-03 2.942636167729169028e+00 -5.703133917714943088e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.591058420188962597e+00 5.177590052649666541e-02 8.885956856689137595e+00 -7.806198906357319361e-03 2.942074020946070512e+00 -5.540022217326518242e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.586185210125321099e+00 5.084488872507935547e-02 8.887744361640974589e+00 -7.889567939741886846e-03 2.941528119420472098e+00 -5.378226493551957824e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.581405815516619739e+00 4.991491728898134195e-02 8.889524171401292918e+00 -7.973602578980625369e-03 2.940998332229868950e+00 -5.217583771856205282e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.576720112533888773e+00 4.898598365229345913e-02 8.891296211645101977e+00 -8.058497909156770236e-03 2.940484588085896966e+00 -5.057533730611534287e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.572127976324854792e+00 4.805806684947637464e-02 8.893060397473981027e+00 -8.143926824680023172e-03 2.939986777607724644e+00 -4.898913738164008616e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.567629281231881500e+00 4.713115818396378803e-02 8.894816635220347933e+00 -8.229877524948907286e-03 2.939504758048039346e+00 -4.741712476484318504e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.563223902915365837e+00 4.620524903502698510e-02 8.896564835321200349e+00 -8.316340465962435494e-03 2.939038388390215584e+00 -4.585912904788656472e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.558911718348258368e+00 4.528033077505166232e-02 8.898304912236628894e+00 -8.403305989904961623e-03 2.938587529295367595e+00 -4.431498507753128466e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.554692605809324224e+00 4.435639477228896926e-02 8.900036784365765286e+00 -8.490764282198205379e-03 2.938152043050176854e+00 -4.278453288288715586e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.550566444875005168e+00 4.343343239355433594e-02 8.901760373959428208e+00 -8.578705320101187581e-03 2.937731793515375944e+00 -4.126761761471800169e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.546533116409772202e+00 4.251143500688437521e-02 8.903475607028891403e+00 -8.667118816869124123e-03 2.937326646074809755e+00 -3.976408949224056848e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.542592502554819500e+00 4.159039398416162353e-02 8.905182413249951523e+00 -8.755994156109022861e-03 2.936936467584962518e+00 -3.827380376252202156e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.538744486714898052e+00 4.067030070371749351e-02 8.906880725861331172e+00 -8.845320315428424965e-03 2.936561126324827686e+00 -3.679662067323471227e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.534988953543071410e+00 3.975114655292557447e-02 8.908570481556274956e+00 -8.935085778405757115e-03 2.936200491945981206e+00 -3.533240545958237812e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.531325788923084907e+00 3.883292293079800006e-02 8.910251620365876590e+00 -9.025278429650764045e-03 2.935854435422691200e+00 -3.388102835038064344e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.527754879949012157e+00 3.791562125060061322e-02 8.911924085532470841e+00 -9.115885432031123337e-03 2.935522829001872669e+00 -3.244236459404530645e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.524276114901723211e+00 3.699923294250400535e-02 8.913587823370924923e+00 -9.206893078787675017e-03 2.935205546152648726e+00 -3.101629451145446800e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.520889383221625923e+00 3.608374945629121144e-02 8.915242783115211012e+00 -9.298286616942780941e-03 2.934902461515242145e+00 -2.960270357903208461e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.517594575476973962e+00 3.516916226414643770e-02 8.916888916746916749e+00 -9.390050031920943799e-03 2.934613450848838845e+00 -2.820148255172382542e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.514391583327234780e+00 3.425546286356403319e-02 8.918526178803322324e+00 -9.482165891704492228e-03 2.934338390978175504e+00 -2.681252752954609974e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.511280299491334578e+00 3.334264278065997289e-02 8.920154526211801382e+00 -9.574616158288204795e-03 2.934077159743516905e+00 -2.543573907593852431e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.508260617737079645e+00 3.243069357415783588e-02 8.921773918227842159e+00 -9.667383111619362937e-03 2.933829635961834992e+00 -2.407102121386684931e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.505332432879440852e+00 3.151960683953474590e-02 8.923384316417736883e+00 -9.760449427660349009e-03 2.933595699393399592e+00 -2.271828124482930950e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.502495640778665820e+00 3.060937421305931841e-02 8.924985684642736672e+00 -9.853798170792380656e-03 2.933375230709463377e+00 -2.137742965548068783e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.499750138337928806e+00 2.969998737572653730e-02 8.926577989043297023e+00 -9.947412786433507820e-03 2.933168111460860761e+00 -2.004838002836646822e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.497095823500529832e+00 2.879143805710416767e-02 8.928161198023371270e+00 -1.004127709385308279e-02 2.932974224047477652e+00 -1.873104895688039798e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.494532595246648388e+00 2.788371803910715332e-02 8.929735282234792848e+00 -1.013537527916380868e-02 2.932793451688548991e+00 -1.742535596460317686e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.492060353589655275e+00 2.697681915971861244e-02 8.931300214561691320e+00 -1.022969188847109787e-02 2.932625678393742330e+00 -1.613122342923197037e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.489678999571986129e+00 2.607073331667893526e-02 8.932855970104983001e+00 -1.032421182115773883e-02 2.932470788934976369e+00 -1.484857651137112995e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.487388435260577513e+00 2.516545247116800180e-02 8.934402526166886460e+00 -1.041892032327975011e-02 2.932328668818926509e+00 -1.357734308852518194e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.485188563741860257e+00 2.426096865150994056e-02 8.935939862235478870e+00 -1.051380298104677077e-02 2.932199204260162784e+00 -1.231745369471720381e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.483079289116305155e+00 2.335727395693545927e-02 8.937467959969279008e+00 -1.060884571435730638e-02 2.932082282154861552e+00 -1.106884146624996686e-03 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.481060516492511692e+00 2.245436056144353362e-02 8.938986803181832030e+00 -1.070403477035570053e-02 2.931977790055024791e+00 -9.831442094234428119e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.479132151980820709e+00 2.155222071781291368e-02 8.940496377826288921e+00 -1.079935671697371258e-02 2.931885616143139472e+00 -8.605193784629898077e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.477294102686432353e+00 2.065084676182435408e-02 8.941996671979973499e+00 -1.089479843641526918e-02 2.931805649207194442e+00 -7.390037226670631391e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.475546276702000004e+00 1.975023111676760604e-02 8.943487675828890815e+00 -1.099034711853839885e-02 2.931737778615965961e+00 -6.185915570690221372e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.473888583099661531e+00 1.885036629832314431e-02 8.944969381652184026e+00 -1.108599025408392794e-02 2.931681894294474677e+00 -4.992774416489536389e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.472320931922460385e+00 1.795124491992805202e-02 8.946441783806491799e+00 -1.118171562769674360e-02 2.931637886699500761e+00 -3.810561813511325214e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.470843234175096548e+00 1.705285969875904029e-02 8.947904878710190246e+00 -1.127751131068320534e-02 2.931605646795031994e+00 -2.639228274161179192e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.469455401813930528e+00 1.615520346249339767e-02 8.949358664827490983e+00 -1.137336565344908464e-02 2.931585066027507569e+00 -1.478726801613481517e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.468157347736145812e+00 1.525826915704132057e-02 8.950803142652349109e+00 -1.146926727756808137e-02 2.931576036300707067e+00 -3.290129333075182108e-05 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.466948985767954738e+00 1.436204985548009995e-02 8.952238314692165133e+00 -1.156520506744466992e-02 2.931578449950120735e+00 8.099551990045830284e-05 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.465830230651709698e+00 1.346653876846097206e-02 8.953664185451243540e+00 -1.166116816156041389e-02 2.931592199716636760e+00 1.938216792455157360e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.464800998031749124e+00 1.257172925640092850e-02 8.955080761413990231e+00 -1.175714594333510110e-02 2.931617178719379435e+00 3.055808280407181984e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.463861204438779762e+00 1.167761484380972110e-02 8.956488051027829300e+00 -1.185312803169852672e-02 2.931653280427550357e+00 4.162763226558544374e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.463010767272564294e+00 1.078418923612966054e-02 8.957886064685858685e+00 -1.194910427156078807e-02 2.931700398631166049e+00 5.259112210860004185e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.462249604782651424e+00 9.891446339471223620e-03 8.959274814709289103e+00 -1.204506472449111930e-02 2.931758427410645851e+00 6.344882715563645269e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.461577636046854867e+00 8.999380283595558028e-03 8.960654315329735553e+00 -1.214099966006398738e-02 2.931827261105310445e+00 7.420099023699710259e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.460994780947171279e+00 8.107985448405682222e-03 8.962024582671519468e+00 -1.223689954849072233e-02 2.931906794280995321e+00 8.484782146571827116e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.460500960142820048e+00 7.217256494039263510e-03 8.963385634734196472e+00 -1.233275505529243636e-02 2.931996921697166858e+00 9.538949800581051448e-04 -4.343958788456413894e-02 -1.706406609311408928e+01 -7.639548582603848281e+00 -5.811224986747700605e+00
2.460096095040110509e+00 6.327188394387374404e-03 8.964737491375581513e+00 -1.242855703883111174e-02 2.932097538274146320e+00 1.058261645539220397e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.459786887117964671e+00 5.302785059441909692e-03 8.966079598864050482e+00 -1.254122767779904633e-02 2.932209245419677313e+00 1.175677324020707806e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.459580024860778646e+00 4.279223611006349216e-03 8.967411409053726246e+00 -1.265381292605771875e-02 2.932332632955145790e+00 1.291869468211814982e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.459475411373632348e+00 3.256498289669220933e-03 8.968732953335559088e+00 -1.276630168787939307e-02 2.932467578527194085e+00 1.406838011920710178e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.459472950572874517e+00 2.234604049109220874e-03 8.970044265447938869e+00 -1.287868313100950374e-02 2.932613959757030209e+00 1.520582527942510379e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.459572547112746754e+00 1.213536609589999874e-03 8.971345381463368795e+00 -1.299094671791965749e-02 2.932771654209077372e+00 1.633102324029867382e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.459774106308106667e+00 1.932924962360078706e-04 8.972636339779263892e+00 -1.310308223626164767e-02 2.932940539369230049e+00 1.744396536314644225e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.460077540036087473e+00 -8.260946879284198317e-04 8.973917216875639369e+00 -1.321593000141588550e-02 2.933120608183821698e+00 1.857352749046930649e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.460482760181123663e+00 -1.844666686935082832e-03 8.975188094695409902e+00 -1.332819981826621238e-02 2.933311968739652276e+00 1.969649315416568264e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.460989660314495175e+00 -2.862432331671323042e-03 8.976448952699470851e+00 -1.343963233634415215e-02 2.933514495618167128e+00 2.080673080271030172e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.461598134086253609e+00 -3.879391546457295475e-03 8.977699771333947254e+00 -1.355020452792280242e-02 2.933728059728610393e+00 2.190388098180567553e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.462308075152248588e+00 -4.895543314810952076e-03 8.978940532080480708e+00 -1.365989431398133454e-02 2.933952528467263399e+00 2.298760065909117960e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.463119377107081398e+00 -5.910885741955015926e-03 8.980171217505670711e+00 -1.376868057347807768e-02 2.934187765882974919e+00 2.405756332203337101e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.464031933422804688e+00 -6.925416121159666712e-03 8.981391811307005923e+00 -1.387654312439450324e-02 2.934433632839588135e+00 2.511345833875957764e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.465045637393107558e+00 -7.939130999348164089e-03 8.982602298353368653e+00 -1.398346269188642348e-02 2.934689987170056025e+00 2.615498999104725556e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.466160382082601910e+00 -8.952026238869521466e-03 8.983802664719524600e+00 -1.408942087330783410e-02 2.934956683820389323e+00 2.718187643967340337e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.467376060280751293e+00 -9.964097073681415020e-03 8.984992897714754179e+00 -1.419440010528962709e-02 2.935233574983533877e+00 2.819384875983011254e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.468692564459939121e+00 -1.097533815922484279e-02 8.986172985906149435e+00 -1.429838363504921245e-02 2.935520510224212565e+00 2.919065010403286940e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.470109786737158419e+00 -1.198574361598450828e-02 8.987342919137232045e+00 -1.440135549641574468e-02 2.935817336596098670e+00 3.017203500483958516e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.471627618838829310e+00 -1.299530706716115445e-02 8.988502688542537200e+00 -1.450330049023264983e-02 2.936123898752679207e+00 3.113776880779889084e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.473245952068293896e+00 -1.400402167110375955e-02 8.989652286558730054e+00 -1.460420416847597880e-02 2.936440039053024087e+00 3.208762721648955422e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.474964677275583114e+00 -1.501188014922829293e-02 8.990791706932766303e+00 -1.470405282136168050e-02 2.936765597663485661e+00 3.302139592982780009e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.476783684829114929e+00 -1.601887481014066181e-02 8.991920944727477050e+00 -1.480283346676704477e-02 2.937100412656151960e+00 3.393887035325940035e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.478702864589027222e+00 -1.702499757062423194e-02 8.993039996324926122e+00 -1.490053384138706472e-02 2.937444320104716677e+00 3.483985536803574454e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.480722105881907780e+00 -1.803023997407342607e-02 8.994148859427797404e+00 -1.499714239314893505e-02 2.937797154178275250e+00 3.572416514553499768e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.482841297476718445e+00 -1.903459320687029763e-02 8.995247533059014700e+00 -1.509264827450244872e-02 2.938158747233446277e+00 3.659162299611745661e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.485060327561753546e+00 -2.003804811312033182e-02 8.996336017559768194e+00 -1.518704133628360001e-02 2.938528929905117160e+00 3.744206124415147378e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.487379083722506046e+00 -2.104059520809055048e-02 8.997414314586071882e+00 -1.528031212191530326e-02 2.938907531196043088e+00 3.827532112260952080e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.489797452920330390e+00 -2.204222469062998291e-02 8.998482427103965620e+00 -1.537245186176154285e-02 2.939294378565467714e+00 3.909125268204287178e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.492315321471827883e+00 -2.304292645479892945e-02 8.999540359383429333e+00 -1.546345246749340069e-02 2.939689298016888497e+00 3.988971470986083477e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.494932575028885324e+00 -2.404269010088897970e-02 9.000588116991089294e+00 -1.555330652635850651e-02 2.940092114185052452e+00 4.067057465671902738e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.497649098559317160e+00 -2.504150494597903384e-02 9.001625706781757330e+00 -1.564200729527145603e-02 2.940502650422240905e+00 4.143370856751068046e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.500464776328076066e+00 -2.603936003414273476e-02 9.002653136888859819e+00 -1.572954869466331937e-02 2.940920728883877455e+00 4.217900101499648217e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.503379491878996888e+00 -2.703624414639829721e-02 9.003670416713770663e+00 -1.581592530204447428e-02 2.941346170613480471e+00 4.290634503453359498e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.506393128017059269e+00 -2.803214581047211787e-02 9.004677556914099767e+00 -1.590113234524787728e-02 2.941778795626963650e+00 4.361564205870032025e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.509505566791145892e+00 -2.902705331043153869e-02 9.005674569390940576e+00 -1.598516569532999060e-02 2.942218422996275784e+00 4.430680185087815942e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.512716689477291432e+00 -3.002095469622932666e-02 9.006661467275117516e+00 -1.606802185911476374e-02 2.942664870932370391e+00 4.497974243706401483e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.516026376562411127e+00 -3.101383779319200409e-02 9.007638264912431580e+00 -1.614969797137248350e-02 2.943117956867481677e+00 4.563439003535373246e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.519434507728508521e+00 -3.200569021147575688e-02 9.008604977847941342e+00 -1.623019178663064749e-02 2.943577497536680632e+00 4.627067898267313295e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.522940961837355278e+00 -3.299649935550690721e-02 9.009561622809272308e+00 -1.630950167061810674e-02 2.944043309058685498e+00 4.688855165844149631e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.526545616915650605e+00 -3.398625243341837909e-02 9.010508217688999011e+00 -1.638762659134727212e-02 2.944515207015890645e+00 4.748795840494058999e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.530248350140653635e+00 -3.497493646648924814e-02 9.011444781526083858e+00 -1.646456610984184041e-02 2.944993006533582314e+00 4.806885744423381769e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.534049037826296757e+00 -3.596253829859080708e-02 9.012371334486408259e+00 -1.654032037051983081e-02 2.945476522358307481e+00 4.863121479153863051e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.537947555409783007e+00 -3.694904460563972620e-02 9.013287897842408469e+00 -1.661489009124353378e-02 2.945965568935356771e+00 4.917500416500317738e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.541943777438667063e+00 -3.793444190505658453e-02 9.014194493951821485e+00 -1.668827655304943453e-02 2.946459960485327212e+00 4.970020689187758418e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.546037577558428744e+00 -3.891871656522619821e-02 9.015091146235565844e+00 -1.676048158957242629e-02 2.946959511079728866e+00 5.020681181110284684e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.550228828500540779e+00 -3.990185481495463898e-02 9.015977879154780439e+00 -1.683150757621693083e-02 2.947464034715601588e+00 5.069481517240340650e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.554517402071045495e+00 -4.088384275291798847e-02 9.016854718187074624e+00 -1.690135742058014937e-02 2.947973345389106825e+00 5.116422053338559942e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.558903169139672418e+00 -4.186466635709835266e-02 9.017721689802165486e+00 -1.697003455192033425e-02 2.948487257168080689e+00 5.161503865250954663e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.563385999629447909e+00 -4.284431149419393875e-02 9.018578821436626924e+00 -1.703754290891859938e-02 2.949005584263480362e+00 5.204728737739033537e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.567965762506838168e+00 -4.382276392899919076e-02 9.019426141468006364e+00 -1.710388692881186293e-02 2.949528141099717615e+00 5.246099153144899267e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.572642325772361627e+00 -4.480000933373854549e-02 9.020263679187941364e+00 -1.716907153146995241e-02 2.950054742383812378e+00 5.285618279290465495e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.577415556451706724e+00 -4.577603329734877130e-02 9.021091464774492863e+00 -1.723310210921771141e-02 2.950585203173350379e+00 5.323289957669297308e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.582285320587369259e+00 -4.675082133470192386e-02 9.021909529263766103e+00 -1.729598451172138437e-02 2.951119338943229309e+00 5.359118690899889771e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.587251483230766702e+00 -4.772435889575489532e-02 9.022717904520623833e+00 -1.735772503266730382e-02 2.951656965651139330e+00 5.393109630119977994e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.592313908434891623e+00 -4.869663137462325320e-02 9.023516623208804432e+00 -1.741833039862799443e-02 2.952197899801785486e+00 5.425268562360991559e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.597472459247494037e+00 -4.966762411856932846e-02 9.024305718760439632e+00 -1.747780775492366323e-02 2.952741958509824904e+00 5.455601897412180185e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.602726997704765566e+00 -5.063732243689253454e-02 9.025085225344835038e+00 -1.753616465216490880e-02 2.953288959561479299e+00 5.484116654555117390e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.608077384825548517e+00 -5.160571160971619969e-02 9.025855177836664467e+00 -1.759340903355615868e-02 2.953838721474816076e+00 5.510820449184911096e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.613523480606078753e+00 -5.257277689666338405e-02 9.026615611783647353e+00 -1.764954922225239753e-02 2.954391063558683861e+00 5.535721479262175476e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.619065144015260582e+00 -5.353850354541411782e-02 9.027366563373748320e+00 -1.770459390877307526e-02 2.954945805970285999e+00 5.558828511609457956e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.624702232990467010e+00 -5.450287680013546354e-02 9.028108069401890035e+00 -1.775855213761716803e-02 2.955502769771370719e+00 5.580150867984973694e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.630434604433860457e+00 -5.546588190977664451e-02 9.028840167236181102e+00 -1.781143329431979228e-02 2.956061776983026412e+00 5.599698411069822454e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.636262114209237062e+00 -5.642750413622318884e-02 9.029562894783738969e+00 -1.786324709265877872e-02 2.956622650639066929e+00 5.617481530352610476e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.642184617139392788e+00 -5.738772876230345543e-02 9.030276290456136223e+00 -1.791400356186807763e-02 2.957185214838003784e+00 5.633511127911390581e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.648201967004008228e+00 -5.834654109964129004e-02 9.030980393134491635e+00 -1.796371303387212306e-02 2.957749294793590611e+00 5.647798604108220794e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.654314016538048104e+00 -5.930392649634890628e-02 9.031675242134252102e+00 -1.801238613055480137e-02 2.958314716883931439e+00 5.660355843211402338e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.660520617430668366e+00 -6.025987034455447533e-02 9.032360877169681501e+00 -1.806003375107633618e-02 2.958881308699152335e+00 5.671195198960209821e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.666821620324629549e+00 -6.121435808775926857e-02 9.033037338318086640e+00 -1.810666705925088188e-02 2.959448899087622653e+00 5.680329480086657515e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.673216874816207511e+00 -6.216737522801967647e-02 9.033704665983815829e+00 -1.815229747099717655e-02 2.960017318200731218e+00 5.687771935808549895e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.679706229455597555e+00 -6.311890733294962808e-02 9.034362900862063839e+00 -1.819693664181276302e-02 2.960586397536207226e+00 5.693536241301804836e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.686289531747798165e+00 -6.406894004253892161e-02 9.035012083902463687e+00 -1.824059645383993220e-02 2.961155969979988090e+00 5.697636483124064039e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.692966628153967257e+00 -6.501745907578358741e-02 9.035652256272515004e+00 -1.828328900359314432e-02 2.961725869846631110e+00 5.700087144706648956e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.699737364093254488e+00 -6.596445023712647904e-02 9.036283459320904043e+00 -1.832502658994550337e-02 2.962295932918277419e+00 5.700903091884533189e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.706601583945095868e+00 -6.690989942270483826e-02 9.036905734540757962e+00 -1.836582170205864131e-02 2.962865996482169972e+00 5.700099558445899904e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.713559131051964890e+00 -6.785379262640238440e-02 9.037519123532829823e+00 -1.840568700737566302e-02 2.963435899366727355e+00 5.697692131724534786e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.720609847722558428e+00 -6.879611594570224364e-02 9.038123667968598340e+00 -1.844463533833891333e-02 2.964005481976176082e+00 5.693696738119381415e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.727753575235396521e+00 -6.973685558733773437e-02 9.038719409553236162e+00 -1.848267968047574705e-02 2.964574586323738714e+00 5.688129628813440655e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.734990153842864924e+00 -7.067599787274428391e-02 9.039306389988684742e+00 -1.851983316194278847e-02 2.965143056063409333e+00 5.681007365699250466e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.742319422775680859e+00 -7.161352924331028380e-02 9.039884650936794941e+00 -1.855610904118011606e-02 2.965710736520316804e+00 5.672346807197533626e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.749741220247726492e+00 -7.254943626542043056e-02 9.040454233982334387e+00 -1.859152069317064268e-02 2.966277474719663410e+00 5.662165094041792836e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.757255383461281184e+00 -7.348370563529646460e-02 9.041015180596085443e+00 -1.862608160052928175e-02 2.966843119414272145e+00 5.650479635632318400e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.764861748612656100e+00 -7.441632418363715307e-02 9.041567532098152782e+00 -1.865980534086604525e-02 2.967407521110761781e+00 5.637308096128636030e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.772560150898152553e+00 -7.534727888004899565e-02 9.042111329621123517e+00 -1.869270557391001369e-02 2.967970532094324820e+00 5.622668380653146093e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.780350424520406705e+00 -7.627655683727806168e-02 9.042646614073516886e+00 -1.872479603378309279e-02 2.968532006452167860e+00 5.606578622113689639e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.788232402695095757e+00 -7.720414531524133483e-02 9.043173426103447099e+00 -1.875609051658517004e-02 2.969091800095613021e+00 5.589057167699457325e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.796205917657977658e+00 -7.813003172485757930e-02 9.043691806062472693e+00 -1.878660287208953200e-02 2.969649770780874221e+00 5.570122565919322088e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.804270800672299391e+00 -7.905420363168415288e-02 9.044201793969872227e+00 -1.881634699478855130e-02 2.970205778128544694e+00 5.549793553710676182e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.812426882036534348e+00 -7.997664875935819873e-02 9.044703429477232604e+00 -1.884533681434093222e-02 2.970759683641799320e+00 5.528089043639386295e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.820673991092432775e+00 -8.089735499284342324e-02 9.045196751833341153e+00 -1.887358628625028859e-02 2.971311350723324196e+00 5.505028111279263933e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.829011956233375980e+00 -8.181631038148486079e-02 9.045681799849415228e+00 -1.890110938277913405e-02 2.971860644690994313e+00 5.480629982777141668e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.837440604913024078e+00 -8.273350314187377652e-02 9.046158611864688837e+00 -1.892792008410047397e-02 2.972407432792316673e+00 5.454914022609096830e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.845959763654242636e+00 -8.364892166052538547e-02 9.046627225712372322e+00 -1.895403236968873362e-02 2.972951584217659704e+00 5.427899721532987790e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.854569258058300196e+00 -8.456255449637208044e-02 9.047087678686018819e+00 -1.897946020995142785e-02 2.973492970112287637e+00 5.399606684742078513e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.863268912814324718e+00 -8.547439038307515224e-02 9.047540007506309934e+00 -1.900421755810261307e-02 2.974031463587219370e+00 5.370054620224164535e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.872058551709006924e+00 -8.638441823115793061e-02 9.047984248288274856e+00 -1.902831834227874941e-02 2.974566939728935377e+00 5.339263327330231838e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.880937997636539460e+00 -8.729262712996369022e-02 9.048420436508980202e+00 -1.905177645789734794e-02 2.975099275607951288e+00 5.307252685556343615e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.889907072608782101e+00 -8.819900634944163875e-02 9.048848606975688824e+00 -1.907460576025836463e-02 2.975628350286279922e+00 5.274042643542085559e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.898965597765640112e+00 -8.910354534176437302e-02 9.049268793794519539e+00 -1.909682005738805310e-02 2.976154044823804856e+00 5.239653208288569050e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.908113393385643786e+00 -9.000623374278053646e-02 9.049681030339613130e+00 -1.911843310312464142e-02 2.976676242283587737e+00 5.204104434598652400e-03 -4.414943033383147281e-02 -1.831828464045001326e+01 -8.209777356239365886e+00 -5.763573648990460541e+00
2.917350278896722049e+00 -9.090706137330621661e-02 9.050085349222838360e+00 -1.913945859044494102e-02 2.977194827736128424e+00 5.167416414741729871e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> trajectories/WRA-SLSQP-DDCMA-IF2-B_B_trajectory.csv <==
1.500000000000000000e+01 1.000000000000000021e-02 6.000000000000000000e+00 0.000000000000000000e+00 3.141592653589793116e+00 0.000000000000000000e+00 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.499898941243090178e+01 1.021174270272725594e-02 6.000000939010353918e+00 -1.878297683217559016e-05 3.141593154183278003e+00 1.001042135134337017e-05 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.499795765319537288e+01 1.042343321503341400e-02 6.000003755092272684e+00 -3.756217420509916176e-05 3.141594655385527624e+00 2.001218668569490868e-05 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.499690472751836445e+01 1.063507124953386347e-02 6.000008446766856629e+00 -5.633748275875647251e-05 3.141597156334376084e+00 3.000536490158033822e-05 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.499583064064800730e+01 1.084665651761461576e-02 6.000015012481734189e+00 -7.510879355949715323e-05 3.141600656174603490e+00 3.999002602777725909e-05 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.499473539785574339e+01 1.105818872955172637e-02 6.000023450611200460e+00 -9.387599807433390545e-05 3.141605154058046079e+00 4.996624113239675361e-05 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.499361900443644480e+01 1.126966759462017138e-02 6.000033759456353089e+00 -1.126389881478745078e-04 3.141610649143695255e+00 5.993408223906110730e-05 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.499248146570852036e+01 1.148109282119326620e-02 6.000045937245223726e+00 -1.313976559816158447e-04 3.141617140597789515e+00 6.989362224945145838e-05 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.499132278701401866e+01 1.169246411683358758e-02 6.000059982132907699e+00 -1.501518941153603970e-04 3.141624627593897934e+00 7.984493487158721083e-05 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.499014297371871329e+01 1.190378118837624385e-02 6.000075892201691907e+00 -1.689015954105431633e-04 3.141633109312998329e+00 8.978809455326990552e-05 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.498894203121218993e+01 1.211504374200525827e-02 6.000093665461179171e+00 -1.876466530352807434e-04 3.141642584943547423e+00 9.972317642018891683e-05 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.498771996490792269e+01 1.232625148332372120e-02 6.000113299848410797e+00 -2.063869604509752337e-04 3.141653053681546126e+00 1.096502562182441129e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.498647678024333985e+01 1.253740411741830971e-02 6.000134793227989149e+00 -2.251224114003240353e-04 3.141664514730598601e+00 1.195694102596865812e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.498521248267989492e+01 1.274850134891871746e-02 6.000158143392194887e+00 -2.438528998966028145e-04 3.141676967301966439e+00 1.294807153727253182e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.498392707770311816e+01 1.295954288205245289e-02 6.000183348061105093e+00 -2.625783202141025946e-04 3.141690410614617956e+00 1.393842488542825777e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.498262057082267518e+01 1.317052842069544281e-02 6.000210404882710513e+00 -2.812985668796150023e-04 3.141704843895272603e+00 1.492800884256163915e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.498129296757241313e+01 1.338145766841880580e-02 6.000239311433028355e+00 -3.000135346648705528e-04 3.141720266378441817e+00 1.591683121905565598e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.497994427351040514e+01 1.359233032853215603e-02 6.000270065216217752e+00 -3.187231185798437838e-04 3.141736677306464554e+00 1.690489985961278919e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.497857449421899290e+01 1.380314610412372578e-02 6.000302663664689007e+00 -3.374272138668495298e-04 3.141754075929540146e+00 1.789222263953566504e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.497718363530482577e+01 1.401390469809759426e-02 6.000337104139215505e+00 -3.561257159953597857e-04 3.141772461505757175e+00 1.887880746120768072e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.497577170239889277e+01 1.422460581320825895e-02 6.000373383929044735e+00 -3.748185206574797105e-04 3.141791833301118331e+00 1.986466225075712291e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.497433870115655274e+01 1.443524915209279391e-02 6.000411500252004871e+00 -3.935055237640259053e-04 3.141812190589563070e+00 2.084979495488991242e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.497288463725756458e+01 1.464583441730076853e-02 6.000451450254613128e+00 -4.121866214411560084e-04 3.141833532652987149e+00 2.183421353787747367e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.497140951640611384e+01 1.485636131132214190e-02 6.000493231012181461e+00 -4.308617100275035283e-04 3.141855858781257727e+00 2.281792597868763221e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.496991334433083409e+01 1.506682953661326457e-02 6.000536839528924027e+00 -4.495306860717756853e-04 3.141879168272227130e+00 2.380094026824751917e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.496839612678483000e+01 1.527723879562117686e-02 6.000582272738060219e+00 -4.681934463307765859e-04 3.141903460431743511e+00 2.478326440682845672e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.496685786954569330e+01 1.548758879080630591e-02 6.000629527501919469e+00 -4.868498877678208180e-04 3.141928734573659288e+00 2.576490640154384436e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.496529857841552413e+01 1.569787922466370222e-02 6.000678600612045166e+00 -5.054999075515060258e-04 3.141954990019835581e+00 2.674587426395175216e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.496371825922094523e+01 1.590810979974293174e-02 6.000729488789296795e+00 -5.241434030548155695e-04 3.141982226100147102e+00 2.772617600775479393e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.496211691781311437e+01 1.611828021866672234e-02 6.000782188683951190e+00 -5.427802718545251962e-04 3.142010442152482153e+00 2.870581964659043380e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.496049456006773681e+01 1.632839018414845508e-02 6.000836696875802900e+00 -5.614104117308898675e-04 3.142039637522742179e+00 2.968481319190549995e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.495885119188508128e+01 1.653843939900858859e-02 6.000893009874268103e+00 -5.800337206675883032e-04 3.142069811564837334e+00 3.066316465090927605e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.495718681918998172e+01 1.674842756619010845e-02 6.000951124118480529e+00 -5.986500968519052352e-04 3.142100963640682032e+00 3.164088202459996047e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.495550144793185332e+01 1.695835438877305382e-02 6.001011035977394492e+00 -6.172594386751333213e-04 3.142133093120188736e+00 3.261797330585979363e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.495379508408469249e+01 1.716821956998818705e-02 6.001072741749879924e+00 -6.358616447331773714e-04 3.142166199381257297e+00 3.359444647761446754e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.495206773364709107e+01 1.737802281322990347e-02 6.001136237664824513e+00 -6.544566138273454894e-04 3.142200281809764739e+00 3.457030951105290379e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.495031940264223635e+01 1.758776382206838837e-02 6.001201519881227853e+00 -6.730442449653122787e-04 3.142235339799552829e+00 3.554557036390373534e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.494855009711791816e+01 1.779744230026109042e-02 6.001268584488301805e+00 -6.916244373622416420e-04 3.142271372752413416e+00 3.652023697876513640e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.494675982314652884e+01 1.800705795176359147e-02 6.001337427505566424e+00 -7.101970904420564900e-04 3.142308380078072894e+00 3.749431728148499188e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.494494858682507221e+01 1.821661048073985531e-02 6.001408044882944104e+00 -7.287621038388441934e-04 3.142346361194174875e+00 3.846781917958851148e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.494311639427516347e+01 1.842609959157194555e-02 6.001480432500859941e+00 -7.473193773983869337e-04 3.142385315526259770e+00 3.944075056075077319e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.494126325164302571e+01 1.863552498886923009e-02 6.001554586170333216e+00 -7.658688111798086064e-04 3.142425242507746130e+00 4.041311929131174031e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.493938916509949877e+01 1.884488637747711026e-02 6.001630501633075099e+00 -7.844103054573274341e-04 3.142466141579906669e+00 4.138493321483158920e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.493749414084003391e+01 1.905418346248529890e-02 6.001708174561581899e+00 -8.029437607221072415e-04 3.142508012191846500e+00 4.235620015068433642e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.493557818508469737e+01 1.926341594923568212e-02 6.001787600559230107e+00 -8.214690776841903708e-04 3.142550853800476940e+00 4.332692789268778122e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.493364130407816859e+01 1.947258354332979946e-02 6.001868775160371428e+00 -8.399861572745243813e-04 3.142594665870489745e+00 4.429712420776819675e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.493168350408973843e+01 1.968168595063596316e-02 6.001951693830425150e+00 -8.584949006470725570e-04 3.142639447874330028e+00 4.526679683465821948e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.492970479141330742e+01 1.989072287729601665e-02 6.002036351965972294e+00 -8.769952091809878406e-04 3.142685199292166498e+00 4.623595348262627270e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.492770517236738748e+01 2.009969402973180511e-02 6.002122744894847983e+00 -8.954869844828512769e-04 3.142731919611862157e+00 4.720460183023621214e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.492568465329509309e+01 2.030859911465132325e-02 6.002210867876234701e+00 -9.139701283889704138e-04 3.142779608328942764e+00 4.817274952413599020e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.492364324056414659e+01 2.051743783905459265e-02 6.002300716100756439e+00 -9.324445429677319114e-04 3.142828264946563976e+00 4.914040417787411382e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.492158094056687112e+01 2.072620991023928563e-02 6.002392284690567514e+00 -9.509101305220043522e-04 3.142877888975478484e+00 5.010757337074286033e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.491949775972018699e+01 2.093491503580608912e-02 6.002485568699448493e+00 -9.693667935915861516e-04 3.142928479934000041e+00 5.107426464664720526e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.491739370446560997e+01 2.114355292366384281e-02 6.002580563112895895e+00 -9.878144349556949953e-04 3.142980037347968825e+00 5.204048551299856207e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.491526878126924949e+01 2.135212328203446933e-02 6.002677262848212791e+00 -1.006252957635494789e-03 3.143032560750713245e+00 5.300624343963242311e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.491312299662180330e+01 2.156062581945768913e-02 6.002775662754602060e+00 -1.024682264896656760e-03 3.143086049683012195e+00 5.397154585774919166e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.491095635703855038e+01 2.176906024479555862e-02 6.002875757613256980e+00 -1.043102260251950160e-03 3.143140503693056420e+00 5.493640015887732691e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.490876886905935272e+01 2.197742626723681730e-02 6.002977542137450939e+00 -1.061512847463861806e-03 3.143195922336408099e+00 5.590081369385819458e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.490656053924864821e+01 2.218572359630106849e-02 6.003081010972629805e+00 -1.079913930547238060e-03 3.143252305175958661e+00 5.686479377185200534e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.490433137419544529e+01 2.239395194184280735e-02 6.003186158696502517e+00 -1.098305413771950454e-03 3.143309651781888370e+00 5.782834765936412536e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.490208138051332298e+01 2.260211101405529971e-02 6.003292979819129016e+00 -1.116687201665577788e-03 3.143367961731621918e+00 5.879148257929132535e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.489981056484042199e+01 2.281020052347431520e-02 6.003401468783012618e+00 -1.135059199016106874e-03 3.143427234609784460e+00 5.975420570998731754e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.489751893383944115e+01 2.301822018098173550e-02 6.003511619963189716e+00 -1.153421310874645431e-03 3.143487470008156759e+00 6.071652418434724452e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.489520649419763387e+01 2.322616969780903415e-02 6.003623427667319490e+00 -1.171773442558147549e-03 3.143548667525629892e+00 6.167844508891051278e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.489287325262680284e+01 2.343404878554063847e-02 6.003736886135773609e+00 -1.190115499652149352e-03 3.143610826768157729e+00 6.263997546298166741e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.489051921586329463e+01 2.364185715611719432e-02 6.003851989541725054e+00 -1.208447388013510941e-03 3.143673947348709419e+00 6.360112229776883081e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.488814439066799800e+01 2.384959452183870940e-02 6.003968731991237817e+00 -1.226769013773165501e-03 3.143738028887220981e+00 6.456189253553940195e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.488574878382633493e+01 2.405726059536762024e-02 6.004087107523358391e+00 -1.245080283338871434e-03 3.143803071010546013e+00 6.552229306879259326e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.488333240214825715e+01 2.426485508973174471e-02 6.004207110110202805e+00 -1.263381103397967324e-03 3.143869073352404619e+00 6.648233073944856669e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.488089525246824252e+01 2.447237771832717207e-02 6.004328733657045447e+00 -1.281671380920127324e-03 3.143936035553334118e+00 6.744201233805381104e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.487843734164529153e+01 2.467982819492105240e-02 6.004451972002410542e+00 -1.299951023160116114e-03 3.144003957260636195e+00 6.840134460300246804e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.487595867656291837e+01 2.488720623365432705e-02 6.004576818918158310e+00 -1.318219937660541474e-03 3.144072838128324499e+00 6.936033421977342260e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.487345926412914743e+01 2.509451154904436890e-02 6.004703268109574665e+00 -1.336478032254602736e-03 3.144142677817070908e+00 7.031898782018276709e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.487093911127651147e+01 2.530174385598757750e-02 6.004831313215462707e+00 -1.354725215068835120e-03 3.144213475994152240e+00 7.127731198165156374e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.486839822496204278e+01 2.550890286976189095e-02 6.004960947808227978e+00 -1.372961394525847555e-03 3.144285232333395630e+00 7.223531322648856900e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.486583661216727137e+01 2.571598830602924921e-02 6.005092165393969061e+00 -1.391186479347052921e-03 3.144357946515122126e+00 7.319299802118777896e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.486325427989821968e+01 2.592299988083800188e-02 6.005224959412565511e+00 -1.409400378555390266e-03 3.144431618226091629e+00 7.415037277574054644e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.486065123518539544e+01 2.612993731062525707e-02 6.005359323237766667e+00 -1.427603001478037906e-03 3.144506247159444712e+00 7.510744384296212878e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.485802748508378990e+01 2.633680031221918502e-02 6.005495250177282252e+00 -1.445794257749114398e-03 3.144581833014647110e+00 7.606421751783251466e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.485538303667287430e+01 2.654358860284127333e-02 6.005632733472866747e+00 -1.463974057312370175e-03 3.144658375497428882e+00 7.702070003685129122e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.485271789705659096e+01 2.675030190010854042e-02 6.005771766300412651e+00 -1.482142310423864877e-03 3.144735874319728453e+00 7.797689757740644328e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.485003207336335329e+01 2.695693992203571435e-02 6.005912341770036633e+00 -1.500298927654632533e-03 3.144814329199630443e+00 7.893281625715696526e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.484732557274603870e+01 2.716350238703735959e-02 6.006054452926167464e+00 -1.518443819893332443e-03 3.144893739861308379e+00 7.988846213342909062e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.484459840238198503e+01 2.736998901392996911e-02 6.006198092747636608e+00 -1.536576898348884865e-03 3.144974106034962080e+00 8.084384120262608480e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.484185056947298520e+01 2.757639952193404603e-02 6.006343254147767041e+00 -1.554698074553090455e-03 3.145055427456756814e+00 8.179895939965136286e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.483908208124528549e+01 2.778273363067611940e-02 6.006489929974459407e+00 -1.572807260363234729e-03 3.145137703868762014e+00 8.275382259734491040e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.483629294494958017e+01 2.798899106019075642e-02 6.006638113010282609e+00 -1.590904367964674111e-03 3.145220935018888664e+00 8.370843660593292081e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.483348316786100618e+01 2.819517153092253661e-02 6.006787795972563515e+00 -1.608989309873404185e-03 3.145305120660826681e+00 8.466280717249036712e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.483065275727914134e+01 2.840127476372800164e-02 6.006938971513473113e+00 -1.627061998938610608e-03 3.145390260553980966e+00 8.561693998041664932e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.482780172052799905e+01 2.860730047987757735e-02 6.007091632220117994e+00 -1.645122348345199638e-03 3.145476354463407898e+00 8.657084064892405688e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.482493006495602650e+01 2.881324840105748894e-02 6.007245770614627389e+00 -1.663170271616309362e-03 3.145563402159750943e+00 8.752451473253893824e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.482203779793609932e+01 2.901911824937163098e-02 6.007401379154244658e+00 -1.681205682615801410e-03 3.145651403419174930e+00 8.847796772061563121e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.481912492686551630e+01 2.922490974734343744e-02 6.007558450231412550e+00 -1.699228495550730985e-03 3.145740358023302097e+00 8.943120503686292693e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.481619145916599933e+01 2.943062261791772397e-02 6.007716976173867351e+00 -1.717238624973796077e-03 3.145830265759144595e+00 9.038423203888305618e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.481323740228368635e+01 2.963625658446252670e-02 6.007876949244723264e+00 -1.735235985785764119e-03 3.145921126419039204e+00 9.133705401772307907e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.481026276368913486e+01 2.984181137077090637e-02 6.008038361642565661e+00 -1.753220493237878054e-03 3.146012939800580721e+00 9.228967619743865631e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.480726755087730950e+01 3.004728670106274549e-02 6.008201205501539022e+00 -1.771192062934237891e-03 3.146105705706553568e+00 9.324210373467007196e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.480425177136758386e+01 3.025268229998654898e-02 6.008365472891435743e+00 -1.789150610834159714e-03 3.146199423944865625e+00 9.419434171823045342e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.480121543270374040e+01 3.045799789262120319e-02 6.008531155817787628e+00 -1.807096053254511701e-03 3.146294094328479396e+00 9.514639516870613449e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.479815854245396167e+01 3.066323320447775225e-02 6.008698246221954697e+00 -1.825028306872025210e-03 3.146389716675343173e+00 9.609826903806905317e-04 9.958803122776137273e-02 6.952905442536088998e+00 -1.048804366594322524e+00 4.305491919832346248e+00
1.479508110821083022e+01 3.086838796150114320e-02 6.008866735981215790e+00 -1.842947288725582666e-03 3.146486290808323094e+00 9.704996820930117309e-04 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.479198313841994050e+01 3.107344531940111482e-02 6.009036616909478212e+00 -1.860852844448932951e-03 3.146583816468582651e+00 9.800132445531507981e-04 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.478886464155075764e+01 3.127842158384296772e-02 6.009207880757245768e+00 -1.878744962418002398e-03 3.146682293402310648e+00 9.895251593130638228e-04 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.478572562526825784e+01 3.148331648212934764e-02 6.009380519210853144e+00 -1.896623560762569901e-03 3.146781721447081459e+00 9.990354731424198886e-04 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.478256609726180493e+01 3.168812974200359289e-02 6.009554523892925992e+00 -1.914488557983527435e-03 3.146882100445111075e+00 1.008544232106795913e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.477938606524514498e+01 3.189286109165145183e-02 6.009729886362475959e+00 -1.932339872955040217e-03 3.146983430243186497e+00 1.018051481564510126e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.477618553695640813e+01 3.209751025970278976e-02 6.009906598114989507e+00 -1.950177424926680851e-03 3.147085710692595573e+00 1.027557266163572425e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.477296452015809969e+01 3.230207697523330285e-02 6.010084650582519394e+00 -1.968001133525537020e-03 3.147188941649055494e+00 1.037061629838749877e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.476972302263710368e+01 3.250656096776620430e-02 6.010264035133776162e+00 -1.985810918758291847e-03 3.147293122972640411e+00 1.046564615808746922e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.476646105220468108e+01 3.271096196727393129e-02 6.010444743074221385e+00 -2.003606701013278032e-03 3.147398254527710826e+00 1.056066266573500506e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.476317861669646447e+01 3.291527970417984506e-02 6.010626765646155611e+00 -2.021388401062502917e-03 3.147504336182841200e+00 1.065566623911588838e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.475987572397245984e+01 3.311951390935991696e-02 6.010810094028814277e+00 -2.039155940063647546e-03 3.147611367810747574e+00 1.075065728877753557e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.475655238191704299e+01 3.332366431414443553e-02 6.010994719338458303e+00 -2.056909239562037302e-03 3.147719349288215618e+00 1.084563621800533999e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.475320859843895960e+01 3.352773065031967176e-02 6.011180632628466469e+00 -2.074648221492583940e-03 3.147828280496026920e+00 1.094060342280014225e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.474984438147132160e+01 3.373171265012958608e-02 6.011367824889428668e+00 -2.092372808181699843e-03 3.147938161318886596e+00 1.103555929185681076e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.474645973897160900e+01 3.393561004627750760e-02 6.011556287049238279e+00 -2.110082922349183245e-03 3.148048991645350014e+00 1.113050420654393023e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.474305467892166455e+01 3.413942257192784102e-02 6.011746009973185423e+00 -2.127778487110076541e-03 3.148160771367749966e+00 1.122543854088460481e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.473962920932769904e+01 3.434314996070773202e-02 6.011936984464052891e+00 -2.145459425976521152e-03 3.148273500382122503e+00 1.132036266153836927e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.473618333822028426e+01 3.454679194670877418e-02 6.012129201262205846e+00 -2.163125662859611501e-03 3.148387178588133217e+00 1.141527692778423206e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.473271707365435468e+01 3.475034826448868824e-02 6.012322651045687749e+00 -2.180777122071109360e-03 3.148501805889003524e+00 1.151018169150468985e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.472923042370920932e+01 3.495381864907302211e-02 6.012517324430316279e+00 -2.198413728325172931e-03 3.148617382191436942e+00 1.160507729717086527e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.472572339648850637e+01 3.515720283595683004e-02 6.012713211969775706e+00 -2.216035406740069023e-03 3.148733907405544041e+00 1.169996408182873322e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.472219600012026497e+01 3.536050056110637968e-02 6.012910304155712815e+00 -2.233642082839855728e-03 3.148851381444769171e+00 1.179484237508641835e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.471864824275686345e+01 3.556371156096084507e-02 6.013108591417831938e+00 -2.251233682556035617e-03 3.148969804225815405e+00 1.188971249910254638e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.471508013257504466e+01 3.576683557243399980e-02 6.013308064123989993e+00 -2.268810132229177705e-03 3.149089175668569940e+00 1.198457476857565582e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.471149167777590883e+01 3.596987233291593089e-02 6.013508712580292404e+00 -2.286371358610511228e-03 3.149209495696029482e+00 1.207942949073466344e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.470788288658491538e+01 3.617282158027472494e-02 6.013710527031190800e+00 -2.303917288863488195e-03 3.149330764234226088e+00 1.217427696533036853e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.470425376725188649e+01 3.637568305285818898e-02 6.013913497659576279e+00 -2.321447850565316450e-03 3.149452981212152114e+00 1.226911748462799568e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.470060432805100348e+01 3.657845648949554357e-02 6.014117614586880656e+00 -2.338962971708462377e-03 3.149576146561684276e+00 1.236395133340077203e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.469693457728080865e+01 3.678114162949914362e-02 6.014322867873168832e+00 -2.356462580702123680e-03 3.149700260217509928e+00 1.245877878892453008e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.469324452326420349e+01 3.698373821266619232e-02 6.014529247517240051e+00 -2.373946606373670502e-03 3.149825322117051574e+00 1.255360012097332320e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.468953417434845221e+01 3.718624597928045505e-02 6.014736743456722934e+00 -2.391414977970058361e-03 3.149951332200392251e+00 1.264841559181606239e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.468580353890517998e+01 3.738866467011398714e-02 6.014945345568175838e+00 -2.408867625159208554e-03 3.150078290410200044e+00 1.274322545621415278e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.468205262533037647e+01 3.759099402642884086e-02 6.015155043667184565e+00 -2.426304478031358642e-03 3.150206196691653027e+00 1.283802996142013181e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.467828144204439234e+01 3.779323378997881400e-02 6.015365827508460050e+00 -2.443725467100383436e-03 3.150335050992364216e+00 1.293282934717730282e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.467448999749194272e+01 3.799538370301116380e-02 6.015577686785940514e+00 -2.461130523305083469e-03 3.150464853262306519e+00 1.302762384572034868e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.467067830014210905e+01 3.819744350826835555e-02 6.015790611132888266e+00 -2.478519578010444403e-03 3.150595603453737681e+00 1.312241368177693426e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.466684635848833906e+01 3.839941294898978341e-02 6.016004590121990958e+00 -2.495892563008865646e-03 3.150727301521124790e+00 1.321719907257027380e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.466299418104844676e+01 3.860129176891351904e-02 6.016219613265461952e+00 -2.513249410521356877e-03 3.150859947421070562e+00 1.331198022782266541e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.465912177636461422e+01 3.880307971227806019e-02 6.016435670015141568e+00 -2.530590053198705086e-03 3.150993541112236951e+00 1.340675734975999272e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.465522915300339513e+01 3.900477652382407928e-02 6.016652749762597452e+00 -2.547914424122611245e-03 3.151128082555270549e+00 1.350153063311716316e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.465131631955571301e+01 3.920638194879615818e-02 6.016870841839227602e+00 -2.565222456806794896e-03 3.151263571712728417e+00 1.359630026514450918e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.464738328463686301e+01 3.940789573294457143e-02 6.017089935516359844e+00 -2.582514085198069249e-03 3.151400008549002152e+00 1.369106642561511086e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.464343005688651544e+01 3.960931762252701410e-02 6.017310020005357529e+00 -2.599789243677384613e-03 3.151537393030243717e+00 1.378582928683306629e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.463945664496871757e+01 3.981064736431039197e-02 6.017531084457720780e+00 -2.617047867060841478e-03 3.151675725124291283e+00 1.388058901364266602e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.463546305757189359e+01 4.001188470557255628e-02 6.017753117965189524e+00 -2.634289890600673666e-03 3.151815004800593734e+00 1.397534576343850005e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.463144930340884819e+01 4.021302939410410088e-02 6.017976109559847409e+00 -2.651515249986198964e-03 3.151955232030136944e+00 1.407009968617646458e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.462741539121676659e+01 4.041408117821012475e-02 6.018200048214225717e+00 -2.668723881344741561e-03 3.152096406785369176e+00 1.416485092438567531e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.462336132975721803e+01 4.061503980671199443e-02 6.018424922841409952e+00 -2.685915721242521526e-03 3.152238529040126913e+00 1.425959961318127179e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.461928712781615758e+01 4.081590502894914124e-02 6.018650722295143751e+00 -2.703090706685514800e-03 3.152381598769560700e+00 1.435434588027810227e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.461519279420392792e+01 4.101667659478082373e-02 6.018877435369932805e+00 -2.720248775120282392e-03 3.152525615950061422e+00 1.444908984600529970e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.461107833775526110e+01 4.121735425458793178e-02 6.019105050801153212e+00 -2.737389864434770521e-03 3.152670580559186142e+00 1.454383162332171641e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.460694376732928390e+01 4.141793775927475607e-02 6.019333557265156287e+00 -2.754513912959076927e-03 3.152816492575585272e+00 1.463857131783223055e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.460278909180951601e+01 4.161842686027079213e-02 6.019562943379376918e+00 -2.771620859466190304e-03 3.152963351978927964e+00 1.473330902780490030e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.459861432010387716e+01 4.181882130953253063e-02 6.019793197702441034e+00 -2.788710643172697193e-03 3.153111158749829723e+00 1.482804484418897032e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.459441946114468536e+01 4.201912085954523368e-02 6.020024308734271301e+00 -2.805783203739459393e-03 3.153259912869778692e+00 1.492277885063371303e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.459020452388866218e+01 4.221932526332475982e-02 6.020256264916197253e+00 -2.822838481272261883e-03 3.153409614321063703e+00 1.501751112350810900e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.458596951731693458e+01 4.241943427441934727e-02 6.020489054631065429e+00 -2.839876416322428213e-03 3.153560263086700566e+00 1.511224173192133842e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.458171445043503844e+01 4.261944764691143195e-02 6.020722666203345952e+00 -2.856896949887408575e-03 3.153711859150360119e+00 1.520697073774409866e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.457743933227292032e+01 4.281936513541942380e-02 6.020957087899243554e+00 -2.873900023411335783e-03 3.153864402496295849e+00 1.530169819563071982e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.457314417188494282e+01 4.301918649509954562e-02 6.021192307926809484e+00 -2.890885578785553061e-03 3.154017893109271498e+00 1.539642415304208261e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.456882897834988455e+01 4.321891148164762331e-02 6.021428314436048979e+00 -2.907853558349110176e-03 3.154172330974489569e+00 1.549114865026932769e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.456449376077094549e+01 4.341853985130089688e-02 6.021665095519035837e+00 -2.924803904889231379e-03 3.154327716077520272e+00 1.558587172045834126e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.456013852827574873e+01 4.361807136083984543e-02 6.021902639210023445e+00 -2.941736561641753421e-03 3.154484048404229135e+00 1.568059338963502134e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.455576329001634583e+01 4.381750576758997040e-02 6.022140933485554903e+00 -2.958651472291532348e-03 3.154641327940706397e+00 1.577531367673129644e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.455136805516922038e+01 4.401684282942364829e-02 6.022379966264580275e+00 -2.975548580972823837e-03 3.154799554673196393e+00 1.587003259361191619e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.454695283293528618e+01 4.421608230476192086e-02 6.022619725408566715e+00 -2.992427832269631011e-03 3.154958728588027395e+00 1.596475014510197058e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.454251763253989616e+01 4.441522395257632011e-02 6.022860198721612157e+00 -3.009289171216025360e-03 3.155118849671540104e+00 1.605946632901517025e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.453806246323284590e+01 4.461426753239067927e-02 6.023101373950562554e+00 -3.026132543296437306e-03 3.155279917910018828e+00 1.615418113618283160e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.453358733428837191e+01 4.481321280428296472e-02 6.023343238785125564e+00 -3.042957894445918587e-03 3.155441933289621304e+00 1.624889455048360559e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.452909225500516399e+01 4.501205952888708006e-02 6.023585780857984240e+00 -3.059765171050374700e-03 3.155604895796308984e+00 1.634360654887390260e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.452457723470635997e+01 4.521080746739469108e-02 6.023828987744916930e+00 -3.076554319946768739e-03 3.155768805415779088e+00 1.643831710141903293e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.452004228273955633e+01 4.540945638155704372e-02 6.024072846964910966e+00 -3.093325288423298333e-03 3.155933662133395323e+00 1.653302617132502593e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.451548740847680818e+01 4.560800603368678208e-02 6.024317345980280791e+00 -3.110078024219541364e-03 3.156099465934118165e+00 1.662773371497115824e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.451091262131463466e+01 4.580645618665977331e-02 6.024562472196786089e+00 -3.126812475526575662e-03 3.156266216802439128e+00 1.672243968194313474e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.450631793067402242e+01 4.600480660391692567e-02 6.024808212963749021e+00 -3.143528590987067911e-03 3.156433914722311052e+00 1.681714401506695031e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.450170334600043098e+01 4.620305704946598563e-02 6.025054555574175019e+00 -3.160226319695336964e-03 3.156602559677081477e+00 1.691184665044341302e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.449706887676379452e+01 4.640120728788338367e-02 6.025301487264870914e+00 -3.176905611197388107e-03 3.156772151649425595e+00 1.700654751748330046e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.449241453245852718e+01 4.659925708431603836e-02 6.025548995216564840e+00 -3.193566415490918693e-03 3.156942690621279191e+00 1.710124653894317531e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.448774032260353017e+01 4.679720620448316742e-02 6.025797066554027914e+00 -3.210208683025298198e-03 3.157114176573772912e+00 1.719594363096182098e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.448304625674219004e+01 4.699505441467810574e-02 6.026045688346194140e+00 -3.226832364701517041e-03 3.157286609487165663e+00 1.729063870309730183e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.447833234444238748e+01 4.719280148177010942e-02 6.026294847606282090e+00 -3.243437411872112860e-03 3.157459989340778872e+00 1.738533165836463707e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.447359859529650095e+01 4.739044717320618078e-02 6.026544531291918361e+00 -3.260023776341065133e-03 3.157634316112931661e+00 1.748002239327407521e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.446884501892141195e+01 4.758799125701286548e-02 6.026794726305261030e+00 -3.276591410363665063e-03 3.157809589780876447e+00 1.757471079786996921e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.446407162495850507e+01 4.778543350179806359e-02 6.027045419493120448e+00 -3.293140266646358595e-03 3.157985810320733222e+00 1.766939675577022632e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.445927842307367861e+01 4.798277367675283372e-02 6.027296597647085363e+00 -3.309670298346560798e-03 3.158162977707426933e+00 1.776408014420634328e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.445446542295734460e+01 4.818001155165319016e-02 6.027548247503646373e+00 -3.326181459072445959e-03 3.158341091914622201e+00 1.785876083406400319e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.444963263432443590e+01 4.837714689686190700e-02 6.027800355744322935e+00 -3.342673702882783225e-03 3.158520152914661594e+00 1.795343868992429689e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.444478006691440974e+01 4.857417948333030838e-02 6.028052908995787718e+00 -3.359146984287541150e-03 3.158700160678501678e+00 1.804811357010628224e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.443990773049125309e+01 4.877110908260006567e-02 6.028305893829993600e+00 -3.375601258247294852e-03 3.158881115175651733e+00 1.814278532670894487e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.443501563484348615e+01 4.896793546680498072e-02 6.028559296764300690e+00 -3.392036480172361691e-03 3.159063016374110244e+00 1.823745380565342574e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.443010378978416952e+01 4.916465840867278309e-02 6.028813104261603328e+00 -3.408452605922447816e-03 3.159245864240304957e+00 1.833211884672630463e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.442517220515090770e+01 4.936127768152689249e-02 6.029067302730458877e+00 -3.424849591806279972e-03 3.159429658739030700e+00 1.842678028362339541e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.442022089080585268e+01 4.955779305928822293e-02 6.029321878525216505e+00 -3.441227394581216053e-03 3.159614399833388987e+00 1.852143794399405304e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.441524985663570924e+01 4.975420431647692432e-02 6.029576817946146861e+00 -3.457585971452827034e-03 3.159800087484727626e+00 1.861609164948595328e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.441025911255174385e+01 4.995051122821418665e-02 6.029832107239571748e+00 -3.473925280074455918e-03 3.159986721652581210e+00 1.871074121579037550e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.440524866848978292e+01 5.014671357022398857e-02 6.030087732597993799e+00 -3.490245278546751095e-03 3.160174302294612048e+00 1.880538645268793867e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.440021853441022515e+01 5.034281111883484594e-02 6.030343680160229702e+00 -3.506545925417175417e-03 3.160362829366550219e+00 1.890002716409481002e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.439516872029803984e+01 5.053880365098158828e-02 6.030599936011539874e+00 -3.522827179679489246e-03 3.160552302822135839e+00 1.899466314810936479e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.439009923616277575e+01 5.073469094420710729e-02 6.030856486183762577e+00 -3.539089000773211827e-03 3.160742722613061773e+00 1.908929419705929047e-03 9.958291870998203787e-02 6.952631182067041671e+00 -1.049027620767240654e+00 4.305184322969156874e+00
1.438501009203856640e+01 5.093047277666408468e-02 6.031113316655446255e+00 -3.555331348583056199e-03 3.160934088688915011e+00 1.918392009754911823e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.437990130078013351e+01 5.112609301225566616e-02 6.031370413383679185e+00 -3.571553716575969883e-03 3.161126400672821468e+00 1.927847580889452536e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.437477287526444414e+01 5.132160738205580885e-02 6.031627762275761029e+00 -3.587756526735135648e-03 3.161319658187217385e+00 1.937302615759365926e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.436962482559587784e+01 5.151701566618251127e-02 6.031885349156055121e+00 -3.603939740256864935e-03 3.161513861177331464e+00 1.946757091375014674e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.436445716190340605e+01 5.171231764536981385e-02 6.032143159796210519e+00 -3.620103318780503680e-03 3.161709009586065822e+00 1.956210984192350774e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.435926989434059742e+01 5.190751310096951981e-02 6.032401179915297895e+00 -3.636247224387750138e-03 3.161905103353940039e+00 1.965664270117879232e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.435406303308562137e+01 5.210260181495291604e-02 6.032659395179946316e+00 -3.652371419601949717e-03 3.162102142419037865e+00 1.975116924513660357e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.434883658834125519e+01 5.229758356991245916e-02 6.032917791204479130e+00 -3.668475867387367261e-03 3.162300126716952153e+00 1.984568922202346528e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.434359057033489115e+01 5.249245814906348256e-02 6.033176353551055193e+00 -3.684560531148437217e-03 3.162499056180730683e+00 1.994020237472257564e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.433832498931853650e+01 5.268722533624588950e-02 6.033435067729802981e+00 -3.700625374728990381e-03 3.162698930740824199e+00 2.003470844082489485e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.433303985556882232e+01 5.288188491592582530e-02 6.033693919198960920e+00 -3.716670362411458959e-03 3.162899750325032677e+00 2.012920715268057097e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.432773517938701069e+01 5.307643667319736358e-02 6.033952893365017722e+00 -3.732695458916059951e-03 3.163101514858453811e+00 2.022369823745071276e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.432241097109899641e+01 5.327088039378415074e-02 6.034211975582852716e+00 -3.748700629399957275e-03 3.163304224263431053e+00 2.031818141715945741e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.431706724105531592e+01 5.346521586404109211e-02 6.034471151155875290e+00 -3.764685839456400913e-03 3.163507878459502987e+00 2.041265640874637653e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.431170399963114725e+01 5.365944287095598952e-02 6.034730405336167003e+00 -3.780651055113846536e-03 3.163712477363351816e+00 2.050712292411917704e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.430632125722632431e+01 5.385356120215117198e-02 6.034989723324623689e+00 -3.796596242835052152e-03 3.163918020888754068e+00 2.060158067020667963e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.430091902426533323e+01 5.404757064588515403e-02 6.035249090271097572e+00 -3.812521369516155660e-03 3.164124508946531300e+00 2.069602934901210081e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.429549731119732137e+01 5.424147099105425252e-02 6.035508491274541143e+00 -3.828426402485730733e-03 3.164331941444500362e+00 2.079046865766660812e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.429005612849610607e+01 5.443526202719418255e-02 6.035767911383150164e+00 -3.844311309503822306e-03 3.164540318287424991e+00 2.088489828848312264e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.428459548666017653e+01 5.462894354448168815e-02 6.036027335594508436e+00 -3.860176058760962127e-03 3.164749639376968737e+00 2.097931792901039892e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.427911539621270087e+01 5.482251533373613123e-02 6.036286748855733464e+00 -3.876020618877164779e-03 3.164959904611646557e+00 2.107372726208733490e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.427361586770152968e+01 5.501597718642108059e-02 6.036546136063622114e+00 -3.891844958900902030e-03 3.165171113886779075e+00 2.116812596589754195e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.426809691169920136e+01 5.520932889464589405e-02 6.036805482064795392e+00 -3.907649048308059828e-03 3.165383267094445063e+00 2.126251371402411005e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.426255853880295277e+01 5.540257025116727269e-02 6.037064771655846762e+00 -3.923432857000875781e-03 3.165596364123437034e+00 2.135689017550462462e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.425700075963471924e+01 5.559570104939082907e-02 6.037323989583490480e+00 -3.939196355306854962e-03 3.165810404859214611e+00 2.145125501488638706e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.425142358484114347e+01 5.578872108337264851e-02 6.037583120544707249e+00 -3.954939513977670518e-03 3.166025389183861005e+00 2.154560789228180881e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.424582702509357901e+01 5.598163014782080171e-02 6.037842149186894325e+00 -3.970662304188042613e-03 3.166241316976039055e+00 2.163994846342404393e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.424021109108809569e+01 5.617442803809688523e-02 6.038101060108014728e+00 -3.986364697534600446e-03 3.166458188110946370e+00 2.173427637972276481e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.423457579354548663e+01 5.636711455021753414e-02 6.038359837856748236e+00 -4.002046666034724323e-03 3.166676002460274031e+00 2.182859128832013301e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.422892114321127366e+01 5.655968948085593473e-02 6.038618466932639706e+00 -4.017708182125372986e-03 3.166894759892163069e+00 2.192289283214693928e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.422324715085571256e+01 5.675215262734330246e-02 6.038876931786251845e+00 -4.033349218661890986e-03 3.167114460271163168e+00 2.201718064997888226e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.421755382727379846e+01 5.694450378767038773e-02 6.039135216819317087e+00 -4.048969748916796986e-03 3.167335103458190915e+00 2.211145437649301645e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.421184118328527290e+01 5.713674276048892609e-02 6.039393306384887694e+00 -4.064569746578558171e-03 3.167556689310489837e+00 2.220571364232431719e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.420610922973462564e+01 5.732886934511310234e-02 6.039651184787492078e+00 -4.080149185750344722e-03 3.167779217681589987e+00 2.229995807412239739e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.420035797749110351e+01 5.752088334152100080e-02 6.039908836283286675e+00 -4.095708040948774740e-03 3.168002688421267532e+00 2.239418729460833715e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.419458743744871398e+01 5.771278455035604854e-02 6.040166245080208718e+00 -4.111246287103486642e-03 3.168227101375507004e+00 2.248840092263246736e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.418879762052623583e+01 5.790457277292842403e-02 6.040423395338133439e+00 -4.126763899557304820e-03 3.168452456386461780e+00 2.258259857323286889e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.418298853766721557e+01 5.809624781121646570e-02 6.040680271169028615e+00 -4.142260854063069438e-03 3.168678753292417216e+00 2.267677985769072334e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.417716019983998166e+01 5.828780946786808748e-02 6.040936856637109997e+00 -4.157737126781958087e-03 3.168905991927752908e+00 2.277094438358721624e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.417131261803764630e+01 5.847925754620213884e-02 6.041193135758998523e+00 -4.173192694282140507e-03 3.169134172122906268e+00 2.286509175486083935e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.416544580327810721e+01 5.867059185020979950e-02 6.041449092503878404e+00 -4.188627533537426367e-03 3.169363293704335227e+00 2.295922157186478831e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.415955976660406179e+01 5.886181218455592556e-02 6.041704710793651678e+00 -4.204041621925887033e-03 3.169593356494484482e+00 2.305333343142439931e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.415365451908300543e+01 5.905291835458040262e-02 6.041959974503098962e+00 -4.219434937228472120e-03 3.169824360311749523e+00 2.314742692689466391e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.414773007180724029e+01 5.924391016629947798e-02 6.042214867460038441e+00 -4.234807457627604368e-03 3.170056304970441552e+00 2.324150164821776974e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.414178643589387896e+01 5.943478742640707219e-02 6.042469373445484848e+00 -4.250159161705763244e-03 3.170289190280754621e+00 2.333555718198068903e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.413582362248485147e+01 5.962554994227610428e-02 6.042723476193807564e+00 -4.265490028444052055e-03 3.170523016048732767e+00 2.342959311147280611e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.412984164274691068e+01 5.981619752195976164e-02 6.042977159392894038e+00 -4.280800037220753793e-03 3.170757782076235820e+00 2.352360901674354927e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.412384050787163403e+01 6.000672997419279758e-02 6.043230406684309663e+00 -4.296089167809869630e-03 3.170993488160908758e+00 2.361760447466004428e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.411782022907543599e+01 6.019714710839277338e-02 6.043483201663459425e+00 -4.311357400379647008e-03 3.171230134096149289e+00 2.371157905896478096e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.411178081759956804e+01 6.038744873466133506e-02 6.043735527879749547e+00 -4.326604715491090374e-03 3.171467719671077212e+00 2.380553234033327102e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.410572228471012224e+01 6.057763466378543460e-02 6.043987368836752694e+00 -4.341831094096464116e-03 3.171706244670504216e+00 2.389946388643170161e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.409964464169804543e+01 6.076770470723854428e-02 6.044238707992367843e+00 -4.357036517537774684e-03 3.171945708874903236e+00 2.399337326197456283e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.409354789987913392e+01 6.095765867718188485e-02 6.044489528758987262e+00 -4.372220967545248360e-03 3.172186112060380481e+00 2.408726002878226226e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.408743207059404590e+01 6.114749638646559127e-02 6.044739814503659048e+00 -4.387384426235789968e-03 3.172427453998645674e+00 2.418112374583869604e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.408129716520830321e+01 6.133721764862990616e-02 6.044989548548253211e+00 -4.402526876111432889e-03 3.172669734456984525e+00 2.427496396934879404e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.407514319511230028e+01 6.152682227790634562e-02 6.045238714169626881e+00 -4.417648300057775215e-03 3.172912953198231634e+00 2.436878025279600422e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.406897017172130404e+01 6.171631008921884404e-02 6.045487294599791284e+00 -4.432748681342404615e-03 3.173157109980742518e+00 2.446257214699972937e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.406277810647546289e+01 6.190568089818486441e-02 6.045735273026077827e+00 -4.447828003613311931e-03 3.173402204558367856e+00 2.455633920017270301e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.405656701083981197e+01 6.209493452111655015e-02 6.045982632591303307e+00 -4.462886250897291768e-03 3.173648236680427726e+00 2.465008095797830041e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.405033689630427673e+01 6.228407077502180061e-02 6.046229356393941323e+00 -4.477923407598333530e-03 3.173895206091686294e+00 2.474379696358774972e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.404408777438367828e+01 6.247308947760536052e-02 6.046475427488288368e+00 -4.492939458496001195e-03 3.174143112532327393e+00 2.483748675773729975e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.403781965661773690e+01 6.266199044726990242e-02 6.046720828884633470e+00 -4.507934388743800071e-03 3.174391955737930093e+00 2.493114987878526211e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.403153255457108095e+01 6.285077350311706057e-02 6.046965543549425171e+00 -4.522908183867535743e-03 3.174641735439445611e+00 2.502478586276897510e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.402522647983325044e+01 6.303943846494849956e-02 6.047209554405445608e+00 -4.537860829763662625e-03 3.174892451363173773e+00 2.511839424346165063e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.401890144401869875e+01 6.322798515326689961e-02 6.047452844331977495e+00 -4.552792312697619484e-03 3.175144103230741699e+00 2.521197455242912572e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.401255745876680159e+01 6.341641338927699045e-02 6.047695396164976422e+00 -4.567702619302158040e-03 3.175396690759080709e+00 2.530552631908648386e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.400619453574186224e+01 6.360472299488653669e-02 6.047937192697240505e+00 -4.582591736575662017e-03 3.175650213660405896e+00 2.539904907075455926e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.399981268663310985e+01 6.379291379270728146e-02 6.048178216678586239e+00 -4.597459651880452317e-03 3.175904671642195698e+00 2.549254233271630674e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.399341192315471183e+01 6.398098560605595952e-02 6.048418450816016367e+00 -4.612306352941087859e-03 3.176160064407171468e+00 2.558600562827303276e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.398699225704577742e+01 6.416893825895518544e-02 6.048657877773894853e+00 -4.627131827842656878e-03 3.176416391653277049e+00 2.567943847880048772e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.398055370007035769e+01 6.435677157613439725e-02 6.048896480174120960e+00 -4.641936065029056077e-03 3.176673653073661452e+00 2.577284040380480208e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.397409626401745442e+01 6.454448538303078631e-02 6.049134240596301559e+00 -4.656719053301264580e-03 3.176931848356659316e+00 2.586621092097827514e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.396761996070102363e+01 6.473207950579014380e-02 6.049371141577926991e+00 -4.671480781815605735e-03 3.177190977185773590e+00 2.595954954625498152e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.396112480195997918e+01 6.491955377126776283e-02 6.049607165614545146e+00 -4.686221240082006322e-03 3.177451039239657771e+00 2.605285579386623467e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.395461079965819984e+01 6.510690800702929881e-02 6.049842295159936434e+00 -4.700940417962241880e-03 3.177712034192099466e+00 2.614612917639585945e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.394807796568453284e+01 6.529414204135160216e-02 6.050076512626289649e+00 -4.715638305668178563e-03 3.177973961712004414e+00 2.623936920483528265e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.394152631195279568e+01 6.548125570322353706e-02 6.050309800384379599e+00 -4.730314893760005461e-03 3.178236821463380046e+00 2.633257538863844997e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.393495585040178320e+01 6.566824882234678640e-02 6.050542140763742083e+00 -4.744970173144483390e-03 3.178500613105320838e+00 2.642574723577656090e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.392836659299527291e+01 6.585512122913662891e-02 6.050773516052851519e+00 -4.759604135074723720e-03 3.178765336291994092e+00 2.651888425279411328e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.392175855172202681e+01 6.604187275472275798e-02 6.051003908499300366e+00 -4.774216771150198782e-03 3.179030990672625734e+00 2.661198594486503897e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.391513173859579666e+01 6.622850323094996161e-02 6.051233300309974972e+00 -4.788808073312047706e-03 3.179297575891486538e+00 2.670505181584401262e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.390848616565532758e+01 6.641501249037891352e-02 6.051461673651236772e+00 -4.803378033840892403e-03 3.179565091587879699e+00 2.679808136831997659e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.390182184496436335e+01 6.660140036628686699e-02 6.051689010649099032e+00 -4.817926645355028251e-03 3.179833537396127952e+00 2.689107410366981324e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.389513878861165175e+01 6.678766669266834877e-02 6.051915293389407147e+00 -4.832453900808609572e-03 3.180102912945562466e+00 2.698402952211177881e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.388843700871094455e+01 6.697381130423586681e-02 6.052140503918019832e+00 -4.846959793489829041e-03 3.180373217860509971e+00 2.707694712275872471e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.388171651740100643e+01 6.715983403642056260e-02 6.052364624240986757e+00 -4.861444317019090154e-03 3.180644451760284319e+00 2.716982640367107162e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.387497732684561491e+01 6.734573472537286332e-02 6.052587636324732401e+00 -4.875907465347176228e-03 3.180916614259173603e+00 2.726266686190954944e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.386821944923356398e+01 6.753151320796310642e-02 6.052809522096233685e+00 -4.890349232753413329e-03 3.181189704966433052e+00 2.735546799358767704e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.386144289677867292e+01 6.771716932178216408e-02 6.053030263443204717e+00 -4.904769613843826259e-03 3.181463723486273487e+00 2.744822929392400340e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.385464768171978633e+01 6.790270290514202611e-02 6.053249842214277088e+00 -4.919168603549292813e-03 3.181738669417854215e+00 2.754095025729409729e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.384783381632077948e+01 6.808811379707636890e-02 6.053468240219182839e+00 -4.933546197123691093e-03 3.182014542355273701e+00 2.763363037728225075e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.384100131287055824e+01 6.827340183734116608e-02 6.053685439228936538e+00 -4.947902390142042486e-03 3.182291341887563352e+00 2.772626914673293960e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.383415018368306626e+01 6.845856686641516031e-02 6.053901420976020020e+00 -4.962237178498651174e-03 3.182569067598679080e+00 2.781886605780201516e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.382728044109729026e+01 6.864360872550041848e-02 6.054116167154564465e+00 -4.976550558405239306e-03 3.182847719067495529e+00 2.791142060200760104e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.382039209747726005e+01 6.882852725652285897e-02 6.054329659420534249e+00 -4.990842526389076966e-03 3.183127295867798523e+00 2.800393227028072536e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.381348516521205028e+01 6.901332230213270968e-02 6.054541879391911685e+00 -5.005113079291108671e-03 3.183407797568281516e+00 2.809640055301567112e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.380655965671579111e+01 6.919799370570499375e-02 6.054752808648883544e+00 -5.019362214264079872e-03 3.183689223732538931e+00 2.818882494012001864e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.379961558442766290e+01 6.938254131133995972e-02 6.054962428734024016e+00 -5.033589928770653039e-03 3.183971573919062159e+00 2.828120492106443208e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.379265296081190684e+01 6.956696496386352568e-02 6.055170721152479452e+00 -5.047796220581528097e-03 3.184254847681235567e+00 2.837353998493210346e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.378567179835782142e+01 6.975126450882772333e-02 6.055377667372157546e+00 -5.061981087773555037e-03 3.184539044567332056e+00 2.846582962046794070e-03 9.956550667622808548e-02 6.951697115380016889e+00 -1.049787971999717406e+00 4.304136720360094870e+00
1.377867210957977306e+01 6.993543979251104492e-02 6.055583248823910303e+00 -5.076144528727843074e-03 3.184824164120510837e+00 2.855807331612741310e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.377165391697963415e+01 7.011929136312167188e-02 6.055787447212156671e+00 -5.090284031677014785e-03 3.185110204601239836e+00 2.865001525613213376e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.376461724307357137e+01 7.030301853187358174e-02 6.055990244221954200e+00 -5.104402079016901600e-03 3.185397164273301662e+00 2.874191149686514818e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.375756210043495820e+01 7.048662114751326480e-02 6.056191621200160746e+00 -5.118498670028704366e-03 3.185685042677128376e+00 2.883376152326400186e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.375048850166219516e+01 7.067009905951286697e-02 6.056391559457417806e+00 -5.132573804291705802e-03 3.185973839348000602e+00 2.892556482012278735e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.374339645937871879e+01 7.085345211807050902e-02 6.056590040268337916e+00 -5.146627481681365773e-03 3.186263553816046645e+00 2.901732087214005298e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.373628598623299979e+01 7.103668017411060576e-02 6.056787044871693837e+00 -5.160659702367405288e-03 3.186554185606241596e+00 2.910902916396637327e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.372915709489854663e+01 7.121978307928412966e-02 6.056982554470603297e+00 -5.174670466811895700e-03 3.186845734238406447e+00 2.920068918025159419e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.372200979807390731e+01 7.140276068596890235e-02 6.057176550232718171e+00 -5.188659775767343572e-03 3.187138199227209423e+00 2.929230040569174003e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.371484410848267466e+01 7.158561284726980278e-02 6.057369013290413662e+00 -5.202627630274773811e-03 3.187431580082165539e+00 2.938386232507559075e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.370766003887348639e+01 7.176833941701905861e-02 6.057559924740976598e+00 -5.216574031661812792e-03 3.187725876307639261e+00 2.947537442333090802e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.370045760202002505e+01 7.195094024977642666e-02 6.057749265646791947e+00 -5.230498981540770628e-03 3.188021087402844511e+00 2.956683618557033166e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.369323681072102872e+01 7.213341520082938718e-02 6.057937017035536442e+00 -5.244402481806721694e-03 3.188317212861847327e+00 2.965824709713690312e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.368599767780028209e+01 7.231576412619333816e-02 6.058123159900363319e+00 -5.258284534635585157e-03 3.188614252173568975e+00 2.974960664364927239e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.367874021610662716e+01 7.249798688261174795e-02 6.058307675200095055e+00 -5.272145142482205504e-03 3.188912204821788610e+00 2.984091431104652324e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.367146443851396143e+01 7.268008332755629408e-02 6.058490543859412547e+00 -5.285984308078430470e-03 3.189211070285145944e+00 2.993216958563265587e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.366417035792123968e+01 7.286205331922700201e-02 6.058671746769046074e+00 -5.299802034431192431e-03 3.189510848037146129e+00 3.002337195412071395e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.365685798725247757e+01 7.304389671655232841e-02 6.058851264785964474e+00 -5.313598324820587200e-03 3.189811537546163756e+00 3.011452090367653864e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.364952733945675334e+01 7.322561337918927216e-02 6.059029078733567886e+00 -5.327373182797951953e-03 3.190113138275447291e+00 3.020561592196216710e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.364217842750820786e+01 7.340720316752342989e-02 6.059205169401876923e+00 -5.341126612183949227e-03 3.190415649683124855e+00 3.029665649717885791e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.363481126440604640e+01 7.358866594266905148e-02 6.059379517547725413e+00 -5.354858617066747192e-03 3.190719071222208658e+00 3.038764211810986507e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.362742586317454219e+01 7.377000156646906781e-02 6.059552103894952246e+00 -5.368569201802828907e-03 3.191023402340602999e+00 3.047857227416540631e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.362002223686303459e+01 7.395120990149510465e-02 6.059722909134593216e+00 -5.382258371015712951e-03 3.191328642481108258e+00 3.056944645542528961e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.361260039854593629e+01 7.413229081104749651e-02 6.059891913925071982e+00 -5.395926129590827326e-03 3.191634791081430222e+00 3.066026415267735904e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.360516036132272610e+01 7.431324415915523118e-02 6.060059098892395468e+00 -5.409572482673413035e-03 3.191941847574185864e+00 3.075102485745849924e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.359770213831795616e+01 7.449406981057594967e-02 6.060224444630343932e+00 -5.423197435666608085e-03 3.192249811386911329e+00 3.084172806209540142e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.359022574268125361e+01 7.467476763079586299e-02 6.060387931700664588e+00 -5.436800994229532349e-03 3.192558681942069931e+00 3.093237325974497812e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.358273118758731712e+01 7.485533748602968274e-02 6.060549540633264343e+00 -5.450383164275375905e-03 3.192868458657061481e+00 3.102295994443437458e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.357521848623592220e+01 7.503577924322055170e-02 6.060709251926403418e+00 -5.463943951969487366e-03 3.193179140944230276e+00 3.111348761110060285e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.356768765185191938e+01 7.521609277003991900e-02 6.060867046046889861e+00 -5.477483363727463084e-03 3.193490728210874874e+00 3.120395575562978988e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.356013869768523605e+01 7.539627793488741514e-02 6.061022903430270503e+00 -5.491001406213242425e-03 3.193803219859257414e+00 3.129436387489602667e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.355257163701087642e+01 7.557633460689068550e-02 6.061176804481027247e+00 -5.504498086337197837e-03 3.194116615286613836e+00 3.138471146679984447e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.354498648312892328e+01 7.575626265590527930e-02 6.061328729572770690e+00 -5.517973411254236196e-03 3.194430913885164092e+00 3.147499803030627454e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.353738324936453630e+01 7.593606195251444146e-02 6.061478659048433748e+00 -5.531427388361894945e-03 3.194746115042124135e+00 3.156522306548253075e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.352976194906795548e+01 7.611573236802891829e-02 6.061626573220466163e+00 -5.544860025298444309e-03 3.195062218139715693e+00 3.165538607353530608e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.352212259561449947e+01 7.629527377448673542e-02 6.061772452371028130e+00 -5.558271329940990373e-03 3.195379222555178256e+00 3.174548655684764423e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.351446520240456728e+01 7.647468604465298969e-02 6.061916276752188359e+00 -5.571661310403584234e-03 3.195697127660781067e+00 3.183552401901543812e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.350678978286363474e+01 7.665396905201958544e-02 6.062058026586115034e+00 -5.585029975035330288e-03 3.196015932823836447e+00 3.192549796488352090e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.349909635044225809e+01 7.683312267080497082e-02 6.062197682065272986e+00 -5.598377332418497977e-03 3.196335637406710450e+00 3.201540790058135348e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.349138491861607392e+01 7.701214677595387414e-02 6.062335223352619096e+00 -5.611703391366638753e-03 3.196656240766837964e+00 3.210525333355831318e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.348365550088579745e+01 7.719104124313697080e-02 6.062470630581796804e+00 -5.625008160922704767e-03 3.196977742256734256e+00 3.219503377261859201e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.347590811077722250e+01 7.736980594875059181e-02 6.062603883857332399e+00 -5.638291650357171031e-03 3.197300141224010073e+00 3.228474872795567430e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.346814276184122328e+01 7.754844076991639079e-02 6.062734963254828635e+00 -5.651553869166162786e-03 3.197623437011384961e+00 3.237439771118641972e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.346035946765374902e+01 7.772694558448098312e-02 6.062863848821164581e+00 -5.664794827069581998e-03 3.197947628956702371e+00 3.246398023538474287e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.345255824181582938e+01 7.790532027101559898e-02 6.062990520574686570e+00 -5.678014534009242532e-03 3.198272716392943416e+00 3.255349581511488097e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.344473909795357081e+01 7.808356470881566702e-02 6.063114958505408936e+00 -5.691213000147007928e-03 3.198598698648242422e+00 3.264294396646426691e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.343690204971815483e+01 7.826167877790045357e-02 6.063237142575205851e+00 -5.704390235862929169e-03 3.198925575045902470e+00 3.273232420707598150e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.342904711078583802e+01 7.843966235901263240e-02 6.063357052718011175e+00 -5.717546251753392005e-03 3.199253344904410934e+00 3.282163605618082427e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.342117429485795199e+01 7.861751533361782673e-02 6.063474668840012960e+00 -5.730681058629265995e-03 3.199582007537455919e+00 3.291087903462893739e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.341328361566090344e+01 7.879523758390420685e-02 6.063589970819848851e+00 -5.743794667514057033e-03 3.199911562253941799e+00 3.300005266492105679e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.340537508694616875e+01 7.897282899278197654e-02 6.063702938508805929e+00 -5.756887089642065067e-03 3.200242008358006540e+00 3.308915647123934680e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.339744872249029761e+01 7.915028944388292909e-02 6.063813551731014329e+00 -5.769958336456547897e-03 3.200573345149038573e+00 3.317818997947780991e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.338950453609490943e+01 7.932761882155993372e-02 6.063921790283644420e+00 -5.783008419607886703e-03 3.200905571921693671e+00 3.326715271727231915e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.338154254158668977e+01 7.950481701088643605e-02 6.064027633937104866e+00 -5.796037350951755915e-03 3.201238687965912710e+00 3.335604421403020377e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.337356275281739215e+01 7.968188389765590296e-02 6.064131062435238917e+00 -5.809045142547303482e-03 3.201572692566940326e+00 3.344486400095946638e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.336556518366383628e+01 7.985881936838129525e-02 6.064232055495520690e+00 -5.822031806655327685e-03 3.201907585005341339e+00 3.353361161109755760e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.335754984802790268e+01 8.003562331029449861e-02 6.064330592809251463e+00 -5.834997355736466947e-03 3.202243364557021188e+00 3.362228657933976923e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.334951675983653629e+01 8.021229561134576858e-02 6.064426654041759512e+00 -5.847941802449389652e-03 3.202580030493243246e+00 3.371088844246719358e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.334146593304173933e+01 8.038883616020310596e-02 6.064520218832594622e+00 -5.860865159648988298e-03 3.202917582080647918e+00 3.379941673917430129e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.333339738162057309e+01 8.056524484625166016e-02 6.064611266795725264e+00 -5.873767440384585793e-03 3.203256018581272624e+00 3.388787101009608973e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.332531111957515435e+01 8.074152155959313237e-02 6.064699777519737545e+00 -5.886648657898138279e-03 3.203595339252571339e+00 3.397625079783483677e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.331720716093265011e+01 8.091766619104510949e-02 6.064785730568030608e+00 -5.899508825622450103e-03 3.203935543347432802e+00 3.406455564698643388e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.330908551974528109e+01 8.109367863214041183e-02 6.064869105479014699e+00 -5.912347957179390524e-03 3.204276630114203162e+00 3.415278510416633762e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.330094621009031464e+01 8.126955877512641313e-02 6.064949881766308337e+00 -5.925166066378117352e-03 3.204618598796703743e+00 3.424093871803508306e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.329278924607006296e+01 8.144530651296440216e-02 6.065028038918934605e+00 -5.937963167213307532e-03 3.204961448634253696e+00 3.432901603932341558e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.328461464181188312e+01 8.162092173932884720e-02 6.065103556401519214e+00 -5.950739273863466655e-03 3.205305178861689530e+00 3.441701662085708009e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.327642241146817170e+01 8.179640434860667442e-02 6.065176413654488563e+00 -5.963494400691824078e-03 3.205649788709386883e+00 3.450494001758375260e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.326821256921636127e+01 8.197175423589656007e-02 6.065246590094265144e+00 -5.976228562246082253e-03 3.205995277403280941e+00 3.459278578659851899e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.325998512925891859e+01 8.214697129700816725e-02 6.065314065113467379e+00 -5.988941773252794490e-03 3.206341644164889537e+00 3.468055348716366816e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.325174010582334105e+01 8.232205542846139645e-02 6.065378818081106793e+00 -6.001634048615311044e-03 3.206688888211333133e+00 3.476824268073148635e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.324347751316215493e+01 8.249700652748560847e-02 6.065440828342781643e+00 -6.014305403412046128e-03 3.207037008755358354e+00 3.485585293096696031e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.323519736555291004e+01 8.267182449201883332e-02 6.065500075220879417e+00 -6.026955852894747521e-03 3.207386005005359753e+00 3.494338380377009015e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.322689967729817617e+01 8.284650922070699308e-02 6.065556538014769572e+00 -6.039585412486771394e-03 3.207735876165401567e+00 3.503083486729777728e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.321858446272554133e+01 8.302106061290306926e-02 6.065610196001003374e+00 -6.052194097781366661e-03 3.208086621435241703e+00 3.511820569198533491e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.321025173618760817e+01 8.319547856866625624e-02 6.065661028433509294e+00 -6.064781924539965410e-03 3.208438240010353049e+00 3.520549585056759537e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.320190151206198514e+01 8.336976298876115632e-02 6.065709014543791078e+00 -6.077348908690477676e-03 3.208790731081948344e+00 3.529270491809961829e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.319353380475128823e+01 8.354391377465690549e-02 6.065754133541124027e+00 -6.089895066325594006e-03 3.209144093837001943e+00 3.537983247197700430e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.318514862868313742e+01 8.371793082852629908e-02 6.065796364612753067e+00 -6.102420413701095843e-03 3.209498327458273792e+00 3.546687809195581392e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.317674599831014604e+01 8.389181405324491747e-02 6.065835686924088144e+00 -6.114924967234169374e-03 3.209853431124333856e+00 3.555384136017209189e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.316832592810992431e+01 8.406556335239023792e-02 6.065872079618901402e+00 -6.127408743501731522e-03 3.210209404009585210e+00 3.564072186116100990e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.315988843258506868e+01 8.423917863024069086e-02 6.065905521819526136e+00 -6.139871759238756804e-03 3.210566245284288467e+00 3.572751918187560150e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.315143352626316009e+01 8.441265979177478562e-02 6.065935992627049522e+00 -6.152314031336615467e-03 3.210923954114585310e+00 3.581423291170511992e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.314296122369676034e+01 8.458600674267012509e-02 6.065963471121511574e+00 -6.164735576841415959e-03 3.211282529662524254e+00 3.590086264249300538e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.313447153946340507e+01 8.475921938930250366e-02 6.065987936362102317e+00 -6.177136412952356076e-03 3.211641971086084624e+00 3.598740796855446657e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.312596448816560013e+01 8.493229763874489413e-02 6.066009367387357187e+00 -6.189516557020081911e-03 3.212002277539200978e+00 3.607386848669367173e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.311744008443081810e+01 8.510524139876653182e-02 6.066027743215353318e+00 -6.201876026545050276e-03 3.212363448171788427e+00 3.616024379622057115e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.310889834291148759e+01 8.527805057783187370e-02 6.066043042843904942e+00 -6.214214839175901534e-03 3.212725482129767940e+00 3.624653349896731196e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.310033927828499678e+01 8.545072508509962694e-02 6.066055245250761452e+00 -6.226533012707839362e-03 3.213088378555091662e+00 3.633273719930429739e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.309176290525367925e+01 8.562326483042173586e-02 6.066064329393801913e+00 -6.238830565081018333e-03 3.213452136585767782e+00 3.641885450415586860e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.308316923854481573e+01 8.579566972434234107e-02 6.066070274211231350e+00 -6.251107514378934082e-03 3.213816755355886734e+00 3.650488502301557463e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.307455829291062344e+01 8.596793967809676640e-02 6.066073058621777037e+00 -6.263363878826828240e-03 3.214182233995646953e+00 3.659082836796111269e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.306593008312825255e+01 8.614007460361046420e-02 6.066072661524883891e+00 -6.275599676790095081e-03 3.214548571631380636e+00 3.667668415366886515e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.305728462399978085e+01 8.631207441349793286e-02 6.066069061800909878e+00 -6.287814926772698591e-03 3.214915767385579493e+00 3.676245199742807657e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.304862193035220486e+01 8.648393902106167597e-02 6.066062238311321408e+00 -6.300009647415596471e-03 3.215283820376921398e+00 3.684813151915465341e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.303994201703743983e+01 8.665566834029109211e-02 6.066052169898887847e+00 -6.312183857495168478e-03 3.215652729720296588e+00 3.693372234140460380e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.303124489893230553e+01 8.682726228586139239e-02 6.066038835387878692e+00 -6.324337575921659509e-03 3.216022494526834308e+00 3.701922408938710437e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.302253059093852805e+01 8.699872077313250407e-02 6.066022213584256306e+00 -6.336470821737623556e-03 3.216393113903928569e+00 3.710463639097721575e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.301379910798272732e+01 8.717004371814793262e-02 6.066002283275872209e+00 -6.348583614116377200e-03 3.216764586955266569e+00 3.718995887672820778e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.300505046501641360e+01 8.734123103763363760e-02 6.065979023232660694e+00 -6.360675972360462643e-03 3.217136912780853564e+00 3.727519117988356383e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.299628467701597856e+01 8.751228264899689469e-02 6.065952412206835120e+00 -6.372747915900117688e-03 3.217510090477040841e+00 3.736033293638858603e-03 9.950287821072205385e-02 6.948337418051186098e+00 -1.052522840976477969e+00 4.300368651403023712e+00
1.298750175898269177e+01 8.768319847032514380e-02 6.065922428933079757e+00 -6.384799464291752644e-03 3.217884119136553256e+00 3.744538378490167539e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.297870177179046713e+01 8.785306010916146824e-02 6.065889054888038423e+00 -6.396815139212869671e-03 3.218258991375985367e+00 3.752905022618175518e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.296988477627524361e+01 8.802278670744197175e-02 6.065852271637801607e+00 -6.408810298424415415e-03 3.218634699862904291e+00 3.761263321596810746e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.296105078741847727e+01 8.819237818562339348e-02 6.065812058025600528e+00 -6.420784962401389177e-03 3.219011243760810270e+00 3.769613235778281231e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.295219982022627647e+01 8.836183446483278359e-02 6.065768392878032600e+00 -6.432739151743476977e-03 3.219388622229252928e+00 3.777954725789027871e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.294333188972939297e+01 8.853115546686642079e-02 6.065721255005247947e+00 -6.444672887173490301e-03 3.219766834423857915e+00 3.786287752531018996e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.293444701098321836e+01 8.870034111418867440e-02 6.065670623201141254e+00 -6.456586189535809192e-03 3.220145879496354890e+00 3.794612277183005006e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.292554519906777344e+01 8.886939132993085244e-02 6.065616476243542721e+00 -6.468479079794838341e-03 3.220525756594605493e+00 3.802928261201737447e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.291662646908770107e+01 8.903830603789006370e-02 6.065558792894406359e+00 -6.480351579033468389e-03 3.220906464862630880e+00 3.811235666323149057e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.290769083617225377e+01 8.920708516252806586e-02 6.065497551899999173e+00 -6.492203708451546769e-03 3.221288003440639702e+00 3.819534454563497817e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.289873831547529193e+01 8.937572862897008585e-02 6.065432731991092119e+00 -6.504035489364357221e-03 3.221670371465056082e+00 3.827824588220473702e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.288976892217527315e+01 8.954423636300361256e-02 6.065364311883149284e+00 -6.515846943201107980e-03 3.222053568068548923e+00 3.836106029874268575e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.288078267147523981e+01 8.971260829107724488e-02 6.065292270276515296e+00 -6.527638091503425166e-03 3.222437592380058557e+00 3.844378742388609212e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.287177957860281552e+01 8.988084434029945669e-02 6.065216585856605391e+00 -6.539408955923861795e-03 3.222822443524825609e+00 3.852642688911754772e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.286275965881019445e+01 9.004894443843740326e-02 6.065137237294094597e+00 -6.551159558224408513e-03 3.223208120624420747e+00 3.860897832877457827e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.285372292737413247e+01 9.021690851391570010e-02 6.065054203245105136e+00 -6.562889920275015616e-03 3.223594622796771780e+00 3.869144138005889844e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.284466939959593645e+01 9.038473649581516001e-02 6.064967462351395611e+00 -6.574600064052386547e-03 3.223981949156192961e+00 3.877381568304557116e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.283559909080145722e+01 9.055242831387155800e-02 6.064876993240548408e+00 -6.586290011641837520e-03 3.224370098813413854e+00 3.885610088069483842e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.282651201634107885e+01 9.071998389847441002e-02 6.064782774526159770e+00 -6.597959785234632120e-03 3.224759070875607314e+00 3.893829661885924234e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.281740819158971156e+01 9.088740318066566848e-02 6.064684784808025420e+00 -6.609609407124255112e-03 3.225148864446420571e+00 3.902040254628927601e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.280828763194677933e+01 9.105468609213844544e-02 6.064583002672329748e+00 -6.621238899704912778e-03 3.225539478626001877e+00 3.910241831464082544e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.279915035283621094e+01 9.122183256523576367e-02 6.064477406691831440e+00 -6.632848285470103501e-03 3.225930912511030701e+00 3.918434357848232102e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.278999636970643117e+01 9.138884253294923821e-02 6.064367975426051771e+00 -6.644437587011202233e-03 3.226323165194747045e+00 3.926617799530155925e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.278082569803035007e+01 9.155571592891779964e-02 6.064254687421462009e+00 -6.656006827016047560e-03 3.226716235766980301e+00 3.934792122551220364e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.277163835330535235e+01 9.172245268742634794e-02 6.064137521211668158e+00 -6.667556028267542650e-03 3.227110123314178569e+00 3.942957293245991264e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.276243435105328849e+01 9.188905274340446183e-02 6.064016455317598364e+00 -6.679085213642264006e-03 3.227504826919438408e+00 3.951113278242815961e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.275321370682046229e+01 9.205551603242509429e-02 6.063891468247690320e+00 -6.690594406109076284e-03 3.227900345662533699e+00 3.959260044464372325e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.274397643617762377e+01 9.222184249070319861e-02 6.063762538498073340e+00 -6.702083628727759264e-03 3.228296678619944959e+00 3.967397559128183968e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.273472255471995673e+01 9.238803205509438232e-02 6.063629644552759324e+00 -6.713552904647639152e-03 3.228693824864889983e+00 3.975525789747105972e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.272545207806706458e+01 9.255408466309358873e-02 6.063492764883823050e+00 -6.725002257106234629e-03 3.229091783467351817e+00 3.983644704129773312e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.271616502186296493e+01 9.272000025283372304e-02 6.063351877951590474e+00 -6.736431709427907234e-03 3.229490553494110294e+00 3.991754270381024129e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.270686140177607726e+01 9.288577876308427850e-02 6.063206962204822581e+00 -6.747841285022520424e-03 3.229890134008769120e+00 3.999854456902283105e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.269754123349921038e+01 9.305142013324996242e-02 6.063057996080900125e+00 -6.759231007384111645e-03 3.230290524071788294e+00 4.007945232391923150e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.268820453274955007e+01 9.321692430336930846e-02 6.062904958006008371e+00 -6.770600900089566998e-03 3.230691722740511640e+00 4.016026565845587197e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.267885131526865194e+01 9.338229121411330269e-02 6.062747826395320949e+00 -6.781950986797311530e-03 3.231093729069197895e+00 4.024098426556485704e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.266948159682242547e+01 9.354752080678396808e-02 6.062586579653181929e+00 -6.793281291246000379e-03 3.231496542109050019e+00 4.032160784115659466e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.266009539320112331e+01 9.371261302331294896e-02 6.062421196173293225e+00 -6.804591837253228144e-03 3.231900160908244501e+00 4.040213608412213803e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.265069272021933422e+01 9.387756780626013708e-02 6.062251654338894014e+00 -6.815882648714237380e-03 3.232304584511962009e+00 4.048256869633524990e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.264127359371596349e+01 9.404238509881220065e-02 6.062077932522945467e+00 -6.827153749600642710e-03 3.232709811962417135e+00 4.056290538265413734e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.263183802955422586e+01 9.420706484478118259e-02 6.061900009088313723e+00 -6.838405163959161009e-03 3.233115842298887266e+00 4.064314585092289149e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.262238604362163308e+01 9.437160698860307118e-02 6.061717862387951072e+00 -6.849636915910351127e-03 3.233522674557743670e+00 4.072328981197266724e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.261291765182998148e+01 9.453601147533635674e-02 6.061531470765079810e+00 -6.860849029647361416e-03 3.233930307772480806e+00 4.080333697962255923e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.260343287011533597e+01 9.470027825066056060e-02 6.061340812553372537e+00 -6.872041529434685936e-03 3.234338740973746074e+00 4.088328707068019166e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.259393171443802295e+01 9.486440726087481956e-02 6.061145866077133348e+00 -6.883214439606931932e-03 3.234747973189370462e+00 4.096313980494203054e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.258441420078261430e+01 9.502839845289637322e-02 6.060946609651481687e+00 -6.894367784567592521e-03 3.235158003444396968e+00 4.104289490519339237e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.257488034515791497e+01 9.519225177425913453e-02 6.060743021582529089e+00 -6.905501588787829777e-03 3.235568830761112125e+00 4.112255209720821862e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.256533016359695054e+01 9.535596717311220494e-02 6.060535080167564814e+00 -6.916615876805266502e-03 3.235980454159074871e+00 4.120211110974854665e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.255576367215695299e+01 9.551954459821840326e-02 6.060322763695230819e+00 -6.927710673222788398e-03 3.236392872655146746e+00 4.128157167456372907e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.254618088691935007e+01 9.568298399895275308e-02 6.060106050445706494e+00 -6.938786002707349708e-03 3.236806085263521648e+00 4.136093352638936689e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.253658182398974930e+01 9.584628532530102552e-02 6.059884918690884525e+00 -6.949841889988794472e-03 3.237220090995756028e+00 4.144019640294599113e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.252696649949792551e+01 9.600944852785822659e-02 6.059659346694552085e+00 -6.960878359858681252e-03 3.237634888860797755e+00 4.151936004493747556e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.251733492959780847e+01 9.617247355782707063e-02 6.059429312712570237e+00 -6.971895437169117402e-03 3.238050477865017207e+00 4.159842419604919787e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.250768713046746505e+01 9.633536036701650929e-02 6.059194794993050692e+00 -6.982893146831604600e-03 3.238466857012236577e+00 4.167738860294593201e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.249802311830909218e+01 9.649810890784019102e-02 6.058955771776536992e+00 -6.993871513815888737e-03 3.238884025303759628e+00 4.175625301526950627e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.248834290934899371e+01 9.666071913331496235e-02 6.058712221296179479e+00 -7.004830563148824532e-03 3.239301981738401004e+00 4.183501718563619257e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.247864651983757689e+01 9.682319099705932741e-02 6.058464121777915601e+00 -7.015770319913241029e-03 3.239720725312516869e+00 4.191368086963386148e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.246893396604932924e+01 9.698552445329192140e-02 6.058211451440644879e+00 -7.026690809246820962e-03 3.240140255020033333e+00 4.199224382581890312e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.245920526428280795e+01 9.714771945682997012e-02 6.057954188496407433e+00 -7.037592056340989666e-03 3.240560569852477979e+00 4.207070581571286175e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.244946043086062382e+01 9.730977596308776345e-02 6.057692311150559838e+00 -7.048474086439806587e-03 3.240981668799007398e+00 4.214906660379887961e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.243969948212943066e+01 9.747169392807510102e-02 6.057425797601951878e+00 -7.059336924838870674e-03 3.241403550846438275e+00 4.222732595751789789e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.242992243445990574e+01 9.763347330839576566e-02 6.057154626043102397e+00 -7.070180596884231838e-03 3.241826214979276699e+00 4.230548364726459745e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.242012930424673733e+01 9.779511406124594131e-02 6.056878774660375164e+00 -7.081005127971312825e-03 3.242249660179747028e+00 4.238353944638314878e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.241032010790860873e+01 9.795661614441265874e-02 6.056598221634153845e+00 -7.091810543543837150e-03 3.242673885427822089e+00 4.246149313116268434e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.240049486188818229e+01 9.811797951627225511e-02 6.056312945139016080e+00 -7.102596869092766586e-03 3.243098889701252041e+00 4.253934448083259746e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.239065358265208516e+01 9.827920413578879189e-02 6.056022923343908460e+00 -7.113364130155245581e-03 3.243524671975594575e+00 4.261709327755760709e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.238079628669089693e+01 9.844028996251248664e-02 6.055728134412322383e+00 -7.124112352313557821e-03 3.243951231224242893e+00 4.269473930643257961e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.237092299051912647e+01 9.860123695657814491e-02 6.055428556502464588e+00 -7.134841561194088001e-03 3.244378566418456344e+00 4.277228235547715987e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.236103371067520484e+01 9.876204507870357807e-02 6.055124167767433008e+00 -7.145551782466291399e-03 3.244806676527388412e+00 4.284972221563018539e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.235112846372146223e+01 9.892271429018802131e-02 6.054814946355389083e+00 -7.156243041841673855e-03 3.245235560518117790e+00 4.292705868074389239e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.234120726624411546e+01 9.908324455291055155e-02 6.054500870409730062e+00 -7.166915365072780431e-03 3.245665217355675036e+00 4.300429154757790494e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.233127013485325207e+01 9.924363582932849148e-02 6.054181918069262203e+00 -7.177568777952187534e-03 3.246095646003073210e+00 4.308142061579303336e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.232131708618281429e+01 9.940388808247584140e-02 6.053858067468371296e+00 -7.188203306311511526e-03 3.246526845421336294e+00 4.315844568794485574e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.231134813689058127e+01 9.956400127596164162e-02 6.053529296737195864e+00 -7.198818976020416455e-03 3.246958814569528950e+00 4.323536656947713462e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.230136330365815134e+01 9.972397537396843203e-02 6.053195584001796803e+00 -7.209415812985636544e-03 3.247391552404784054e+00 4.331218306871499092e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.229136260319092955e+01 9.988381034125060065e-02 6.052856907384327911e+00 -7.219993843150003011e-03 3.247825057882332001e+00 4.338889499685793030e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.228134605221810816e+01 1.000435061431328015e-01 6.052513245003208198e+00 -7.230553092491483896e-03 3.248259329955530017e+00 4.346550216797266143e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.227131366749264885e+01 1.002030627455083589e-01 6.052164574973290634e+00 -7.241093587022223894e-03 3.248694367575890141e+00 4.354200439898569738e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.226126546579126853e+01 1.003624801148376156e-01 6.051810875406030910e+00 -7.251615352787709086e-03 3.249130169693107639e+00 4.361840150967595704e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.225120146391441978e+01 1.005217582181463787e-01 6.051452124409658850e+00 -7.262118415868394974e-03 3.249566735255090322e+00 4.369469332266953492e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.224112167868627310e+01 1.006808970230242545e-01 6.051088300089344507e+00 -7.272602802378990913e-03 3.250004063207986071e+00 4.377087966343214641e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.223102612695470270e+01 1.008398964976230244e-01 6.050719380547370463e+00 -7.283068538464767747e-03 3.250442152496211712e+00 4.384696036025835519e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.222091482559126696e+01 1.009987566106550771e-01 6.050345343883296145e+00 -7.293515650300506567e-03 3.250881002062480984e+00 4.392293524426321184e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.221078779149118887e+01 1.011574773313917153e-01 6.049966168194127469e+00 -7.303944164089588853e-03 3.251320610847832970e+00 4.399880414937378838e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.220064504157334184e+01 1.013160586296616011e-01 6.049581831574483815e+00 -7.314354106063097882e-03 3.251760977791660068e+00 4.407456691232060873e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.219048659278023017e+01 1.014745004758490776e-01 6.049192312116764114e+00 -7.324745502478925349e-03 3.252202101831735970e+00 4.415022337262888841e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.218031246207796947e+01 1.016328028408925721e-01 6.048797587911313833e+00 -7.335118379620886656e-03 3.252643981904243642e+00 4.422577337260960063e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.217012266645627072e+01 1.017909656962829451e-01 6.048397637046591058e+00 -7.345472763797844008e-03 3.253086616943802856e+00 4.430121675735041245e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.215991722292842248e+01 1.019489890140618804e-01 6.047992437609330807e+00 -7.355808681342837323e-03 3.253530005883498166e+00 4.437655337470642128e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.214969614853126778e+01 1.021068727668202336e-01 6.047581967684712012e+00 -7.366126158612221198e-03 3.253974147654906446e+00 4.445178307529079609e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.213945946032519174e+01 1.022646169276964084e-01 6.047166205356520940e+00 -7.376425221984813166e-03 3.254419041188124861e+00 4.452690571246522774e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.212920717539409843e+01 1.024222214703747191e-01 6.046745128707314620e+00 -7.386705897861045415e-03 3.254864685411797076e+00 4.460192114233024058e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.211893931084539311e+01 1.025796863690837668e-01 6.046318715818587819e+00 -7.396968212662128651e-03 3.255311079253142115e+00 4.467682922371534783e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.210865588380996449e+01 1.027370115985947602e-01 6.045886944770932914e+00 -7.407212192829218562e-03 3.255758221637980565e+00 4.475162981816911169e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.209835691144216518e+01 1.028941971342199058e-01 6.045449793644205982e+00 -7.417437864822592694e-03 3.256206111490762112e+00 4.482632278994899515e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.208804241091979037e+01 1.030512429518107842e-01 6.045007240517685787e+00 -7.427645255120835996e-03 3.256654747734592625e+00 4.490090800601112715e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.207771239944406183e+01 1.032081490277566571e-01 6.044559263470239863e+00 -7.437834390220029838e-03 3.257104129291261252e+00 4.497538533599991159e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.206736689423960485e+01 1.033649153389828851e-01 6.044105840580484390e+00 -7.448005296632953173e-03 3.257554255081266170e+00 4.504975465223752355e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.205700591255443399e+01 1.035215418629492207e-01 6.043646949926944956e+00 -7.458158000888286294e-03 3.258005124023842569e+00 4.512401582971325813e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.204662947165992470e+01 1.036780285776482263e-01 6.043182569588218200e+00 -7.468292529529826744e-03 3.258456735036989294e+00 4.519816874607274042e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.203623758885080264e+01 1.038343754616035952e-01 6.042712677643132579e+00 -7.478408909115708686e-03 3.258909087037493713e+00 4.527221328160704883e-03 9.921151515502224516e-02 6.932707278108400040e+00 -1.065246125438225944e+00 4.282838666008815132e+00
1.202583028144511879e+01 1.039905824938684858e-01 6.042237252170908235e+00 -7.488507166217630955e-03 3.259362178940960586e+00 4.534614931924169090e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.201540785742429129e+01 1.041408111305564682e-01 6.041756299919657458e+00 -7.498468612782235865e-03 3.259815964440697655e+00 4.541094406322985534e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.200497062429341355e+01 1.042909066048001709e-01 6.041269828480567483e+00 -7.508410713344867635e-03 3.260270397689837729e+00 4.547569909174359500e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.199451859869030024e+01 1.044408688915769295e-01 6.040777817197107602e+00 -7.518333503361295661e-03 3.260725478287993528e+00 4.554041375930581795e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.198405179727509839e+01 1.045906979664186776e-01 6.040280245411874027e+00 -7.528237018279594107e-03 3.261181205828350915e+00 4.560508742573262005e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.197357023673026255e+01 1.047403938054104755e-01 6.039777092466749764e+00 -7.538121293538994384e-03 3.261637579897719075e+00 4.566971945612767307e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.196307393376053163e+01 1.048899563851890121e-01 6.039268337703060041e+00 -7.547986364568751508e-03 3.262094600076585582e+00 4.573430922087616188e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.195256290509290231e+01 1.050393856829410638e-01 6.038753960461729520e+00 -7.557832266787020865e-03 3.262552265939167473e+00 4.579885609563833990e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.194203716747660771e+01 1.051886816764020377e-01 6.038233940083437723e+00 -7.567659035599754065e-03 3.263010577053465422e+00 4.586335946134261626e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.193149673768308716e+01 1.053378443438544032e-01 6.037708255908776245e+00 -7.577466706399604325e-03 3.263469532981315702e+00 4.592781870417829600e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.192094163250596672e+01 1.054868736641261934e-01 6.037176887278405069e+00 -7.587255314564848342e-03 3.263929133278442141e+00 4.599223321558786916e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.191037186876103071e+01 1.056357696165894505e-01 6.036639813533207999e+00 -7.597024895458318570e-03 3.264389377494509414e+00 4.605660239225894438e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.189978746328619685e+01 1.057845321811586997e-01 6.036097014014448092e+00 -7.606775484426351978e-03 3.264850265173175448e+00 4.612092563611574006e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.188918843294149141e+01 1.059331613382893944e-01 6.035548468063920424e+00 -7.616507116797750949e-03 3.265311795852143817e+00 4.618520235431025460e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.187857479460902432e+01 1.060816570689763483e-01 6.034994155024109297e+00 -7.626219827882757193e-03 3.265773969063215265e+00 4.624943195921299433e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.186794656519296254e+01 1.062300193547521809e-01 6.034434054238342782e+00 -7.635913652972038668e-03 3.266236784332340104e+00 4.631361386840339781e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.185730376161950339e+01 1.063782481776857358e-01 6.033868145050945486e+00 -7.645588627335690377e-03 3.266700241179671060e+00 4.637774750465981782e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.184664640083685150e+01 1.065263435203804981e-01 6.033296406807392209e+00 -7.655244786222247314e-03 3.267164339119614347e+00 4.644183229594919977e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.183597449981519212e+01 1.066743053659730406e-01 6.032718818854461595e+00 -7.664882164857710414e-03 3.267629077660881620e+00 4.650586767541636975e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.182528807554666095e+01 1.068221336981313996e-01 6.032135360540389790e+00 -7.674500798444588122e-03 3.268094456306541939e+00 4.656985308137298434e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.181458714504532459e+01 1.069698285010534933e-01 6.031546011215022318e+00 -7.684100722160945758e-03 3.268560474554073281e+00 4.663378795728613350e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.180387172534714679e+01 1.071173897594655117e-01 6.030950750229966850e+00 -7.693681971159471375e-03 3.269027131895414051e+00 4.669767175176663121e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.179314183350996892e+01 1.072648174586203346e-01 6.030349556938745081e+00 -7.703244580566552882e-03 3.269494427817014159e+00 4.676150391855689835e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.178239748661348152e+01 1.074121115842958663e-01 6.029742410696945498e+00 -7.712788585481367316e-03 3.269962361799886974e+00 4.682528391651861153e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.177163870175919236e+01 1.075592721227934534e-01 6.029129290862372592e+00 -7.722314020974983990e-03 3.270430933319659506e+00 4.688901120961994420e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.176086549607040510e+01 1.077062990609362475e-01 6.028510176795200515e+00 -7.731820922089477181e-03 3.270900141846624365e+00 4.695268526692254751e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.175007788669219444e+01 1.078531923860675951e-01 6.027885047858119627e+00 -7.741309323837054432e-03 3.271369986845789946e+00 4.701630556256819297e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.173927589079137057e+01 1.079999520860493861e-01 6.027253883416491931e+00 -7.750779261199195261e-03 3.271840467776931938e+00 4.707987157576512885e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.172845952555645965e+01 1.081465781492603889e-01 6.026616662838496730e+00 -7.760230769125801148e-03 3.272311584094642622e+00 4.714338279077408961e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.171762880819767538e+01 1.082930705645946678e-01 6.025973365495282508e+00 -7.769663882534359398e-03 3.272783335248382386e+00 4.720683869689406252e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.170678375594688703e+01 1.084394293214598765e-01 6.025323970761115255e+00 -7.779078636309117410e-03 3.273255720682529901e+00 4.727023878844774200e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.169592438605759810e+01 1.085856544097756338e-01 6.024668458013527683e+00 -7.788475065300269097e-03 3.273728739836431867e+00 4.733358256476667171e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.168505071580491439e+01 1.087317458199718589e-01 6.024006806633466660e+00 -7.797853204323153438e-03 3.274202392144453633e+00 4.739686953017616111e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.167416276248551732e+01 1.088777035429871060e-01 6.023338996005441537e+00 -7.807213088157465182e-03 3.274676677036028050e+00 4.746009919397988115e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.166326054341763729e+01 1.090235275702669260e-01 6.022665005517673364e+00 -7.816554751546474222e-03 3.275151593935706540e+00 4.752327107044419970e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.165234407594102528e+01 1.091692178937621605e-01 6.021984814562240551e+00 -7.825878229196260583e-03 3.275627142263207503e+00 4.758638467878226544e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.164141337741692439e+01 1.093147745059272896e-01 6.021298402535226302e+00 -7.835183555774958078e-03 3.276103321433466498e+00 4.764943954313782294e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.163046846522803968e+01 1.094601973997187672e-01 6.020605748836864279e+00 -7.844470765912006649e-03 3.276580130856685091e+00 4.771243519256876744e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.161950935677851504e+01 1.096054865685933133e-01 6.019906832871685154e+00 -7.853739894197426380e-03 3.277057569938379267e+00 4.777537116103045683e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.160853606949389949e+01 1.097506420065062632e-01 6.019201634048664040e+00 -7.862990975181087180e-03 3.277535638079429603e+00 4.783824698735878941e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.159754862082112226e+01 1.098956637079098603e-01 6.018490131781363495e+00 -7.872224043372002752e-03 3.278014334676129238e+00 4.790106221525301279e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.158654702822846438e+01 1.100405516677515766e-01 6.017772305488079176e+00 -7.881439133237628028e-03 3.278493659120232717e+00 4.796381639325830726e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.157553130920552498e+01 1.101853058814724201e-01 6.017048134591984621e+00 -7.890636279203170483e-03 3.278973610799003957e+00 4.802650907474817835e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.156450148126319988e+01 1.103299263450052553e-01 6.016317598521274235e+00 -7.899815515650911862e-03 3.279454189095264649e+00 4.808913981790656315e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.155345756193364615e+01 1.104744130547730824e-01 6.015580676709309849e+00 -7.908976876919538573e-03 3.279935393387442222e+00 4.815170818570975453e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.154239956877025719e+01 1.106187660076873858e-01 6.014837348594760158e+00 -7.918120397303484229e-03 3.280417223049618247e+00 4.821421374590809106e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.153132751934763256e+01 1.107629852011463717e-01 6.014087593621746386e+00 -7.927246111052282593e-03 3.280899677451575069e+00 4.827665607100746492e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.152024143126154776e+01 1.109070706330333306e-01 6.013331391239983503e+00 -7.936354052369934409e-03 3.281382755958843767e+00 4.833903473825056953e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.150914132212892760e+01 1.110510223017148884e-01 6.012568720904922337e+00 -7.945444255414275958e-03 3.281866457932751668e+00 4.840134932959801704e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.149802720958781066e+01 1.111948402060393276e-01 6.011799562077892567e+00 -7.954516754296363235e-03 3.282350782730469430e+00 4.846359943170918706e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.148689911129732977e+01 1.113385243453348522e-01 6.011023894226242170e+00 -7.963571583079869995e-03 3.282835729705057659e+00 4.852578463592294514e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.147575704493767113e+01 1.114820747194079226e-01 6.010241696823479529e+00 -7.972608775780487544e-03 3.283321298205513106e+00 4.858790453823811847e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.146460102821005478e+01 1.116254913285415207e-01 6.009452949349411099e+00 -7.981628366365341870e-03 3.283807487576816175e+00 4.864995873929383284e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.145343107883669553e+01 1.117687741734934292e-01 6.008657631290286183e+00 -7.990630388752412508e-03 3.284294297159977116e+00 4.871194684434964998e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.144224721456078164e+01 1.119119232554945526e-01 6.007855722138931043e+00 -7.999614876809970493e-03 3.284781726292080872e+00 4.877386846326552290e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.143104945314643928e+01 1.120549385762471817e-01 6.007047201394892788e+00 -8.008581864356021512e-03 3.285269774306334600e+00 4.883572321048159498e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.141983781237870232e+01 1.121978201379232737e-01 6.006232048564574377e+00 -8.017531385157754265e-03 3.285758440532112967e+00 4.889751070499785170e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.140861231006348575e+01 1.123405679431627585e-01 6.005410243161374062e+00 -8.026463472931006163e-03 3.286247724295002559e+00 4.895923057035354679e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.139737296402755362e+01 1.124831819950718181e-01 6.004581764705824831e+00 -8.035378161339734246e-03 3.286737624916848066e+00 4.902088243460655040e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.138611979211848535e+01 1.126256622972211796e-01 6.003746592725729414e+00 -8.044275483995498230e-03 3.287228141715797580e+00 4.908246593031248897e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.137485281220465083e+01 1.127680088536443803e-01 6.002904706756297948e+00 -8.053155474456945295e-03 3.287719274006347447e+00 4.914398069450377250e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.136357204217517669e+01 1.129102216688360749e-01 6.002056086340283869e+00 -8.062018166229313956e-03 3.288211021099385789e+00 4.920542636866843955e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.135227749993991431e+01 1.130523007477503006e-01 6.001200711028122470e+00 -8.070863592763941399e-03 3.288703382302238687e+00 4.926680259872889822e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.134096920342941139e+01 1.131942460957987701e-01 6.000338560378063235e+00 -8.079691787457779495e-03 3.289196356918712816e+00 4.932810903502051099e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.132964717059488180e+01 1.133360577188491647e-01 5.999469613956306624e+00 -8.088502783652924688e-03 3.289689944249140741e+00 4.938934533227005812e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.131831141940817353e+01 1.134777356232234136e-01 5.998593851337138183e+00 -8.097296614636147888e-03 3.290184143590423549e+00 4.945051114957405361e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.130696196786173324e+01 1.136192798156959588e-01 5.997711252103063551e+00 -8.106073313638441705e-03 3.290678954236075704e+00 4.951160615037697443e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.129559883396858311e+01 1.137606903034920763e-01 5.996821795844941683e+00 -8.114832913834571157e-03 3.291174375476267233e+00 4.957263000244932494e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.128422203576228533e+01 1.139019670942861551e-01 5.995925462162118968e+00 -8.123575448342638256e-03 3.291670406597867693e+00 4.963358237786561454e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.127283159129690659e+01 1.140431101961999483e-01 5.995022230662559792e+00 -8.132300950223648323e-03 3.292167046884488801e+00 4.969446295298223133e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.126142751864699676e+01 1.141841196178009082e-01 5.994112080962982425e+00 -8.141009452481086719e-03 3.292664295616527070e+00 4.975527140841515955e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.125000983590754622e+01 1.143249953681004516e-01 5.993194992688988698e+00 -8.149700988060505982e-03 3.293162152071205995e+00 4.981600742901765369e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.123857856119396281e+01 1.144657374565522523e-01 5.992270945475195454e+00 -8.158375589849125101e-03 3.293660615522619572e+00 4.987667070385777383e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.122713371264203452e+01 1.146063458930505347e-01 5.991339918965367772e+00 -8.167033290675423593e-03 3.294159685241773161e+00 4.993726092619583425e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.121567530840790283e+01 1.147468206879283387e-01 5.990401892812545981e+00 -8.175674123308758132e-03 3.294659360496625222e+00 4.999777779346174789e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.120420336666802363e+01 1.148871618519558685e-01 5.989456846679179769e+00 -8.184298120458980905e-03 3.295159640552129066e+00 5.005822100723231020e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.119271790561914237e+01 1.150273693963387439e-01 5.988504760237255198e+00 -8.192905314776063180e-03 3.295660524670275482e+00 5.011859027320836150e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.118121894347825851e+01 1.151674433327163072e-01 5.987545613168424374e+00 -8.201495738849729281e-03 3.296162012110131823e+00 5.017888530119189727e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.116970649848259356e+01 1.153073836731599161e-01 5.986579385164136013e+00 -8.210069425209104432e-03 3.296664102127884188e+00 5.023910580506305706e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.115818058888955733e+01 1.154471904301712648e-01 5.985606055925761559e+00 -8.218626406322355679e-03 3.297166793976877841e+00 5.029925150275711340e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.114664123297671949e+01 1.155868636166806351e-01 5.984625605164723972e+00 -8.227166714596357081e-03 3.297670086907657172e+00 5.035932211624129587e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.113508844904177408e+01 1.157264032460452591e-01 5.983638012602625622e+00 -8.235690382376351440e-03 3.298173980168007002e+00 5.041931737149161520e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.112352225540250750e+01 1.158658093320475840e-01 5.982643257971374418e+00 -8.244197441945618973e-03 3.298678473002991218e+00 5.047923699846959197e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.111194267039676475e+01 1.160050818888935797e-01 5.981641321013310808e+00 -8.252687925525161589e-03 3.299183564654993628e+00 5.053908073109895059e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.110034971238241930e+01 1.161442209312110729e-01 5.980632181481333021e+00 -8.261161865273388902e-03 3.299689254363756596e+00 5.059884830724220919e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.108874339973733925e+01 1.162832264740480404e-01 5.979615819139023181e+00 -8.269619293285809455e-03 3.300195541366421015e+00 5.065853946867724354e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.107712375085935363e+01 1.164220985328709018e-01 5.978592213760773433e+00 -8.278060241594734081e-03 3.300702424897564935e+00 5.071815396107381621e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.106549078416622045e+01 1.165608371235628826e-01 5.977561345131908510e+00 -8.286484742168982731e-03 3.301209904189242650e+00 5.077769153397001037e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.105384451809559110e+01 1.166994422624222927e-01 5.976523193048811855e+00 -8.294892826913601719e-03 3.301717978471022441e+00 5.083715194074867223e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.104218497110498021e+01 1.168379139661608473e-01 5.975477737319047300e+00 -8.303284527669580958e-03 3.302226646970026103e+00 5.089653493861374944e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.103051216167173365e+01 1.169762522519020020e-01 5.974424957761483412e+00 -8.311659876213585083e-03 3.302735908910966689e+00 5.095584028856664678e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.101882610829298947e+01 1.171144571371792870e-01 5.973364834206416951e+00 -8.320018904257691500e-03 3.303245763516185374e+00 5.101506775538251250e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.100712682948564947e+01 1.172525286399346139e-01 5.972297346495694548e+00 -8.328361643449130186e-03 3.303756210005690530e+00 5.107421710758650729e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.099541434378634364e+01 1.173904667785165973e-01 5.971222474482833498e+00 -8.336688125370026944e-03 3.304267247597194146e+00 5.113328811743002994e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.098368866975139824e+01 1.175282715716789300e-01 5.970140198033143442e+00 -8.344998381537169219e-03 3.304778875506149571e+00 5.119228056086691687e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.097194982595680024e+01 1.176659430385786631e-01 5.969050497023849822e+00 -8.353292443401756293e-03 3.305291092945787490e+00 5.125119421752964179e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.096019783099816358e+01 1.178034811987746094e-01 5.967953351344210233e+00 -8.361570342349175511e-03 3.305803899127153667e+00 5.131002887070544582e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.094843270349069719e+01 1.179408860722256230e-01 5.966848740895637881e+00 -8.369832109698820133e-03 3.306317293259144918e+00 5.136878430731254587e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.093665446206916947e+01 1.180781576792889753e-01 5.965736645591818821e+00 -8.378077776704868224e-03 3.306831274548545085e+00 5.142746031787723618e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.092486312538787452e+01 1.182152960407186898e-01 5.964617045358831859e+00 -8.386307374556005098e-03 3.307345842200061448e+00 5.148605669650998390e-03 9.732876596471849717e-02 6.831707399093380317e+00 -1.147462292020575925e+00 4.169562239263106207e+00
1.091305871212059664e+01 1.183523011776639045e-01 5.963489920135266686e+00 -8.394520934374280138e-03 3.307860995416359806e+00 5.154457324088063987e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.090124361493596616e+01 1.184411570627193072e-01 5.962355613725254244e+00 -8.401983966240143473e-03 3.308376300276580029e+00 5.151652015752172624e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.088942022143037214e+01 1.185299420585324143e-01 5.961214478352729884e+00 -8.409416242565482744e-03 3.308891328232257845e+00 5.148919090725462798e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.087758854269997855e+01 1.186186560398406753e-01 5.960066506562906596e+00 -8.416817958220104007e-03 3.309406086479107945e+00 5.146257698060990524e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.086574858986237757e+01 1.187072988829920295e-01 5.958911690858117893e+00 -8.424189306542369943e-03 3.309920582128161648e+00 5.143666995014186359e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.085390037405648123e+01 1.187958704659368009e-01 5.957750023698409336e+00 -8.431530479352472227e-03 3.310434822206582695e+00 5.141146146977914298e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.084204390644241123e+01 1.188843706682194828e-01 5.956581497502129174e+00 -8.438841666963443552e-03 3.310948813658478151e+00 5.138694327417673777e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.083017919820139596e+01 1.189727993709705084e-01 5.955406104646509213e+00 -8.446123058192119351e-03 3.311462563345703103e+00 5.136310717807160767e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.081830626053566213e+01 1.190611564568979236e-01 5.954223837468246572e+00 -8.453374840370028384e-03 3.311976078048657346e+00 5.133994507564187092e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.080642510466832995e+01 1.191494418102790054e-01 5.953034688264075669e+00 -8.460597199354239970e-03 3.312489364467077202e+00 5.131744893986951890e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.079453574184330300e+01 1.192376553169518100e-01 5.951838649291339323e+00 -8.467790319538141819e-03 3.313002429220820222e+00 5.129561082190674769e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.078263818332515989e+01 1.193257968643067074e-01 5.950635712768553631e+00 -8.474954383862164098e-03 3.313515278850643231e+00 5.127442285044584575e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.077073244039904942e+01 1.194138663412778051e-01 5.949425870875969302e+00 -8.482089573824447976e-03 3.314027919818975931e+00 5.125387723109264652e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.075881852437057873e+01 1.195018636383343297e-01 5.948209115756129428e+00 -8.489196069491453459e-03 3.314540358510685181e+00 5.123396624574358058e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.074689644656571197e+01 1.195897886474720229e-01 5.946985439514418381e+00 -8.496274049508508244e-03 3.315052601233836160e+00 5.121468225196624049e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.073496621833065490e+01 1.196776412622044122e-01 5.945754834219614260e+00 -8.503323691110299329e-03 3.315564654220445551e+00 5.119601768238358011e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.072302785103175005e+01 1.197654213775540960e-01 5.944517291904427125e+00 -8.510345170131255327e-03 3.316076523627228934e+00 5.117796504406156577e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.071108135605537015e+01 1.198531288900439584e-01 5.943272804566040790e+00 -8.517338660991370311e-03 3.316588215536341533e+00 5.116051691787627115e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.069912674480780979e+01 1.199407636976885100e-01 5.942021364166642172e+00 -8.524304336653314509e-03 3.317099735956114515e+00 5.114366595785441345e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.068716402871517701e+01 1.200283256999851028e-01 5.940762962633944433e+00 -8.531242368699292963e-03 3.317611090821782405e+00 5.112740489063478250e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.067519321922328324e+01 1.201158147979050766e-01 5.939497591861715442e+00 -8.538152927357359548e-03 3.318122285996206955e+00 5.111172651488602413e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.066321432779754197e+01 1.202032308938848215e-01 5.938225243710299139e+00 -8.545036181511426326e-03 3.318633327270593902e+00 5.109662370071224591e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.065122736592285158e+01 1.202905738918168266e-01 5.936945910007134231e+00 -8.551892298711212190e-03 3.319144220365204845e+00 5.108208938906222234e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.063923234510349403e+01 1.203778436970407012e-01 5.935659582547268442e+00 -8.558721445182139453e-03 3.319654970930062898e+00 5.106811659114205218e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.062722927686302299e+01 1.204650402163341821e-01 5.934366253093868337e+00 -8.565523785835181883e-03 3.320165584545652138e+00 5.105469838783144136e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.061521817274415547e+01 1.205521633579040852e-01 5.933065913378723799e+00 -8.572299484276648535e-03 3.320676066723610820e+00 5.104182792910346399e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.060319904430866700e+01 1.206392130313772987e-01 5.931758555102750741e+00 -8.579048702817925962e-03 3.321186422907420610e+00 5.102949843344787954e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.059117190313727974e+01 1.207261891477916654e-01 5.930444169936489374e+00 -8.585771602485152768e-03 3.321696658473087815e+00 5.101770318729794557e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.057913676082955767e+01 1.208130916195869625e-01 5.929122749520594482e+00 -8.592468343028854261e-03 3.322206778729820620e+00 5.100643554446078649e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.056709362900379467e+01 1.208999203605957695e-01 5.927794285466327473e+00 -8.599139082933511188e-03 3.322716788920700104e+00 5.099568892555123197e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.055504251929691151e+01 1.209866752860343647e-01 5.926458769356040435e+00 -8.605783979427081634e-03 3.323226694223344602e+00 5.098545681742921998e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.054298344336434745e+01 1.210733563124936490e-01 5.925116192743657528e+00 -8.612403188490467404e-03 3.323736499750570506e+00 5.097573277264063479e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.053091641287994840e+01 1.211599633579299728e-01 5.923766547155152828e+00 -8.618996864866926635e-03 3.324246210551045078e+00 5.096651040886170971e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.051884143953586559e+01 1.212464963416560321e-01 5.922409824089022834e+00 -8.625565162071430897e-03 3.324755831609936152e+00 5.095778340834684721e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.050675853504244550e+01 1.213329551843317228e-01 5.921046015016756314e+00 -8.632108232399975448e-03 3.325265367849554732e+00 5.094954551737999535e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.049466771112812147e+01 1.214193398079550096e-01 5.919675111383297939e+00 -8.638626226938823580e-03 3.325774824129992702e+00 5.094179054572945016e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.048256897953931066e+01 1.215056501358527802e-01 5.918297104607511905e+00 -8.645119295566184095e-03 3.326284205249754322e+00 5.093451236609873763e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.047046235204030395e+01 1.215918860926717554e-01 5.916911986082634911e+00 -8.651587586922148548e-03 3.326793515946383284e+00 5.092770491354895943e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.045834784041316290e+01 1.216780476043694409e-01 5.915519747176729126e+00 -8.658031248449458983e-03 3.327302760897083989e+00 5.092136218499335523e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.044622545645761491e+01 1.217641345982049955e-01 5.914120379233128943e+00 -8.664450426420604312e-03 3.327811944719336168e+00 5.091547823868353834e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.043409521199094314e+01 1.218501470027300859e-01 5.912713873570888623e+00 -8.670845265946839145e-03 3.328321071971507727e+00 5.091004719368174940e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.042195711884788523e+01 1.219360847477797549e-01 5.911300221485225492e+00 -8.677215910987027409e-03 3.328830147153458263e+00 5.090506322933644953e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.040981118888052315e+01 1.220219477644632622e-01 5.909879414247956930e+00 -8.683562504356426986e-03 3.329339174707139914e+00 5.090052058476133082e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.039765743395818198e+01 1.221077359851550359e-01 5.908451443107938239e+00 -8.689885187735434460e-03 3.329848159017193332e+00 5.089641355831773552e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.038549586596732155e+01 1.221934493434854718e-01 5.907016299291492523e+00 -8.696184101678269135e-03 3.330357104411536540e+00 5.089273650710048405e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.037332649681143515e+01 1.222790877743319266e-01 5.905573974002837012e+00 -8.702459385621611962e-03 3.330866015161950244e+00 5.088948384642709433e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.036114933841094299e+01 1.223646512138095582e-01 5.904124458424510280e+00 -8.708711177893192421e-03 3.331374895484656928e+00 5.088665004933040116e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.034896440270308560e+01 1.224501395992623060e-01 5.902667743717791460e+00 -8.714939615720323357e-03 3.331883749540896389e+00 5.088422964605452369e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.033677170164182613e+01 1.225355528692537860e-01 5.901203821023115026e+00 -8.721144835238390722e-03 3.332392581437494616e+00 5.088221722355425018e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.032457124719774022e+01 1.226208909635582711e-01 5.899732681460485573e+00 -8.727326971499286060e-03 3.332901395227428232e+00 5.088060742499772755e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.031236305135791653e+01 1.227061538231516841e-01 5.898254316129889041e+00 -8.733486158479792164e-03 3.333410194910384927e+00 5.087939494927255085e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.030014712612585370e+01 1.227913413902025630e-01 5.896768716111696840e+00 -8.739622529089918421e-03 3.333918984433317689e+00 5.087857455049515747e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.028792348352135377e+01 1.228764536080630826e-01 5.895275872467067302e+00 -8.745736215181184117e-03 3.334427767690995470e+00 5.087814103752356931e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.027569213558042271e+01 1.229614904212600612e-01 5.893775776238347142e+00 -8.751827347554854905e-03 3.334936548526546307e+00 5.087808927347345703e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.026345309435517095e+01 1.230464517754860793e-01 5.892268418449466694e+00 -8.757896055970127228e-03 3.335445330731999558e+00 5.087841417523751748e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.025120637191370676e+01 1.231313376175904722e-01 5.890753790106329824e+00 -8.763942469152258968e-03 3.335954118048819694e+00 5.087911071300812126e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.023895198034003506e+01 1.232161478955704770e-01 5.889231882197205614e+00 -8.769966714800658467e-03 3.336462914168438321e+00 5.088017390980329076e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.022668993173395968e+01 1.233008825585623497e-01 5.887702685693110283e+00 -8.775968919596919757e-03 3.336971722732779089e+00 5.088159884099593099e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.021442023821098033e+01 1.233855415568325120e-01 5.886166191548191762e+00 -8.781949209212804031e-03 3.337480547334779502e+00 5.088338063384634756e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.020214291190219136e+01 1.234701248417686970e-01 5.884622390700106287e+00 -8.787907708318175998e-03 3.337989391518906501e+00 5.088551446703801738e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.018985796495418228e+01 1.235546323658711781e-01 5.883071274070394985e+00 -8.793844540588893408e-03 3.338498258781669392e+00 5.088799557021657718e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.017756540952894184e+01 1.236390640827439991e-01 5.881512832564855131e+00 -8.799759828714639326e-03 3.339007152572127435e+00 5.089081922353209941e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.016526525780375145e+01 1.237234199470861884e-01 5.879947057073907857e+00 -8.805653694402608422e-03 3.339516076292390778e+00 5.089398075718049204e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.015295752197108925e+01 1.238076999146831142e-01 5.878373938472963189e+00 -8.811526258366777706e-03 3.340025033298120949e+00 5.089747555093360534e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.014064221423853596e+01 1.238919039423978241e-01 5.876793467622778877e+00 -8.817377640351790197e-03 3.340534026899022901e+00 5.090129903370617555e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.012831934682867185e+01 1.239760319881623857e-01 5.875205635369820101e+00 -8.823207959148562235e-03 3.341043060359333960e+00 5.090544668311863981e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.011598893197897908e+01 1.240600840109692404e-01 5.873610432546614746e+00 -8.829017332601848608e-03 3.341552136898310543e+00 5.090991402505548429e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.010365098194174571e+01 1.241440599708626413e-01 5.872007849972106008e+00 -8.834805877617741762e-03 3.342061259690706443e+00 5.091469663322667136e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.009130550898396628e+01 1.242279598289300763e-01 5.870397878452001450e+00 -8.840573710171113764e-03 3.342570431867250225e+00 5.091979012873224138e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.007895252538724762e+01 1.243117835472937055e-01 5.868780508779118499e+00 -8.846320945313020101e-03 3.343079656515116405e+00 5.092519017963007162e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.006659204344771119e+01 1.243955310891019239e-01 5.867155731733729063e+00 -8.852047697178044502e-03 3.343588936678393519e+00 5.093089250050672305e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.005422407547589536e+01 1.244792024185208401e-01 5.865523538083898814e+00 -8.857754078991605592e-03 3.344098275358546424e+00 5.093689285205145294e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.004184863379666126e+01 1.245627975007258942e-01 5.863883918585822030e+00 -8.863440203077218443e-03 3.344607675514875922e+00 5.094318704063328929e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.002946573074909686e+01 1.246463163018934200e-01 5.862236863984159108e+00 -8.869106180863698882e-03 3.345117140064972627e+00 5.094977091788121040e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.001707537868642461e+01 1.247297587891923326e-01 5.860582365012362516e+00 -8.874752122892333103e-03 3.345626671885168602e+00 5.095664038026741227e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
1.000467758997590195e+01 1.248131249307757734e-01 5.858920412393008981e+00 -8.880378138823991768e-03 3.346136273810982775e+00 5.096379136869363773e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.992272376998732497e+00 1.248964146957728533e-01 5.857250996838120116e+00 -8.885984337446205944e-03 3.346645948637564150e+00 5.097121986808055873e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.979859752149966567e+00 1.249796280542803950e-01 5.855574109049488385e+00 -8.891570826680185793e-03 3.347155699120128336e+00 5.097892190696017706e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.967439727838412367e+00 1.250627649773547179e-01 5.853889739718990626e+00 -8.897137713587806307e-03 3.347665527974393207e+00 5.098689355707129549e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.955012316486541835e+00 1.251458254370034773e-01 5.852197879528909574e+00 -8.902685104378535788e-03 3.348175437877007887e+00 5.099513093295797266e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.942577530530398278e+00 1.252288094061775325e-01 5.850498519152241172e+00 -8.908213104416324440e-03 3.348685431465980411e+00 5.100363019157098769e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.930135382419500445e+00 1.253117168587628560e-01 5.848791649253008096e+00 -8.913721818226447852e-03 3.349195511341097387e+00 5.101238753187227991e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.917685884616757264e+00 1.253945477695725119e-01 5.847077260486566175e+00 -8.919211349502298436e-03 3.349705680064344548e+00 5.102139919444240689e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.905229049598373692e+00 1.254773021143385514e-01 5.845355343499908152e+00 -8.924681801112140447e-03 3.350215940160319317e+00 5.103066146109089957e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.892764889853754795e+00 1.255599798697041858e-01 5.843625888931964774e+00 -8.930133275105811216e-03 3.350726294116641579e+00 5.104017065446961841e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.880293417885424034e+00 1.256425810132157095e-01 5.841888887413903220e+00 -8.935565872721384223e-03 3.351236744384360922e+00 5.104992313768903257e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.867814646208927343e+00 1.257251055233147008e-01 5.840144329569423753e+00 -8.940979694391783597e-03 3.351747293378358528e+00 5.105991531393740471e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.855328587352746084e+00 1.258075533793301393e-01 5.838392206015051933e+00 -8.946374839751348312e-03 3.352257943477745972e+00 5.107014362610289016e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.842835253858204680e+00 1.258899245614706341e-01 5.836632507360429933e+00 -8.951751407642366890e-03 3.352768697026260902e+00 5.108060455639855911e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.830334658279383575e+00 1.259722190508165973e-01 5.834865224208603429e+00 -8.957109496121551384e-03 3.353279556332658284e+00 5.109129462599023772e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.817826813183033963e+00 1.260544368293125828e-01 5.833090347156304922e+00 -8.962449202466474946e-03 3.353790523671097645e+00 5.110221039462727217e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.805311731148483645e+00 1.261365778797595705e-01 5.831307866794237960e+00 -8.967770623181966008e-03 3.354301601281527656e+00 5.111334846027614648e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.792789424767553541e+00 1.262186421858073615e-01 5.829517773707356021e+00 -8.973073854006452174e-03 3.354812791370066272e+00 5.112470545875688437e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.780259906644468870e+00 1.263006297319469451e-01 5.827720058475139631e+00 -8.978358989918265934e-03 3.355324096109377319e+00 5.113627806338233960e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.767723189395772110e+00 1.263825405035029492e-01 5.825914711671868140e+00 -8.983626125141907018e-03 3.355835517639043530e+00 5.114806298460025311e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.755179285650239507e+00 1.264643744866261743e-01 5.824101723866894176e+00 -8.988875353154254441e-03 3.356347058065936473e+00 5.116005696963813777e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.742628208048792260e+00 1.265461316682860993e-01 5.822281085624910979e+00 -8.994106766690743854e-03 3.356858719464582475e+00 5.117225680215093872e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.730069969244413031e+00 1.266278120362634430e-01 5.820452787506219750e+00 -8.999320457751491115e-03 3.357370503877525003e+00 5.118465930187144318e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.717504581902055349e+00 1.267094155791428367e-01 5.818616820066992545e+00 -9.004516517607386375e-03 3.357882413315683490e+00 5.119726132426347456e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.704932058698567232e+00 1.267909422863054414e-01 5.816773173859534296e+00 -9.009695036806129181e-03 3.358394449758709932e+00 5.121005976017781874e-03 8.046701310928291995e-02 5.927160458205388061e+00 -1.883783779153320737e+00 3.155067513287591385e+00
9.692352412322600586e+00 1.268723921479216754e-01 5.814921839432540374e+00 -9.014856105178237558e-03 3.358906615155340170e+00 5.122305153551086516e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.679772312047781213e+00 1.268114592521233930e-01 5.813065674904888347e+00 -9.046865873949299502e-03 3.359414931590505748e+00 5.044193758383644713e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.667198399908931705e+00 1.267507194296321471e-01 5.811207591693512420e+00 -9.078578967994854754e-03 3.359915487730527506e+00 4.967097081844282398e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.654630647879343996e+00 1.266901719138642801e-01 5.809347659513703022e+00 -9.109999288491361577e-03 3.360408384399385273e+00 4.891002193759202456e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.642069028113276374e+00 1.266298159137583257e-01 5.807485947052914099e+00 -9.141130646337924937e-03 3.360893721136248846e+00 4.815896327722090850e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.629513512948781440e+00 1.265696506149843470e-01 5.805622521982011008e+00 -9.171976763469157773e-03 3.361371596211741419e+00 4.741766878822571696e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.616964074910381299e+00 1.265096751811128351e-01 5.803757450966348763e+00 -9.202541274143993810e-03 3.361842106643975647e+00 4.668601401400852315e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.604420686711595323e+00 1.264498887547443329e-01 5.801890799676700183e+00 -9.232827726203122684e-03 3.362305348214368550e+00 4.596387606827732550e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.591883321257338224e+00 1.263902904586012566e-01 5.800022632800021505e+00 -9.262839582290450374e-03 3.362761415483234373e+00 4.525113361309333025e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.579351951646167151e+00 1.263308793965831067e-01 5.798153014050051901e+00 -9.292580220872974361e-03 3.363210401805157623e+00 4.454766683699792722e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.566826551172415094e+00 1.262716546547864860e-01 5.796282006177741586e+00 -9.322052937186244351e-03 3.363652399344150723e+00 4.385335743333662606e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.554307093328198164e+00 1.262126153024907549e-01 5.794409670981524485e+00 -9.351260944564456293e-03 3.364087499088596278e+00 4.316808857923539605e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.541793551805291429e+00 1.261537603931102147e-01 5.792536069317442582e+00 -9.380207375384492369e-03 3.364515790865978850e+00 4.249174491447725924e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.529285900496899941e+00 1.260950889651145934e-01 5.790661261109092628e+00 -9.408895282139732169e-03 3.364937363357407563e+00 4.182421252076631672e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.516784113499316078e+00 1.260366000429183897e-01 5.788785305357414757e+00 -9.437327637993228255e-03 3.365352304111929538e+00 4.116537890075082189e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.504288165113475628e+00 1.259782926377404633e-01 5.786908260150304351e+00 -9.465507337692257578e-03 3.365760699560639502e+00 4.051513295765349354e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.491798029846409079e+00 1.259201657484343428e-01 5.785030182672077359e+00 -9.493437198817795963e-03 3.366162635030585104e+00 3.987336497549596320e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.479313682412589870e+00 1.258622183622907231e-01 5.783151129212761532e+00 -9.521119962337731835e-03 3.366558194758472844e+00 3.923996659889407781e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.466835097735200932e+00 1.258044494558126780e-01 5.781271155177221566e+00 -9.548558292833323954e-03 3.366947461904173711e+00 3.861483081278786408e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.454362250947305313e+00 1.257468579954648391e-01 5.779390315094124375e+00 -9.575754780214244463e-03 3.367330518564033426e+00 3.799785192387250196e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.441895117392933301e+00 1.256894429383972334e-01 5.777508662624722291e+00 -9.602711939339711802e-03 3.367707445783986842e+00 3.738892554022584924e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.429433672628086072e+00 1.256322032331443628e-01 5.775626250571497700e+00 -9.629432211277037801e-03 3.368078323572481825e+00 3.678794855278935336e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.416977892421666496e+00 1.255751378203011082e-01 5.773743130886597186e+00 -9.655917963699505585e-03 3.368443230913206854e+00 3.619481911622648811e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.404527752756328240e+00 1.255182456331749574e-01 5.771859354680153764e+00 -9.682171491203346927e-03 3.368802245777639648e+00 3.560943662996499722e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.392083229829269797e+00 1.254615255984172228e-01 5.769974972228367527e+00 -9.708195016019631127e-03 3.369155445137396843e+00 3.503170171982025304e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.379644300052937922e+00 1.254049766366315266e-01 5.768090032981501913e+00 -9.733990688449619885e-03 3.369502904976410473e+00 3.446151621961747458e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.367210940055693769e+00 1.253485976629630239e-01 5.766204585571613528e+00 -9.759560586717718270e-03 3.369844700302911278e+00 3.389878315242602237e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.354783126682399086e+00 1.252923875876666149e-01 5.764318677820188697e+00 -9.784906718342825660e-03 3.370180905161236584e+00 3.334340671353060691e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.342360836994954454e+00 1.252363453166560892e-01 5.762432356745579298e+00 -9.810031019318508905e-03 3.370511592643458787e+00 3.279529225147008887e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.329944048272789558e+00 1.251804697520353948e-01 5.760545668570221878e+00 -9.834935354770006286e-03 3.370836834900828638e+00 3.225434625070784742e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.317532738013287741e+00 1.251247597926108956e-01 5.758658658727745738e+00 -9.859621519596940831e-03 3.371156703155050671e+00 3.172047631452933232e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.305126883932173243e+00 1.250692143343865581e-01 5.756771371869881193e+00 -9.884091238014319422e-03 3.371471267709381436e+00 3.119359114705948233e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.292726463963857597e+00 1.250138322710427907e-01 5.754883851873164424e+00 -9.908346163700646955e-03 3.371780597959550541e+00 3.067360053605896510e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.280331456261739831e+00 1.249586124943988796e-01 5.752996141845470035e+00 -9.932387879935765732e-03 3.372084762404512936e+00 3.016041533591249432e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.267941839198474696e+00 1.249035538948597007e-01 5.751108284132366855e+00 -9.956217900086640482e-03 3.372383828657029792e+00 2.965394745115218760e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.255557591366049053e+00 1.248486553618392420e-01 5.749220320323908062e+00 -9.979837685554587140e-03 3.372677863454144553e+00 2.915410983751367049e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.243178691574994943e+00 1.247939157841232438e-01 5.747332291264809712e+00 -1.000324869493088298e-02 3.372966932667858853e+00 2.866081653542726804e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.230805118852730473e+00 1.247393340501739695e-01 5.745444237068005222e+00 -1.002645240153703966e-02 3.373251101316034450e+00 2.817398267465176347e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.218436852441744378e+00 1.246849090484187100e-01 5.743556197128551588e+00 -1.004945029280285458e-02 3.373530433573225018e+00 2.769352446162946964e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.206073871797778807e+00 1.246306396675307543e-01 5.741668210137248707e+00 -1.007224386919759219e-02 3.373804992781377354e+00 2.721935916651335979e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.193716156588003230e+00 1.245765247967028505e-01 5.739780314093977154e+00 -1.009483464319804735e-02 3.374074841460405594e+00 2.675140511033744731e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.181363686689190118e+00 1.245225633259132714e-01 5.737892546320763287e+00 -1.011722413829241850e-02 3.374340041318635297e+00 2.628958165232889686e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.169016442185887072e+00 1.244687541461844821e-01 5.736004943474572570e+00 -1.013941388801897943e-02 3.374600653263123196e+00 2.583380917736023165e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.156674403368587178e+00 1.244150961498345087e-01 5.734117541559846210e+00 -1.016140543503852439e-02 3.374856737409850815e+00 2.538400908354015387e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.144337550731899356e+00 1.243615882307211179e-01 5.732230375940774003e+00 -1.018320033023963761e-02 3.375108353093795976e+00 2.494010376994148636e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.132005864972724041e+00 1.243082292844788911e-01 5.730343481353322055e+00 -1.020480013187580540e-02 3.375355558878881279e+00 2.450201662446475220e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.119679326988416435e+00 1.242550182087491240e-01 5.728456891917010019e+00 -1.022620640473347053e-02 3.375598412567802242e+00 2.406967201183599168e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.107357917874965736e+00 1.242019539034029119e-01 5.726570641146450313e+00 -1.024742071933011124e-02 3.375836971211736870e+00 2.364299526173738522e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.095041618925170823e+00 1.241490352707572548e-01 5.724684761962651969e+00 -1.026844465114147564e-02 3.376071291119935314e+00 2.322191265706934678e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.082730411626812383e+00 1.240962612157844036e-01 5.722799286704092658e+00 -1.028927977985711652e-02 3.376301427869194960e+00 2.280635142234267807e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.070424277660841028e+00 1.240436306463145594e-01 5.720914247137566910e+00 -1.030992768866339192e-02 3.376527436313217390e+00 2.239623971219953467e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.058123198899556527e+00 1.239911424732319661e-01 5.719029674468814939e+00 -1.033038996355312503e-02 3.376749370591855204e+00 2.199150660006181628e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.045827157404801255e+00 1.239387956106644956e-01 5.717145599352933871e+00 -1.035066819266113394e-02 3.376967284140241166e+00 2.159208206690577982e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.033536135426151858e+00 1.238865889761668615e-01 5.715262051904577589e+00 -1.037076396562486985e-02 3.377181229697810316e+00 2.119789699016155684e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.021250115399118030e+00 1.238345214908975755e-01 5.713379061707954953e+00 -1.039067887296940898e-02 3.377391259317207517e+00 2.080888313273636121e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
9.008969079943348390e+00 1.237825920797896995e-01 5.711496657826620194e+00 -1.041041450551607843e-02 3.377597424373089297e+00 2.042497313216014212e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.996693011860839917e+00 1.237307996717155606e-01 5.709614868813067901e+00 -1.042997245381401157e-02 3.377799775570816010e+00 2.004610048985251605e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.984421894134158038e+00 1.236791431996454582e-01 5.707733722718137948e+00 -1.044935430759393741e-02 3.377998362955036971e+00 1.967219956050973283e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.972155709924658495e+00 1.236276216008005552e-01 5.705853247100226788e+00 -1.046856165524353947e-02 3.378193235918171222e+00 1.930320554161055495e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.959894442570719875e+00 1.235762338168000379e-01 5.703973469034314903e+00 -1.048759608330373898e-02 3.378384443208783061e+00 1.893905446303985286e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.947638075585983231e+00 1.235249787938025867e-01 5.702094415120816606e+00 -1.050645917598525859e-02 3.378572032939855418e+00 1.857968317682879341e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.935386592657597049e+00 1.234738554826423501e-01 5.700216111494246896e+00 -1.052515251470485802e-02 3.378756052596959325e+00 1.822502934701048698e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.923139977644474641e+00 1.234228628389595073e-01 5.698338583831719539e+00 -1.054367767764063935e-02 3.378936549046324789e+00 1.787503143958997032e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.910898214575558640e+00 1.233719998233255150e-01 5.696461857361274639e+00 -1.056203623930583764e-02 3.379113568542809976e+00 1.752962871262742561e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.898661287648092610e+00 1.233212654013631365e-01 5.694585956870037435e+00 -1.058022977014053817e-02 3.379287156737773135e+00 1.718876120643353638e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.886429181225903307e+00 1.232706585438613917e-01 5.692710906712219909e+00 -1.059825983612075473e-02 3.379457358686846380e+00 1.685236973387591129e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.874201879837690043e+00 1.232201782268855517e-01 5.690836730816957179e+00 -1.061612799838434346e-02 3.379624218857613549e+00 1.652039587079549366e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.861979368175330052e+00 1.231698234318821944e-01 5.688963452695992906e+00 -1.063383581287323000e-02 3.379787781137192137e+00 1.619278194653190305e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.849761631092183833e+00 1.231195931457795406e-01 5.687091095451212830e+00 -1.065138482999143481e-02 3.379948088839721532e+00 1.586947103455665052e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.837548653601421833e+00 1.230694863610830997e-01 5.685219681782022860e+00 -1.066877659427840734e-02 3.380105184713757538e+00 1.555040694321320428e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.825340420874352887e+00 1.230195020759667912e-01 5.683349233992591287e+00 -1.068601264409719566e-02 3.380259110949576318e+00 1.523553420656286253e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.813136918238765105e+00 1.229696392943595701e-01 5.681479773998939997e+00 -1.070309451133697777e-02 3.380409909186384176e+00 1.492479807533541670e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.800938131177277413e+00 1.229198970260277357e-01 5.679611323335898021e+00 -1.072002372112949332e-02 3.380557620519442086e+00 1.461814450798358143e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.788744045325707077e+00 1.228702742866529668e-01 5.677743903163922745e+00 -1.073680179157895584e-02 3.380702285507096505e+00 1.431552016184022219e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.776554646471439014e+00 1.228207700979062483e-01 5.675877534275781677e+00 -1.075343023350499964e-02 3.380843944177725380e+00 1.401687238437733301e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.764369920551816406e+00 1.227713834875177185e-01 5.674012237103105427e+00 -1.076991055019824346e-02 3.380982636036596212e+00 1.372214920456582988e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.752189853652531326e+00 1.227221134893426019e-01 5.672148031722813677e+00 -1.078624423718808380e-02 3.381118400072637531e+00 1.343129932433513628e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.740014432006038447e+00 1.226729591434232713e-01 5.670284937863414143e+00 -1.080243278202230005e-02 3.381251274765127324e+00 1.314427211013162629e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.727843641989970536e+00 1.226239194960475620e-01 5.668422974911178081e+00 -1.081847766405810533e-02 3.381381298090295751e+00 1.286101758457492989e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.715677470125571702e+00 1.225749935998034501e-01 5.666562161916198548e+00 -1.083438035426426659e-02 3.381508507527845264e+00 1.258148641821116602e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.703515903076141313e+00 1.225261805136301924e-01 5.664702517598326992e+00 -1.085014231503393309e-02 3.381632940067389459e+00 1.230562992136214045e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.691358927645486787e+00 1.224774793028659270e-01 5.662844060352999698e+00 -1.086576500000781265e-02 3.381754632214811096e+00 1.203340003606957623e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.679206530776390593e+00 1.224288890392919715e-01 5.660986808256944336e+00 -1.088124985390737272e-02 3.381873619998537528e+00 1.176474932813342247e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.667058699549089695e+00 1.223804088011738317e-01 5.659130779073783479e+00 -1.089659831237771263e-02 3.381989938975741516e+00 1.149963097924334597e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.654915421179769197e+00 1.223320376732989767e-01 5.657275990259525322e+00 -1.091181180183981025e-02 3.382103624238458561e+00 1.123799877920244076e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.642776683019059547e+00 1.222837747470115338e-01 5.655422458967950483e+00 -1.092689173935179614e-02 3.382214710419630954e+00 1.097980711824227736e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.630642472550555055e+00 1.222356191202439712e-01 5.653570202055894889e+00 -1.094183953247899153e-02 3.382323231699074118e+00 1.072501097942835709e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.618512777389344848e+00 1.221875698975458530e-01 5.651719236088429632e+00 -1.095665657917237711e-02 3.382429221809367004e+00 1.047356593115508251e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.606387585280545593e+00 1.221396261901097208e-01 5.649869577343944016e+00 -1.097134426765522704e-02 3.382532714041667887e+00 1.022542811972934618e-03 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.594266884097857329e+00 1.220917871157941870e-01 5.648021241819130900e+00 -1.098590397631762743e-02 3.382633741251457327e+00 9.980554262041837869e-04 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.582150661842129935e+00 1.220440517991444179e-01 5.646174245233874345e+00 -1.100033707361860319e-02 3.382732335864206963e+00 9.738901638325194246e-04 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.570038906639936727e+00 1.219964193714099393e-01 5.644328603036047554e+00 -1.101464491799558978e-02 3.382828529880978596e+00 9.500428084998115965e-04 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.557931606742164021e+00 1.219488889705599016e-01 5.642484330406215776e+00 -1.102882885778099648e-02 3.382922354883948657e+00 9.265091987594569747e-04 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.545828750522614925e+00 1.219014597412960005e-01 5.640641442262253946e+00 -1.104289023112562350e-02 3.383013842041866059e+00 9.032852273777219930e-04 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.533730326476621997e+00 1.218541308350628433e-01 5.638799953263872844e+00 -1.105683036592867118e-02 3.383103022115438119e+00 8.803668406434224337e-04 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.521636323219672349e+00 1.218069014100561787e-01 5.636959877817063536e+00 -1.107065057977412240e-02 3.383189925462648073e+00 8.577500376858542257e-04 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.509546729486050509e+00 1.217597706312287670e-01 5.635121230078452115e+00 -1.108435217987326950e-02 3.383274582044006884e+00 8.354308698008903458e-04 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.497461534127484839e+00 1.217127376702941827e-01 5.633284023959578946e+00 -1.109793646301316696e-02 3.383357021427734868e+00 8.134054397851602294e-04 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.485380726111817040e+00 1.216658017057284519e-01 5.631448273131091753e+00 -1.111140471551078264e-02 3.383437272794880268e+00 7.916699012782279924e-04 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.473304294521673441e+00 1.216189619227696916e-01 5.629613991026864106e+00 -1.112475821317266203e-02 3.383515364944369885e+00 7.702204581126856527e-04 -5.408652334689993679e-02 -1.290950501188023125e+00 -7.759487340509289233e+00 -4.940405200686247333e+00
8.461232228553155821e+00 1.215722175134157645e-01 5.627781190848033965e+00 -1.113799822125988506e-02 3.383591326297996638e+00 7.490533636720798222e-04 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.449186477947456808e+00 1.210136734498653416e-01 5.625967733643657098e+00 -1.139241003304982541e-02 3.383667178444698997e+00 7.680498803267506560e-04 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.437188975286284531e+00 1.204557413659377435e-01 5.624191382985789467e+00 -1.164576314284896871e-02 3.383744947952766591e+00 7.873967766287458996e-04 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.425239684392117567e+00 1.198984152324569646e-01 5.622452005946652953e+00 -1.189806109004647346e-02 3.383824668722253737e+00 8.070713579766677567e-04 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.413338569454863247e+00 1.193416890582890688e-01 5.620749469964066769e+00 -1.214930734672209703e-02 3.383906372402751828e+00 8.270513088613292872e-04 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.401485595022169406e+00 1.187855568962983971e-01 5.619083642866590012e+00 -1.239950532115802716e-02 3.383990088431043208e+00 8.473146877775478581e-04 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.389680725989579813e+00 1.182300128490969132e-01 5.617454392897878179e+00 -1.264865836130562270e-02 3.384075844068251904e+00 8.678399222344970179e-04 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.377923927590552822e+00 1.176750510745914191e-01 5.615861588740273191e+00 -1.289676975820521800e-02 3.384163664436499186e+00 8.886058038633590098e-04 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.366215165386339692e+00 1.171206657913330396e-01 5.614305099537645560e+00 -1.314384274935720930e-02 3.384253572555075529e+00 9.095914836206917377e-04 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.354554405255745664e+00 1.165668512836733756e-01 5.612784794917502929e+00 -1.338988052204256526e-02 3.384345589376136942e+00 9.307764670854674384e-04 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.342941613384759592e+00 1.160136019067316004e-01 5.611300545012383623e+00 -1.363488621659083438e-02 3.384439733819935459e+00 9.521406098470989012e-04 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.331376756256080540e+00 1.154609120911763986e-01 5.609852220480549434e+00 -1.387886292959346173e-02 3.384536022809594424e+00 9.736641129808740669e-04 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.319859800638528924e+00 1.149087763478266327e-01 5.608439692525992726e+00 -1.412181371705990493e-02 3.384634471305433046e+00 9.953275186059607534e-04 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.308390713576367048e+00 1.143571892720742916e-01 5.607062832917772965e+00 -1.436374159751344255e-02 3.384735092338852613e+00 1.017111705519380778e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.296969462378520177e+00 1.138061455481330919e-01 5.605721514008696005e+00 -1.460464955502275425e-02 3.384837897045788857e+00 1.038997884896867641e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.285596014607715887e+00 1.132556399531156610e-01 5.604415608753345879e+00 -1.484454054216407040e-02 3.384942894699736193e+00 1.060967596048010327e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.274270338069543484e+00 1.127056673609418830e-01 5.603144990725485997e+00 -1.508341748290691585e-02 3.385050092744352312e+00 1.083002702208088778e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.262992400801437043e+00 1.121562227460804057e-01 5.601909534134837720e+00 -1.532128327541377316e-02 3.385159496825639103e+00 1.105085386341851314e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.251762171061603368e+00 1.116073011871245302e-01 5.600709113843246101e+00 -1.555814079474015371e-02 3.385271110823706575e+00 1.127198146924147156e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.240579617317882466e+00 1.110588978702026774e-01 5.599543605380237210e+00 -1.579399289541585233e-02 3.385384936884108242e+00 1.149323793647233274e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.229444708236570705e+00 1.105110080922220156e-01 5.598412884957982172e+00 -1.602884241387968547e-02 3.385500975448744843e+00 1.171445442982271216e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.218357412671201345e+00 1.099636272639416545e-01 5.597316829485655454e+00 -1.626269217072735807e-02 3.385619225286308431e+00 1.193546513489110146e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.207317699651300202e+00 1.094167509128682741e-01 5.596255316583198081e+00 -1.649554497271264047e-02 3.385739683522241528e+00 1.215610720717510843e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.196325538371134201e+00 1.088703746859618765e-01 5.595228224594470667e+00 -1.672740361441199183e-02 3.385862345668155804e+00 1.237622071463871133e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.185380898178461706e+00 1.083244943521308734e-01 5.594235432599775848e+00 -1.695827087941485095e-02 3.385987205650628606e+00 1.259564857021870914e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.174483748563325491e+00 1.077791058044818007e-01 5.593276820427719898e+00 -1.718814954082394098e-02 3.386114255839253850e+00 1.281423644860666669e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.163634059146920308e+00 1.072342050622656640e-01 5.592352268666353154e+00 -1.741704236071901779e-02 3.386243487073744785e+00 1.303183267820036840e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.152831799670577695e+00 1.066897882724216901e-01 5.591461658673488877e+00 -1.764495208800957379e-02 3.386374888689773321e+00 1.324828809311816681e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.142076939984981720e+00 1.061458517105432348e-01 5.590604872586042440e+00 -1.787188145368742015e-02 3.386508448543028571e+00 1.346345581924079330e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.131369450039739988e+00 1.056023917809432444e-01 5.589781793328103987e+00 -1.809783316169448833e-02 3.386644153030621940e+00 1.367719094724530182e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.120709299873558606e+00 1.050594050151892611e-01 5.588992304617241835e+00 -1.832280987198910138e-02 3.386781987108313352e+00 1.388935000245470740e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.110096459605491859e+00 1.045168880677810885e-01 5.588236290968107589e+00 -1.854681416874639013e-02 3.386921934300708426e+00 1.409979002475873679e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.099530899428183162e+00 1.039748377058690859e-01 5.587513637691422730e+00 -1.876984849748793843e-02 3.387063976698706735e+00 1.430836682947191204e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.089012589605175663e+00 1.034332507845901195e-01 5.586824230884051445e+00 -1.899191502800211956e-02 3.387208094931312807e+00 1.451493130449796245e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.078541500477932402e+00 1.028921241790062002e-01 5.586167957398562756e+00 -1.921301529759473006e-02 3.387354268077283681e+00 1.471931987557168744e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.068117602503440011e+00 1.023514545100825540e-01 5.585544704749366929e+00 -1.943314884054243852e-02 3.387502473389436108e+00 1.492131796156091848e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.057740866758582143e+00 1.018112321740433091e-01 5.584954360066078038e+00 -1.965228451123985504e-02 3.387652683216527905e+00 1.511989369155732933e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.047411266465578805e+00 1.012714472653606784e-01 5.584396806939333935e+00 -1.987038506255041359e-02 3.387804855651420866e+00 1.531386648877907600e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.037128774970121015e+00 1.007321019458150418e-01 5.583871929455990646e+00 -2.008746804061978253e-02 3.387958946203334154e+00 1.550352857579446108e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.026893365055695284e+00 1.001931961026900908e-01 5.583379613579325884e+00 -2.030354044611131642e-02 3.388114911886624281e+00 1.568888796754920557e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.016705009237854895e+00 9.965472930424756903e-02 5.582919746537708505e+00 -2.051860728323748329e-02 3.388272709472626598e+00 1.586989960501417789e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
8.006563679812950696e+00 9.911670109198567058e-02 5.582492216707196420e+00 -2.073267281760180630e-02 3.388432295173870124e+00 1.604649941137934171e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.996469348874867045e+00 9.857911106875334728e-02 5.582096913557757389e+00 -2.094574094067543427e-02 3.388593624511465396e+00 1.621861419082075515e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.986421988320191900e+00 9.804195893812155116e-02 5.581733727622209429e+00 -2.115781532736940238e-02 3.388756652247886691e+00 1.638616590847607243e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.976421569847825133e+00 9.750524452573645917e-02 5.581402550475932145e+00 -2.136889951927344392e-02 3.388921332350924409e+00 1.654907394418717254e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.966468064955459560e+00 9.696896779232259955e-02 5.581103274722509333e+00 -2.157899697443884171e-02 3.389087617975056865e+00 1.670725643127619594e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.956561444934135530e+00 9.643312884220853198e-02 5.580835793982952708e+00 -2.178811109976310292e-02 3.389255461453587248e+00 1.686063111828985973e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.946701680861526285e+00 9.589772792919015743e-02 5.580600002887217137e+00 -2.199624527336051238e-02 3.389424814297907318e+00 1.700911595574932950e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.936888743594356477e+00 9.536276546068364612e-02 5.580395797067228436e+00 -2.220340286071847968e-02 3.389595627201709593e+00 1.715262951221701400e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.927122603760211383e+00 9.482824200071138243e-02 5.580223073150926361e+00 -2.240958722676806084e-02 3.389767850048765130e+00 1.729109127829498230e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.917403231748918913e+00 9.429415827205225864e-02 5.580081728756992376e+00 -2.261480174514215666e-02 3.389941431923332971e+00 1.742442189373558581e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.907730597703622522e+00 9.376051515776935574e-02 5.579971662490026851e+00 -2.281904980542465503e-02 3.390116321122552012e+00 1.755254331991933873e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.898104671511644526e+00 9.322731370225802172e-02 5.579892773936009576e+00 -2.302233481891942726e-02 3.390292465170349434e+00 1.767537897239368537e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.888525422795205522e+00 9.269455511191403152e-02 5.579844963657920154e+00 -2.322466022330022320e-02 3.390469810832516639e+00 1.779285382352327341e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.878992820902051442e+00 9.216224075549324379e-02 5.579828133191422346e+00 -2.342602948639532431e-02 3.390648304132693358e+00 1.790489448233378725e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.869506834896040637e+00 9.163037216421565656e-02 5.579842185040545743e+00 -2.362644610929025626e-02 3.390827890369057851e+00 1.801142925666740459e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.860067433547710536e+00 9.109895103165362162e-02 5.579887022673311492e+00 -2.382591362888383107e-02 3.391008514131566898e+00 1.811238820143023761e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.850674585324864729e+00 9.056797921343490154e-02 5.579962550517251429e+00 -2.402443561999943744e-02 3.391190119319621221e+00 1.820770315577774183e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.841328258383196470e+00 9.003745872678493856e-02 5.580068673954796665e+00 -2.422201569712965907e-02 3.391372649160054653e+00 1.829730777141713727e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.832028420556970794e+00 8.950739174992732028e-02 5.580205299318506285e+00 -2.441865751587508557e-02 3.391556046225372434e+00 1.838113753372070617e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.822775039349778581e+00 8.897778062135848487e-02 5.580372333886113090e+00 -2.461436477412548215e-02 3.391740252452166260e+00 1.845912977698494547e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.813568081925376774e+00 8.844862783900930836e-02 5.580569685875374830e+00 -2.480914121302188816e-02 3.391925209159661669e+00 1.853122369490132083e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.804407515098633397e+00 8.791993605930455147e-02 5.580797264438716709e+00 -2.500299061773112244e-02 3.392110857068346697e+00 1.859736034709964575e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.795293305326574718e+00 8.739170809612922808e-02 5.581054979657655402e+00 -2.519591681805853287e-02 3.392297136318650264e+00 1.865748266246791296e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.786225418699556755e+00 8.686394691970980575e-02 5.581342742536996582e+00 -2.538792368892064943e-02 3.392483986489640113e+00 1.871153543983051712e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.777203820932555800e+00 8.633665565541694120e-02 5.581660464998807747e+00 -2.557901515069601825e-02 3.392671346617716743e+00 1.875946534647159524e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.768228477356601047e+00 8.580983758249566273e-02 5.582008059876152117e+00 -2.576919516946992589e-02 3.392859155215282918e+00 1.880122091491543421e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.759299352910336900e+00 8.528349613272834251e-02 5.582385440906592500e+00 -2.595846775718668384e-02 3.393047350289374098e+00 1.883675253831711962e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.750416412131733601e+00 8.475763488903501064e-02 5.582792522725458007e+00 -2.614683697172152932e-02 3.393235869360236912e+00 1.886601246477019470e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.741579619149944413e+00 8.423225758401517438e-02 5.583229220858878961e+00 -2.633430691688299144e-02 3.393424649479847677e+00 1.888895479080192211e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.732788937677315566e+00 8.370736809843502824e-02 5.583695451716587321e+00 -2.652088174235557594e-02 3.393613627250359421e+00 1.890553545429861544e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.724044331001552521e+00 8.318297045966339953e-02 5.584191132584487960e+00 -2.670656564359194171e-02 3.393802738842481403e+00 1.891571222708227822e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.715345761978043448e+00 8.265906884005956579e-02 5.584716181617004338e+00 -2.689136286166322540e-02 3.393991920013778252e+00 1.891944470734441665e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.706693193022342570e+00 8.213566755531592767e-02 5.585270517829202142e+00 -2.707527768307587540e-02 3.394181106126897163e+00 1.891669431213261181e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.698086586102820483e+00 8.161277106275811877e-02 5.585854061088692646e+00 -2.725831443956314853e-02 3.394370232167720047e+00 1.890742427007990542e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.689525902733472584e+00 8.109038395960510570e-02 5.586466732107329136e+00 -2.744047750785948148e-02 3.394559232763444179e+00 1.889159961456597127e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.681011103966900677e+00 8.056851098119163779e-02 5.587108452432695493e+00 -2.762177130946612616e-02 3.394748042200598004e+00 1.886918717750239250e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.672542150387454463e+00 8.004715699915518345e-02 5.587779144439397605e+00 -2.780220031041671230e-02 3.394936594442999223e+00 1.884015558394237268e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.664119002104546219e+00 7.952632701958954609e-02 5.588478731320161152e+00 -2.798176902105202826e-02 3.395124823149662685e+00 1.880447524772814981e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.655741618746126242e+00 7.900602618116706055e-02 5.589207137076750875e+00 -2.816048199581394629e-02 3.395312661692672318e+00 1.876211836840801757e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.647409959452330597e+00 7.848625975323145210e-02 5.589964286510717528e+00 -2.833834383306948687e-02 3.395500043175028626e+00 1.871305892968005936e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.639123982869291396e+00 7.796703313386313394e-02 5.590750105213980525e+00 -2.851535917497726585e-02 3.395686900448490864e+00 1.865727269965274278e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.630883647143111403e+00 7.744835184791898364e-02 5.591564519559259594e+00 -2.869153270741019862e-02 3.395873166131429866e+00 1.859473723325538730e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.622688909914002942e+00 7.693022154504855492e-02 5.592407456690373202e+00 -2.886686915995050756e-02 3.396058772626719069e+00 1.852543187718646948e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.614539728310584898e+00 7.641264799768870963e-02 5.593278844512404646e+00 -2.904137330597574007e-02 3.396243652139689928e+00 1.844933777785837245e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.606436058944337830e+00 7.589563709903908439e-02 5.594178611681770441e+00 -2.921504996285802930e-02 3.396427736696182809e+00 1.836643789288813994e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.598377857904210053e+00 7.537919486102083455e-02 5.595106687596188344e+00 -2.938790399230327768e-02 3.396610958160733773e+00 1.827671700680154852e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.590365080751371174e+00 7.486332741222165299e-02 5.596063002384584095e+00 -2.955994030086291427e-02 3.396793248254942110e+00 1.818016175177167250e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.582397682514105064e+00 7.434804099583083858e-02 5.597047486896945756e+00 -2.973116384065850257e-02 3.396974538576076341e+00 1.807676063441601396e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.574475617682836948e+00 7.383334196756885515e-02 5.598060072694161171e+00 -2.990157961036992232e-02 3.397154760615982649e+00 1.796650406994730782e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.566598840205279508e+00 7.331923679361748714e-02 5.599100692037870530e+00 -3.007119265655173318e-02 3.397333845780377004e+00 1.784938442533998615e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.558767303481690902e+00 7.280573204855862735e-02 5.600169277880366003e+00 -3.024000807536156993e-02 3.397511725408625338e+00 1.772539607367891500e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.550980960360220706e+00 7.229283441333289595e-02 5.601265763854594404e+00 -3.040803101481126536e-02 3.397688330794133016e+00 1.759453546256336404e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.543239763132330467e+00 7.178055067323371730e-02 5.602390084264312620e+00 -3.057526667768965117e-02 3.397863593205505239e+00 1.745680120044762430e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.535543663528251557e+00 7.126888771596000260e-02 5.603542174074477522e+00 -3.074172032536184179e-02 3.398037443908680899e+00 1.731219416627178924e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.527892612712453690e+00 7.075785252976127260e-02 5.604721968901953844e+00 -3.090739728273327741e-02 3.398209814190310318e+00 1.716071764993952085e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.520286561279061921e+00 7.024745220172742832e-02 5.605929405006679467e+00 -3.107230294479518956e-02 3.398380635382736159e+00 1.700237753459252947e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.512725459247156401e+00 6.973769391630468828e-02 5.607164419283442669e+00 -3.123644278537220445e-02 3.398549838891069541e+00 1.683718253702828124e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.505209256055854539e+00 6.922858495417054392e-02 5.608426949254523564e+00 -3.139982236902933571e-02 3.398717356223062591e+00 1.666514453152018529e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.497737900559017454e+00 6.872013269169116589e-02 5.609716933063534583e+00 -3.156244736767585546e-02 3.398883119022795718e+00 1.648627899767895989e-03 -2.499170388772566365e-01 -1.179627354088021995e+01 -1.631104438110840604e+01 -1.672264211253026289e+01
7.490311341019350699e+00 6.821234460135609801e-02 5.611034309470995574e+00 -3.172432358445713418e-02 3.399047059109731705e+00 1.630060566095457202e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.482936496213748789e+00 6.754578104214527257e-02 5.612383861867255241e+00 -3.194362761404416495e-02 3.399208810907345057e+00 1.604952340560663855e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.475620263130276832e+00 6.688017854888116120e-02 5.613770380527418169e+00 -3.216227683394937836e-02 3.399368044716010839e+00 1.579698269226804952e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.468362556915118411e+00 6.621553940421766316e-02 5.615193814971255470e+00 -3.238027528838688385e-02 3.399524745200833920e+00 1.554283396192700662e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.461163292722516438e+00 6.555186606701464413e-02 5.616654114681804977e+00 -3.259762701020230136e-02 3.399678895546393687e+00 1.528693066290558785e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.454022385701432718e+00 6.488916117323854926e-02 5.618151229107632538e+00 -3.281433602170269470e-02 3.399830477486649460e+00 1.502912921715625610e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.446939750982323858e+00 6.422742753677060379e-02 5.619685107664517787e+00 -3.303040633542191074e-02 3.399979471334507508e+00 1.476928898669932055e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.439915303664042412e+00 6.356666815012551597e-02 5.621255699736567024e+00 -3.324584195482172683e-02 3.400125856011055880e+00 1.450727224020220956e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.432948958800859707e+00 6.290688618508356866e-02 5.622862954676778990e+00 -3.346064687492925765e-02 3.400269609074463517e+00 1.424294411970048130e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.426040631389617452e+00 6.224808499323866706e-02 5.624506821807060852e+00 -3.367482508291105847e-02 3.400410706748548950e+00 1.397617260745955513e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.419190236357009027e+00 6.159026810646517358e-02 5.626187250417713948e+00 -3.388838055858437587e-02 3.400549123951016384e+00 1.370682849297509510e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.412397688546992214e+00 6.093343923730606265e-02 5.627904189766392840e+00 -3.410131727486596931e-02 3.400684834321364480e+00 1.343478534010901417e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.405662902708337825e+00 6.027760227928501136e-02 5.629657589076556334e+00 -3.431363919815905161e-02 3.400817810248465634e+00 1.315991945435698775e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.398985793482312445e+00 5.962276130714496553e-02 5.631447397535414012e+00 -3.452535028867870226e-02 3.400948022897819722e+00 1.288210985024242647e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.392366275390503283e+00 5.896892057701559609e-02 5.633273564291378932e+00 -3.473645450071631557e-02 3.401075442238481461e+00 1.260123821883091461e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.385804262822777133e+00 5.831608452651212277e-02 5.635136038451039830e+00 -3.494695578284345155e-02 3.401200037069664006e+00 1.231718889535823175e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.379299670025389446e+00 5.766425777476787834e-02 5.637034769075657259e+00 -3.515685807805564445e-02 3.401321775047019269e+00 1.202984882696430963e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.372852411089228397e+00 5.701344512240291706e-02 5.638969705177200531e+00 -3.536616532385657846e-02 3.401440622708595818e+00 1.173910754052479109e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.366462399938209060e+00 5.636365155143095024e-02 5.640940795713924594e+00 -3.557488145228308862e-02 3.401556545500476147e+00 1.144485711057124846e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.360129550317813241e+00 5.571488222510691951e-02 5.642947989585508139e+00 -3.578301038987156263e-02 3.401669507802093317e+00 1.114699212729064861e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.353853775783773195e+00 5.506714248771731740e-02 5.644991235627748516e+00 -3.599055605756608378e-02 3.401779472951226957e+00 1.084540966459435858e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.347634989690906338e+00 5.442043786431549623e-02 5.647070482606833863e+00 -3.619752237056894639e-02 3.401886403268681747e+00 1.054000924824673039e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.341473105182097392e+00 5.377477406040404029e-02 5.649185679213196032e+00 -3.640391323813398083e-02 3.401990260082646600e+00 1.023069282404327936e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.335368035177432411e+00 5.313015696156631051e-02 5.651336774054949608e+00 -3.660973256330326414e-02 3.402091003752736320e+00 9.917364726028544269e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.329319692363479355e+00 5.248659263304921579e-02 5.653523715650933035e+00 -3.681498424258773661e-02 3.402188593693714846e+00 9.599931644743994004e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.323327989182722320e+00 5.184408731929920217e-02 5.655746452423352721e+00 -3.701967216559238355e-02 3.402282988398901864e+00 9.278302595496727007e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.317392837823146756e+00 5.120264744345345842e-02 5.658004932690044342e+00 -3.722380021458650268e-02 3.402374145463261890e+00 8.952388886640310576e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.311514150207974794e+00 5.056227960678824629e-02 5.660299104656353997e+00 -3.742737226401984113e-02 3.402462021606176279e+00 8.622104087859837687e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.305691837985554216e+00 4.992299058812631196e-02 5.662628916406649005e+00 -3.763039217998518510e-02 3.402546572693897264e+00 8.287363998454203929e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.299925812519396651e+00 4.928478734320518306e-02 5.664994315895468979e+00 -3.783286381962823464e-02 3.402627753761686247e+00 7.948086615609681544e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.294215984878370307e+00 4.864767700400821765e-02 5.667395250938320750e+00 -3.803479103050556170e-02 3.402705519035633230e+00 7.604192102660106830e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.288562265827041031e+00 4.801166687806018157e-02 5.669831669202126889e+00 -3.823617764989148404e-02 3.402779821954160955e+00 7.255602757330448889e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.282964565816166136e+00 4.737676444768912365e-02 5.672303518195330518e+00 -3.843702750403480556e-02 3.402850615189207950e+00 6.902242979962058605e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.277422794973340103e+00 4.674297736925620700e-02 5.674810745257675926e+00 -3.863734440736642239e-02 3.402917850667097177e+00 6.544039241719654251e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.271936863093788617e+00 4.611031347235522437e-02 5.677353297549655231e+00 -3.883713216165884941e-02 3.402981479589085367e+00 6.180920052781982248e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.266506679631313581e+00 4.547878075898334482e-02 5.679931122041643299e+00 -3.903639455513882583e-02 3.403041452451592619e+00 5.812815930520081166e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.261132153689384694e+00 4.484838740268473622e-02 5.682544165502718236e+00 -3.923513536155424225e-02 3.403097719066116245e+00 5.439659367669258437e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.255813194012382894e+00 4.421914174766849309e-02 5.685192374489179912e+00 -3.943335833919667244e-02 3.403150228578825764e+00 5.061384800503105361e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.250549708976987695e+00 4.359105230790240315e-02 5.687875695332770931e+00 -3.963106722988092578e-02 3.403198929489838154e+00 4.677928577020268298e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.245341606583712846e+00 4.296412776618390578e-02 5.690594074128608071e+00 -3.982826575788309814e-02 3.403243769672176455e+00 4.289228925157094886e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.240188794448587650e+00 4.233837697318960924e-02 5.693347456722829492e+00 -4.002495762883875874e-02 3.403284696390410424e+00 3.895225921041799242e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.235091179794976846e+00 4.171380894650461579e-02 5.696135788699968394e+00 -4.022114652860284828e-02 3.403321656318980093e+00 3.495861457308301642e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.230048669445551468e+00 4.109043286963286884e-02 5.698959015370056669e+00 -4.041683612207315479e-02 3.403354595560202700e+00 3.091079211490458008e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.225061169814392947e+00 4.046825809098963944e-02 5.701817081755466532e+00 -4.061203005197916438e-02 3.403383459661964316e+00 2.680824614519931523e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.220128586899241085e+00 3.984729412287718597e-02 5.704709932577494591e+00 -4.080673193763827145e-02 3.403408193635096168e+00 2.265044819353462973e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.215250826273879703e+00 3.922755064044456536e-02 5.707637512242704325e+00 -4.100094537368135367e-02 3.403428741970438764e+00 1.843688669757715228e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.210427793080658176e+00 3.860903748063244240e-02 5.710599764829018987e+00 -4.119467392874986283e-02 3.403445048655595162e+00 1.416706669282235208e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.205659392023147092e+00 3.799176464110367440e-02 5.713596634071588909e+00 -4.138792114416660339e-02 3.403457057191374702e+00 9.840509504532488592e-05 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.200945527358928011e+00 3.737574227916035802e-02 5.716628063348425215e+00 -4.158069053258250242e-02 3.403464710607929433e+00 5.456752442230922932e-05 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.196286102892511138e+00 3.676098071064787254e-02 5.719693995665817710e+00 -4.177298557660166778e-02 3.403467951480586340e+00 1.015348497119175479e-05 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.191681021968387988e+00 3.614749040884639164e-02 5.722794373643539600e+00 -4.196480972738715620e-02 3.403466721945380247e+00 -3.484133957200334284e-05 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.187130187464203956e+00 3.553528200335023118e-02 5.725929139499847942e+00 -4.215616640324985898e-02 3.403460963714286525e+00 -8.042111460299114045e-05 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.182633501784060570e+00 3.492436627893521356e-02 5.729098235036283349e+00 -4.234705898822303805e-02 3.403450618090163804e+00 -1.265898575638703697e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.178190866851940299e+00 3.431475417441419429e-02 5.732301601622283194e+00 -4.253749083062493413e-02 3.403435625981404034e+00 -1.733514408125058019e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.173802184105249502e+00 3.370645678148072311e-02 5.735539180179610952e+00 -4.272746524161202819e-02 3.403415927916299655e+00 -2.207095944424412382e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.169467354488483046e+00 3.309948534354066607e-02 5.738810911166611461e+00 -4.291698549372544719e-02 3.403391464057131888e+00 -2.686679090491244357e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.165186278447004398e+00 3.249385125453153889e-02 5.742116734562299207e+00 -4.310605481943297068e-02 3.403362174213983682e+00 -3.172298384382507205e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.160958855920937616e+00 3.188956605772917674e-02 5.745456589850285845e+00 -4.329467640966919856e-02 3.403327997858286658e+00 -3.663987022720921883e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.156784986339175703e+00 3.128664144454117862e-02 5.748830416002558508e+00 -4.348285341237621143e-02 3.403288874136106035e+00 -4.161776886497842208e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.152664568613496421e+00 3.068508925328644263e-02 5.752238151463117788e+00 -4.367058893104715928e-02 3.403244741881169322e+00 -4.665698566176794166e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.148597501132787357e+00 3.008492146796008793e-02 5.755679734131476266e+00 -4.385788602327504726e-02 3.403195539627651200e+00 -5.175781386060589054e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.144583681757374016e+00 2.948615021698279548e-02 5.759155101346032701e+00 -4.404474769930894623e-02 3.403141205622715049e+00 -5.692053427887110812e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.140623007813456269e+00 2.888878777193355091e-02 5.762664189867333420e+00 -4.423117692061973721e-02 3.403081677838823982e+00 -6.214541553621388608e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.136715376087643392e+00 2.829284654626467235e-02 5.766206935861216465e+00 -4.441717659847738836e-02 3.403016893985829405e+00 -6.743271427414489335e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.132860682821589471e+00 2.769833909399785701e-02 5.769783274881861601e+00 -4.460274959254162397e-02 3.402946791522841075e+00 -7.278267536702956540e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.129058823706727388e+00 2.710527810839991406e-02 5.773393141854745281e+00 -4.478789870946778967e-02 3.402871307669894207e+00 -7.819553212426035666e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.125309693879099626e+00 2.651367642063670940e-02 5.777036471059514788e+00 -4.497262670152944036e-02 3.402790379419415423e+00 -8.367150648341679020e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.121613187914284993e+00 2.592354699840383747e-02 5.780713196112786889e+00 -4.515693626525915660e-02 3.402703943547503052e+00 -8.921080919426279537e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.117969199822413273e+00 2.533490294453239616e-02 5.784423249950883417e+00 -4.534083004010881768e-02 3.402611936625026701e+00 -9.481363999347233902e-04 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.114377623043280252e+00 2.474775749556819282e-02 5.788166564812505577e+00 -4.552431060713056643e-02 3.402514295028555846e+00 -1.004801877700165630e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.110838350441544442e+00 2.416212402032269849e-02 5.791943072221367395e+00 -4.570738048767928469e-02 3.402410954951129884e+00 -1.062106307211890420e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.107351274302019739e+00 2.357801601839396022e-02 5.795752702968788306e+00 -4.589004214213752292e-02 3.402301852412874972e+00 -1.120051364992887422e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.103916286325051566e+00 2.299544711865570551e-02 5.799595387096254662e+00 -4.607229796866344623e-02 3.402186923271480090e+00 -1.178638623490231314e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.100533277621985384e+00 2.241443107771285553e-02 5.803471053877961694e+00 -4.625415030196228933e-02 3.402066103232539440e+00 -1.237869552357357935e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.097202138710718700e+00 2.183498177832163961e-02 5.807379631803349262e+00 -4.643560141208164654e-02 3.401939327859771822e+00 -1.297745519646030521e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.093922759511337439e+00 2.125711322777252762e-02 5.811321048559625169e+00 -4.661665350323081214e-02 3.401806532585123666e+00 -1.358267792909823761e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.090695029341842925e+00 2.068083955623423176e-02 5.815295231014306232e+00 -4.679730871262420544e-02 3.401667652718769030e+00 -1.419437540221312735e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.087518836913960563e+00 2.010617501505708449e-02 5.819302105197767361e+00 -4.697756910934876989e-02 3.401522623459009687e+00 -1.481255831105481860e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.084394070329033788e+00 1.953313397503410320e-02 5.823341596285815491e+00 -4.715743669325521414e-02 3.401371379902085934e+00 -1.543723637392163022e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.081320617074005064e+00 1.896173092461816978e-02 5.827413628582301719e+00 -4.733691339387278291e-02 3.401213857051907041e+00 -1.606841833990575730e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.078298364017479471e+00 1.839198046809379858e-02 5.831518125501768068e+00 -4.751600106934718987e-02 3.401049989829708409e+00 -1.670611199589259631e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.075327197405876234e+00 1.782389732370208424e-02 5.835655009552150219e+00 -4.769470150540128933e-02 3.400879713083641231e+00 -1.735032417284869486e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.072407002859664615e+00 1.725749632171747622e-02 5.839824202317536184e+00 -4.787301641431798704e-02 3.400702961598302654e+00 -1.800106075143444954e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.069537665369685975e+00 1.669279240247518656e-02 5.844025624440991606e+00 -4.805094743394487666e-02 3.400519670104213965e+00 -1.865832666697859890e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.066719069293562860e+00 1.612980061434810333e-02 5.848259195607463212e+00 -4.822849612672006070e-02 3.400329773287250834e+00 -1.932212591385210326e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.063951098352195146e+00 1.556853611167222963e-02 5.852524834526763087e+00 -4.840566397871856608e-02 3.400133205798034908e+00 -1.999246154927915645e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.061233635626346761e+00 1.500901415261978941e-02 5.856822458916647989e+00 -4.858245239871889637e-02 3.399929902261286330e+00 -2.066933569662275649e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.058566563553316797e+00 1.445125009701927338e-02 5.861151985485993698e+00 -4.875886271728911703e-02 3.399719797285150058e+00 -2.135274954818169781e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.055949763923706541e+00 1.389525940412181942e-02 5.865513329918083052e+00 -4.893489618589207807e-02 3.399502825470492429e+00 -2.204270336753478329e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.053383117878269992e+00 1.334105763031345586e-02 5.869906406854004999e+00 -4.911055397600926770e-02 3.399278921420180399e+00 -2.273919649146679666e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.050866505904863857e+00 1.278866042677287429e-02 5.874331129876179780e+00 -4.928583717828299848e-02 3.399048019748339922e+00 -2.344222733150922323e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.048399807835485475e+00 1.223808353707453098e-02 5.878787411492012893e+00 -4.946074680167659998e-02 3.398810055089602766e+00 -2.415179337512683103e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.045982902843404894e+00 1.168934279473697428e-02 5.883275163117690276e+00 -4.963528377265236796e-02 3.398564962108343135e+00 -2.486789118657931671e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.043615669440393745e+00 1.114245412071646242e-02 5.887794295062118266e+00 -4.980944893436717313e-02 3.398312675507905389e+00 -2.559051640748494314e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.041297985474048282e+00 1.059743352084600854e-02 5.892344716511016323e+00 -4.998324304588563916e-02 3.398053130039830450e+00 -2.631966375711097990e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.039029728125211882e+00 1.005429708322012200e-02 5.896926335511171402e+00 -5.015666678141095236e-02 3.397786260513077750e+00 -2.705532703241328527e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.036810773905489924e+00 9.513060975525615415e-03 5.901539058954862860e+00 -5.032972072953341425e-02 3.397512001803248971e+00 -2.779749910784513542e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.034640998654868582e+00 8.973741442318938777e-03 5.906182792564459660e+00 -5.050240539249692406e-02 3.397230288861816216e+00 -2.854617193495303379e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.032520277539430431e+00 8.436354802250587218e-03 5.910857440877200553e+00 -5.067472118548374538e-02 3.396941056725352404e+00 -2.930133654177489652e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.030448485049172191e+00 7.900917445237199896e-03 5.915562907230165202e+00 -5.084666843591788277e-02 3.396644240524770986e+00 -3.006298303205397551e-03 -2.861748627015028301e-01 -1.374141827269116511e+01 -1.789436544272645691e+01 -1.890416173018073565e+01
7.028425494995921063e+00 7.367445829582051735e-03 5.920299093745443386e+00 -5.101824738278756127e-02 3.396339775494573665e+00 -3.083110058427963006e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.026450923171026375e+00 6.841969419419951723e-03 5.925065696458693409e+00 -5.118678987038504519e-02 3.396027570255940375e+00 -3.161099382943745404e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.024524384821729583e+00 6.318488059586089244e-03 5.929862410885190727e+00 -5.135497009607460639e-02 3.395707534707621544e+00 -3.239716020440309291e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.022645751937630187e+00 5.797018049318593616e-03 5.934689136503433993e+00 -5.152278796728197025e-02 3.395379606189342425e+00 -3.318958535328222614e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.020814895845497894e+00 5.277575738611994978e-03 5.939545771524024076e+00 -5.169024330160242042e-02 3.395043722188926250e+00 -3.398825401213248238e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.019031687207882619e+00 4.760177525158921542e-03 5.944432212876618493e+00 -5.185733582628498928e-02 3.394699820351382069e+00 -3.479315000739975107e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.017295996021827520e+00 4.244839851247237880e-03 5.949348356197122989e+00 -5.202406517773979638e-02 3.394347838488010360e+00 -3.560425625421996618e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.015607691617679720e+00 3.731579200613497661e-03 5.954294095815131804e+00 -5.219043090106938176e-02 3.393987714585523285e+00 -3.642155475458822705e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.013966642658002293e+00 3.220412095253576915e-03 5.959269324741616636e+00 -5.235643244962475545e-02 3.393619386815188044e+00 -3.724502659539663529e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.012372717136580391e+00 2.711355092191356040e-03 5.964273934656877607e+00 -5.252206918458710017e-02 3.393242793541986213e+00 -3.807465194634194073e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.010825782377530402e+00 2.204424780206301442e-03 5.969307815898760694e+00 -5.268734037457587643e-02 3.392857873333797958e+00 -3.891041005770395911e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.009325705034505916e+00 1.699637776520783808e-03 5.974370857451146932e+00 -5.285224519528419762e-02 3.392464564970607110e+00 -3.975227925799579808e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.007872351090004948e+00 1.197010723447951373e-03 5.979462946932720513e+00 -5.301678272914231438e-02 3.392062807453732010e+00 -4.060023695148707971e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.006465585854771305e+00 6.965602850009483364e-04 5.984583970586022872e+00 -5.318095196500999267e-02 3.391652540015080319e+00 -4.145425961560172089e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.005105273967296320e+00 1.983031434642489868e-04 5.989733813266800766e+00 -5.334475179789862492e-02 3.391233702126430494e+00 -4.231432279819228801e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.003791352319064245e+00 -2.986049130220920153e-04 5.994912217477754268e+00 -5.350418827035479524e-02 3.390805832947128451e+00 -4.328051322359018245e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.002523842265320653e+00 -7.932921154520993987e-04 6.000118707018190278e+00 -5.366107050645605586e-02 3.390368071442940501e+00 -4.427280070056926857e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.001302632927417058e+00 -1.285559815753517608e-03 6.005353010634256528e+00 -5.381604943323761020e-02 3.389920356831555015e+00 -4.527111858844206152e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.000127612593364468e+00 -1.775393136474912210e-03 6.010614856319834054e+00 -5.396913225235237116e-02 3.389462629295472151e+00 -4.627536912990720154e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.998998668722321348e+00 -2.262777446942728591e-03 6.015903971336156175e+00 -5.412032632557487594e-02 3.388994830007777903e+00 -4.728545197043099516e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.997915687950216679e+00 -2.747698370399618770e-03 6.021220082232965787e+00 -5.426963917268268212e-02 3.388516901157951899e+00 -4.830126419177851842e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.996878556095721180e+00 -3.230141791074143433e-03 6.026562914870011056e+00 -5.441707846921705477e-02 3.388028785977315938e+00 -4.932270035048139621e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.995887158166579134e+00 -3.710093861174149597e-03 6.031932194438875072e+00 -5.456265204410928188e-02 3.387530428764073065e+00 -5.034965252158093638e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.994941378366295481e+00 -4.187541007794896158e-03 6.037327645485112804e+00 -5.470636787716198768e-02 3.387021774907880367e+00 -5.138201034789835302e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.994041100101182629e+00 -4.662469939731813881e-03 6.042748991930695368e+00 -5.484823409637792219e-02 3.386502770913901728e+00 -5.241966109499130062e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.993186205987768744e+00 -5.134867654186778090e-03 6.048195957096736741e+00 -5.498825897513216765e-02 3.385973364426280163e+00 -5.346248971186027057e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.992376577860564879e+00 -5.604721443355883265e-03 6.053668263726486032e+00 -5.512645092918700557e-02 3.385433504250978221e+00 -5.451037889737331277e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.991612096780192687e+00 -6.072018900886027443e-03 6.059165634008574663e+00 -5.526281851355191455e-02 3.384883140377921595e+00 -5.556320917228568280e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.990892643041875409e+00 -6.536747928187137263e-03 6.064687789600490930e+00 -5.539737041919418070e-02 3.384322224002399349e+00 -5.662085895664522445e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.990218096184283247e+00 -6.998896740586603438e-03 6.070234451652273933e+00 -5.553011546960850975e-02 3.383750707545661651e+00 -5.768320465229672886e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.989588334998734886e+00 -7.458453873312437428e-03 6.075805340830402024e+00 -5.566106261725618093e-02 3.383168544674669764e+00 -5.875012073013113553e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.989003237538753410e+00 -7.915408187291857883e-03 6.081400177341862445e+00 -5.579022093988657283e-02 3.382575690320950734e+00 -5.982147982166927808e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.988462681129963272e+00 -8.369748874752371004e-03 6.087018680958383499e+00 -5.591759963675522332e-02 3.381972100698516392e+00 -6.089715281452569469e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.987966542380332768e+00 -8.821465464612964977e-03 6.092660571040810602e+00 -5.604320802475388358e-02 3.381357733320812464e+00 -6.197700895126600877e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.987514697190744251e+00 -9.270547827653793233e-03 6.098325566563620903e+00 -5.616705553446874055e-02 3.380732547016660483e+00 -6.306091593115120165e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.987107020765893850e+00 -9.716986181453531393e-03 6.104013386139546249e+00 -5.628915170618325331e-02 3.380096501945172971e+00 -6.414874001425294008e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.986743387625499402e+00 -1.016077109508460065e-02 6.109723748044307179e+00 -5.640950618584210374e-02 3.379449559609617459e+00 -6.524034612742520521e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.986423671615818343e+00 -1.060189349355749287e-02 6.115456370241433071e+00 -5.652812872099229752e-02 3.378791682870211588e+00 -6.633559797162747948e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.986147745921456043e+00 -1.104034466200651092e-02 6.121210970407163110e+00 -5.664502915671702082e-02 3.378122835955842618e+00 -6.743435813011205114e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.985915483077453914e+00 -1.147611624961042756e-02 6.126987265955412987e+00 -5.676021743157683153e-02 3.377442984474701593e+00 -6.853648817701195328e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.985726754981646636e+00 -1.190920027324264899e-02 6.132784974062803762e+00 -5.687370357357184741e-02 3.376752095423830813e+00 -6.964184878589421701e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.985581432907270738e+00 -1.233958912084665190e-02 6.138603811693736034e+00 -5.698549769613751176e-02 3.376050137197589507e+00 -7.075029983787527177e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.985479387515817429e+00 -1.276727555453351613e-02 6.144443495625502294e+00 -5.709560999418521882e-02 3.375337079595040368e+00 -7.186170052892937830e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.985420488870106581e+00 -1.319225271339947991e-02 6.150303742473436586e+00 -5.720405074019783292e-02 3.374612893826268945e+00 -7.297590947605643759e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.985404606447573883e+00 -1.361451411606239524e-02 6.156184268716082819e+00 -5.731083028038903154e-02 3.373877552517648759e+00 -7.409278482201110683e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.985431609153754273e+00 -1.403405366291692567e-02 6.162084790720381733e+00 -5.741595903093393849e-02 3.373131029716066820e+00 -7.521218433833016040e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.985501365335942126e+00 -1.445086563810922715e-02 6.168005024766869404e+00 -5.751944747427747973e-02 3.372373300892128611e+00 -7.633396552642996227e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.985613742797021963e+00 -1.486494471123256042e-02 6.173944687074876647e+00 -5.762130615552574914e-02 3.371604342942363441e+00 -7.745798571657656027e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.985768608809447500e+00 -1.527628593874612306e-02 6.179903493827727523e+00 -5.772154567892451293e-02 3.370824134190448795e+00 -7.858410216456343869e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.985965830129355680e+00 -1.568488476511994967e-02 6.185881161197929856e+00 -5.782017670442813478e-02 3.370032654387483895e+00 -7.971217214595897535e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.986205273010802408e+00 -1.609073702370937206e-02 6.191877405372345322e+00 -5.791720994436117681e-02 3.369229884711329781e+00 -8.084205304781211243e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.986486803220103958e+00 -1.649383893736300344e-02 6.197891942577347102e+00 -5.801265616017422383e-02 3.368415807765047454e+00 -8.197360245772854215e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.986810286050271657e+00 -1.689418711876869775e-02 6.203924489103942896e+00 -5.810652615929472881e-02 3.367590407574457601e+00 -8.310667825025059435e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.987175586335524713e+00 -1.729177857054230855e-02 6.209974761332866855e+00 -5.819883079207297666e-02 3.366753669584851671e+00 -8.424113867049365031e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.987582568465863453e+00 -1.768661068506441683e-02 6.216042475759635977e+00 -5.828958094882282642e-02 3.365905580656878282e+00 -8.537684241500802240e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.988031096401702058e+00 -1.807868124407048527e-02 6.222127349019555886e+00 -5.837878755695630195e-02 3.365046129061638247e+00 -8.651364870985066985e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.988521033688531503e+00 -1.846798841800010790e-02 6.228229097912678647e+00 -5.846646157821075440e-02 3.364175304475008232e+00 -8.765141738586341991e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.989052243471614467e+00 -1.885453076511128465e-02 6.234347439428700177e+00 -5.855261400596695198e-02 3.363293097971229439e+00 -8.879000895116581291e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.989624588510690906e+00 -1.923830723036573306e-02 6.240482090771793722e+00 -5.863725586265616102e-02 3.362399502015784414e+00 -8.992928466087997050e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.990237931194689835e+00 -1.961931714409146515e-02 6.246632769385372264e+00 -5.872039819725408810e-02 3.361494510457589069e+00 -9.106910658411291812e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.990892133556428689e+00 -1.999756022042885328e-02 6.252799192976773668e+00 -5.880205208285928936e-02 3.360578118520529234e+00 -9.220933766822854080e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.991587057287298457e+00 -2.037303655556656212e-02 6.258981079541857007e+00 -5.888222861435363220e-02 3.359650322794368371e+00 -9.334984180044693727e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.992322563751916853e+00 -2.074574662577375814e-02 6.265178147389510954e+00 -5.896093890614213101e-02 3.358711121225050888e+00 -9.449048386681349956e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.993098514002741517e+00 -2.111569128523497346e-02 6.271390115166060930e+00 -5.903819408996956175e-02 3.357760513104431688e+00 -9.563112980858353221e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.993914768794640580e+00 -2.148287176369409121e-02 6.277616701879568772e+00 -5.911400531281112147e-02 3.356798499059450602e+00 -9.677164667607138226e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.994771188599401057e+00 -2.184728966391387764e-02 6.283857626924020501e+00 -5.918838373483437110e-02 3.355825081040784585e+00 -9.791190268001516775e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.995667633620174186e+00 -2.220894695895743454e-02 6.290112610103388846e+00 -5.926134052742975528e-02 3.354840262310996302e+00 -9.905176724050975337e-03 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.996603963805847926e+00 -2.256784598929799379e-02 6.296381371655572323e+00 -5.933288687130699318e-02 3.353844047432205766e+00 -1.001911110335619061e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.997580038865340413e+00 -2.292398945976334423e-02 6.302663632276189531e+00 -5.940303395465464792e-02 3.352836442253307236e+00 -1.013298060353222917e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.998595718281801048e+00 -2.327738043632121209e-02 6.308959113142238451e+00 -5.947179297136018922e-02 3.351817453896758003e+00 -1.024677255640493376e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
6.999650861326720985e+00 -2.362802234271177762e-02 6.315267535935595866e+00 -5.953917511928803058e-02 3.350787090744955510e+00 -1.036047443198602133e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.000745327073943258e+00 -2.397591895693354166e-02 6.321588622866360474e+00 -5.960519159861297350e-02 3.349745362426228557e+00 -1.047407384223239014e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.001878974413562773e+00 -2.432107440758858596e-02 6.327922096696027232e+00 -5.966985361020659545e-02 3.348692279800465244e+00 -1.058755854459511765e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.003051662065714389e+00 -2.466349317009328482e-02 6.334267680760486741e+00 -5.973317235407423625e-02 3.347627854944392745e+00 -1.070091644536357717e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.004263248594246427e+00 -2.500318006276039048e-02 6.340625098992842545e+00 -5.979515902784023063e-02 3.346552101136536006e+00 -1.081413560281003355e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.005513592420268054e+00 -2.534014024275836260e-02 6.346994075946035707e+00 -5.985582482527918718e-02 3.345465032841870023e+00 -1.092720423014003489e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.006802551835569659e+00 -2.567437920195370787e-02 6.353374336815273971e+00 -5.991518093489114211e-02 3.344366665696186125e+00 -1.104011069825379561e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.008129985015912666e+00 -2.600590276264203027e-02 6.359765607460251324e+00 -5.997323853851855430e-02 3.343257016490193578e+00 -1.115284353832374058e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.009495750034183459e+00 -2.633471707317340538e-02 6.366167614427157950e+00 -6.003000881000315758e-02 3.342136103153369397e+00 -1.126539144419323735e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.010899704873406080e+00 -2.666082860347755365e-02 6.372580084970467240e+00 -6.008550291388071313e-02 3.341003944737579445e+00 -1.137774327460149004e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.012341707439614602e+00 -2.698424414049429426e-02 6.379002747074494550e+00 -6.013973200411195513e-02 3.339860561400485039e+00 -1.148988805523947290e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.013821615574576285e+00 -2.730497078351454276e-02 6.385435329474723254e+00 -6.019270722284785630e-02 3.338705974388750608e+00 -1.160181498064166879e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.015339287068368179e+00 -2.762301593943714342e-02 6.391877561678887432e+00 -6.024443969922770731e-02 3.337540206021072819e+00 -1.171351341591831373e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.016894579671799193e+00 -2.793838731794663979e-02 6.398329173987805873e+00 -6.029494054820830340e-02 3.336363279671041404e+00 -1.182497289833273589e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.018487351108680272e+00 -2.825109292661705587e-02 6.404789897515958508e+00 -6.034422086942282243e-02 3.335175219749852982e+00 -1.193618313872828879e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.020117459087937384e+00 -2.856114106594661792e-02 6.411259464211802594e+00 -6.039229174606795120e-02 3.333976051688885889e+00 -1.204713402280931447e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.021784761315564616e+00 -2.886854032432828454e-02 6.417737606877819800e+00 -6.043916424381784447e-02 3.332765801922157323e+00 -1.215781561228044226e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.023489115506417413e+00 -2.917329957296083826e-02 6.424224059190289715e+00 -6.048484940976375790e-02 3.331544497868672128e+00 -1.226821814584847653e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.025230379395845048e+00 -2.947542796070520485e-02 6.430718555718778262e+00 -6.052935827137802260e-02 3.330312167914676991e+00 -1.237833204009102829e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.027008410751157008e+00 -2.977493490889055253e-02 6.437220831945342781e+00 -6.057270183550131359e-02 3.329068841395836476e+00 -1.248814789019596187e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.028823067382925949e+00 -3.007183010607464985e-02 6.443730624283444008e+00 -6.061489108735202552e-02 3.327814548579338894e+00 -1.259765647057565531e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.030674207156124567e+00 -3.036612350276285746e-02 6.450247670096557862e+00 -6.065593698955686064e-02 3.326549320645950214e+00 -1.270684873535998446e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.032561688001097266e+00 -3.065782530609000370e-02 6.456771707716486119e+00 -6.069585048120155341e-02 3.325273189672020457e+00 -1.281571581877186637e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.034485367924359522e+00 -3.094694597446935591e-02 6.463302476461357138e+00 -6.073464247690091994e-02 3.323986188611462111e+00 -1.292424903538912963e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.036445105019232038e+00 -3.123349621221272604e-02 6.469839716653314809e+00 -6.077232386588733715e-02 3.322688351277704566e+00 -1.303243988029639464e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.038440757476307930e+00 -3.151748696412573492e-02 6.476383169635886006e+00 -6.080890551111684666e-02 3.321379712325641442e+00 -1.314028002913058234e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.040472183593744937e+00 -3.179892941008207602e-02 6.482932577791030937e+00 -6.084439824839223132e-02 3.320060307233577479e+00 -1.324776133802359201e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.042539241787393323e+00 -3.207783495958063669e-02 6.489487684555859559e+00 -6.087881288550223841e-02 3.318730172285184743e+00 -1.335487584344563668e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.044641790600751463e+00 -3.235421524628907114e-02 6.496048234439024682e+00 -6.091216020137642240e-02 3.317389344551482377e+00 -1.346161576195262395e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.046779688714751799e+00 -3.262808212257752721e-02 6.502613973036776684e+00 -6.094445094525495488e-02 3.316037861872842996e+00 -1.356797348984095306e-02 -2.848229018975905746e-01 -1.366915376876215049e+01 -1.783535221361620415e+01 -1.882295908518187133e+01
7.048952794957378920e+00 -3.289944765404597543e-02 6.509184647048678940e+00 -6.097569583587283265e-02 3.314675762841040374e+00 -1.367394160271297697e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.051149725433486282e+00 -3.292090195650038825e-02 6.515752419500828729e+00 -6.089518344697803648e-02 3.313302781448477674e+00 -1.378548035705260202e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.053359101838265310e+00 -3.294056086458044957e-02 6.522309582064645284e+00 -6.081485114156332666e-02 3.311918707761219327e+00 -1.389578936152261086e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.055580792762212283e+00 -3.295845393327301309e-02 6.528856076086316129e+00 -6.073469859531641091e-02 3.310523664195605953e+00 -1.400487978074256394e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.057814668459991836e+00 -3.297461037543229084e-02 6.535391844034368347e+00 -6.065472555399620963e-02 3.309117772054026130e+00 -1.411276272895085546e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.060060600829918265e+00 -3.298905906414198452e-02 6.541916829499090369e+00 -6.057493183058947073e-02 3.307701151530010542e+00 -1.421944926889727630e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.062318463393756574e+00 -3.300182853508736025e-02 6.548430977191451063e+00 -6.049531730253796674e-02 3.306273921713433150e+00 -1.432495041077231149e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.064588131276843264e+00 -3.301294698893705165e-02 6.554934232941532102e+00 -6.041588190903530303e-02 3.304836200595820284e+00 -1.442927711117289458e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.066869481188509106e+00 -3.302244229373427209e-02 6.561426543696490477e+00 -6.033662564839206710e-02 3.303388105075760084e+00 -1.453244027210429806e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.069162391402809220e+00 -3.303034198729722787e-02 6.567907857518069825e+00 -6.025754857546834764e-02 3.301929750964410548e+00 -1.463445074001785973e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.071466741739544482e+00 -3.303667327962837852e-02 6.574378123579679212e+00 -6.017865079917243676e-02 3.300461252991099936e+00 -1.473531930488417192e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.073782413545576908e+00 -3.304146305533220418e-02 6.580837292163046470e+00 -6.009993248002462596e-02 3.298982724809021772e+00 -1.483505669930137820e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.076109289676426606e+00 -3.304473787604117474e-02 6.587285314654471868e+00 -6.002139382778502730e-02 3.297494279001013773e+00 -1.493367359763820082e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.078447254478149375e+00 -3.304652398284947667e-02 6.593722143540690084e+00 -5.994303509914430256e-02 3.295996027085422497e+00 -1.503118061521127764e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.080796193769483438e+00 -3.304684729875417837e-02 6.600147732404362699e+00 -5.986485659547616939e-02 3.294488079522048807e+00 -1.512758830749642153e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.083155994824267943e+00 -3.304573343110336903e-02 6.606562035919206544e+00 -5.978685866065067828e-02 3.292970545718169717e+00 -1.522290716937334774e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.085526546354121713e+00 -3.304320767405089648e-02 6.612965009844781861e+00 -5.970904167890710157e-02 3.291443534034633966e+00 -1.531714763440343401e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.087907738491376897e+00 -3.303929501101721816e-02 6.619356611020944747e+00 -5.963140607278540062e-02 3.289907151792028639e+00 -1.541032007414006554e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.090299462772266637e+00 -3.303402011715596276e-02 6.625736797361987840e+00 -5.955395230111516086e-02 3.288361505276914176e+00 -1.550243479747109160e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.092701612120356991e+00 -3.302740736182574466e-02 6.632105527850473692e+00 -5.947668085706099561e-02 3.286806699748121563e+00 -1.559350204999291646e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.095114080830222214e+00 -3.301948081106670374e-02 6.638462762530775940e+00 -5.939959226622327365e-02 3.285242839443111240e+00 -1.568353201341574424e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.097536764551354516e+00 -3.301026423008138200e-02 6.644808462502347801e+00 -5.932268708479319919e-02 3.283670027584390638e+00 -1.577253480499948152e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.099969560272304747e+00 -3.299978108571940266e-02 6.651142589912717895e+00 -5.924596589776113392e-02 3.282088366385986333e+00 -1.586052047701980508e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.102412366305054015e+00 -3.298805454896548695e-02 6.657465107950238270e+00 -5.916942931717718290e-02 3.280497957059967717e+00 -1.594749901626386912e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.104865082269602894e+00 -3.297510749743029490e-02 6.663775980836584623e+00 -5.909307798046299631e-02 3.278898899823019519e+00 -1.603348034355515928e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.107327609078781805e+00 -3.296096251784364634e-02 6.670075173819032699e+00 -5.901691254877373949e-02 3.277291293903061398e+00 -1.611847431330697480e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.109799848923270993e+00 -3.294564190854954583e-02 6.676362653162508209e+00 -5.894093370540927357e-02 3.275675237545909280e+00 -1.620249071310399247e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.112281705256834563e+00 -3.292916768200261635e-02 6.682638386141433351e+00 -5.886514215427349900e-02 3.274050828021978443e+00 -1.628553926331142987e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.114773082781754354e+00 -3.291156156726533777e-02 6.688902341031372600e+00 -5.878953861838092515e-02 3.272418161633024347e+00 -1.636762961671123576e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.117273887434467206e+00 -3.289284501250569481e-02 6.695154487100494656e+00 -5.871412383840944604e-02 3.270777333718917212e+00 -1.644877135816482164e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.119784026371399399e+00 -3.287303918749464454e-02 6.701394794600849636e+00 -5.863889857129835764e-02 3.269128438664450798e+00 -1.652897400430176217e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.122303407954990284e+00 -3.285216498610298019e-02 6.707623234759487296e+00 -5.856386358889067306e-02 3.267471569906178708e+00 -1.660824700323396477e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.124831941739908636e+00 -3.283024302879706396e-02 6.713839779769409155e+00 -5.848901967661877810e-02 3.265806819939280459e+00 -1.668659973429476376e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.127369538459451093e+00 -3.280729366513293610e-02 6.720044402780378512e+00 -5.841436763223250422e-02 3.264134280324451520e+00 -1.676404150780240465e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.129916110012121777e+00 -3.278333697624833537e-02 6.726237077889583915e+00 -5.833990826456865453e-02 3.262454041694815121e+00 -1.684058156484739832e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.132471569448394000e+00 -3.275839277735214522e-02 6.732417780132178287e+00 -5.826564239236112219e-02 3.260766193762854481e+00 -1.691622907710319673e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.135035830957638048e+00 -3.273248062021075905e-02 6.738586485471687482e+00 -5.819157084309065781e-02 3.259070825327363252e+00 -1.699099314665970112e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.137608809855226610e+00 -3.270561979563095523e-02 6.744743170790312270e+00 -5.811769445187341121e-02 3.257368024280411944e+00 -1.706488280587902667e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.140190422569805406e+00 -3.267782933593874756e-02 6.750887813879118404e+00 -5.804401406038735972e-02 3.255657877614326345e+00 -1.713790701727303106e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.142780586630724571e+00 -3.264912801745378790e-02 6.757020393428129879e+00 -5.797053051583576921e-02 3.253940471428677483e+00 -1.721007467340210026e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.145379220655634356e+00 -3.261953436295888381e-02 6.763140889016332480e+00 -5.789724466994680685e-02 3.252215890937281362e+00 -1.728139459679462961e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.147986244338238926e+00 -3.258906664416413856e-02 6.769249281101591187e+00 -5.782415737800849359e-02 3.250484220475205799e+00 -1.735187553988673526e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.150601578436198480e+00 -3.255774288416492940e-02 6.775345551010503620e+00 -5.775126949987570424e-02 3.248745543505781708e+00 -1.742152618479272594e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.153225144759031373e+00 -3.252558085983973946e-02 6.781429680929631054e+00 -5.767858192789682842e-02 3.246999942627762259e+00 -1.749035514047820802e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.155856866155981599e+00 -3.249259810417412520e-02 6.787501653898417864e+00 -5.760609558170657479e-02 3.245247499582650352e+00 -1.755837094319244798e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.158496666503975980e+00 -3.245881190854951748e-02 6.793561453802706041e+00 -5.753381144210985981e-02 3.243488295262090926e+00 -1.762558205310922610e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.161144470695549380e+00 -3.242423932494967881e-02 6.799609065370068706e+00 -5.746173052715050633e-02 3.241722409715440900e+00 -1.769199685663126048e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.163800204627126078e+00 -3.238889716822442727e-02 6.805644474163226043e+00 -5.738985390796610964e-02 3.239949922157150386e+00 -1.775762366482345339e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.166463795187335784e+00 -3.235280201829662111e-02 6.811667666574596325e+00 -5.731818268415286161e-02 3.238170910974251360e+00 -1.782247071581617021e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.169135170245694688e+00 -3.231597022243497958e-02 6.817678629818754388e+00 -5.724671799717104964e-02 3.236385453733638062e+00 -1.788654617350707299e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.171814258641277640e+00 -3.227841789745613393e-02 6.823677351926398238e+00 -5.717546101330093361e-02 3.234593627189487286e+00 -1.794985812925427651e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.174500990171770454e+00 -3.224016093200707950e-02 6.829663821735890039e+00 -5.710441292532925789e-02 3.232795507290433523e+00 -1.801241460175048020e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.177195295582483148e+00 -3.220121498876186289e-02 6.835638028886696915e+00 -5.703357495312791348e-02 3.230991169186920864e+00 -1.807422353702695106e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.179897106555730879e+00 -3.216159550670377038e-02 6.841599963810312879e+00 -5.696294832515912815e-02 3.229180687238295544e+00 -1.813529281032552620e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.182606355700189127e+00 -3.212131770332774666e-02 6.847549617722924253e+00 -5.689253430116101434e-02 3.227364135020056146e+00 -1.819563022397444052e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.185322976540538420e+00 -3.208039657689953916e-02 6.853486982616323608e+00 -5.682233413481154599e-02 3.225541585330918615e+00 -1.825524351112822741e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.188046903507194330e+00 -3.203884690868711443e-02 6.859412051249242026e+00 -5.675234910909172925e-02 3.223713110199904808e+00 -1.831414033243276493e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.190778071926150261e+00 -3.199668326517163958e-02 6.865324817138905189e+00 -5.668258049857596848e-02 3.221878780893435490e+00 -1.837232827983217506e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.193516418009080482e+00 -3.195392000031668789e-02 6.871225274550847750e+00 -5.661302959045052402e-02 3.220038667922233255e+00 -1.842981487465757476e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.196261878843389859e+00 -3.191057125773956449e-02 6.877113418490894858e+00 -5.654369767707658617e-02 3.218192841048416408e+00 -1.848660756850983508e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.199014392382594885e+00 -3.186665097298019972e-02 6.882989244694442732e+00 -5.647458603738577526e-02 3.216341369292306407e+00 -1.854271374523897009e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.201773897436684280e+00 -3.182217287568996078e-02 6.888852749617453419e+00 -5.640569596778480937e-02 3.214484320939378303e+00 -1.859814071811143402e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.204540333662629692e+00 -3.177715049182941454e-02 6.894703930426953953e+00 -5.633702874466212096e-02 3.212621763547138798e+00 -1.865289573366005205e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.207313641555119332e+00 -3.173159714591641117e-02 6.900542784990040701e+00 -5.626858564383727807e-02 3.210753763951830209e+00 -1.870698596998996918e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.210093762437224107e+00 -3.168552596316651787e-02 6.906369311865245386e+00 -5.620036794206628716e-02 3.208880388275338280e+00 -1.876041853685076269e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.212880638451338200e+00 -3.163894987171925188e-02 6.912183510291550093e+00 -5.613237688948031351e-02 3.207001701931840199e+00 -1.881320047855139510e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.215674212550176492e+00 -3.159188160482697544e-02 6.917985380178049759e+00 -5.606461374229841643e-02 3.205117769634485025e+00 -1.886533877100901591e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.218474428487790640e+00 -3.154433370298095202e-02 6.923774922094860784e+00 -5.599707974081145206e-02 3.203228655402165614e+00 -1.891684032414817779e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.221281230810852492e+00 -3.149631851613411693e-02 6.929552137261451250e+00 -5.592977609990757576e-02 3.201334422566004534e+00 -1.896771198308438641e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.224094564849917965e+00 -3.144784820583735457e-02 6.935317027536784806e+00 -5.586270403863944495e-02 3.199435133775983431e+00 -1.901796052551243607e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.226914376710775301e+00 -3.139893474735458434e-02 6.941069595409698145e+00 -5.579586475158859749e-02 3.197530851007559072e+00 -1.906759266478143602e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.229740613266014471e+00 -3.134958993185994053e-02 6.946809843987080235e+00 -5.572925940772736897e-02 3.195621635568030250e+00 -1.911661505029587510e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.232573222146569947e+00 -3.129982536853564978e-02 6.952537776984142326e+00 -5.566288917660965063e-02 3.193707548103070781e+00 -1.916503426526236509e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.235412151733359387e+00 -3.124965248666249779e-02 6.958253398714591142e+00 -5.559675520011206351e-02 3.191788648603213208e+00 -1.921285682975577142e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.238257351149115060e+00 -3.119908253778409107e-02 6.963956714078820553e+00 -5.553085859139474112e-02 3.189864996410103348e+00 -1.926008920113837786e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.241108770250206383e+00 -3.114812659777888709e-02 6.969647728554005717e+00 -5.546520046104424367e-02 3.187936650222896073e+00 -1.930673777183734147e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.243966359618532636e+00 -3.109679556890852792e-02 6.975326448184474337e+00 -5.539978189276759113e-02 3.186003668104640418e+00 -1.935280887205052813e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.246830070553596848e+00 -3.104510018194386878e-02 6.980992879570023568e+00 -5.533460393696518209e-02 3.184066107488420894e+00 -1.939830877071602871e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.249699855064602794e+00 -3.099305099822239132e-02 6.986647029855570956e+00 -5.526966763650053432e-02 3.182124025183586724e+00 -1.944324367334939949e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.252575665862580401e+00 -3.094065841164493624e-02 6.992288906721932484e+00 -5.520497401235400364e-02 3.180177477382046813e+00 -1.948761972380044782e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.255457456352680801e+00 -3.088793265074890257e-02 6.997918518374583563e+00 -5.514052404983286332e-02 3.178226519664324901e+00 -1.953144300596286811e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.258345180626532667e+00 -3.083488378075980099e-02 7.003535873532667821e+00 -5.507631871467742746e-02 3.176271207005592512e+00 -1.957471954257501007e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.261238793454605656e+00 -3.078152170554646072e-02 7.009140981419935912e+00 -5.501235896066533626e-02 3.174311593781845797e+00 -1.961745529485541331e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.264138250278693754e+00 -3.072785616961863295e-02 7.014733851754449745e+00 -5.494864570691355976e-02 3.172347733775914946e+00 -1.965965616510018110e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.267043507204506092e+00 -3.067389676015707181e-02 7.020314494737305289e+00 -5.488517984037635800e-02 3.170379680183331050e+00 -1.970132799682954017e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.269954520994279967e+00 -3.061965290896492137e-02 7.025882921042871487e+00 -5.482196223784739642e-02 3.168407485618293329e+00 -1.974247657303681777e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.272871249059447152e+00 -3.056513389437645264e-02 7.031439141809714855e+00 -5.475899375041517331e-02 3.166431202119655897e+00 -1.978310761810389562e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.275793649453417444e+00 -3.051034884322969057e-02 7.036983168629835639e+00 -5.469627519369143348e-02 3.164450881156700923e+00 -1.982322679916000141e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.278721680864430610e+00 -3.045530673282551351e-02 7.042515013537954616e+00 -5.463380735637815566e-02 3.162466573634866496e+00 -1.986283972565697914e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.281655302608433189e+00 -3.040001639279736600e-02 7.048034689002524722e+00 -5.457159101597821443e-02 3.160478329901595718e+00 -1.990195194825043062e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.284594474622030802e+00 -3.034448650698289007e-02 7.053542207916435380e+00 -5.450962691906131863e-02 3.158486199752103207e+00 -1.994056896114219588e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.287539157455531935e+00 -3.028872561534101324e-02 7.059037583586451170e+00 -5.444791577764790391e-02 3.156490232434970178e+00 -1.997869620285650308e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.290489312266050348e+00 -3.023274211584240506e-02 7.064520829722989781e+00 -5.438645827871421007e-02 3.154490476657720421e+00 -2.001633905574004210e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.293444900810642118e+00 -3.017654426627477959e-02 7.069991960431506683e+00 -5.432525509629421157e-02 3.152486980592501986e+00 -2.005350284520984738e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.296405885439519068e+00 -3.012014018605934165e-02 7.075450990203370871e+00 -5.426430687315063339e-02 3.150479791881668490e+00 -2.009019284197303273e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.299372229089332365e+00 -3.006353785810259027e-02 7.080897933905712094e+00 -5.420361421849927835e-02 3.148468957643209443e+00 -2.012641426268572953e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.302343895276514729e+00 -3.000674513062516480e-02 7.086332806771519444e+00 -5.414317771457481665e-02 3.146454524476149928e+00 -2.016217226975248328e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.305320848090671504e+00 -2.994976971891268394e-02 7.091755624391173463e+00 -5.408299793078984868e-02 3.144436538466041764e+00 -2.019747197038499961e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.308303052188029447e+00 -2.989261920705926778e-02 7.097166402703874333e+00 -5.402307540782132905e-02 3.142415045190389389e+00 -2.023231841859639973e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.311290472784954808e+00 -2.983530104974926531e-02 7.102565157987990929e+00 -5.396341065399531262e-02 3.140390089723919420e+00 -2.026671661600048385e-02 -2.187257326481218123e-01 -1.012358592554141623e+01 -1.494903076767443473e+01 -1.484630429490930759e+01
7.314283075651520249e+00 -2.977782257402467742e-02 7.107951906851466717e+00 -5.390400414730266154e-02 3.138361716643801813e+00 -2.030067151206408488e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.317263367303823429e+00 -2.937257909258150432e-02 7.113316715367873577e+00 -5.364453997822962728e-02 3.136334710503819512e+00 -2.023941556252047136e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.320213967181899761e+00 -2.897016371622590167e-02 7.118649918393304965e+00 -5.338767513364525708e-02 3.134313840464947098e+00 -2.017795158373059117e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.323135010832031000e+00 -2.857055152249080021e-02 7.123951932111578955e+00 -5.313337712887683528e-02 3.132299126708909309e+00 -2.011629193075007566e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.326026633753356165e+00 -2.817371772295587315e-02 7.129223167637618985e+00 -5.288161398173495814e-02 3.130290588202379265e+00 -2.005444855181310812e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.328888971374177608e+00 -2.777963766853684333e-02 7.134464031079837731e+00 -5.263235420362140371e-02 3.128288242736993574e+00 -1.999243300159009654e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.331722159029176566e+00 -2.738828685440075628e-02 7.139674923601932122e+00 -5.238556679080703937e-02 3.126292106968064477e+00 -1.993025645398303208e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.334526331937502697e+00 -2.699964092452581885e-02 7.144856241484088599e+00 -5.214122121627078055e-02 3.124302196452036995e+00 -1.986792971443728656e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.337301625181715359e+00 -2.661367567591335984e-02 7.150008376183823344e+00 -5.189928742541711354e-02 3.122318525682752366e+00 -1.980546323146184506e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.340048173687544697e+00 -2.623036706247161912e-02 7.155131714396382847e+00 -5.165973582542456727e-02 3.120341108126560403e+00 -1.974286710837308209e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.342766112204440532e+00 -2.584969119861305065e-02 7.160226638114161268e+00 -5.142253727436029570e-02 3.118369956256260345e+00 -1.968015111468013334e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.345455575286880645e+00 -2.547162436256745349e-02 7.165293524685403703e+00 -5.118766307324580656e-02 3.116405081583942138e+00 -1.961732469681518737e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.348116697276417142e+00 -2.509614299942069041e-02 7.170332746872297491e+00 -5.095508495833997453e-02 3.114446494692773904e+00 -1.955439698848891392e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.350749612284439571e+00 -2.472322372389302095e-02 7.175344672908450683e+00 -5.072477509356808356e-02 3.112494205267770209e+00 -1.949137682069132169e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.353354454175626387e+00 -2.435284332287035447e-02 7.180329666555758550e+00 -5.049670606309419885e-02 3.110548222125578466e+00 -1.942827273135108723e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.355931356552060763e+00 -2.398497875770111420e-02 7.185288087160648374e+00 -5.027085086403411396e-02 3.108608553243317196e+00 -1.936509297466592824e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.358480452737995670e+00 -2.361960716627082082e-02 7.190220289709711388e+00 -5.004718289934576014e-02 3.106675205786493699e+00 -1.930184553011225074e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.361001875765239788e+00 -2.325670586486337788e-02 7.195126624884768951e+00 -4.982567597226256195e-02 3.104748186136045529e+00 -1.923853811101199768e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.363495758359158039e+00 -2.289625234981509591e-02 7.200007439117492858e+00 -4.960630428006285869e-02 3.102827499914538212e+00 -1.917517817288234838e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.365962232925241437e+00 -2.253822429898591148e-02 7.204863074643258258e+00 -4.938904240489708913e-02 3.100913152011525842e+00 -1.911177292180220658e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.368401431536244495e+00 -2.218259957305680763e-02 7.209693869554260282e+00 -4.917386530699582869e-02 3.099005146608096339e+00 -1.904832932228638781e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.370813485919861741e+00 -2.182935621665717946e-02 7.214500157852014262e+00 -4.896074831820342033e-02 3.097103487200647098e+00 -1.898485410487720307e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.373198527446932715e+00 -2.147847245933110633e-02 7.219282269499244009e+00 -4.874966713563260584e-02 3.095208176623913676e+00 -1.892135377348266520e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.375556687120155885e+00 -2.112992671635110023e-02 7.224040530471163457e+00 -4.854059781543779845e-02 3.093319217073275507e+00 -1.885783461247050527e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.377888095563292836e+00 -2.078369758938754600e-02 7.228775262806149904e+00 -4.833351676670476216e-02 3.091436610126365281e+00 -1.879430269352680774e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.380192883010851190e+00 -2.043976386704160486e-02 7.233486784655813295e+00 -4.812840074545442215e-02 3.089560356764004645e+00 -1.873076388228771608e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.382471179298224939e+00 -2.009810452524901994e-02 7.238175410334465099e+00 -4.792522684875864802e-02 3.087690457390485310e+00 -1.866722384475237931e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.384723113852280640e+00 -1.975869872756189083e-02 7.242841450367984990e+00 -4.772397250896578957e-02 3.085826911853222221e+00 -1.860368805348497009e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.386948815682376157e+00 -1.942152582531514807e-02 7.247485211542096017e+00 -4.752461548803391111e-02 3.083969719461794767e+00 -1.854016179361330646e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.389148413371789736e+00 -1.908656535768414250e-02 7.252106996950044682e+00 -4.732713387196956639e-02 3.082118879006398693e+00 -1.847665016863131102e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.391322035069555874e+00 -1.875379705163944186e-02 7.256707106039695709e+00 -4.713150606540372767e-02 3.080274388775727346e+00 -1.841315810600902339e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.393469808482690198e+00 -1.842320082180337951e-02 7.261285834660069938e+00 -4.693771078684281367e-02 3.078436246574303592e+00 -1.834969036256398067e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.395591860868790945e+00 -1.809475677021361167e-02 7.265843475107335969e+00 -4.674572706319329168e-02 3.076604449739281044e+00 -1.828625152973690701e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.397688319029002812e+00 -1.776844518600314768e-02 7.270380316170172108e+00 -4.655553422400595526e-02 3.074778995156723482e+00 -1.822284603873472811e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.399759309301328969e+00 -1.744424654500027413e-02 7.274896643174524336e+00 -4.636711189640568137e-02 3.072959879277379347e+00 -1.815947816545237029e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.401804957554283249e+00 -1.712214150925200559e-02 7.279392738027803844e+00 -4.618044000013762224e-02 3.071147098131973951e+00 -1.809615203523419827e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.403825389180869188e+00 -1.680211092647559273e-02 7.283868879262517915e+00 -4.599549874270446315e-02 3.069340647346033624e+00 -1.803287162748292566e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.405820729092879695e+00 -1.648413582944246655e-02 7.288325342079351010e+00 -4.581226861459306021e-02 3.067540522154254656e+00 -1.796964078012131330e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.407791101715497817e+00 -1.616819743529867431e-02 7.292762398389688983e+00 -4.563073038458864694e-02 3.065746717414434386e+00 -1.790646319391171401e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.409736630982201255e+00 -1.585427714482579367e-02 7.297180316857597049e+00 -4.545086509517502760e-02 3.063959227620977277e+00 -1.784334243663844577e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.411657440329948443e+00 -1.554235654164599564e-02 7.301579362941258644e+00 -4.527265405801898790e-02 3.062178046917989338e+00 -1.778028194715765634e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.413553652694640839e+00 -1.523241739137485423e-02 7.305959798933873373e+00 -4.509607884953734797e-02 3.060403169111972854e+00 -1.771728503931926935e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.415425390506859671e+00 -1.492444164072525073e-02 7.310321884004028270e+00 -4.492112130654504765e-02 3.058634587684136985e+00 -1.765435490576538341e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.417272775687851372e+00 -1.461841141656560449e-02 7.314665874235535270e+00 -4.474776352198268220e-02 3.056872295802333106e+00 -1.759149462160933611e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.419095929645773246e+00 -1.431430902493546937e-02 7.318992022666755304e+00 -4.457598784072197562e-02 3.055116286332629105e+00 -1.752870714799950602e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.420894973272171846e+00 -1.401211695002142245e-02 7.323300579329400151e+00 -4.440577685544762343e-02 3.053366551850531518e+00 -1.746599533557174552e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.422670026938702925e+00 -1.371181785309599430e-02 7.327591791286828027e+00 -4.423711340261408942e-02 3.051623084651869267e+00 -1.740336192779423294e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.424421210494069001e+00 -1.341339457142227271e-02 7.331865902671829360e+00 -4.406998055847587137e-02 3.049885876763346992e+00 -1.734080956420834194e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.426148643261180737e+00 -1.311683011712668802e-02 7.336123154723916961e+00 -4.390436163518978557e-02 3.048154919952781317e+00 -1.727834078356905306e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.427852444034525270e+00 -1.282210767604234289e-02 7.340363785826117038e+00 -4.374024017698792399e-02 3.046430205739024455e+00 -1.721595802688825200e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.429532731077740593e+00 -1.252921060652515545e-02 7.344588031541276152e+00 -4.357759995641988932e-02 3.044711725401592073e+00 -1.715366364038416191e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.431189622121384453e+00 -1.223812243824495480e-02 7.348796124647880568e+00 -4.341642497066292711e-02 3.042999469989997596e+00 -1.709145987834002900e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.432823234360891540e+00 -1.194882687095357408e-02 7.352988295175398648e+00 -4.325669943789872685e-02 3.041293430332807635e+00 -1.702934890587509340e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.434433684454716307e+00 -1.166130777323186665e-02 7.357164770439152512e+00 -4.309840779375551101e-02 3.039593597046422513e+00 -1.696733280163072177e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.436021088522652533e+00 -1.137554918121750150e-02 7.361325775074716304e+00 -4.294153468781417710e-02 3.037899960543593014e+00 -1.690541356037450482e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.437585562144319873e+00 -1.109153529731527095e-02 7.365471531071861477e+00 -4.278606498017730603e-02 3.036212511041682216e+00 -1.684359309552503278e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.439127220357820036e+00 -1.080925048889157421e-02 7.369602257808038459e+00 -4.263198373809970465e-02 3.034531238570675971e+00 -1.678187324159991292e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.440646177658548410e+00 -1.052867928695465013e-02 7.373718172081408895e+00 -4.247927623267942071e-02 3.032856132980954023e+00 -1.672025575658959290e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.442142547998160218e+00 -1.024980638482205636e-02 7.377819488143436466e+00 -4.232792793560795352e-02 3.031187183950827535e+00 -1.665874232425934229e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.443616444783683228e+00 -9.972616636776805016e-03 7.381906417731030956e+00 -4.217792451597858483e-02 3.029524380993849242e+00 -1.659733455638176189e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.445067980876777014e+00 -9.697095056713504746e-03 7.385979170098264213e+00 -4.202925183715168489e-02 3.027867713465903776e+00 -1.653603399490207598e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.446497268593124552e+00 -9.423226816775780515e-03 7.390037952047650904e+00 -4.188189595367587670e-02 3.026217170572083948e+00 -1.647484211403834470e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.447904419701962375e+00 -9.150997245986180334e-03 7.394082967961010056e+00 -4.173584310826401050e-02 3.024572741373363183e+00 -1.641376032231871979e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.449289545425732406e+00 -8.880391828869712081e-03 7.398114419829904698e+00 -4.159107972882286619e-02 3.022934414793063240e+00 -1.635278996455774569e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.450652756439863467e+00 -8.611396204072099825e-03 7.402132507285670293e+00 -4.144759242553557044e-02 3.021302179623130080e+00 -1.629193232377367309e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.451994162872666472e+00 -8.343996162973776193e-03 7.406137427629031933e+00 -4.130536798799570863e-02 3.019676024530220548e+00 -1.623118862304863755e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.453313874305347753e+00 -8.078177648300592650e-03 7.410129375859322742e+00 -4.116439338239211154e-02 3.018055938061603438e+00 -1.617056002733355605e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.454611999772132513e+00 -7.813926752732161876e-03 7.414108544703299941e+00 -4.102465574874337995e-02 3.016441908650886905e+00 -1.611004764519945176e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.455888647760491317e+00 -7.551229717508699604e-03 7.418075124643572771e+00 -4.088614239818116891e-02 3.014833924623569583e+00 -1.604965253053695223e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.457143926211473151e+00 -7.290072931037200332e-03 7.422029303946640511e+00 -4.074884081028129490e-02 3.013231974202426056e+00 -1.598937568420554303e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.458377942520136195e+00 -7.030442927497707571e-03 7.425971268690546800e+00 -4.061273863044179144e-02 3.011636045512729787e+00 -1.592921805563419016e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.459590803536070958e+00 -6.772326385450424570e-03 7.429901202792159154e+00 -4.047782366730693498e-02 3.010046126587317961e+00 -1.586918054437484391e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.460782615564017561e+00 -6.515710126444352462e-03 7.433819288034074546e+00 -4.034408389023641517e-02 3.008462205371503106e+00 -1.580926400161030212e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.461953484364570066e+00 -6.260581113628109831e-03 7.437725704091157297e+00 -4.021150742681880996e-02 3.006884269727837289e+00 -1.574946923161783807e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.463103515154966061e+00 -6.006926450363554715e-03 7.441620628556717243e+00 -4.008008256042844969e-02 3.005312307440730191e+00 -1.568979699318999790e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.464232812609953527e+00 -5.754733378842782389e-03 7.445504236968324641e+00 -3.994979772782489974e-02 3.003746306220929085e+00 -1.563024800101387585e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.465341480862742962e+00 -5.503989278709054030e-03 7.449376702833277797e+00 -3.982064151679420849e-02 3.002186253709861585e+00 -1.557082292701014205e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.466429623506027902e+00 -5.254681665682161933e-03 7.453238197653718977e+00 -3.969260266383117103e-02 3.000632137483847828e+00 -1.551152240163309465e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.467497343593082704e+00 -5.006798190188724816e-03 7.457088890951407478e+00 -3.956567005186179681e-02 2.999083945058182543e+00 -1.545234701513290877e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.468544743638924288e+00 -4.760326635997939697e-03 7.460928950292153417e+00 -3.943983270790583917e-02 2.997541663891094554e+00 -1.539329731879096261e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.469571925621538711e+00 -4.515254918864238833e-03 7.464758541309883810e+00 -3.931507980043886380e-02 2.996005281387581487e+00 -1.533437382615306099e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.470578990983172574e+00 -4.271571085176479633e-03 7.468577827730372931e+00 -3.919140063754227715e-02 2.994474784903125020e+00 -1.527557701415519463e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.471566040631684835e+00 -4.029263310612549512e-03 7.472386971394674227e+00 -3.906878466493692720e-02 2.992950161747298665e+00 -1.521690732423057121e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.472533174941959011e+00 -3.788319898800746131e-03 7.476186132282242269e+00 -3.894722146389564127e-02 2.991431399187261420e+00 -1.515836516339961332e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.473480493757375775e+00 -3.548729279988409660e-03 7.479975468533732297e+00 -3.882670074919122860e-02 2.989918484451147052e+00 -1.509995090532860983e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.474408096391333522e+00 -3.310480009718122334e-03 7.483755136473491554e+00 -3.870721236707971163e-02 2.988411404731347698e+00 -1.504166489135792470e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.475316081628824882e+00 -3.073560767511753725e-03 7.487525290631742436e+00 -3.858874629331811301e-02 2.986910147187695319e+00 -1.498350743150067901e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.476204547728060312e+00 -2.837960355562624097e-03 7.491286083766463655e+00 -3.847129263121614601e-02 2.985414698950546786e+00 -1.492547880541279619e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.477073592422138759e+00 -2.603667697436027814e-03 7.495037666884968530e+00 -3.835484160972120471e-02 2.983925047123772156e+00 -1.486757926333526734e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.477923312920764509e+00 -2.370671836778349712e-03 7.498780189265192853e+00 -3.823938358153598782e-02 2.982441178787649250e+00 -1.480980902700947989e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.478753805912004005e+00 -2.138961936034986487e-03 7.502513798476689644e+00 -3.812490902126814546e-02 2.980963081001669845e+00 -1.475216829056639513e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.479565167564089734e+00 -1.908527275177267831e-03 7.506238640401338813e+00 -3.801140852361137301e-02 2.979490740807257509e+00 -1.469465722139036597e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.480357493527256096e+00 -1.679357250438560109e-03 7.509954859253772597e+00 -3.789887280155732757e-02 2.978024145230398823e+00 -1.463727596095835276e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.481130878935616124e+00 -1.451441373059719547e-03 7.513662597601522108e+00 -3.778729268463780488e-02 2.976563281284194229e+00 -1.458002462565525376e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.481885418409075506e+00 -1.224769268044046495e-03 7.517361996384893885e+00 -3.767665911719315225e-02 2.975108135971327616e+00 -1.452290330756641004e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.482621206055275032e+00 -9.993306729223234292e-04 7.521053194936556885e+00 -3.756696315623513777e-02 2.973658696286455516e+00 -1.446591207529016564e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.483338335471551694e+00 -7.751154365302712892e-04 7.524736331000785761e+00 -3.745819596904119420e-02 2.972214949218514146e+00 -1.440905097475851139e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.484036899746936200e+00 -5.521135177951172392e-04 7.528411540752460773e+00 -3.735034883244232884e-02 2.970776881752952736e+00 -1.435232002987388115e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.484716991464186897e+00 -3.303149845300596462e-04 7.532078958815874081e+00 -3.724341313138044424e-02 2.969344480873903791e+00 -1.429571924319862977e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.485378702701853904e+00 -1.097100122386912395e-04 7.535738718283274018e+00 -3.713738035732115639e-02 2.967917733566281413e+00 -1.423924859664125152e-02 3.511468733717725693e-02 3.494089727127903000e+00 -3.864249773096628093e+00 4.263454001071553812e-01
7.486022139384304275e+00 1.097190157918582836e-04 7.539391032847562180e+00 -3.703429329834442146e-02 2.966496599709888660e+00 -1.418355865338173996e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.486640553081239879e+00 4.665311850358133412e-04 7.543037171503070404e+00 -3.692767937056355698e-02 2.965082413805314676e+00 -1.410009174642026970e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.487227186277343627e+00 8.217894398036886547e-04 7.546678241106796747e+00 -3.682156430379755069e-02 2.963676594687901567e+00 -1.401622501376672408e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.487782157095952407e+00 1.175497527252238571e-03 7.550314364766606445e+00 -3.671594926799569281e-02 2.962279181711548581e+00 -1.393197100482155074e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.488305583586520875e+00 1.527659332488683075e-03 7.553945664338475474e+00 -3.661083532125079115e-02 2.960890212982390857e+00 -1.384734212556345927e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.488797583707664351e+00 1.878278874684254866e-03 7.557572260420919896e+00 -3.650622341926387793e-02 2.959509725373143496e+00 -1.376235063840898151e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.489258275310625379e+00 2.227360303274140887e-03 7.561194272350527434e+00 -3.640211441978138257e-02 2.958137754537444319e+00 -1.367700866257660908e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.489687776123033380e+00 2.574907894219442828e-03 7.564811818197878068e+00 -3.629850907991190312e-02 2.956774334924130443e+00 -1.359132817516410692e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.490086203732822412e+00 2.920926046306211808e-03 7.568425014763056069e+00 -3.619540804971321801e-02 2.955419499791364313e+00 -1.350532101261369376e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.490453675572482872e+00 3.265419277513877203e-03 7.572033977571785535e+00 -3.609281188385698308e-02 2.954073281220711777e+00 -1.341899887042826561e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.490790308903738648e+00 3.608392221466732303e-03 7.575638820872638846e+00 -3.599072104469140665e-02 2.952735710131215274e+00 -1.333237330373547580e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.491096220802440975e+00 3.949849623931331148e-03 7.579239657634172289e+00 -3.588913589308338759e-02 2.951406816293350666e+00 -1.324545572906135095e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.491371528143621283e+00 4.289796339353437946e-03 7.582836599541758815e+00 -3.578805669254030153e-02 2.950086628342841966e+00 -1.315825742482723548e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.491616347587008562e+00 4.628237327480870002e-03 7.586429756995645590e+00 -3.568748361901635108e-02 2.948775173794484505e+00 -1.307078953129649744e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.491830795562847811e+00 4.965177650046414572e-03 7.590019239109429883e+00 -3.558741675477367084e-02 2.947472479055897931e+00 -1.298306305208656725e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.492014988257815311e+00 5.300622467478684728e-03 7.593605153707882138e+00 -3.548785608429320948e-02 2.946178569441104678e+00 -1.289508885549975163e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.492169041601345114e+00 5.634577035689166020e-03 7.597187607325729175e+00 -3.538880150829069177e-02 2.944893469184085788e+00 -1.280687767409177842e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.492293071252319692e+00 5.967046702927534911e-03 7.600766705207171903e+00 -3.529025283838940763e-02 2.943617201452302545e+00 -1.271844010613160103e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.492387192585834299e+00 6.298036906660680473e-03 7.604342551304626774e+00 -3.519220979115480347e-02 2.942349788360023588e+00 -1.262978661714091871e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.492451520680355692e+00 6.627553170524816059e-03 7.607915248278374065e+00 -3.509467200331857495e-02 2.941091250981632932e+00 -1.254092753936858831e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.492486170305236115e+00 6.955601101342026409e-03 7.611484897496858970e+00 -3.499763902374234542e-02 2.939841609364887365e+00 -1.245187307353689404e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.492491255908286796e+00 7.282186386159812848e-03 7.615051599036194219e+00 -3.490111031145440995e-02 2.938600882543983328e+00 -1.236263329001126461e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.492466891603806189e+00 7.607314789369423562e-03 7.618615451680835093e+00 -3.480508524955899102e-02 2.937369088552626906e+00 -1.227321812841904690e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.492413191160840036e+00 7.930992149871092523e-03 7.622176552924317505e+00 -3.470956313119302750e-02 2.936146244436999009e+00 -1.218363740000142151e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.492330267991571979e+00 8.253224378272607659e-03 7.625734998969577738e+00 -3.461454316926696612e-02 2.934932366268564241e+00 -1.209390078765632329e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.492218235140207128e+00 8.574017454169463939e-03 7.629290884730603572e+00 -3.452002449951645929e-02 2.933727469156902412e+00 -1.200401784662785167e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.492077205271901796e+00 8.893377423447609495e-03 7.632844303833286048e+00 -3.442600616962771670e-02 2.932531567262349093e+00 -1.191399800656744133e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.491907290662060070e+00 9.211310395649801447e-03 7.636395348616979994e+00 -3.433248715620857566e-02 2.931344673808591761e+00 -1.182385057087816452e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.491708603185903925e+00 9.527822541394431050e-03 7.639944110136376310e+00 -3.423946635052984439e-02 2.930166801095189566e+00 -1.173358471910731018e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.491481254308165916e+00 9.842920089826533159e-03 7.643490678162928376e+00 -3.414694256974259989e-02 2.928997960509935439e+00 -1.164320950686336884e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.491225355073225955e+00 1.015660932614201317e-02 7.647035141187400242e+00 -3.405491455404072165e-02 2.927838162541219980e+00 -1.155273386709786132e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.490941016095281846e+00 1.046889658913361526e-02 7.650577586421570153e+00 -3.396338096442282767e-02 2.926687416790200391e+00 -1.146216661134107605e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.490628347548954125e+00 1.077978826880792232e-02 7.654118099801009656e+00 -3.387234039144799980e-02 2.925545731982966746e+00 -1.137151642985941187e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.490287459159971739e+00 1.108929080403058855e-02 7.657656765987265857e+00 -3.378179134461851973e-02 2.924413115982539058e+00 -1.128079189371179042e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.489918460196217431e+00 1.139741068023252153e-02 7.661193668370755994e+00 -3.369173226616337807e-02 2.923289575800824380e+00 -1.119000145442299032e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.489521459458915231e+00 1.170415442715236863e-02 7.664728889073386675e+00 -3.360216151784455735e-02 2.922175117610440687e+00 -1.109915344629421735e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.489096565274111938e+00 1.200952861663205987e-02 7.668262508951595002e+00 -3.351307739549377884e-02 2.921069746756469687e+00 -1.100825608600816512e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.488643885484337126e+00 1.231353986045260855e-02 7.671794607599283111e+00 -3.342447811591853918e-02 2.919973467768093744e+00 -1.091731747493307654e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.488163527440528711e+00 1.261619480821979215e-02 7.675325263351062688e+00 -3.333636183058576868e-02 2.918886284370153739e+00 -1.082634559881487726e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.487655597994130829e+00 1.291750014528959822e-02 7.678854553285388462e+00 -3.324872661373079463e-02 2.917808199494587917e+00 -1.073534832996752078e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.487120203489466164e+00 1.321746259074411088e-02 7.682382553228037203e+00 -3.316157047408146291e-02 2.916739215291798359e+00 -1.064433342715905874e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.486557449756249483e+00 1.351608889540434691e-02 7.685909337755371773e+00 -3.307489134582334428e-02 2.915679333141888208e+00 -1.055330853752695607e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.485967442102389846e+00 1.381338583989464436e-02 7.689434980198022629e+00 -3.298868709568041069e-02 2.914628553665833621e+00 -1.046228119691958690e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.485350285306912710e+00 1.410936023274237359e-02 7.692959552644288657e+00 -3.290295552041816451e-02 2.913586876736519837e+00 -1.037125883117666000e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.484706083613163585e+00 1.440401890852766563e-02 7.696483125943911041e+00 -3.281769434524887258e-02 2.912554301489710618e+00 -1.028024875731978378e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.484034940722141371e+00 1.469736872607000505e-02 7.700005769711649073e+00 -3.273290123025243692e-02 2.911530826334888467e+00 -1.018925818396487770e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.483336959786067943e+00 1.498941656666076538e-02 7.703527552331065564e+00 -3.264857376227488228e-02 2.910516448966012248e+00 -1.009829421315043205e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.482612243402138930e+00 1.528016933233657115e-02 7.707048540958311378e+00 -3.256470946291235846e-02 2.909511166372167779e+00 -1.000736384059822126e-02 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.481860893606439689e+00 1.556963394419272513e-02 7.710568801525869986e+00 -3.248130578421340453e-02 2.908514974848109613e+00 -9.916473957173484871e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.481083011868068233e+00 1.585781734073954743e-02 7.714088398746412167e+00 -3.239836010769370916e-02 2.907527870004708248e+00 -9.825631350021915567e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.480278699083415361e+00 1.614472647629807550e-02 7.717607396116602736e+00 -3.231586974973885834e-02 2.906549846779289403e+00 -9.734842703084905027e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.479448055570634857e+00 1.643036831943719966e-02 7.721125855920964121e+00 -3.223383195839175930e-02 2.905580899445870724e+00 -9.644114598455134912e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.478591181064495608e+00 1.671474985146821982e-02 7.724643839236644105e+00 -3.215224393050335888e-02 2.904621021625389599e+00 -9.553453515737482180e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.477708174711725775e+00 1.699787806500338214e-02 7.728161405939509621e+00 -3.207110282631752546e-02 2.903670206295958511e+00 -9.462865831647088860e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.476799135066887203e+00 1.727975996257873070e-02 7.731678614711727349e+00 -3.199040578004663099e-02 2.902728445803170576e+00 -9.372357819983630906e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.475864160088526944e+00 1.756040255531883185e-02 7.735195523049784860e+00 -3.191014990147388042e-02 2.901795731870349560e+00 -9.281935652476246482e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.474903347135530396e+00 1.783981286163654686e-02 7.738712187272633436e+00 -3.183033227736313531e-02 2.900872055608714195e+00 -9.191605399645714353e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.473916792963673394e+00 1.811799790596721124e-02 7.742228662529946348e+00 -3.175094997284395176e-02 2.899957407527455011e+00 -9.101373031667438912e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.472904593722370592e+00 1.839496471753666179e-02 7.745745002810493496e+00 -3.167200003277183262e-02 2.899051777543727226e+00 -9.011244419235127368e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.471866844951610354e+00 1.867072032916250110e-02 7.749261260950621732e+00 -3.159347948306366616e-02 2.898155154992553939e+00 -8.921225334425081019e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.470803641579085053e+00 1.894527177608801641e-02 7.752777488642835557e+00 -3.151538533200842068e-02 2.897267528636645384e+00 -8.831321451560984401e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.469715077917502555e+00 1.921862609484814577e-02 7.756293736444479059e+00 -3.143771457155306037e-02 2.896388886676132035e+00 -8.741538348079093412e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.468601247662081555e+00 1.949079032216691557e-02 7.759810053786505790e+00 -3.136046417856376556e-02 2.895519216758208003e+00 -8.651881505393694063e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.467462243888223661e+00 1.976177149388574916e-02 7.763326488982340123e+00 -3.128363111606249219e-02 2.894658505986691388e+00 -8.562356309762732959e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.466298159049363115e+00 2.003157664392206730e-02 7.766843089236817654e+00 -3.120721233443896070e-02 2.893806740931496257e+00 -8.472968053153482476e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.465109084974989706e+00 2.030021280325757307e-02 7.770359900655208207e+00 -3.113120477263816091e-02 2.892963907638018473e+00 -8.383721934108119209e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.463895112868840442e+00 2.056768699895565253e-02 7.773876968252308117e+00 -3.105560535932343907e-02 2.892129991636434472e+00 -8.294623058609102914e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.462656333307254641e+00 2.083400625320731489e-02 7.777394335961606231e+00 -3.098041101401531952e-02 2.891304977950915234e+00 -8.205676440944198111e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.461392836237696002e+00 2.109917758240507576e-02 7.780912046644510305e+00 -3.090561864820614776e-02 2.890488851108750978e+00 -8.116887004571025563e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.460104710977433662e+00 2.136320799624421077e-02 7.784430142099639127e+00 -3.083122516645070421e-02 2.889681595149391491e+00 -8.028259582981003145e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.458792046212379567e+00 2.162610449685082106e-02 7.787948663072166156e+00 -3.075722746743293767e-02 2.888883193633400293e+00 -7.939798920562537304e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.457454929996076842e+00 2.188787407793612444e-02 7.791467649263219997e+00 -3.068362244500893662e-02 2.888093629651321326e+00 -7.851509673463329814e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.456093449748844471e+00 2.214852372397641336e-02 7.794987139339330184e+00 -3.061040698922636027e-02 2.887312885832459486e+00 -7.763396410451659305e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.454707692257064089e+00 2.240806040941813876e-02 7.798507170941919142e+00 -3.053757798732043699e-02 2.886540944353576332e+00 -7.675463613776496198e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.453297743672614217e+00 2.266649109790752972e-02 7.802027780696836778e+00 -3.046513232468675558e-02 2.885777786947498313e+00 -7.587715680026318327e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.451863689512443933e+00 2.292382274154422528e-02 7.805549004223927945e+00 -3.039306688583101601e-02 2.885023394911640615e+00 -7.500156920986482401e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.450405614658288656e+00 2.318006228015838041e-02 7.809070876146635420e+00 -3.032137855529593723e-02 2.884277749116443967e+00 -7.412791564495014272e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.448923603356515599e+00 2.343521664061067392e-02 7.812593430101635761e+00 -3.025006421856554079e-02 2.883540830013727962e+00 -7.325623755296680958e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.447417739218105126e+00 2.368929273611473235e-02 7.816116698748495573e+00 -3.017912076294699056e-02 2.882812617644955999e+00 -7.238657555895206507e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.445888105218762654e+00 2.394229746558140803e-02 7.819640713779357100e+00 -3.010854507843023845e-02 2.882093091649418071e+00 -7.151896947403493798e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.444334783699154912e+00 2.419423771298440107e-02 7.823165505928637131e+00 -3.003833405852566335e-02 2.881382231272326955e+00 -7.065345830391724785e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.442757856365270541e+00 2.444512034674673970e-02 7.826691104982749003e+00 -2.996848460107997061e-02 2.880680015372830471e+00 -6.979008025733200379e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.441157404288899713e+00 2.469495221914757427e-02 7.830217539789834369e+00 -2.989899360907053230e-02 2.879986422431938919e+00 -6.892887275447792499e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.439533507908235421e+00 2.494374016574880254e-02 7.833744838269502964e+00 -2.982985799137846325e-02 2.879301430560367692e+00 -6.806987243542882496e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.437886247028588471e+00 2.519149100484106493e-02 7.837273027422584804e+00 -2.976107466354063064e-02 2.878625017506297290e+00 -6.721311516851653269e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.436215700823211705e+00 2.543821153690856846e-02 7.840802133340883273e+00 -2.969264054848086420e-02 2.877957160663049407e+00 -6.635863605868620556e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.434521947834239697e+00 2.568390854411232299e-02 7.844332181216932653e+00 -2.962455257722059962e-02 2.877297837076677745e+00 -6.550646945582274186e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.432805065973728809e+00 2.592858878979128340e-02 7.847863195353749433e+00 -2.955680768956923249e-02 2.876647023453478003e+00 -6.465664896304720854e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.431065132524809158e+00 2.617225901798096027e-02 7.851395199174584505e+00 -2.948940283479441898e-02 2.876004696167414387e+00 -6.380920744498202665e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.429302224142928956e+00 2.641492595294903101e-02 7.854928215232666489e+00 -2.942233497227257980e-02 2.875370831267463068e+00 -6.296417703598389086e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.427516416857207204e+00 2.665659629874752093e-02 7.858462265220936160e+00 -2.935560107211988151e-02 2.874745404484873479e+00 -6.212158914834328693e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.425707786071876093e+00 2.689727673878111042e-02 7.861997369981770234e+00 -2.928919811580395563e-02 2.874128391240348357e+00 -6.128147448044951422e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.423876406567819330e+00 2.713697393539116209e-02 7.865533549516690037e+00 -2.922312309673659805e-02 2.873519766651142504e+00 -6.044386302492028504e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.422022352504204612e+00 2.737569452945499970e-02 7.869070822996054204e+00 -2.915737302084776134e-02 2.872919505538079843e+00 -5.960878407669479087e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.420145697420198694e+00 2.761344514000009867e-02 7.872609208768730937e+00 -2.909194490714104783e-02 2.872327582432489201e+00 -5.877626624108933315e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.418246514236774836e+00 2.785023236383271650e-02 7.876148724371752508e+00 -2.902683578823104030e-02 2.871743971583061050e+00 -5.794633744181461668e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.416324875258602844e+00 2.808606277518062300e-02 7.879689386539946661e+00 -2.896204271086266421e-02 2.871168646962623860e+00 -5.711902492895370824e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.414380852176016390e+00 2.832094292534951055e-02 7.883231211215537826e+00 -2.889756273641293227e-02 2.870601582274839636e+00 -5.629435528689989698e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.412414516067066472e+00 2.855487934239271663e-02 7.886774213557727897e+00 -2.883339294137526876e-02 2.870042750960822620e+00 -5.547235444225356339e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.410425937399646834e+00 2.878787853079390127e-02 7.890318407952243263e+00 -2.876953041782675385e-02 2.869492126205677174e+00 -5.465304767167728471e-03 9.314590586555118734e-02 6.607299754441370965e+00 -1.330121770506877299e+00 3.917888784985955386e+00
7.408415186033693978e+00 2.901994697116230468e-02 7.893863808020853412e+00 -2.870597227387848560e-02 2.868949680944957947e+00 -5.383645960970834428e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.406381598942710198e+00 2.926629517084830198e-02 7.897410631794601343e+00 -2.864271860654546420e-02 2.868415472561755220e+00 -5.300564913931495384e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.404324513755693893e+00 2.951170207932010681e-02 7.900959096467819798e+00 -2.857975631876448486e-02 2.867889559272946087e+00 -5.217744541431132421e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.402244000405977964e+00 2.975617402400117240e-02 7.904509213255040301e+00 -2.851708267711017264e-02 2.867371914871709393e+00 -5.135187619534491675e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.400140128221559088e+00 2.999971731290482918e-02 7.908060992598520578e+00 -2.845469496248816815e-02 2.866862512876986901e+00 -5.052896857056453882e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.398012965927226681e+00 3.024233823427215084e-02 7.911614444177710759e+00 -2.839259047060537638e-02 2.866361326540169063e+00 -4.970874896338912940e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.395862581646767353e+00 3.048404305622237978e-02 7.915169576918692940e+00 -2.833076651242332281e-02 2.865868328851703506e+00 -4.889124314024293448e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.393689042905241315e+00 3.072483802641550604e-02 7.918726399003586991e+00 -2.826922041459487001e-02 2.865383492547626254e+00 -4.807647621825610063e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.391492416631335161e+00 3.096472937172672218e-02 7.922284917879929722e+00 -2.820794951988461058e-02 2.864906790116017010e+00 -4.726447267292961142e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.389272769159778598e+00 3.120372329793239322e-02 7.925845140270020295e+00 -2.814695118757314443e-02 2.864438193803376276e+00 -4.645525634576373394e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.387030166233828687e+00 3.144182598940725715e-02 7.929407072180227445e+00 -2.808622279384554235e-02 2.863977675620927865e+00 -4.564885045184895185e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.384764673007822466e+00 3.167904360883251613e-02 7.932970718910262953e+00 -2.802576173216425603e-02 2.863525207350845925e+00 -4.484527758741856107e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.382476354049788192e+00 3.191538229691452677e-02 7.936536085062415147e+00 -2.796556541362673828e-02 2.863080760552404680e+00 -4.404455973736209548e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.380165273344119647e+00 3.215084817211382590e-02 7.940103174550745102e+00 -2.790563126730803700e-02 2.862644306568054908e+00 -4.324671828269875846e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.377831494294306403e+00 3.238544733038413448e-02 7.943671990610238431e+00 -2.784595674058863712e-02 2.862215816529426249e+00 -4.245177400801010588e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.375475079725726246e+00 3.261918584492115580e-02 7.947242535805917107e+00 -2.778653929946780024e-02 2.861795261363253129e+00 -4.165974710883121705e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.373096091888482917e+00 3.285206976592080358e-02 7.950814812041902435e+00 -2.772737642886266909e-02 2.861382611797230080e+00 -4.087065719899974671e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.370694592460306893e+00 3.308410512034667267e-02 7.954388820570438057e+00 -2.766846563289341449e-02 2.860977838365790227e+00 -4.008452331796205116e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.368270642549497929e+00 3.331529791170641935e-02 7.957964562000862330e+00 -2.760980443515466051e-02 2.860580911415814498e+00 -3.930136393803590304e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.365824302697923542e+00 3.354565411983687073e-02 7.961542036308531856e+00 -2.755139037897346224e-02 2.860191801112266674e+00 -3.852119697162906167e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.363355632884058366e+00 3.377517970069757181e-02 7.965121242843700600e+00 -2.749322102765408560e-02 2.859810477443755161e+00 -3.774403977841323931e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.360864692526074116e+00 3.400388058617253434e-02 7.968702180340339503e+00 -2.743529396470985662e-02 2.859436910228025930e+00 -3.696990917245282591e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.358351540484969533e+00 3.423176268388000709e-02 7.972284846924914348e+00 -2.737760679408231604e-02 2.859071069117383068e+00 -3.619882142928792113e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.355816235067742070e+00 3.445883187698996208e-02 7.975869240125101456e+00 -2.732015714034795664e-02 2.858712923604038281e+00 -3.543079229297116644e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.353258834030602209e+00 3.468509402404914427e-02 7.979455356878455419e+00 -2.726294264891276561e-02 2.858362443025391109e+00 -3.466583698305790873e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.350679394582223303e+00 3.491055495881342091e-02 7.983043193541020877e+00 -2.720596098619485273e-02 2.858019596569238985e+00 -3.390397020154927062e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.348077973387029616e+00 3.513522049008729192e-02 7.986632745895886565e+00 -2.714920983979537961e-02 2.857684353278918454e+00 -3.314520613978772390e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.345454626568518108e+00 3.535909640157027661e-02 7.990224009161682517e+00 -2.709268691865805365e-02 2.857356682058377562e+00 -3.238955848530476311e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.342809409712614865e+00 3.558218845171003814e-02 7.993816978001022200e+00 -2.703638995321743649e-02 2.857036551677179403e+00 -3.163704042862034490e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.340142377871062607e+00 3.580450237356203047e-02 7.997411646528882478e+00 -2.698031669553628206e-02 2.856723930775439069e+00 -3.088766466999372066e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.337453585564839287e+00 3.602604387465551533e-02 8.001008008320926734e+00 -2.692446491943217141e-02 2.856418787868692633e+00 -3.014144342612538451e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.334743086787603339e+00 3.624681863686572691e-02 8.004606056421765814e+00 -2.686883242059366281e-02 2.856121091352698205e+00 -2.939838843680980286e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.332010935009170893e+00 3.646683231629203187e-02 8.008205783353163909e+00 -2.681341701668619321e-02 2.855830809508173918e+00 -2.865851097153870441e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.329257183179011648e+00 3.668609054314192486e-02 8.011807181122170718e+00 -2.675821654744797717e-02 2.855547910505467080e+00 -2.792182183605459219e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.326481883729778488e+00 3.690459892162067240e-02 8.015410241229204757e+00 -2.670322887477611859e-02 2.855272362409158937e+00 -2.718833137885434334e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.323685088580850433e+00 3.712236302982647312e-02 8.019014954676066509e+00 -2.664845188280315705e-02 2.855004133182605042e+00 -2.645804949764260158e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.320866849141904886e+00 3.733938841965096095e-02 8.022621311973889391e+00 -2.659388347796430227e-02 2.854743190692411225e+00 -2.573098564573479772e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.318027216316505879e+00 3.755568061668490554e-02 8.026229303151028560e+00 -2.653952158905554387e-02 2.854489502712845628e+00 -2.500714883840962025e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.315166240505716289e+00 3.777124512012896423e-02 8.029838917760878658e+00 -2.648536416728287587e-02 2.854243036930187660e+00 -2.428654765921075837e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.312283971611718947e+00 3.798608740270935369e-02 8.033450144889638267e+00 -2.643140918630286496e-02 2.854003760947013468e+00 -2.356919026619776984e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.309380459041466160e+00 3.820021291059829543e-02 8.037062973163999757e+00 -2.637765464225474282e-02 2.853771642286420551e+00 -2.285508439814595665e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.306455751710332791e+00 3.841362706333911053e-02 8.040677390758775189e+00 -2.632409855378426908e-02 2.853546648396189767e+00 -2.214423738069510976e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.303509898045793314e+00 3.862633525377581756e-02 8.044293385404458263e+00 -2.627073896205955883e-02 2.853328746652885162e+00 -2.143665613244705344e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.300542945991105981e+00 3.883834284798712982e-02 8.047910944394715216e+00 -2.621757393077907977e-02 2.853117904365894741e+00 -2.073234717101185044e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.297554943009010309e+00 3.904965518522472701e-02 8.051530054593818875e+00 -2.616460154617203035e-02 2.852914088781410840e+00 -2.003131661900263774e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.294545936085435223e+00 3.926027757785568312e-02 8.055150702444000999e+00 -2.611181991699130372e-02 2.852717267086350095e+00 -1.933357020997902766e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.291515971733218748e+00 3.947021531130892602e-02 8.058772873972747774e+00 -2.605922717449921794e-02 2.852527406412213029e+00 -1.863911329433899210e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.288465095995833032e+00 3.967947364402563820e-02 8.062396554800027815e+00 -2.600682147244624473e-02 2.852344473838889005e+00 -1.794795084515922760e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.285393354451120018e+00 3.988805780741346702e-02 8.066021730145443769e+00 -2.595460098704288621e-02 2.852168436398398121e+00 -1.726008746398396878e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.282300792215029794e+00 4.009597300580448886e-02 8.069648384835325317e+00 -2.590256391692493526e-02 2.851999261078579373e+00 -1.657552738656223280e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.279187453945369590e+00 4.030322441641676079e-02 8.073276503309747554e+00 -2.585070848311226896e-02 2.851836914826719305e+00 -1.589427448853348180e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.276053383845551892e+00 4.050981718931941783e-02 8.076906069629485430e+00 -2.579903292896138997e-02 2.851681364553124709e+00 -1.521633229106175104e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.272898625668352324e+00 4.071575644740121208e-02 8.080537067482893576e+00 -2.574753552011188260e-02 2.851532577134640700e+00 -1.454170396641821673e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.269723222719662203e+00 4.092104728634236160e-02 8.084169480192725743e+00 -2.569621454442698114e-02 2.851390519418110170e+00 -1.387039234351226209e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.266527217862249977e+00 4.112569477458969530e-02 8.087803290722879623e+00 -2.564506831192839634e-02 2.851255158223781727e+00 -1.320239991337107850e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.263310653519521765e+00 4.132970395333493419e-02 8.091438481685072404e+00 -2.559409515472561847e-02 2.851126460348659908e+00 -1.253772883456783643e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.260073571679280136e+00 4.153307983649607432e-02 8.095075035345452363e+00 -2.554329342693983582e-02 2.851004392569803425e+00 -1.187638093859850856e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.256816013897481099e+00 4.173582741070178126e-02 8.098712933631141198e+00 -2.549266150462264555e-02 2.850888921647569241e+00 -1.121835773520738844e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.253538021301994654e+00 4.193795163527869879e-02 8.102352158136698179e+00 -2.544219778566974427e-02 2.850780014328803791e+00 -1.056366041766140448e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.250239634596358229e+00 4.213945744224163042e-02 8.105992690130531031e+00 -2.539190068972973016e-02 2.850677637349981364e+00 -9.912289867973285602e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.246920894063527463e+00 4.234034973628650333e-02 8.109634510561223308e+00 -2.534176865810820398e-02 2.850581757440290964e+00 -9.264246662073702138e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.243581839569626091e+00 4.254063339478602462e-02 8.113277600063803163e+00 -2.529180015366731815e-02 2.850492341324670775e+00 -8.619531074932464468e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.240222510567687841e+00 4.274031326778802292e-02 8.116921938965942829e+00 -2.524199366072093359e-02 2.850409355726793770e+00 -7.978143085628890954e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.236842946101394780e+00 4.293939417801632269e-02 8.120567507294079945e+00 -2.519234768492553331e-02 2.850332767372000031e+00 -7.340082382371460176e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.233443184808809434e+00 4.313788092087416509e-02 8.124214284779483819e+00 -2.514286075316703867e-02 2.850262542990181114e+00 -6.705348367466877537e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.230023264926097148e+00 4.333577826445007830e-02 8.127862250864245297e+00 -2.509353141344371207e-02 2.850198649318615107e+00 -6.073940162238682019e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.226583224291248442e+00 4.353309094952614172e-02 8.131511384707200918e+00 -2.504435823474522593e-02 2.850141053104751077e+00 -5.445856611895525355e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.223123100347784487e+00 4.372982368958856780e-02 8.135161665189789559e+00 -2.499533980692812338e-02 2.850089721108946428e+00 -4.821096290349277582e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.219642930148459037e+00 4.392598117084060838e-02 8.138813070921839810e+00 -2.494647474058772282e-02 2.850044620107155868e+00 -4.199657504983100452e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.216142750358952362e+00 4.412156805221764677e-02 8.142465580247291612e+00 -2.489776166692669532e-02 2.850005716893573737e+00 -3.581538301369649176e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.212622597261550972e+00 4.431658896540446174e-02 8.146119171249852187e+00 -2.484919923762037020e-02 2.849972978283228375e+00 -2.966736467939566743e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.209082506758820230e+00 4.451104851485465641e-02 8.149773821758579118e+00 -2.480078612467895641e-02 2.849946371114529420e+00 -2.355249540600433736e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.205522514377264542e+00 4.470495127781212025e-02 8.153429509353404825e+00 -2.475252102030678011e-02 2.849925862251771580e+00 -1.747074807306354136e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.201942655270975990e+00 4.489830180433452417e-02 8.157086211370584650e+00 -2.470440263675868428e-02 2.849911418587590894e+00 -1.142209312578351969e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.198342964225272311e+00 4.509110461731881403e-02 8.160743904908089874e+00 -2.465642970619371169e-02 2.849903007045376579e+00 -5.406498619757669615e-05 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.194723475660322443e+00 4.528336421252860539e-02 8.164402566830927910e+00 -2.460860098052617545e-02 2.849900594581638469e+00 5.760697348116147569e-06 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.191084223634756967e+00 4.547508505862350031e-02 8.168062173776393209e+00 -2.456091523127427664e-02 2.849904148188330932e+00 6.525648529373258115e-05 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.187425241849267898e+00 4.566627159719022222e-02 8.171722702159264884e+00 -2.451337124940633841e-02 2.849913634895132386e+00 1.244227661377196809e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.183746563650192485e+00 4.585692824277558255e-02 8.175384128176926168e+00 -2.446596784518482309e-02 2.849929021771683058e+00 1.832599505347478242e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.180048222033082794e+00 4.604705938292120299e-02 8.179046427814430587e+00 -2.441870384800820179e-02 2.849950275929777899e+00 2.417684708727764324e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.176330249646263759e+00 4.623666937819995160e-02 8.182709576849489963e+00 -2.437157810625082549e-02 2.849977364525519974e+00 2.999487808548976912e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.172592678794370791e+00 4.642576256225409287e-02 8.186373550857416248e+00 -2.432458948710086027e-02 2.850010254761431661e+00 3.578013550859371469e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.168835541441877623e+00 4.661434324183506145e-02 8.190038325215983406e+00 -2.427773687639644962e-02 2.850048913888524105e+00 4.153266886637880921e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.165058869216602844e+00 4.680241569684489428e-02 8.193703875110234236e+00 -2.423101917846016279e-02 2.850093309208324932e+00 4.725252967754576226e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.161262693413205760e+00 4.698998418037919622e-02 8.197370175537223247e+00 -2.418443531593183690e-02 2.850143408074869544e+00 5.293977142978006228e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.157447044996660068e+00 4.717705291877170165e-02 8.201037201310693803e+00 -2.413798422959994791e-02 2.850199177896648006e+00 5.859444954029184756e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.153611954605714196e+00 4.736362611164031400e-02 8.204704927065700204e+00 -2.409166487823156261e-02 2.850260586138516850e+00 6.421662131681981581e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.149757452556335657e+00 4.754970793193464412e-02 8.208373327263156938e+00 -2.404547623840098611e-02 2.850327600323568689e+00 6.980634591909675455e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.145883568845132316e+00 4.773530252598501972e-02 8.212042376194338189e+00 -2.399941730431720890e-02 2.850400188034967197e+00 7.536368432077423640e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.141990333152762105e+00 4.792041401355288249e-02 8.215712047985306299e+00 -2.395348708765021942e-02 2.850478316917739896e+00 8.088869927180396963e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.138077774847321422e+00 4.810504648788261478e-02 8.219382316601288707e+00 -2.390768461735629652e-02 2.850561954680537191e+00 8.638145526127321248e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.134145922987713107e+00 4.828920401575469840e-02 8.223053155850987395e+00 -2.386200893950234450e-02 2.850651069097353218e+00 9.184201848069169271e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.130194806327001089e+00 4.847289063754024740e-02 8.226724539390829705e+00 -2.381645911708937802e-02 2.850745628009208943e+00 9.727045678772754935e-04 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.126224453315741947e+00 4.865611036725681765e-02 8.230396440729165874e+00 -2.377103422987521600e-02 2.850845599325801949e+00 1.026668396703894238e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.122234892105299586e+00 4.883886719262551385e-02 8.234068833230399065e+00 -2.372573337419648168e-02 2.850950951027118041e+00 1.080312382116522607e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.118226150551137721e+00 4.902116507512935262e-02 8.237741690119063875e+00 -2.368055566278998852e-02 2.851061651165008648e+00 1.133637250545239559e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.114198256216097249e+00 4.920300795007286759e-02 8.241414984483842687e+00 -2.363550022461357453e-02 2.851177667864734033e+00 1.186643743675502285e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.110151236373648764e+00 4.938439972664290800e-02 8.245088689281526939e+00 -2.359056620466646464e-02 2.851298969326470978e+00 1.239332618107548975e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.106085118011129964e+00 4.956534428797062380e-02 8.248762777340919783e+00 -2.354575276380924120e-02 2.851425523826788933e+00 1.291704645020128961e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.101999927832959081e+00 4.974584549119460963e-02 8.252437221366680120e+00 -2.350105907858348470e-02 2.851557299720089755e+00 1.343760609838529551e-03 9.801495932471007699e-02 6.868510144159518660e+00 -1.117498249287908640e+00 4.210843103694971390e+00
7.097895692263829659e+00 4.992590716752520752e-02 8.256111993943116900e+00 -2.345648434103115784e-02 2.851694265440016807e+00 1.395501311906875274e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.093772336924039301e+00 5.010763255761798568e-02 8.259787097872155925e+00 -2.341203483907354152e-02 2.851836400962113327e+00 1.447156890998222692e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.089629787256895632e+00 5.028892317965994591e-02 8.263462535632100980e+00 -2.336770186669441529e-02 2.851983686383715799e+00 1.498499434499917307e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.085468069010717684e+00 5.046978278959587949e-02 8.267138279149618185e+00 -2.332348466984756480e-02 2.852136090441232064e+00 1.549529743985455068e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.081287207665646122e+00 5.065021511802030724e-02 8.270814300242008699e+00 -2.327938250918435564e-02 2.852293581951892421e+00 1.600248634263262649e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.077087228436727884e+00 5.083022387023980460e-02 8.274490570620773866e+00 -2.323539465987623995e-02 2.852456129815055696e+00 1.650656933064485179e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.072868156276990170e+00 5.100981272633636071e-02 8.278167061895123524e+00 -2.319152041143725598e-02 2.852623703013488221e+00 1.700755480734873542e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.068630015880487782e+00 5.118898534123188931e-02 8.281843745575438120e+00 -2.314775906754661106e-02 2.852796270614608165e+00 1.750545129930745685e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.064372831685331811e+00 5.136774534475380127e-02 8.285520593076670437e+00 -2.310410994587137196e-02 2.852973801771702345e+00 1.800026745318990479e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.060096627876696118e+00 5.154609634170158328e-02 8.289197575721702904e+00 -2.306057237788932887e-02 2.853156265725112828e+00 1.849201203281085944e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.055801428389803398e+00 5.172404191191446593e-02 8.292874664744649849e+00 -2.301714570871209870e-02 2.853343631803393343e+00 1.898069391621103877e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.051487256912890800e+00 5.190158561034007023e-02 8.296551831294102897e+00 -2.297382929690849895e-02 2.853535869424436822e+00 1.946632209277670070e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.047154136890153353e+00 5.207873096710403243e-02 8.300229046436339075e+00 -2.293062251432824786e-02 2.853732948096575406e+00 1.994890566039850439e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.042802091524666075e+00 5.225548148758064892e-02 8.303906281158466740e+00 -2.288752474592606681e-02 2.853934837419650261e+00 2.042845382266934851e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.038431143781285648e+00 5.243184065246441622e-02 8.307583506371528870e+00 -2.284453538958618538e-02 2.854141507086056517e+00 2.090497588612086777e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.034041316389529896e+00 5.260781191784254240e-02 8.311260692913554848e+00 -2.280165385594732502e-02 2.854352926881756680e+00 2.137848125749830606e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.029632631846434165e+00 5.278339871526836757e-02 8.314937811552560731e+00 -2.275887956822822064e-02 2.854569066687271395e+00 2.184897944107345568e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.025205112419389053e+00 5.295860445183567244e-02 8.318614832989506880e+00 -2.271621196205366941e-02 2.854789896478640454e+00 2.231648003599536172e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.020758780148956824e+00 5.313343251025389596e-02 8.322291727861205857e+00 -2.267365048528120416e-02 2.855015386328358939e+00 2.278099273367848766e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.016293656851660288e+00 5.330788624892416477e-02 8.325968466743180585e+00 -2.263119459782840862e-02 2.855245506406285827e+00 2.324252731522802144e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.011809764122758359e+00 5.348196900201622472e-02 8.329645020152481649e+00 -2.258884377150089870e-02 2.855480226980529945e+00 2.370109364890206176e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.007307123338994970e+00 5.365568407954617730e-02 8.333321358550451308e+00 -2.254659748982103251e-02 2.855719518418307068e+00 2.415670168761031595e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
7.002785755661324885e+00 5.382903476745500709e-02 8.336997452345444870e+00 -2.250445524785738005e-02 2.855963351186775689e+00 2.460936146644905360e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.998245682037622650e+00 5.400202432768794192e-02 8.340673271895507668e+00 -2.246241655205496665e-02 2.856211695853846155e+00 2.505908310027197324e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.993686923205364891e+00 5.417465599827458317e-02 8.344348787511007615e+00 -2.242048092006634907e-02 2.856464523088965812e+00 2.550587678129668731e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.989109499694295735e+00 5.434693299340977862e-02 8.348023969457223359e+00 -2.237864788058354856e-02 2.856721803663881065e+00 2.594975277674652168e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.984513431829066477e+00 5.451885850353527241e-02 8.351698787956886250e+00 -2.233691697317085473e-02 2.856983508453376341e+00 2.639072142652729592e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.979898739731854818e+00 5.469043569542206273e-02 8.355373213192677895e+00 -2.229528774809856964e-02 2.857249608435988630e+00 2.682879314093879371e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.975265443324961900e+00 5.486166771225348820e-02 8.359047215309690415e+00 -2.225375976617767135e-02 2.857520074694700263e+00 2.726397839842061542e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.970613562333389801e+00 5.503255767370901497e-02 8.362720764417842290e+00 -2.221233259859547310e-02 2.857794878417610374e+00 2.769628774333206169e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.965943116287395043e+00 5.520310867604870386e-02 8.366393830594249792e+00 -2.217100582675225404e-02 2.858073990898581052e+00 2.812573178376580069e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.961254124525020792e+00 5.537332379219835760e-02 8.370066383885559347e+00 -2.212977904209893765e-02 2.858357383537865726e+00 2.855232118939493753e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.956546606194608628e+00 5.554320607183532016e-02 8.373738394310233701e+00 -2.208865184597580758e-02 2.858645027842713127e+00 2.897606668935322118e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.951820580257288107e+00 5.571275854147490075e-02 8.377409831860809675e+00 -2.204762384945229553e-02 2.858936895427952152e+00 2.939697907014805940e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.947076065489443231e+00 5.588198420455745691e-02 8.381080666506102617e+00 -2.200669467316786199e-02 2.859232958016554971e+00 2.981506917360601631e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.942313080485160270e+00 5.605088604153606047e-02 8.384750868193377116e+00 -2.196586394717399068e-02 2.859533187440180590e+00 3.023034789485050649e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.937531643658651603e+00 5.621946700996476726e-02 8.388420406850482181e+00 -2.192513131077732103e-02 2.859837555639696660e+00 3.064282618031134720e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.932731773246660900e+00 5.638773004458749738e-02 8.392089252387942011e+00 -2.188449641238392543e-02 2.860146034665683956e+00 3.105251502576587396e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.927913487310843443e+00 5.655567805742742898e-02 8.395757374701007691e+00 -2.184395890934478016e-02 2.860458596678919996e+00 3.145942547441128116e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.923076803740127794e+00 5.672331393787701653e-02 8.399424743671678684e+00 -2.180351846780239494e-02 2.860775213950843110e+00 3.186356861496791870e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.918221740253056140e+00 5.689064055278848786e-02 8.403091329170678137e+00 -2.176317476253866734e-02 2.861095858863998309e+00 3.226495557981319366e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.913348314400101557e+00 5.705766074656491021e-02 8.406757101059403325e+00 -2.172292747682396177e-02 2.861420503912465829e+00 3.266359754314576876e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.908456543565966612e+00 5.722437734125176284e-02 8.410422029191822801e+00 -2.168277630226740985e-02 2.861749121702268805e+00 3.305950571917977161e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.903546444971859763e+00 5.739079313662898141e-02 8.414086083416354001e+00 -2.164272093866846658e-02 2.862081684951765403e+00 3.345269136036868075e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.898618035677749560e+00 5.755691091030354367e-02 8.417749233577694667e+00 -2.160276109386972954e-02 2.862418166492021854e+00 3.384316575565858489e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.893671332584601963e+00 5.772273341780247147e-02 8.421411449518625858e+00 -2.156289648361103817e-02 2.862758539267169944e+00 3.423094022877050738e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.888706352436591018e+00 5.788826339266634619e-02 8.425072701081777637e+00 -2.152312683138484992e-02 2.863102776334744970e+00 3.461602613651148814e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.883723111823294438e+00 5.805350354654322670e-02 8.428732958111355700e+00 -2.148345186829291389e-02 2.863450850866009034e+00 3.499843486711409768e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.878721627181866083e+00 5.821845656928304608e-02 8.432392190454848446e+00 -2.144387133290425601e-02 2.863802736146256578e+00 3.537817783860411867e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.873701914799186241e+00 5.838312512903238993e-02 8.436050367964682550e+00 -2.140438497111447902e-02 2.864158405575104371e+00 3.575526649719602650e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.868663990813995035e+00 5.854751187232971887e-02 8.439707460499862535e+00 -2.136499253600638096e-02 2.864517832666766406e+00 3.612971231571602583e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.863607871219004508e+00 5.871161942420095869e-02 8.443363437927564163e+00 -2.132569378771190932e-02 2.864880991050311021e+00 3.650152679205227908e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.858533571862986733e+00 5.887545038825550692e-02 8.447018270124708295e+00 -2.128648849327545792e-02 2.865247854469904709e+00 3.687072144763207503e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.853441108452848596e+00 5.903900734678258627e-02 8.450671926979490323e+00 -2.124737642651849945e-02 2.865618396785039490e+00 3.723730782592560816e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.848330496555679048e+00 5.920229286084796594e-02 8.454324378392891859e+00 -2.120835736790557466e-02 2.865992591970746073e+00 3.760129749097605636e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.843201751600783034e+00 5.936530947039104361e-02 8.457975594280149778e+00 -2.116943110441163803e-02 2.866370414117792809e+00 3.796270202595568386e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.838054888881690552e+00 5.952805969432223288e-02 8.461625544572205726e+00 -2.113059742939076696e-02 2.866751837432868655e+00 3.832153303174764408e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.832889923558150613e+00 5.969054603062071140e-02 8.465274199217114770e+00 -2.109185614244622753e-02 2.867136836238755038e+00 3.867780212555320916e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.827706870658101224e+00 5.985277095643246059e-02 8.468921528181432734e+00 -2.105320704930190717e-02 2.867525384974480840e+00 3.903152093952409665e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.822505745079621597e+00 6.001473692816861050e-02 8.472567501451575112e+00 -2.101464996167513519e-02 2.867917458195465841e+00 3.938270111941964170e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.817286561592866612e+00 6.017644638160406234e-02 8.476212089035140451e+00 -2.097618469715084935e-02 2.868313030573649947e+00 3.973135432328845501e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.812049334841979054e+00 6.033790173197641632e-02 8.479855260962210650e+00 -2.093781107905716074e-02 2.868712076897609542e+00 4.007749222017435373e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.806794079346984994e+00 6.049910537408513533e-02 8.483496987286619273e+00 -2.089952893634228898e-02 2.869114572072660962e+00 4.042112648884620130e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.801520809505668730e+00 6.066005968239097934e-02 8.487137238087202107e+00 -2.086133810345285750e-02 2.869520491120951533e+00 4.076226881655140022e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.796229539595429081e+00 6.082076701111567563e-02 8.490775983469008636e+00 -2.082323842021359395e-02 2.869929809181538616e+00 4.110093089779277321e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.790920283775118804e+00 6.098122969434183194e-02 8.494413193564490427e+00 -2.078522973170838020e-02 2.870342501510455779e+00 4.143712443312845550e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.785593056086860919e+00 6.114145004611304390e-02 8.498048838534669969e+00 -2.074731188816270055e-02 2.870758543480767866e+00 4.177086112799463340e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.780247870457850823e+00 6.130143036053426614e-02 8.501682888570275765e+00 -2.070948474482744994e-02 2.871177910582613180e+00 4.210215269155074755e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.774884740702137975e+00 6.146117291187230824e-02 8.505315313892854334e+00 -2.067174816186411607e-02 2.871600578423235461e+00 4.243101083554692669e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.769503680522388933e+00 6.162067995465658060e-02 8.508946084755857342e+00 -2.063410200423134930e-02 2.872026522727004760e+00 4.275744727321334829e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.764104703511633510e+00 6.177995372377999977e-02 8.512575171445703859e+00 -2.059654614157287872e-02 2.872455719335425872e+00 4.308147371817125718e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.758687823154991392e+00 6.193899643460003962e-02 8.516202544282819531e+00 -2.055908044810681595e-02 2.872888144207137451e+00 4.340310188336537339e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.753253052831380998e+00 6.209781028303996975e-02 8.519828173622649103e+00 -2.052170480251630166e-02 2.873323773417900018e+00 4.372234348001737686e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.747800405815212343e+00 6.225639744569022582e-02 8.523452029856647627e+00 -2.048441908784153637e-02 2.873762583160573314e+00 4.403921021660026081e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.742329895278058594e+00 6.241476007990989783e-02 8.527074083413245020e+00 -2.044722319137314698e-02 2.874204549745083437e+00 4.435371379783317226e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.736841534290314293e+00 6.257290032392838486e-02 8.530694304758791091e+00 -2.041011700454690991e-02 2.874649649598381096e+00 4.466586592369660089e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.731335335822832278e+00 6.273082029694712625e-02 8.534312664398477466e+00 -2.037310042283983075e-02 2.875097859264389211e+00 4.497567828846754309e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.725811312748546378e+00 6.288852209924147840e-02 8.537929132877236427e+00 -2.033617334566755960e-02 2.875549155403941182e+00 4.528316257977441604e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.720269477844072803e+00 6.304600781226263329e-02 8.541543680780613101e+00 -2.029933567628314228e-02 2.876003514794709393e+00 4.558833047767145256e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.714709843791299981e+00 6.320327949873966178e-02 8.545156278735626998e+00 -2.026258732167711407e-02 2.876460914331124386e+00 4.589119365373233415e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.709132423178956195e+00 6.336033920278164033e-02 8.548766897411599786e+00 -2.022592819247890500e-02 2.876921331024287820e+00 4.619176377016272379e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.703537228504164780e+00 6.351718894997981923e-02 8.552375507520974196e+00 -2.018935820285958430e-02 2.877384742001871665e+00 4.649005247893155113e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.697924272173978899e+00 6.367383074750984640e-02 8.555982079820102726e+00 -2.015287727043590590e-02 2.877851124508013392e+00 4.678607142092069439e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.692293566506901215e+00 6.383026658423404665e-02 8.559586585110018575e+00 -2.011648531617566196e-02 2.878320455903200070e+00 4.707983222509284221e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.686645123734387575e+00 6.398649843080377042e-02 8.563188994237188822e+00 -2.008018226430435468e-02 2.878792713664145797e+00 4.737134650767730118e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.680978956002333824e+00 6.414252823976172857e-02 8.566789278094246285e+00 -2.004396804221314499e-02 2.879267875383659803e+00 4.766062587137346283e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.675295075372547515e+00 6.429835794564434104e-02 8.570387407620701836e+00 -2.000784258036809524e-02 2.879745918770507451e+00 4.794768190457168733e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.669593493824200969e+00 6.445398946508412719e-02 8.573983353803638963e+00 -1.997180581222069568e-02 2.880226821649263247e+00 4.823252618059136083e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.663874223255269236e+00 6.460942469691212386e-02 8.577577087678390555e+00 -1.993585767411966414e-02 2.880710561960156291e+00 4.851517025693589252e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.658137275483956508e+00 6.476466552226020634e-02 8.581168580329187279e+00 -1.989999810522400867e-02 2.881197117758909076e+00 4.879562567456438224e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.652382662250100331e+00 6.491971380466349251e-02 8.584757802889805944e+00 -1.986422704741734255e-02 2.881686467216567404e+00 4.907390395717972469e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.646610395216562495e+00 6.507457139016264991e-02 8.588344726544184127e+00 -1.982854444522345883e-02 2.882178588619324966e+00 4.935001661053292459e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.640820485970608367e+00 6.522924010740621670e-02 8.591929322527024127e+00 -1.979295024572314682e-02 2.882673460368340379e+00 4.962397512174337999e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.635012946025264924e+00 6.538372176775285316e-02 8.595511562124379168e+00 -1.975744439847222644e-02 2.883171060979548006e+00 4.989579095863484748e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.629187786820668116e+00 6.553801816537357938e-02 8.599091416674218280e+00 -1.972202685542083153e-02 2.883671369083461222e+00 5.016547556908696782e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.623345019725391580e+00 6.569213107735390189e-02 8.602668857566982297e+00 -1.968669757083388663e-02 2.884174363424969023e+00 5.043304038040198785e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.617484656037764701e+00 6.584606226379592642e-02 8.606243856246120316e+00 -1.965145650121280160e-02 2.884680022863128634e+00 5.069849679868655701e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.611606706987170234e+00 6.599981346792035963e-02 8.609816384208601292e+00 -1.961630360521836661e-02 2.885188326370949685e+00 5.096185620824829517e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.605711183735334835e+00 6.615338641616848314e-02 8.613386413005425624e+00 -1.958123884359482328e-02 2.885699253035173495e+00 5.122312997100695806e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.599798097377596484e+00 6.630678281830396092e-02 8.616953914242106549e+00 -1.954626217909513630e-02 2.886212782056046144e+00 5.148232942591994890e-03 9.868048176739188659e-02 6.904208202729280153e+00 -1.088436474850953628e+00 4.250882523726321693e+00
6.593867458944163928e+00 6.646000436751460516e-02 8.620518859579146209e+00 -1.951137357640742379e-02 2.886728892747086661e+00 5.173946588842194202e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.587919293272963550e+00 6.661276571668271751e-02 8.624081217036335900e+00 -1.947657125395454297e-02 2.887247562882623075e+00 5.199422032795688459e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.581953625129942864e+00 6.676535591863366759e-02 8.627640954733823975e+00 -1.944185701913540149e-02 2.887768770354729231e+00 5.224693508158734581e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.575970465343371707e+00 6.691777661621137185e-02 8.631198044566575689e+00 -1.940723084090749395e-02 2.888292494822879863e+00 5.249762141181463920e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.569969824681318293e+00 6.707002943608231238e-02 8.634752458486437021e+00 -1.937269268988266180e-02 2.888818716059045055e+00 5.274629055507014212e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.563951713852836711e+00 6.722211598883713612e-02 8.638304168502525471e+00 -1.933824253825925862e-02 2.889347413947426890e+00 5.299295372122783850e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.557916143509136653e+00 6.737403786909207382e-02 8.641853146681613751e+00 -1.930388035975543620e-02 2.889878568484191224e+00 5.323762209312966377e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.551863124244741599e+00 6.752579665559017841e-02 8.645399365148495718e+00 -1.926960612954352337e-02 2.890412159777195455e+00 5.348030682612341796e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.545792666598634568e+00 6.767739391130249416e-02 8.648942796086339868e+00 -1.923541982418552204e-02 2.890948168045710975e+00 5.372101904761311664e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.539704781055390548e+00 6.782883118352897589e-02 8.652483411737030394e+00 -1.920132142156966495e-02 2.891486573620142053e+00 5.395976985662147632e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.533599478046292930e+00 6.798011000399925563e-02 8.656021184401495816e+00 -1.916731090084807312e-02 2.892027356941738514e+00 5.419657032336442151e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.527476767950441072e+00 6.813123188897325655e-02 8.659556086440023392e+00 -1.913338824237545421e-02 2.892570498562307524e+00 5.443143148883735315e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.521336661095840093e+00 6.828219833934157101e-02 8.663088090272562880e+00 -1.909955342764887640e-02 2.893115979143918270e+00 5.466436436441303968e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.515179167760482670e+00 6.843301084072568596e-02 8.666617168379017855e+00 -1.906580643924857960e-02 2.893663779458603535e+00 5.489537993145088800e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.509004298173414860e+00 6.858367086357797238e-02 8.670143293299524601e+00 -1.903214726077982408e-02 2.894213880388058158e+00 5.512448914091743792e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.502812062515791247e+00 6.873417986328153595e-02 8.673666437634716786e+00 -1.899857587681575907e-02 2.894766262923333056e+00 5.535170291301786359e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.496602470921915007e+00 6.888453928024973472e-02 8.677186574045984813e+00 -1.896509227284131488e-02 2.895320908164526585e+00 5.557703213683829087e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.490375533480268189e+00 6.903475054002562727e-02 8.680703675255715623e+00 -1.893169643519808376e-02 2.895877797320470126e+00 5.580048766999881789e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.484131260234531346e+00 6.918481505338110182e-02 8.684217714047528958e+00 -1.889838835103021739e-02 2.896436911708412776e+00 5.602208033831691802e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.477869661184584515e+00 6.933473421641575540e-02 8.687728663266499396e+00 -1.886516800823129572e-02 2.896998232753701608e+00 5.624182093548120778e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.471590746287502860e+00 6.948450941065566211e-02 8.691236495819365970e+00 -1.883203539539215696e-02 2.897561741989458373e+00 5.645972022273525875e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.465294525458538999e+00 6.963414200315175273e-02 8.694741184674734669e+00 -1.879899050186995338e-02 2.898127421056253983e+00 5.667578892868863419e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.458981008572119542e+00 6.978363334657475270e-02 8.698242702863394626e+00 -1.876603332063298685e-02 2.898695251701791431e+00 5.689003775186112985e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.452650205462901134e+00 6.993298477930300072e-02 8.701741023478870574e+00 -1.873316384901583739e-02 2.899265215780612692e+00 5.710247736123241248e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.446302125926832716e+00 7.008219762550702003e-02 8.705236119678085416e+00 -1.870038209219967648e-02 2.899837295253813618e+00 5.731311839947329789e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.439936779722269300e+00 7.023127319522773360e-02 8.708727964682216438e+00 -1.866768806121213431e-02 2.900411472188779705e+00 5.752197148087050127e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.433554176571027128e+00 7.038021278445827367e-02 8.712216531777405848e+00 -1.863508177492486859e-02 2.900987728758902318e+00 5.772904719313858186e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.427154326159453923e+00 7.052901767522344600e-02 8.715701794315517503e+00 -1.860256325672007480e-02 2.901566047243304691e+00 5.793435609404988702e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.420737238139447634e+00 7.067768913566216393e-02 8.719183725714762190e+00 -1.857013253732426108e-02 2.902146410026548828e+00 5.813790871407053390e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.414302922129481388e+00 7.082622842010824482e-02 8.722662299460363755e+00 -1.853778965097889128e-02 2.902728799598347731e+00 5.833971555251183869e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.407851387715588487e+00 7.097463676917348252e-02 8.726137489105099121e+00 -1.850553463865032069e-02 2.903313198553266083e+00 5.853978708054128482e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.401382644452345616e+00 7.112291540982935978e-02 8.729609268269880928e+00 -1.847336754401290165e-02 2.903899589590420938e+00 5.873813373715757423e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.394896701863823196e+00 7.127106555549106437e-02 8.733077610644219391e+00 -1.844128841680068437e-02 2.904487955513172626e+00 5.893476593234616735e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.388393569444535736e+00 7.141908840609959008e-02 8.736542489986739213e+00 -1.840929730882610513e-02 2.905078279228819671e+00 5.912969404309781525e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.381873256660350435e+00 7.156698514820701573e-02 8.740003880125547298e+00 -1.837739427718828450e-02 2.905670543748277712e+00 5.932292841642834887e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.375335772949409119e+00 7.171475695505850900e-02 8.743461754958708809e+00 -1.834557938073335184e-02 2.906264732185768640e+00 5.951447936583890638e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.368781127722998647e+00 7.186240498667909038e-02 8.746916088454513627e+00 -1.831385268252336274e-02 2.906860827758489751e+00 5.970435717361694851e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.362209330366449755e+00 7.200993038995523454e-02 8.750366854651925763e+00 -1.828221424757598204e-02 2.907458813786298890e+00 5.989257208855651091e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.355620390239964834e+00 7.215733429872306370e-02 8.753814027660755670e+00 -1.825066414345624319e-02 2.908058673691371165e+00 6.007913432643033520e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.349014316679490122e+00 7.230461783384993513e-02 8.757257581662058143e+00 -1.821920244052594590e-02 2.908660390997881429e+00 6.026405407016774754e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.342391118997517729e+00 7.245178210332292590e-02 8.760697490908261997e+00 -1.818782920978690570e-02 2.909263949331653887e+00 6.044734146765362408e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.335750806483917863e+00 7.259882820233178047e-02 8.764133729723477373e+00 -1.815654452582972367e-02 2.909869332419833476e+00 6.062900663454108899e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.329093388406730192e+00 7.274575721335573009e-02 8.767566272503641400e+00 -1.812534846258057053e-02 2.910476524090539474e+00 6.080905965002317802e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.322418874012941892e+00 7.289257020624971550e-02 8.770995093716667412e+00 -1.809424109730277397e-02 2.911085508272518663e+00 6.098751056066355029e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.315727272529281677e+00 7.303926823832802839e-02 8.774420167902670542e+00 -1.806322250688457975e-02 2.911696268994804715e+00 6.116436937672099089e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.309018593162944555e+00 7.318585235445390635e-02 8.777841469673951735e+00 -1.803229276949244730e-02 2.912308790386356261e+00 6.133964607367974053e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.302292845102374308e+00 7.333232358712167553e-02 8.781258973715241112e+00 -1.800145196475108622e-02 2.912923056675718048e+00 6.151335059238631324e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.295550037517966047e+00 7.347868295654612358e-02 8.784672654783657109e+00 -1.797070017102454093e-02 2.913539052190654122e+00 6.168549283632395949e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.288790179562798066e+00 7.362493147074745947e-02 8.788082487708800628e+00 -1.794003746919215977e-02 2.914156761357794778e+00 6.185608267524895891e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.282013280373352160e+00 7.377107012563624555e-02 8.791488447392847405e+00 -1.790946393863944788e-02 2.914776168702282622e+00 6.202512994123772321e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.275219349070180641e+00 7.391709990510322847e-02 8.794890508810428997e+00 -1.787897965916036835e-02 2.915397258847396866e+00 6.219264443047615477e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.268408394758624880e+00 7.406302178110159284e-02 8.798288647008780217e+00 -1.784858471143948785e-02 2.916020016514205615e+00 6.235863590370836762e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.261580426529465448e+00 7.420883671373590396e-02 8.801682837107623669e+00 -1.781827917388423277e-02 2.916644426521190603e+00 6.252311408309203268e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.254735453459582928e+00 7.435454565134871907e-02 8.805073054299120017e+00 -1.778806312643863366e-02 2.917270473783878604e+00 6.268608865587922685e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.247873484612635586e+00 7.450014953060359046e-02 8.808459273847935478e+00 -1.775793664777249731e-02 2.917898143314484827e+00 6.284756927165804918e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.240994529039666894e+00 7.464564927657564575e-02 8.811841471091010902e+00 -1.772789981482261745e-02 2.918527420221525670e+00 6.300756554184992406e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.234098595779752117e+00 7.479104580283515991e-02 8.815219621437574204e+00 -1.769795270581582536e-02 2.919158289709457232e+00 6.316608704264392062e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.227185693860630700e+00 7.493634001153264002e-02 8.818593700369079968e+00 -1.766809539651381308e-02 2.919790737078304499e+00 6.332314331131413433e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.220255832299281806e+00 7.508153279348876719e-02 8.821963683438951875e+00 -1.763832796147611279e-02 2.920424747723273651e+00 6.347874384740721798e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.213309020102555813e+00 7.522662502827651143e-02 8.825329546272598691e+00 -1.760865047584767376e-02 2.921060307134388800e+00 6.363289811448691498e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.206345266267760508e+00 7.537161758430742375e-02 8.828691264567256169e+00 -1.757906301176794667e-02 2.921697400896112740e+00 6.378561553661182479e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.199364579783215312e+00 7.551651131892059277e-02 8.832048814091717048e+00 -1.754956564035529618e-02 2.922336014686957917e+00 6.393690550023863745e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.192366969628857021e+00 7.566130707846409342e-02 8.835402170686322165e+00 -1.752015843272590467e-02 2.922976134279121396e+00 6.408677735522698947e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.185352444776793135e+00 7.580600569838140401e-02 8.838751310262745520e+00 -1.749084145675341984e-02 2.923617745538099832e+00 6.423524041166406122e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.178321014191830329e+00 7.595060800329975215e-02 8.842096208803704727e+00 -1.746161477905405421e-02 2.924260834422298672e+00 6.438230394177756055e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.171272686832051768e+00 7.609511480711107778e-02 8.845436842362911278e+00 -1.743247846601455112e-02 2.924905386982664446e+00 6.452797718095720607e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.164207471649348236e+00 7.623952691305770080e-02 8.848773187064837842e+00 -1.740343258067696131e-02 2.925551389362298416e+00 6.467226932471070375e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.157125377589917292e+00 7.638384511382044495e-02 8.852105219104389633e+00 -1.737447718422427748e-02 2.926198827796062218e+00 6.481518953009511065e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.150026413594814834e+00 7.652807019159942048e-02 8.855432914746812045e+00 -1.734561233768234026e-02 2.926847688610205722e+00 6.495674691740111265e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.142910588600464905e+00 7.667220291819801248e-02 8.858756250327470383e+00 -1.731683809879956334e-02 2.927497958221983776e+00 6.509695056711746648e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.135777911539135765e+00 7.681624405511082443e-02 8.862075202251478601e+00 -1.728815452264046218e-02 2.928149623139258306e+00 6.523580952049669313e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.128628391339454140e+00 7.696019435360509919e-02 8.865389746993539433e+00 -1.725956166414564091e-02 2.928802669960119509e+00 6.537333278207641159e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.121462036926907935e+00 7.710405455480219550e-02 8.868699861097759651e+00 -1.723105957539109237e-02 2.929457085372509262e+00 6.550952931703105803e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.114278857224299202e+00 7.724782538976465718e-02 8.872005521177268150e+00 -1.720264830503326001e-02 2.930112856153820111e+00 6.564440805062488407e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.107078861152216653e+00 7.739150757957939664e-02 8.875306703913944162e+00 -1.717432790100578699e-02 2.930769969170508915e+00 6.577797787085952648e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.099862057629530376e+00 7.753510183543667333e-02 8.878603386058280478e+00 -1.714609840931772405e-02 2.931428411377722920e+00 6.591024762734312356e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.092628455573833257e+00 7.767860885871484544e-02 8.881895544429024625e+00 -1.711795987235524563e-02 2.932088169818906298e+00 6.604122612964291768e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.085378063901872636e+00 7.782202934106544068e-02 8.885183155912802277e+00 -1.708991233014890698e-02 2.932749231625401798e+00 6.617092214852963311e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.078110891530019266e+00 7.796536396449176010e-02 8.888466197463943175e+00 -1.706195582203735156e-02 2.933411584016075491e+00 6.629934441764504839e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.070826947374713178e+00 7.810861340142961906e-02 8.891744646104223548e+00 -1.703409038405852283e-02 2.934075214296933076e+00 6.642650163099079325e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.063526240352868690e+00 7.825177831483214053e-02 8.895018478922445126e+00 -1.700631604873099542e-02 2.934740109860720203e+00 6.655240244272516044e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.056208779382297180e+00 7.839485935825124541e-02 8.898287673074120718e+00 -1.697863284730916078e-02 2.935406258186534334e+00 6.667705546939245095e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.048874573382152953e+00 7.853785717591459103e-02 8.901552205781294802e+00 -1.695104080919711612e-02 2.936073646839449935e+00 6.680046928940642538e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.041523631273335582e+00 7.868077240280736684e-02 8.904812054332190030e+00 -1.692353996020191237e-02 2.936742263470126346e+00 6.692265244137412736e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.034155961978872718e+00 7.882360566475550556e-02 8.908067196080780903e+00 -1.689613032289981678e-02 2.937412095814411206e+00 6.704361342447250939e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.026771574424329536e+00 7.896635757850421766e-02 8.911317608446521987e+00 -1.686881191891280093e-02 2.938083131692956762e+00 6.716336070071482305e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.019370477538221742e+00 7.910902875179438853e-02 8.914563268914127647e+00 -1.684158476728008294e-02 2.938755359010844170e+00 6.728190269342035866e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.011952680252392156e+00 7.925161978344386071e-02 8.917804155033170588e+00 -1.681444888343688535e-02 2.939428765757189144e+00 6.739924778624782273e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
6.004518191502368651e+00 7.939413126342886873e-02 8.921040244417662635e+00 -1.678740427974726585e-02 2.940103340004747601e+00 6.751540432374341510e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
5.997067020227755840e+00 7.953656377296064450e-02 8.924271514745786504e+00 -1.676045096755353694e-02 2.940779069909534638e+00 6.763038061339539213e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
5.989599175372622319e+00 7.967891788456091251e-02 8.927497943759648891e+00 -1.673358895540199079e-02 2.941455943710448384e+00 6.774418492396528865e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
5.982114665885851501e+00 7.982119416214174257e-02 8.930719509264866574e+00 -1.670681824828254211e-02 2.942133949728877873e+00 6.785682548478172080e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
5.974613500721480008e+00 7.996339316108541651e-02 8.933936189130143646e+00 -1.668013884802736421e-02 2.942813076368308689e+00 6.796831048616438706e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
5.967095688839065382e+00 8.010551542831999272e-02 8.937147961286978415e+00 -1.665355075529193624e-02 2.943493312113943716e+00 6.807864808141547881e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
5.959561239204051120e+00 8.024756150239309438e-02 8.940354803729414712e+00 -1.662705396809572439e-02 2.944174645532329215e+00 6.818784638546526028e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
5.952010160788097970e+00 8.038953191354988870e-02 8.943556694513636884e+00 -1.660064848097040149e-02 2.944857065270964469e+00 6.829591347408452140e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
5.944442462569405450e+00 8.053142718381138543e-02 8.946753611757539915e+00 -1.657433428510219839e-02 2.945540560057910984e+00 6.840285738406414774e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
5.936858153533046689e+00 8.067324782704973773e-02 8.949945533640383033e+00 -1.654811137006773070e-02 2.946225118701411017e+00 6.850868611496537842e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
5.929257242671317485e+00 8.081499434906005974e-02 8.953132438402557014e+00 -1.652197972336008625e-02 2.946910730089515429e+00 6.861340762873451536e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
5.921639738984055157e+00 8.095666724763585231e-02 8.956314304345200483e+00 -1.649593932909391644e-02 2.947597383189701326e+00 6.871702984849413325e-03 9.858962545556373969e-02 6.899300724097153115e+00 -1.092407129086734985e+00 4.245398334720222877e+00
5.914005651478938752e+00 8.109826701264549742e-02 8.959491109829778921e+00 -1.646999016800563403e-02 2.948285067048482144e+00 6.881956065858987372e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.906355115888549889e+00 8.123720802608731806e-02 8.962662807324702996e+00 -1.644410770325018326e-02 2.948973754478910525e+00 6.891774839288850908e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.898688267858837264e+00 8.137608019041706053e-02 8.965829349833851936e+00 -1.641831694012821016e-02 2.949663418488699840e+00 6.901487782655618686e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.891005116279978360e+00 8.151488395783633434e-02 8.968990716610488079e+00 -1.639261783947856127e-02 2.950354048533649021e+00 6.911095671389562781e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.883305670050880565e+00 8.165361977302164342e-02 8.972146886965676416e+00 -1.636701035896439768e-02 2.951045634146899577e+00 6.920599276930637644e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.875589938079454733e+00 8.179228807319888217e-02 8.975297840267860039e+00 -1.634149445315633345e-02 2.951738164938539022e+00 6.929999366744538439e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.867857929282895846e+00 8.193088928821594397e-02 8.978443555942480003e+00 -1.631607007472558185e-02 2.952431630595206080e+00 6.939296704448028735e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.860109652587978779e+00 8.206942384061154117e-02 8.981584013471712424e+00 -1.629073717467970431e-02 2.953126020879712765e+00 6.948492049842929820e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.852345116931334523e+00 8.220789214568645364e-02 8.984719192394104326e+00 -1.626549570100935954e-02 2.953821325630654471e+00 6.957586158793497427e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.844564331259707757e+00 8.234629461157609576e-02 8.987849072304152642e+00 -1.624034559865025762e-02 2.954517534762015618e+00 6.966579783231000543e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.836767304530211753e+00 8.248463163932268083e-02 8.990973632851885000e+00 -1.621528680957316434e-02 2.955214638262778415e+00 6.975473671170894299e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.828954045710589504e+00 8.262290362294529011e-02 8.994092853742488458e+00 -1.619031927397407769e-02 2.955912626196535165e+00 6.984268566838340228e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.821124563779489058e+00 8.276111094950662495e-02 8.997206714736048383e+00 -1.616544293029565857e-02 2.956611488701113011e+00 6.992965210681526336e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.813278867726716648e+00 8.289925399918215976e-02 9.000315195647175415e+00 -1.614065771406707206e-02 2.957311215988190245e+00 7.001564339268065949e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.805416966553477387e+00 8.303733314533033594e-02 9.003418276344595128e+00 -1.611596355788695589e-02 2.958011798342908616e+00 7.010066685292007729e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.797538869272610640e+00 8.317534875456228383e-02 9.006515936750735918e+00 -1.609136039147876160e-02 2.958713226123485196e+00 7.018472977587990151e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.789644584908830716e+00 8.331330118681015695e-02 9.009608156841350635e+00 -1.606684814250309429e-02 2.959415489760830908e+00 7.026783941219836432e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.781734122498978223e+00 8.345119079539196905e-02 9.012694916645237697e+00 -1.604242673716870307e-02 2.960118579758179269e+00 7.035000297551458753e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.773807491092261657e+00 8.358901792707777723e-02 9.015776196243901808e+00 -1.601809609897072301e-02 2.960822486690709798e+00 7.043122764134029240e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.765864699750478550e+00 8.372678292215741946e-02 9.018851975771157825e+00 -1.599385614860080254e-02 2.961527201205166104e+00 7.051152054706217621e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.757905757548234860e+00 8.386448611450782187e-02 9.021922235412722202e+00 -1.596970680398416068e-02 2.962232714019475299e+00 7.059088879206858180e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.749930673573164341e+00 8.400212783165968145e-02 9.024986955405818634e+00 -1.594564798052446400e-02 2.962939015922370078e+00 7.066933943808033532e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.741939456926153262e+00 8.413970839486135944e-02 9.028046116038865421e+00 -1.592167959230241653e-02 2.963646097773017463e+00 7.074687951042667872e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.733932116721573102e+00 8.427722811914144241e-02 9.031099697651187697e+00 -1.589780155123540414e-02 2.964353950500653312e+00 7.082351599733853476e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.725908662087488388e+00 8.441468731337364861e-02 9.034147680632637289e+00 -1.587401376657065696e-02 2.965062565104207959e+00 7.089925584954952925e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.717869102165860085e+00 8.455208628034173446e-02 9.037190045423203699e+00 -1.585031614491708499e-02 2.965771932651932730e+00 7.097410598041985035e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.709813446112747215e+00 8.468942531680395680e-02 9.040226772512621523e+00 -1.582670859028260588e-02 2.966482044281025132e+00 7.104807326606610123e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.701741703098504033e+00 8.482670471355663322e-02 9.043257842440000971e+00 -1.580319100451883438e-02 2.967192891197260263e+00 7.112116454589118876e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.693653882307995850e+00 8.496392475549470469e-02 9.046283235793532995e+00 -1.577976328821218896e-02 2.967904464674628429e+00 7.119338662356620301e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.685549992940799768e+00 8.510108572167236762e-02 9.049302933210189082e+00 -1.575642533965401423e-02 2.968616756054973660e+00 7.126474626613566420e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.677430044211397409e+00 8.523818788536546842e-02 9.052316915375348216e+00 -1.573317705462625934e-02 2.969329756747627336e+00 7.133525020390420190e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.669294045349358768e+00 8.537523151413357880e-02 9.055325163022411417e+00 -1.571001832643689061e-02 2.970043458229040478e+00 7.140490513056626035e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.661142005599526073e+00 8.551221686988158543e-02 9.058327656932430472e+00 -1.568694904595503009e-02 2.970757852042417824e+00 7.147371770333590772e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.652973934222194075e+00 8.564914420892053015e-02 9.061324377933743790e+00 -1.566396910194648232e-02 2.971472929797356333e+00 7.154169454337165265e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.644789840493303679e+00 8.578601378202581340e-02 9.064315306901681524e+00 -1.564107838196556258e-02 2.972188683169488144e+00 7.160884223675834104e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.636589733704626681e+00 8.592282583449505073e-02 9.067300424758281352e+00 -1.561827677147597550e-02 2.972905103900128410e+00 7.167516733376147649e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.628373623163942518e+00 8.605958060620756689e-02 9.070279712471922551e+00 -1.559556415359566843e-02 2.973622183795914697e+00 7.174067634867613459e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.620141518195202579e+00 8.619627833168370945e-02 9.073253151056963617e+00 -1.557294040913116684e-02 2.974339914728448164e+00 7.180537575995719728e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.611893428138701623e+00 8.633291924014360741e-02 9.076220721573378114e+00 -1.555040541661161652e-02 2.975058288633935621e+00 7.186927201034969993e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.603629362351238541e+00 8.646950355556551338e-02 9.079182405126397626e+00 -1.552795905236958873e-02 2.975777297512833819e+00 7.193237150706509667e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.595349330206284222e+00 8.660603149674249435e-02 9.082138182866193787e+00 -1.550560119136679821e-02 2.976496933429497727e+00 7.199468062269208553e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.587053341094158299e+00 8.674250327733706856e-02 9.085088035987615385e+00 -1.548333170702957499e-02 2.977217188511835033e+00 7.205620569515205215e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.578741404422188133e+00 8.687891910593739664e-02 9.088031945729857952e+00 -1.546115047062354697e-02 2.977938054950957092e+00 7.211695302719216619e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.570413529614860693e+00 8.701527918611383361e-02 9.090969893376115607e+00 -1.543905735126289459e-02 2.978659525000827202e+00 7.217692888649226632e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.562069726113977097e+00 8.715158371647498126e-02 9.093901860253232883e+00 -1.541705221594324819e-02 2.979381590977911110e+00 7.223613950579502521e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.553710003378799165e+00 8.728783289072331031e-02 9.096827827731356564e+00 -1.539513492957430077e-02 2.980104245260827067e+00 7.229459108303611450e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.545334370886196851e+00 8.742402689771024138e-02 9.099747777223598177e+00 -1.537330535510865806e-02 2.980827480289999887e+00 7.235228978156875608e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.536942838130801903e+00 8.756016592148946343e-02 9.102661690185739118e+00 -1.535156335435121193e-02 2.981551288567318991e+00 7.240924173106142413e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.528535414625158850e+00 8.769625014136879504e-02 9.105569548115965972e+00 -1.532990878752274640e-02 2.982275662655800463e+00 7.246545302718664441e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.520112109899870667e+00 8.783227973196364169e-02 9.108471332554556099e+00 -1.530834151285671851e-02 2.983000595179246428e+00 7.252092973132918778e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.511672933503733773e+00 8.796825486325039745e-02 9.111367025083534799e+00 -1.528686138662355837e-02 2.983726078821901329e+00 7.257567787070841152e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.503217895003871263e+00 8.810417570061941650e-02 9.114256607326348458e+00 -1.526546826316210574e-02 2.984452106328112198e+00 7.262970343850773045e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.494747003985870570e+00 8.824004240492749895e-02 9.117140060947534153e+00 -1.524416199491075014e-02 2.985178670501987153e+00 7.268301239400399259e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.486260270053908705e+00 8.837585513254998804e-02 9.120017367652391016e+00 -1.522294243246323855e-02 2.985905764207059221e+00 7.273561066272099356e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.477757702830889031e+00 8.851161403543161832e-02 9.122888509186685368e+00 -1.520180942516431016e-02 2.986633380365950163e+00 7.278750413711496982e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.469239311958577154e+00 8.864731926113549043e-02 9.125753467336402025e+00 -1.518076282114655048e-02 2.987361511960041849e+00 7.283869867672485184e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.460705107097728828e+00 8.878297095289308660e-02 9.128612223927445868e+00 -1.515980246675934992e-02 2.988090152029145408e+00 7.288920010771985682e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.452155097928214289e+00 8.891856924965463316e-02 9.131464760825330984e+00 -1.513892820657095420e-02 2.988819293671166832e+00 7.293901422300040627e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.443589294149134616e+00 8.905411428613907443e-02 9.134311059934857369e+00 -1.511813988339840223e-02 2.989548930041775243e+00 7.298814678232638277e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.435007705478943407e+00 8.918960619288357483e-02 9.137151103199803615e+00 -1.509743733833718293e-02 2.990279054354072041e+00 7.303660351244521329e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.426410341655561353e+00 8.932504509629260459e-02 9.139984872602612498e+00 -1.507682041079060585e-02 2.991009659878262283e+00 7.308439010721973564e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.417797212436489040e+00 8.946043111868659525e-02 9.142812350164088997e+00 -1.505628893856808190e-02 2.991740739941325167e+00 7.313151222782357172e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.409168327598927739e+00 8.959576437834905482e-02 9.145633517943126733e+00 -1.503584275852273659e-02 2.992472287926691177e+00 7.317797550346996291e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.400523696939895757e+00 8.973104498957255870e-02 9.148448358036471717e+00 -1.501548170623583783e-02 2.993204297273923675e+00 7.322378553121622335e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.391863330276341237e+00 8.986627306270582316e-02 9.151256852578423917e+00 -1.499520561568918643e-02 2.993936761478393827e+00 7.326894787574569391e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.383187237445246076e+00 9.000144870420076493e-02 9.154058983740545941e+00 -1.497501431928668567e-02 2.994669674090958189e+00 7.331346806948773297e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.374495428303732503e+00 9.013657201665911667e-02 9.156854733731361051e+00 -1.495490764788250451e-02 2.995403028717637195e+00 7.335735161274411706e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.365787912729163445e+00 9.027164309887865390e-02 9.159644084796060071e+00 -1.493488543080897200e-02 2.996136819019294073e+00 7.340060397381523334e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.357064700619244668e+00 9.040666204589899169e-02 9.162427019216210056e+00 -1.491494749590417841e-02 2.996871038711315993e+00 7.344323058912604653e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.348325801892125142e+00 9.054162894904699277e-02 9.165203519309464752e+00 -1.489509366955349759e-02 2.997605681563294766e+00 7.348523686336558801e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.339571226486495625e+00 9.067654389598123199e-02 9.167973567429292814e+00 -1.487532377711007180e-02 2.998340741398712872e+00 7.352662816999972276e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.330800984361691697e+00 9.081140697073490642e-02 9.170737145964752202e+00 -1.485563764302277705e-02 2.999076212094632599e+00 7.356740985150708907e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.322015085497792342e+00 9.094621825375934221e-02 9.173494237340227286e+00 -1.483603509035880466e-02 2.999812087581384290e+00 7.360758721901730466e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.313213539895711435e+00 9.108097782196783454e-02 9.176244824015148183e+00 -1.481651594079997671e-02 3.000548361842253708e+00 7.364716555240590802e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.304396357577288335e+00 9.121568574877908508e-02 9.178988888483713637e+00 -1.479708001466915716e-02 3.001285028913168951e+00 7.368615010041859939e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.295563548585376701e+00 9.135034210416029254e-02 9.181726413274610366e+00 -1.477772713095639248e-02 3.002022082882390919e+00 7.372454608079525608e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.286715122983931536e+00 9.148494695466979909e-02 9.184457380950741268e+00 -1.475845710734478497e-02 3.002759517890203345e+00 7.376235868039359225e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.277851090858094452e+00 9.161950036349940374e-02 9.187181774108955423e+00 -1.473926976023609559e-02 3.003497328128604149e+00 7.379959305531262788e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.268971462314278043e+00 9.175400239051620388e-02 9.189899575379776309e+00 -1.472016490479173718e-02 3.004235507840999464e+00 7.383625433103105894e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.260076247480251155e+00 9.188845309230365965e-02 9.192610767427151330e+00 -1.470114235532809024e-02 3.004974051321898987e+00 7.387234760289488819e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.251165456505225926e+00 9.202285252220120115e-02 9.195315332948235110e+00 -1.468220192536596157e-02 3.005712952916616221e+00 7.390787793627481665e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.242239099559939497e+00 9.215720073034450177e-02 9.198013254673144345e+00 -1.466334342724275215e-02 3.006452207020966938e+00 7.394285036629004958e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.233297186836732173e+00 9.229149776370583480e-02 9.200704515364698466e+00 -1.464456667211677145e-02 3.007191808080967643e+00 7.397726989791030688e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.224339728549622919e+00 9.242574366613422188e-02 9.203389097818156728e+00 -1.462587146999166747e-02 3.007931750592534037e+00 7.401114150607739257e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.215366734934384851e+00 9.255993847839504018e-02 9.206066984860960645e+00 -1.460725762974059844e-02 3.008672029101181256e+00 7.404447013582647792e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.206378216248618074e+00 9.269408223820937986e-02 9.208738159352483521e+00 -1.458872495913014419e-02 3.009412638201726775e+00 7.407726070240705507e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.197374182771821616e+00 9.282817498029298509e-02 9.211402604183771103e+00 -1.457027326484397131e-02 3.010153572537991096e+00 7.410951809140365644e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.188354644805464488e+00 9.296221673639483429e-02 9.214060302277298220e+00 -1.455190235250623798e-02 3.010894826802503310e+00 7.414124715885620116e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.179319612673054074e+00 9.309620753533533188e-02 9.216711236586714762e+00 -1.453361202676394827e-02 3.011636395736205341e+00 7.417245273143804711e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.170269096720208069e+00 9.323014740304340353e-02 9.219355390096630742e+00 -1.451540209170874320e-02 3.012378274128161504e+00 7.420313960697071803e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.161203107314724647e+00 9.336403636259282823e-02 9.221992745822408466e+00 -1.449727235062946151e-02 3.013120456815270298e+00 7.423331255428861249e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.152121654846650856e+00 9.349787443423923650e-02 9.224623286809928047e+00 -1.447922260583010823e-02 3.013862938681972192e+00 7.426297631315984839e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.143024749728342115e+00 9.363166163545695586e-02 9.227246996135340495e+00 -1.446125265864975883e-02 3.014605714659960967e+00 7.429213559440246348e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.133912402394527952e+00 9.376539798097552336e-02 9.229863856904833241e+00 -1.444336230948482097e-02 3.015348779727894168e+00 7.432079508000285356e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.124784623302370612e+00 9.389908348281586492e-02 9.232473852254395652e+00 -1.442555135781106550e-02 3.016092128911105785e+00 7.434895942323389850e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.115641422931527238e+00 9.403271815032605840e-02 9.235076965349579226e+00 -1.440781960220540239e-02 3.016835757281318919e+00 7.437663324877281067e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.106482811784204934e+00 9.416630199021686076e-02 9.237673179385266664e+00 -1.439016684036742606e-02 3.017579659956362015e+00 7.440382115281864508e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.097308800385222050e+00 9.429983500659679108e-02 9.240262477585444501e+00 -1.437259286914072468e-02 3.018323832099882420e+00 7.443052770320951472e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.088119399282059696e+00 9.443331720100694993e-02 9.242844843202972172e+00 -1.435509748453767803e-02 3.019068268921064835e+00 7.445675743954316243e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.078914619044921253e+00 9.456674857245528365e-02 9.245420259519361750e+00 -1.433768048195289968e-02 3.019812965674350647e+00 7.448251487348298353e-03 9.776368639848698194e-02 6.854658137728651290e+00 -1.128505646715477706e+00 4.195527472992870877e+00
5.069694470266787434e+00 9.470012911744964124e-02 9.247988709844591426e+00 -1.432034165635648164e-02 3.020557917659158598e+00 7.450780448905071698e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
5.060459475153559872e+00 9.482314128508843865e-02 9.250550109772353480e+00 -1.430296169613297363e-02 3.021303049211833347e+00 7.451844647988596811e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
5.051210155418269565e+00 9.494611613648037962e-02 9.253104376965366029e+00 -1.428566012967696051e-02 3.022048285403670764e+00 7.452873294017033426e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
5.041946520947241162e+00 9.506905360092782198e-02 9.255651497871877353e+00 -1.426843671414440920e-02 3.022793622697881322e+00 7.453866756890803469e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
5.032668581647539163e+00 9.519195360605169076e-02 9.258191458958012987e+00 -1.425129120650353055e-02 3.023539057594540225e+00 7.454825404015458234e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
5.023376347446996348e+00 9.531481607781794319e-02 9.260724246707617624e+00 -1.423422336354884452e-02 3.024284586630339611e+00 7.455749600314527485e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
5.014069828294250186e+00 9.543764094056375602e-02 9.263249847622091693e+00 -1.421723294191505962e-02 3.025030206378340303e+00 7.456639708242300026e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
5.004749034158773036e+00 9.556042811702347706e-02 9.265768248220236813e+00 -1.420031969809077387e-02 3.025775913447724896e+00 7.457496087796540093e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.995413975030901454e+00 9.568317752835420187e-02 9.268279435038095926e+00 -1.418348338843198990e-02 3.026521704483554398e+00 7.458319096531128289e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.986064660921868175e+00 9.580588909416117016e-02 9.270783394628796970e+00 -1.416672376917545856e-02 3.027267576166523533e+00 7.459109089568640057e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.976701101863831411e+00 9.592856273252282906e-02 9.273280113562403670e+00 -1.415004059645184366e-02 3.028013525212717383e+00 7.459866419612855640e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.967323307909901509e+00 9.605119836001564659e-02 9.275769578425760997e+00 -1.413343362630587255e-02 3.028759548373371580e+00 7.460591436961901482e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.957931289134171138e+00 9.617379589173841170e-02 9.278251775822354830e+00 -1.411690261487990802e-02 3.029505642434632495e+00 7.461284489537467306e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.948525055631744607e+00 9.629635524133585422e-02 9.280726692372182285e+00 -1.410044731843941232e-02 3.030251804217320544e+00 7.461945922898914618e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.939104617518763618e+00 9.641887632102237593e-02 9.283194314711618489e+00 -1.408406749319371203e-02 3.030998030576693480e+00 7.462576080237021299e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.929669984932433024e+00 9.654135904160582315e-02 9.285654629493262036e+00 -1.406776289529894884e-02 3.031744318402210148e+00 7.463175302385221740e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.920221168031046588e+00 9.666380331251105129e-02 9.288107623385799982e+00 -1.405153328087039959e-02 3.032490664617295550e+00 7.463743927831723024e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.910758176994008295e+00 9.678620904180312845e-02 9.290553283073858637e+00 -1.403537840599464008e-02 3.033237066179106822e+00 7.464282292731553442e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.901281022021858114e+00 9.690857613621037259e-02 9.292991595257865001e+00 -1.401929802674153902e-02 3.033983520078300078e+00 7.464790730918548570e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.891789713336291534e+00 9.703090450114711107e-02 9.295422546653904661e+00 -1.400329189917608880e-02 3.034730023338799487e+00 7.465269573917280958e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.882284261180183549e+00 9.715319404073616272e-02 9.297846123993585010e+00 -1.398735977937007324e-02 3.035476573017566349e+00 7.465719150954923909e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.872764675817609081e+00 9.727544465783111161e-02 9.300262314023898469e+00 -1.397150142341357405e-02 3.036223166204371271e+00 7.466139788973057134e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.863230967533861637e+00 9.739765625403828952e-02 9.302671103507087480e+00 -1.395571658742631588e-02 3.036969800021564136e+00 7.466531812639411701e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.853683146635475509e+00 9.751982872973859184e-02 9.305072479220509507e+00 -1.394000502756886223e-02 3.037716471623848946e+00 7.466895544359556866e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.844121223450241764e+00 9.764196198410897420e-02 9.307466427956505584e+00 -1.392436650005364138e-02 3.038463178198057335e+00 7.467231304288527056e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.834545208327229560e+00 9.776405591514375493e-02 9.309852936522270639e+00 -1.390880076115582828e-02 3.039209916962925195e+00 7.467539410342390743e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.824955111636800353e+00 9.788611041967563986e-02 9.312231991739725601e+00 -1.389330756725772921e-02 3.039956685168867523e+00 7.467820178213064979e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.815350943770630110e+00 9.800812539339616436e-02 9.314603580445396602e+00 -1.387788667502847656e-02 3.040703480097759037e+00 7.468073921396571439e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.805732715141723510e+00 9.813010073087582996e-02 9.316967689490310178e+00 -1.386253784129892579e-02 3.041450299062714802e+00 7.468300951191612219e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.796100436184432603e+00 9.825203632558440758e-02 9.319324305739865366e+00 -1.384726082299675073e-02 3.042197139407869066e+00 7.468501576703612602e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.786454117354470128e+00 9.837393206991108807e-02 9.321673416073712914e+00 -1.383205537715625696e-02 3.042943998508157666e+00 7.468676104855955129e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.776793769128924616e+00 9.849578785518443846e-02 9.324015007385630938e+00 -1.381692126092851081e-02 3.043690873769100413e+00 7.468824840401203265e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.767119402006273710e+00 9.861760357169206681e-02 9.326349066583398795e+00 -1.380185823159132442e-02 3.044437762626584387e+00 7.468948085932273009e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.757431026506398375e+00 9.873937910870016210e-02 9.328675580588685179e+00 -1.378686604655910211e-02 3.045184662546648102e+00 7.469046141893547278e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.747728653170594448e+00 9.886111435447274276e-02 9.330994536336921996e+00 -1.377194446339253565e-02 3.045931571025267903e+00 7.469119306591942564e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.738012292561585070e+00 9.898280919629069696e-02 9.333305920777192455e+00 -1.375709323980815919e-02 3.046678485588143914e+00 7.469167876207915766e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.728281955263532232e+00 9.910446352047065643e-02 9.335609720872108497e+00 -1.374231213368776877e-02 3.047425403790489096e+00 7.469192144806425029e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.718537651882047435e+00 9.922607721238359269e-02 9.337905923597702440e+00 -1.372760090308769269e-02 3.048172323216816970e+00 7.469192404347835962e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.708779393044204120e+00 9.934765015647326059e-02 9.340194515943307962e+00 -1.371295930624793352e-02 3.048919241480732456e+00 7.469168944698776659e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.699007189398543005e+00 9.946918223627437827e-02 9.342475484911451744e+00 -1.369838710160116782e-02 3.049666156224723146e+00 7.469122053642940698e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.689221051615087177e+00 9.959067333443068215e-02 9.344748817517739781e+00 -1.368388404778161753e-02 3.050413065119951028e+00 7.469052016891842422e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.679420990385345647e+00 9.971212333271266270e-02 9.347014500790750802e+00 -1.366944990363377563e-02 3.051159965866046431e+00 7.468959118095522785e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.669607016422324897e+00 9.983353211203523092e-02 9.349272521771922584e+00 -1.365508442822423521e-02 3.051906856190901518e+00 7.468843638853515411e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.659779140460535096e+00 9.995489955247494063e-02 9.351522867515456028e+00 -1.364078738094511717e-02 3.052653733850467344e+00 7.468705858734817592e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.649937373256000761e+00 1.000762255332868222e-01 9.353765525088215682e+00 -1.362655852155343107e-02 3.053400596628550456e+00 7.468546055291839202e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.640081725586266082e+00 1.001975099329211610e-01 9.356000481569633820e+00 -1.361239761005176435e-02 3.054147442336612173e+00 7.468364504058621137e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.630212208250401140e+00 1.003187526290403586e-01 9.358227724051607410e+00 -1.359830440668819557e-02 3.054894268813566072e+00 7.468161478560482111e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.620328832069009017e+00 1.004399534985355585e-01 9.360447239638393313e+00 -1.358427867196437301e-02 3.055641073925579043e+00 7.467937250324428733e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.610431607884229344e+00 1.005611124175431054e-01 9.362659015446508803e+00 -1.357032016664346842e-02 3.056387855565870559e+00 7.467692088889513538e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.600520546559745405e+00 1.006822292614607817e-01 9.364863038604626766e+00 -1.355642865175800751e-02 3.057134611654515055e+00 7.467426261817153993e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.590595658980785032e+00 1.008033039049638924e-01 9.367059296253477996e+00 -1.354260388861757217e-02 3.057881340138245196e+00 7.467140034701398588e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.580656956054127704e+00 1.009243362220211687e-01 9.369247775545757051e+00 -1.352884563881638635e-02 3.058628038990254261e+00 7.466833671179151297e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.570704448708105438e+00 1.010453260859104363e-01 9.371428463646017448e+00 -1.351515366424077373e-02 3.059374706210002959e+00 7.466507432940350936e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.560738147892608119e+00 1.011662733692341859e-01 9.373601347730582845e+00 -1.350152772707650418e-02 3.060121339823022701e+00 7.466161579738104549e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.550758064579083495e+00 1.012871779439348530e-01 9.375766414987449338e+00 -1.348796758981601375e-02 3.060867937880725087e+00 7.465796369398779164e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.540764209760541625e+00 1.014080396813100554e-01 9.377923652616189543e+00 -1.347447301526551178e-02 3.061614498460207390e+00 7.465412057832046706e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.530756594451554875e+00 1.015288584520275261e-01 9.380073047827863775e+00 -1.346104376655197013e-02 3.062361019664062933e+00 7.465008899040887283e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.520735229688258805e+00 1.016496341261399761e-01 9.382214587844924125e+00 -1.344767960713000136e-02 3.063107499620190577e+00 7.464587145131549098e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.510700126528354836e+00 1.017703665730997215e-01 9.384348259901130973e+00 -1.343438030078861548e-02 3.063853936481604645e+00 7.464147046323464998e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.500651296051108474e+00 1.018910556617731306e-01 9.386474051241455285e+00 -1.342114561165787603e-02 3.064600328426248410e+00 7.463688850959128256e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.490588749357351084e+00 1.020117012604549733e-01 9.388591949121996905e+00 -1.340797530421543142e-02 3.065346673656805354e+00 7.463212805513924977e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.480512497569478114e+00 1.021323032368825351e-01 9.390701940809893955e+00 -1.339486914329725276e-02 3.066092970400513984e+00 7.462719154606347292e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.470422551831449987e+00 1.022528614582494805e-01 9.392804013583242906e+00 -1.338182689419013631e-02 3.066839216908982202e+00 7.462208141016257387e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.460318923308790318e+00 1.023733757912193426e-01 9.394898154731018636e+00 -1.336884832262696422e-02 3.067585411458004341e+00 7.461680005693816994e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.450201623188585032e+00 1.024938461019390679e-01 9.396984351553001602e+00 -1.335593319471169334e-02 3.068331552347378643e+00 7.461134987761325332e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.440070662679481472e+00 1.026142722560525467e-01 9.399062591359689023e+00 -1.334308127692205789e-02 3.069077637900724298e+00 7.460573324522512886e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.429926053011683074e+00 1.027346541187139084e-01 9.401132861472209612e+00 -1.333029233611555953e-02 3.069823666465300693e+00 7.459995251472124021e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.419767805436950248e+00 1.028549915546007609e-01 9.403195149222250748e+00 -1.331756613953534278e-02 3.070569636411826231e+00 7.459401002305461430e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.409595931228595056e+00 1.029752844279271801e-01 9.405249441951969658e+00 -1.330490245481598041e-02 3.071315546134299357e+00 7.458790808927889815e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.399410441681477657e+00 1.030955326024565882e-01 9.407295727013917030e+00 -1.329230104998914246e-02 3.072061394049820038e+00 7.458164901464303144e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.389211348112004529e+00 1.032157359415145081e-01 9.409333991770960637e+00 -1.327976169348917511e-02 3.072807178598412126e+00 7.457523508268550268e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.378998661858121366e+00 1.033358943080011083e-01 9.411364223596203615e+00 -1.326728415415857204e-02 3.073552898242846609e+00 7.456866855932824979e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.368772394279311300e+00 1.034560075644036375e-01 9.413386409872911642e+00 -1.325486820125335377e-02 3.074298551468466201e+00 7.456195169297018775e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.358532556756588683e+00 1.035760755728086790e-01 9.415400537994432995e+00 -1.324251360444834123e-02 3.075044136783010362e+00 7.455508671458033719e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.348279160692493761e+00 1.036960981949143212e-01 9.417406595364127497e+00 -1.323022013384233739e-02 3.075789652716440781e+00 7.454807583779058874e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.338012217511088231e+00 1.038160752920420926e-01 9.419404569395291915e+00 -1.321798755996321170e-02 3.076535097820770392e+00 7.454092125898810310e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.327731738657948135e+00 1.039360067251488551e-01 9.421394447511087122e+00 -1.320581565377288748e-02 3.077280470669888857e+00 7.453362515740732941e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.317437735600158533e+00 1.040558923548384335e-01 9.423376217144465272e+00 -1.319370418667224071e-02 3.078025769859393801e+00 7.452618969522170275e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.307130219826308171e+00 1.041757320413732590e-01 9.425349865738100519e+00 -1.318165293050590006e-02 3.078770994006419404e+00 7.451861701763490796e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.296809202846479714e+00 1.042955256446857076e-01 9.427315380744316187e+00 -1.316966165756695839e-02 3.079516141749467195e+00 7.451090925297184850e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.286474696192246192e+00 1.044152730243894378e-01 9.429272749625017269e+00 -1.315773014060159403e-02 3.080261211748237749e+00 7.450306851276923374e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.276126711416661230e+00 1.045349740397905208e-01 9.431221959851622927e+00 -1.314585815281360190e-02 3.081006202683464146e+00 7.449509689186581060e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.265765260094252831e+00 1.046546285498984458e-01 9.433162998904998986e+00 -1.313404546786883266e-02 3.081751113256744112e+00 7.448699646849223956e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.255390353821013605e+00 1.047742364134369858e-01 9.435095854275390437e+00 -1.312229185990180375e-02 3.082495942190375260e+00 7.447876930436285285e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.245002004214395441e+00 1.048937974888549118e-01 9.437020513462355709e+00 -1.311059710357521599e-02 3.083240688227190329e+00 7.447041744481940236e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.234600222913298850e+00 1.050133116343363454e-01 9.438936963974716932e+00 -1.309896097409003583e-02 3.083985350130394210e+00 7.446194291892780509e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.224185021578066745e+00 1.051327787078111808e-01 9.440845193330490659e+00 -1.308738324712590932e-02 3.084729926683400958e+00 7.445334773950527431e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.213756411890473785e+00 1.052521985669654381e-01 9.442745189056827471e+00 -1.307586369884196006e-02 3.085474416689671706e+00 7.444463390320526022e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.203314405553716604e+00 1.053715710692515461e-01 9.444636938689949801e+00 -1.306440210588078951e-02 3.086218818972554345e+00 7.443580339060520967e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.192859014292405817e+00 1.054908960718983907e-01 9.446520429775089767e+00 -1.305299824537238529e-02 3.086963132375121877e+00 7.442685816629402221e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.182390249852554476e+00 1.056101734319213753e-01 9.448395649866428769e+00 -1.304165189493795493e-02 3.087707355760013428e+00 7.441780017895916789e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.171908124001570961e+00 1.057294030061322609e-01 9.450262586527037101e+00 -1.303036283269367462e-02 3.088451488009277046e+00 7.440863136147348421e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.161412648528244773e+00 1.058485846511489081e-01 9.452121227328813546e+00 -1.301913083725435641e-02 3.089195528024209381e+00 7.439935363098161732e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.150903835242738538e+00 1.059677182234048942e-01 9.453971559852428541e+00 -1.300795568773703906e-02 3.089939474725201141e+00 7.438996888898616842e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.140381695976575571e+00 1.060868035791590752e-01 9.455813571687265551e+00 -1.299683716376450089e-02 3.090683327051580331e+00 7.438047902143349321e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.129846242582631000e+00 1.062058405745049117e-01 9.457647250431364228e+00 -1.298577504546869280e-02 3.091427083961455935e+00 7.437088589879922371e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.119297486935117547e+00 1.063248290653798084e-01 9.459472583691365344e+00 -1.297476911349408971e-02 3.092170744431566032e+00 7.436119137617339982e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.108735440929576654e+00 1.064437689075742044e-01 9.461289559082453948e+00 -1.296381914900097965e-02 3.092914307457121925e+00 7.435139729334534937e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.098160116482865156e+00 1.065626599567406768e-01 9.463098164228306075e+00 -1.295292493366866603e-02 3.093657772051657151e+00 7.434150547488821252e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.087571525533142847e+00 1.066815020684028642e-01 9.464898386761033677e+00 -1.294208624969859708e-02 3.094401137246875155e+00 7.433151773024317122e-03 9.448085958460615552e-02 6.672589550836501182e+00 -1.272417163205633139e+00 3.994850875336194207e+00
4.076969680039862709e+00 1.068002950979642512e-01 9.466690214321133112e+00 -1.293130287981742767e-02 3.095144402092498748e+00 7.432143585380336648e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
4.066357051283788770e+00 1.068698047253762856e-01 9.468473511068582482e+00 -1.292034186392721634e-02 3.095887223367709939e+00 7.424290360848537738e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
4.055736107451473060e+00 1.069393272827182523e-01 9.470248150819458033e+00 -1.290943202501883963e-02 3.096629261846221226e+00 7.416487583196081090e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
4.045106855886299257e+00 1.070088623499894226e-01 9.472014135660309364e+00 -1.289857309841450049e-02 3.097370522552330918e+00 7.408734845290689160e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
4.034469303944024254e+00 1.070784095105919015e-01 9.473771467619016562e+00 -1.288776482129766823e-02 3.098111010469821291e+00 7.401031743938040267e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
4.023823458992762170e+00 1.071479683512963632e-01 9.475520148665337317e+00 -1.287700693269407115e-02 3.098850730542350718e+00 7.393377879840307837e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
4.013169328412970138e+00 1.072175384622081895e-01 9.477260180711445159e+00 -1.286629917345294589e-02 3.099589687673840466e+00 7.385772857555165417e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
4.002506919597434099e+00 1.072871194367340381e-01 9.478991565612471248e+00 -1.285564128622852277e-02 3.100327886728858839e+00 7.378216285455253126e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.991836239951255028e+00 1.073567108715488133e-01 9.480714305167031952e+00 -1.284503301546175910e-02 3.101065332533000429e+00 7.370707775688096867e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.981157296891833841e+00 1.074263123665629982e-01 9.482428401117752870e+00 -1.283447410736229116e-02 3.101802029873261368e+00 7.363246944136480308e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.970470097848855850e+00 1.074959235248904438e-01 9.484133855151794634e+00 -1.282396430989063765e-02 3.102537983498411922e+00 7.355833410379252271e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.959774650264276108e+00 1.075655439528164503e-01 9.485830668901362728e+00 -1.281350337274061481e-02 3.103273198119362863e+00 7.348466797652580818e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.949070961592302975e+00 1.076351732597663063e-01 9.487518843944219071e+00 -1.280309104732198916e-02 3.104007678409530069e+00 7.341146732811632339e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.938359039299383024e+00 1.077048110582741886e-01 9.489198381804190063e+00 -1.279272708674334368e-02 3.104741429005194231e+00 7.333872846292679992e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.927638890864185495e+00 1.077744569639523947e-01 9.490869283951662183e+00 -1.278241124579516767e-02 3.105474454505857018e+00 7.326644772075636275e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.916910523777584974e+00 1.078441105954609791e-01 9.492531551804081147e+00 -1.277214328093315837e-02 3.106206759474593682e+00 7.319462147646996729e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.906173945542645853e+00 1.079137715744777487e-01 9.494185186726440406e+00 -1.276192295026173928e-02 3.106938348438402553e+00 7.312324613963201714e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.895429163674605899e+00 1.079834395256685786e-01 9.495830190031767870e+00 -1.275175001351778331e-02 3.107669225888549214e+00 7.305231815414397166e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.884676185700858486e+00 1.080531140766581161e-01 9.497466562981603744e+00 -1.274162423205454572e-02 3.108399396280908000e+00 7.298183399788602151e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.873915019160936168e+00 1.081227948580008452e-01 9.499094306786480146e+00 -1.273154536882579665e-02 3.109128864036301287e+00 7.291179018236272798e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.863145671606493803e+00 1.081924815031524018e-01 9.500713422606393621e+00 -1.272151318837015828e-02 3.109857633540832555e+00 7.284218325235253949e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.852368150601291230e+00 1.082621736484413594e-01 9.502323911551265212e+00 -1.271152745679563628e-02 3.110585709146218125e+00 7.277300978556121118e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.841582463721175067e+00 1.083318709330412105e-01 9.503925774681412975e+00 -1.270158794176434909e-02 3.111313095170114451e+00 7.270426639227902353e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.830788618554061831e+00 1.084015729989427912e-01 9.505519013007999618e+00 -1.269169441247744272e-02 3.112039795896442751e+00 7.263594971504181742e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.819986622699919288e+00 1.084712794909269834e-01 9.507103627493494358e+00 -1.268184663966020337e-02 3.112765815575709194e+00 7.256805642829570677e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.809176483770749133e+00 1.085409900565376951e-01 9.508679619052117005e+00 -1.267204439554734871e-02 3.113491158425322869e+00 7.250058323806552081e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.798358209390567897e+00 1.086107043460552146e-01 9.510246988550285607e+00 -1.266228745386850651e-02 3.114215828629908867e+00 7.243352688162685467e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.787531807195390510e+00 1.086804220124698850e-01 9.511805736807055212e+00 -1.265257558983387542e-02 3.114939830341620919e+00 7.236688412718174541e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.776697284833208990e+00 1.087501427114560271e-01 9.513355864594553069e+00 -1.264290858012006094e-02 3.115663167680447820e+00 7.230065177353787835e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.765854649963976897e+00 1.088198661013461827e-01 9.514897372638415618e+00 -1.263328620285609008e-02 3.116385844734517629e+00 7.223482664979133210e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.755003910259587574e+00 1.088895918431057042e-01 9.516430261618211262e+00 -1.262370823760959951e-02 3.117107865560399649e+00 7.216940561501276712e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.744145073403857715e+00 1.089593196003075942e-01 9.517954532167866688e+00 -1.261417446537319367e-02 3.117829234183402853e+00 7.210438555793705767e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.733278147092507382e+00 1.090290490391076506e-01 9.519470184876084318e+00 -1.260468466855096774e-02 3.118549954597870322e+00 7.203976339665630647e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.722403139033140018e+00 1.090987798282198884e-01 9.520977220286763298e+00 -1.259523863094520399e-02 3.119270030767471891e+00 7.197553607831623339e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.711520056945224688e+00 1.091685116388922544e-01 9.522475638899406292e+00 -1.258583613774322783e-02 3.119989466625492369e+00 7.191170057881580806e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.700628908560075203e+00 1.092382441448826180e-01 9.523965441169529811e+00 -1.257647697550442513e-02 3.120708266075118420e+00 7.184825390251022188e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.689729701620831914e+00 1.093079770224350683e-01 9.525446627509069231e+00 -1.256716093214742432e-02 3.121426432989721444e+00 7.178519308191706923e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.678822443882440840e+00 1.093777099502564187e-01 9.526919198286773138e+00 -1.255788779693742252e-02 3.122143971213136915e+00 7.172251517742567715e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.667907143111635015e+00 1.094474426094930453e-01 9.528383153828608343e+00 -1.254865736047367994e-02 3.122860884559943262e+00 7.166021727700966175e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.656983807086914062e+00 1.095171746837079602e-01 9.529838494418148898e+00 -1.253946941467716340e-02 3.123577176815734990e+00 7.159829649594255489e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.646052443598523762e+00 1.095869058588581496e-01 9.531285220296961569e+00 -1.253032375277833392e-02 3.124292851737394461e+00 7.153674997651651019e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.635113060448436961e+00 1.096566358232721888e-01 9.532723331664996635e+00 -1.252122016930508862e-02 3.125007913053361008e+00 7.147557488776408799e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.624165665450333140e+00 1.097263642676280793e-01 9.534152828680966252e+00 -1.251215846007085013e-02 3.125722364463896952e+00 7.141476842518301553e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.613210266429577100e+00 1.097960908849313494e-01 9.535573711462726365e+00 -1.250313842216279302e-02 3.126436209641350938e+00 7.135432781046395674e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.602246871223199864e+00 1.098658153704934609e-01 9.536985980087646197e+00 -1.249415985393022115e-02 3.127149452230418181e+00 7.129425029122117043e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.591275487679877809e+00 1.099355374219103537e-01 9.538389634592983057e+00 -1.248522255497308033e-02 3.127862095848398472e+00 7.123453314072613479e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.580296123659912233e+00 1.100052567390413377e-01 9.539784674976250045e+00 -1.247632632613060628e-02 3.128574144085451536e+00 7.117517365764399091e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.569308787035208042e+00 1.100749730239881513e-01 9.541171101195578430e+00 -1.246747096947011836e-02 3.129285600504849274e+00 7.111616916577285716e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.558313485689254208e+00 1.101446859810742973e-01 9.542548913170080027e+00 -1.245865628827593635e-02 3.129996468643227114e+00 7.105751701378594520e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.547310227517102454e+00 1.102143953168246010e-01 9.543918110780202468e+00 -1.244988208703843614e-02 3.130706752010829597e+00 7.099921457497643425e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.536299020425345496e+00 1.102841007399450041e-01 9.545278693868086251e+00 -1.244114817144324064e-02 3.131416454091756840e+00 7.094125924700510344e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.525279872332097941e+00 1.103538019613025528e-01 9.546630662237916454e+00 -1.243245434836052869e-02 3.132125578344206129e+00 7.088364845165066180e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.514252791166973644e+00 1.104234986939056778e-01 9.547974015656265578e+00 -1.242380042583447752e-02 3.132834128200711721e+00 7.082637963456275831e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.503217784871065277e+00 1.104931906528846264e-01 9.549308753852441711e+00 -1.241518621307283014e-02 3.133542107068383320e+00 7.076945026501765476e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.492174861396923458e+00 1.105628775554721721e-01 9.550634876518831362e+00 -1.240661152043658760e-02 3.134249518329140560e+00 7.071285783567648336e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.481124028708534990e+00 1.106325591209844778e-01 9.551952383311231642e+00 -1.239807615942981923e-02 3.134956365339944817e+00 7.065659986234614116e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.470065294781302434e+00 1.107022350708022351e-01 9.553261273849193103e+00 -1.238957994268959605e-02 3.135662651433031023e+00 7.060067388374269108e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.458998667602021460e+00 1.107719051283519995e-01 9.554561547716346581e+00 -1.238112268397604208e-02 3.136368379916134597e+00 7.054507746125731303e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.447924155168860860e+00 1.108415690190876768e-01 9.555853204460731831e+00 -1.237270419816250203e-02 3.137073554072717485e+00 7.048980817872477905e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.436841765491340350e+00 1.109112264704723155e-01 9.557136243595126146e+00 -1.236432430122582499e-02 3.137778177162190651e+00 7.043486364219435705e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.425751506590309248e+00 1.109808772119600107e-01 9.558410664597365880e+00 -1.235598281023676283e-02 3.138482252420136120e+00 7.038024147970316918e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.414653386497924714e+00 1.110505209749780564e-01 9.559676466910667969e+00 -1.234767954335047949e-02 3.139185783058525470e+00 7.032593934105198751e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.403547413257630438e+00 1.111201574929092939e-01 9.560933649943947898e+00 -1.233941431979716785e-02 3.139888772265936101e+00 7.027195489758340623e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.392433594924134876e+00 1.111897865010746250e-01 9.562182213072127013e+00 -1.233118695987278288e-02 3.140591223207765292e+00 7.021828584196236449e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.381311939563389934e+00 1.112594077367157624e-01 9.563422155636454036e+00 -1.232299728492987703e-02 3.141293139026442471e+00 7.016492988795901969e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.370182455252569209e+00 1.113290209389781599e-01 9.564653476944807053e+00 -1.231484511736854505e-02 3.141994522841640158e+00 7.011188477023390202e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.359045150080044895e+00 1.113986258488940811e-01 9.565876176272000819e+00 -1.230673028062746754e-02 3.142695377750480912e+00 7.005914824412539342e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.347900032145367799e+00 1.114682222093659331e-01 9.567090252860090516e+00 -1.229865259917506740e-02 3.143395706827742497e+00 7.000671808543941846e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.336747109559245139e+00 1.115378097651497091e-01 9.568295705918673733e+00 -1.229061189850075807e-02 3.144095513126063057e+00 6.995459209024139889e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.325586390443517448e+00 1.116073882628386971e-01 9.569492534625183566e+00 -1.228260800510630121e-02 3.144794799676141395e+00 6.990276807465039405e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.314417882931137704e+00 1.116769574508472695e-01 9.570680738125187048e+00 -1.227464074649725796e-02 3.145493569486936813e+00 6.985124387463543562e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.303241595166149569e+00 1.117465170793949247e-01 9.571860315532676466e+00 -1.226670995117453908e-02 3.146191825545866738e+00 6.980001734581401350e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.292057535303664739e+00 1.118160669004904795e-01 9.573031265930360689e+00 -1.225881544862605227e-02 3.146889570819002557e+00 6.974908636325267801e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.280865711509841631e+00 1.118856066679164152e-01 9.574193588369951158e+00 -1.225095706931844317e-02 3.147586808251262358e+00 6.969844882126979314e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.269666131961862288e+00 1.119551361372134318e-01 9.575347281872444327e+00 -1.224313464468893518e-02 3.148283540766603217e+00 6.964810263324033683e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.258458804847911505e+00 1.120246550656651408e-01 9.576492345428407660e+00 -1.223534800713725612e-02 3.148979771268209937e+00 6.959804573140275681e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.247243738367154187e+00 1.120941632122829379e-01 9.577628777998258514e+00 -1.222759699001765843e-02 3.149675502638683788e+00 6.954827606666790819e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.236020940729713136e+00 1.121636603377910157e-01 9.578756578512537700e+00 -1.221988142763102969e-02 3.150370737740227245e+00 6.949879160842998595e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.224790420156647297e+00 1.122331462046116113e-01 9.579875745872190151e+00 -1.221220115521709330e-02 3.151065479414828729e+00 6.944959034437941763e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.213552184879929552e+00 1.123026205768503094e-01 9.580986278948829593e+00 -1.220455600894669243e-02 3.151759730484443800e+00 6.940067028031778572e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.202306243142423625e+00 1.123720832202815684e-01 9.582088176585013883e+00 -1.219694582591416762e-02 3.152453493751176339e+00 6.935202943997465820e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.191052603197863657e+00 1.124415339023344257e-01 9.583181437594513241e+00 -1.218937044412981424e-02 3.153146771997456188e+00 6.930366586482637932e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.179791273310830224e+00 1.125109723920783011e-01 9.584266060762571371e+00 -1.218182970251242662e-02 3.153839567986215897e+00 6.925557761391672520e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.168522261756729463e+00 1.125803984602089386e-01 9.585342044846170140e+00 -1.217432344088192550e-02 3.154531884461065694e+00 6.920776276367950237e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.157245576821769983e+00 1.126498118790345976e-01 9.586409388574290702e+00 -1.216685149995206348e-02 3.155223724146466235e+00 6.916021940776294168e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.145961226802941102e+00 1.127192124224623004e-01 9.587468090648169294e+00 -1.215941372132321903e-02 3.155915089747900026e+00 6.911294565685600910e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.134669220007990642e+00 1.127885998659842598e-01 9.588518149741558361e+00 -1.215200994747526325e-02 3.156605983952041061e+00 6.906593963851649469e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.123369564755401839e+00 1.128579739866644449e-01 9.589559564500975242e+00 -1.214464002176051174e-02 3.157296409426922246e+00 6.901919949700090554e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.112062269374372026e+00 1.129273345631253145e-01 9.590592333545954418e+00 -1.213730378839674579e-02 3.157986368822102374e+00 6.897272339309618028e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.100747342204790424e+00 1.129966813755346466e-01 9.591616455469299751e+00 -1.213000109246031855e-02 3.158675864768829555e+00 6.892650950395312094e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.089424791597214170e+00 1.130660142055925632e-01 9.592631928837329625e+00 -1.212273177987933589e-02 3.159364899880204636e+00 6.888055602292162023e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.078094625912848770e+00 1.131353328365186373e-01 9.593638752190122077e+00 -1.211549569742690659e-02 3.160053476751342405e+00 6.883486115938756283e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.066756853523523230e+00 1.132046370530391949e-01 9.594636924041756387e+00 -1.210829269271447052e-02 3.160741597959531024e+00 6.878942313861147878e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.055411482811668744e+00 1.132739266413746865e-01 9.595626442880558216e+00 -1.210112261418519984e-02 3.161429266064390120e+00 6.874424020156886216e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.044058522170296932e+00 1.133432013892272661e-01 9.596607307169334078e+00 -1.209398531110746945e-02 3.162116483608026662e+00 6.869931060479217248e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.032697980002977189e+00 1.134124610857684262e-01 9.597579515345611156e+00 -1.208688063356840037e-02 3.162803253115189950e+00 6.865463262021446675e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.021329864723813596e+00 1.134817055216268411e-01 9.598543065821868225e+00 -1.207980843246747246e-02 3.163489577093425265e+00 6.861020453501471411e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
3.009954184757423601e+00 1.135509344888762651e-01 9.599497956985771907e+00 -1.207276855951020834e-02 3.164175458033225308e+00 6.856602465146466319e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
2.998570948538914926e+00 1.136201477810235977e-01 9.600444187200407598e+00 -1.206576086720192141e-02 3.164860898408180301e+00 6.852209128677736599e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
2.987180164513863811e+00 1.136893451929970877e-01 9.601381754804505064e+00 -1.205878520884153156e-02 3.165545900675126756e+00 6.847840277295722845e-03 8.006227623409821470e-02 5.716975149530289180e+00 -1.919052867535864237e+00 3.030692994732191892e+00
2.975781841138292361e+00 1.137585265211346064e-01 9.602310658112667596e+00 -1.205184143851545202e-02 3.166230467274294469e+00 6.843495745665169154e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> trajectories/WRA-SLSQP-DDCMA-IF2-C_C_trajectory.csv <==
1.500000000000000000e+01 1.000000000000000021e-02 6.000000000000000000e+00 0.000000000000000000e+00 3.141592653589793116e+00 0.000000000000000000e+00 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.499899479100924360e+01 1.010416492882904374e-02 6.000001184969606882e+00 -2.371926048821613219e-05 3.141597398220836279e+00 9.483895643466412259e-05 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.499797916994262437e+01 1.020824065944746402e-02 6.000004728605400572e+00 -4.736640039606398100e-05 3.141611610628264550e+00 1.893553281549242872e-04 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.499695314564170090e+01 1.031222674908547493e-02 6.000010613799499737e+00 -7.094139899461536622e-05 3.141635258493732596e+00 2.835479176213460289e-04 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.499591672692710986e+01 1.041612274506641990e-02 6.000018823180885974e+00 -9.444423263086282111e-05 3.141668309379137103e+00 3.774155273496015723e-04 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.499486992260051821e+01 1.051992818562816519e-02 6.000029339117099347e+00 -1.178748750051033568e-04 3.141710730726663403e+00 4.709569607501636382e-04 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.499381274144652210e+01 1.062364260071003291e-02 6.000042143715969445e+00 -1.412332974401807155e-04 3.141762489858917373e+00 5.641710229445981830e-04 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.499274519223446234e+01 1.072726551270671361e-02 6.000057218827376637e+00 -1.645194691426072372e-04 3.141823553979135930e+00 6.570565215585004275e-04 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.499166728372019008e+01 1.083079643719051140e-02 6.000074546045043533e+00 -1.877333574556139500e-04 3.141893890171475245e+00 7.496122674911931275e-04 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.499057902464775971e+01 1.093423488360325234e-02 6.000094106708357522e+00 -2.108749281042001018e-04 3.141973465401376675e+00 8.418370756623706937e-04 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.498948042375106837e+01 1.103758035591909797e-02 6.000115881904219961e+00 -2.339441454322730850e-04 3.142062246516004631e+00 9.337297657359237835e-04 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.498837148975543698e+01 1.114083235327950443e-02 6.000139852468924673e+00 -2.569409726319853583e-04 3.142160200244756840e+00 1.025289162821226528e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.498725223137913787e+01 1.124399037060145115e-02 6.000165998990063088e+00 -2.798653719653888469e-04 3.142267293199842548e+00 1.116514098152201085e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.498612265733487270e+01 1.134705389916007730e-02 6.000194301808459585e+00 -3.027173049785373063e-04 3.142383491876927337e+00 1.207403409744509278e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.498498277633119891e+01 1.145002242714677869e-02 6.000224741020124597e+00 -3.254967327081765638e-04 3.142508762655845000e+00 1.297955943031240495e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.498383259707390636e+01 1.155289544020377500e-02 6.000257296478241464e+00 -3.482036158811690346e-04 3.142643071801368926e+00 1.388170551477487793e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.498267212826735673e+01 1.165567242193612206e-02 6.000291947795171943e+00 -3.708379151068042444e-04 3.142786385464044763e+00 1.478046097174217028e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.498150137861577313e+01 1.175835285440210605e-02 6.000328674344483915e+00 -3.933995910621510515e-04 3.142938669681083486e+00 1.567581451411845369e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.498032035682449070e+01 1.186093621858288691e-02 6.000367455263008409e+00 -4.158886046706094272e-04 3.143099890377307748e+00 1.656775495233953326e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.497912907160116625e+01 1.196342199483225836e-02 6.000408269452910837e+00 -4.383049172738224196e-04 3.143270013366154636e+00 1.745627119971560059e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.497792753165695245e+01 1.206580966330730864e-02 6.000451095583786199e+00 -4.606484907971082751e-04 3.143449004350730380e+00 1.834135227758392417e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.497671574570763653e+01 1.216809870438077465e-02 6.000495912094776507e+00 -4.829192879085738286e-04 3.143636828924915250e+00 1.922298732027581149e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.497549372247473620e+01 1.227028859903581473e-02 6.000542697196703301e+00 -5.051172721720691931e-04 3.143833452574517739e+00 2.010116557990214090e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.497426147068657443e+01 1.237237882924390603e-02 6.000591428874225031e+00 -5.272424081941424730e-04 3.144038840678476276e+00 2.097587643096174986e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.497301899907931144e+01 1.247436887832652740e-02 6.000642084888003325e+00 -5.492946617651516591e-04 3.144252958510104001e+00 2.184710937477691694e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.497176631639795374e+01 1.257625823130129050e-02 6.000694642776895904e+00 -5.712739999946899903e-04 3.144475771238379735e+00 2.271485404376012880e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.497050343139732753e+01 1.267804637521310548e-02 6.000749079860160151e+00 -5.931803914414760306e-04 3.144707243929278917e+00 2.357910020551626327e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.496923035284302905e+01 1.277973279945097615e-02 6.000805373239674445e+00 -6.150138062378607360e-04 3.144947341547144948e+00 2.443983776678426267e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.496794708951234298e+01 1.288131699605098504e-02 6.000863499802173706e+00 -6.367742162090979331e-04 3.145196028956100953e+00 2.529705677722227011e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.496665365019513949e+01 1.298279845998599399e-02 6.000923436221500040e+00 -6.584615949875232766e-04 3.145453270921496181e+00 2.615074743304016645e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.496535004369474464e+01 1.308417668944256672e-02 6.000985158960868482e+00 -6.800759181217837148e-04 3.145719032111389257e+00 2.700090008048334177e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.496403627882878418e+01 1.318545118608560780e-02 6.001048644275141619e+00 -7.016171631812554831e-04 3.145993277098065199e+00 2.784750521917143517e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.496271236443000419e+01 1.328662145531117091e-02 6.001113868213121982e+00 -7.230853098557863670e-04 3.146275970359585727e+00 2.869055350529575547e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.496137830934707580e+01 1.338768700648788022e-02 6.001180806619850649e+00 -7.444803400508939652e-04 3.146567076281369779e+00 2.953003575467892140e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.496003412244537145e+01 1.348864735318740238e-02 6.001249435138920951e+00 -7.658022379785490823e-04 3.146866559157805554e+00 3.036594294570025589e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.495867981260771984e+01 1.358950201340435385e-02 6.001319729214802834e+00 -7.870509902436696910e-04 3.147174383193888758e+00 3.119826622209033017e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.495731538873514843e+01 1.369025050976603944e-02 6.001391664095174328e+00 -8.082265859264477648e-04 3.147490512506891047e+00 3.202699689559801010e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.495594085974759935e+01 1.379089236973239999e-02 6.001465214833262785e+00 -8.293290166606279157e-04 3.147814911128052007e+00 3.285212644853320509e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.495455623458462924e+01 1.389142712578651101e-02 6.001540356290196776e+00 -8.503582767078536305e-04 3.148147543004297333e+00 3.367364653618852479e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.495316152220609318e+01 1.399185431561597234e-02 6.001617063137365093e+00 -8.713143630281945141e-04 3.148488371999979663e+00 3.449154898914289207e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.495175673159280549e+01 1.409217348228552179e-02 6.001695309858781968e+00 -8.921972753469636095e-04 3.148837361898643827e+00 3.530582581545011790e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.495034187174719165e+01 1.419238417440118159e-02 6.001775070753461172e+00 -9.130070162179309374e-04 3.149194476404810761e+00 3.611646920271536099e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.494891695169391710e+01 1.429248594626622224e-02 6.001856319937794559e+00 -9.337435910830382086e-04 3.149559679145784052e+00 3.692347152006228254e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.494748198048050547e+01 1.439247835802925229e-02 6.001939031347939491e+00 -9.544070083287141274e-04 3.149932933673472935e+00 3.772682531999370197e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.494603696717793540e+01 1.449236097582467901e-02 6.002023178742206255e+00 -9.749972793388889504e-04 3.150314203466236584e+00 3.852652334014839038e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.494458192088123205e+01 1.459213337190583618e-02 6.002108735703456155e+00 -9.955144185448032770e-04 3.150703451930743082e+00 3.932255850495666033e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.494311685071003382e+01 1.469179512477099443e-02 6.002195675641498696e+00 -1.015958443471703552e-03 3.151100642403845242e+00 4.011492392719726713e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.494164176580915182e+01 1.479134581928252812e-02 6.002283971795497663e+00 -1.036329374782513513e-03 3.151505738154471992e+00 4.090361290945809802e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.494015667534911529e+01 1.489078504677944503e-02 6.002373597236374536e+00 -1.056627236318570702e-03 3.151918702385532178e+00 4.168861894550310830e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.493866158852670090e+01 1.499011240518351856e-02 6.002464524869219886e+00 -1.076852055137510113e-03 3.152339498235833481e+00 4.246993572154773335e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.493715651456545324e+01 1.508932749909922856e-02 6.002556727435703010e+00 -1.097003861548379988e-03 3.152768088782013756e+00 4.324755711744520531e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.493564146271618931e+01 1.518842993990772439e-02 6.002650177516485108e+00 -1.117082689144068561e-03 3.153204437040481700e+00 4.402147720778589075e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.493411644225749235e+01 1.528741934585498702e-02 6.002744847533635131e+00 -1.137088574831119844e-03 3.153648505969369964e+00 4.479169026291184366e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.493258146249619678e+01 1.538629534213441230e-02 6.002840709753043846e+00 -1.157021558857014749e-03 3.154100258470497131e+00 4.555819074984868156e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.493103653276785892e+01 1.548505756096397318e-02 6.002937736286837911e+00 -1.176881684834990213e-03 3.154559657391339478e+00 4.632097333315684899e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.492948166243721353e+01 1.558370564165814480e-02 6.003035899095796601e+00 -1.196668999766468738e-03 3.155026665527008944e+00 4.708003287570423738e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.492791686089862679e+01 1.568223923069476597e-02 6.003135169991766773e+00 -1.216383554061168173e-03 3.155501245622241768e+00 4.783536443936214737e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.492634213757653150e+01 1.578065798177700346e-02 6.003235520640075151e+00 -1.236025401554957442e-03 3.155983360373389779e+00 4.858696328562643260e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.492475750192585870e+01 1.587896155589055280e-02 6.003336922561942401e+00 -1.255594599525528031e-03 3.156472972430420132e+00 4.933482487616575041e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.492316296343245341e+01 1.597714962135626804e-02 6.003439347136892756e+00 -1.275091208705940666e-03 3.156970044398919928e+00 5.007894487329866279e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.492155853161348134e+01 1.607522185387833327e-02 6.003542765605160980e+00 -1.294515293296113730e-03 3.157474538842103939e+00 5.081931914040137450e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.491994421601783216e+01 1.617317793658813035e-02 6.003647149070100220e+00 -1.313866920972311123e-03 3.157986418282828112e+00 5.155594374224782561e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.491832002622650144e+01 1.627101756008394323e-02 6.003752468500582751e+00 -1.333146162894691122e-03 3.158505645205603951e+00 5.228881494528378644e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.491668597185297607e+01 1.636874042246662386e-02 6.003858694733401613e+00 -1.352353093712970909e-03 3.159032182058616911e+00 5.301792921783666374e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.491504206254360199e+01 1.646634622937134459e-02 6.003965798475662474e+00 -1.371487791570270712e-03 3.159565991255745221e+00 5.374328323026329041e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.491338830797794657e+01 1.656383469399558273e-02 6.004073750307178159e+00 -1.390550338105186372e-03 3.160107035178581825e+00 5.446487385503711275e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.491172471786915210e+01 1.666120553712342051e-02 6.004182520682853408e+00 -1.409540818452131514e-03 3.160655276178454542e+00 5.518269816677289288e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.491005130196427686e+01 1.675845848714630285e-02 6.004292079935067861e+00 -1.428459321240017855e-03 3.161210676578448009e+00 5.589675344219440824e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.490836807004463438e+01 1.685559328008036026e-02 6.004402398276051045e+00 -1.447305938589320924e-03 3.161773198675425167e+00 5.660703716004578112e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.490667503192611676e+01 1.695260965958040114e-02 6.004513445800255589e+00 -1.466080766107579749e-03 3.162342804742044766e+00 5.731354700094747068e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.490497219745951618e+01 1.704950737695067400e-02 6.004625192486720664e+00 -1.484783902883376940e-03 3.162919457028780634e+00 5.801628084719840164e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.490325957653083755e+01 1.714628619115251759e-02 6.004737608201431875e+00 -1.503415451478847496e-03 3.163503117765937844e+00 5.871523678252549630e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.490153717906159692e+01 1.724294586880897179e-02 6.004850662699673158e+00 -1.521975517920761247e-03 3.164093749165663549e+00 5.941041309178204943e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.489980501500911991e+01 1.733948618420646723e-02 6.004964325628372457e+00 -1.540464211690224664e-03 3.164691313423957819e+00 6.010180826059615192e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.489806309436682952e+01 1.743590691929368039e-02 6.005078566528440298e+00 -1.558881645711044338e-03 3.165295772722680034e+00 6.078942097497049869e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.489631142716452139e+01 1.753220786367763392e-02 6.005193354837099484e+00 -1.577227936336794830e-03 3.165907089231548621e+00 6.147325012083484745e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.489455002346864099e+01 1.762838881461714288e-02 6.005308659890209455e+00 -1.595503203336634491e-03 3.166525225110139452e+00 6.215329478355223827e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.489277889338254823e+01 1.772444957701369353e-02 6.005424450924579993e+00 -1.613707569879906534e-03 3.167150142509876698e+00 6.282955424738034464e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.489099804704676977e+01 1.782038996339981377e-02 6.005540697080278711e+00 -1.631841162519567009e-03 3.167781803576019239e+00 6.350202799488897931e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.488920749463925297e+01 1.791620979392503574e-02 6.005657367402928770e+00 -1.649904111174479125e-03 3.168420170449640860e+00 6.417071570633496938e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.488740724637560930e+01 1.801190889633954087e-02 6.005774430845998602e+00 -1.667896549110609071e-03 3.169065205269603336e+00 6.483561725899557142e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.488559731250935059e+01 1.810748710597551853e-02 6.005891856273080975e+00 -1.685818612921162994e-03 3.169716870174523748e+00 6.549673272646145024e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.488377770333211458e+01 1.820294426572635973e-02 6.006009612460162295e+00 -1.703670442505699628e-03 3.170375127304732921e+00 6.615406237789034881e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.488194842917389238e+01 1.829828022602372761e-02 6.006127668097887451e+00 -1.721452181048253914e-03 3.171039938804228520e+00 6.680760667722255089e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.488010950040323621e+01 1.839349484481259123e-02 6.006245991793805139e+00 -1.739163974994507823e-03 3.171711266822617503e+00 6.745736628235908180e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.487826092742747264e+01 1.848858798752426799e-02 6.006364552074614060e+00 -1.756805974028039386e-03 3.172389073517052793e+00 6.810334204430379228e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.487640272069290504e+01 1.858355952704757869e-02 6.006483317388388699e+00 -1.774378331045685505e-03 3.173073321054158402e+00 6.874553500627025339e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.487453489068500545e+01 1.867840934369812897e-02 6.006602256106801541e+00 -1.791881202132048672e-03 3.173763971611947898e+00 6.938394640275446015e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.487265744792860467e+01 1.877313732518583189e-02 6.006721336527331978e+00 -1.809314746533180777e-03 3.174460987381732657e+00 7.001857765857434981e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.487077040298807162e+01 1.886774336658069567e-02 6.006840526875461883e+00 -1.826679126629474591e-03 3.175164330570019455e+00 7.064943038787705430e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.486887376646749459e+01 1.896222737027694616e-02 6.006959795306864969e+00 -1.843974507907791523e-03 3.175873963400398736e+00 7.127650639311483224e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.486696754901084283e+01 1.905658924595555331e-02 6.007079109909579273e+00 -1.861201058932857554e-03 3.176589848115422665e+00 7.189980766399060863e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.486505176130213179e+01 1.915082891054520342e-02 6.007198438706171650e+00 -1.878358951317954210e-03 3.177311946978472523e+00 7.251933637637403285e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.486312641406558122e+01 1.924494628818178288e-02 6.007317749655889827e+00 -1.895448359694934743e-03 3.178040222275614113e+00 7.313509489118887909e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.486119151806576433e+01 1.933894131016641524e-02 6.007437010656799359e+00 -1.912469461683591072e-03 3.178774636317443392e+00 7.374708575327278658e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.485924708410774997e+01 1.943281391492211393e-02 6.007556189547912595e+00 -1.929422437860400363e-03 3.179515151440918785e+00 7.435531169021004222e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.485729312303724114e+01 1.952656404794910275e-02 6.007675254111303431e+00 -1.946307471726677020e-03 3.180261730011184174e+00 7.495977561113838575e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.485532964574070469e+01 1.962019166177885257e-02 6.007794172074208738e+00 -1.963124749676155474e-03 3.181014334423376777e+00 7.556048060553060067e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.485335666314550096e+01 1.971369671592687958e-02 6.007912911111116472e+00 -1.979874460962030222e-03 3.181772927104425275e+00 7.615742994195168897e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.485137418621999750e+01 1.980707917684433952e-02 6.008031438845843120e+00 -1.996556797663476962e-03 3.182537470514834599e+00 7.675062706679245360e-03 -3.916250179759629413e-01 4.960864697020934244e+00 1.300039642765910886e+00 -1.355484592985219550e+01
1.484938222597368629e+01 1.990033901786850482e-02 6.008149722853596941e+00 -2.013171954651679987e-03 3.183307927150456518e+00 7.734007560298029535e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.484738110626822305e+01 1.998755190431021969e-02 6.008267355046820413e+00 -2.021941602795940089e-03 3.184083180731112517e+00 7.771020892303350143e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.484537114877763919e+01 2.007468843572362757e-02 6.008383932944680872e+00 -2.030678086875127488e-03 3.184862122704833709e+00 7.807775501872866487e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.484335236127910918e+01 2.016174873613325869e-02 6.008499432493622727e+00 -2.039381639770191518e-03 3.185644727223601702e+00 7.844271874955696319e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.484132475157413644e+01 2.024873293139233324e-02 6.008613829636032300e+00 -2.048052494191626716e-03 3.186430968488423776e+00 7.880510506088444014e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.483928832748860138e+01 2.033564114915271601e-02 6.008727100311182845e+00 -2.056690882661460756e-03 3.187220820750186423e+00 7.916491898301365043e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.483724309687280041e+01 2.042247351883496112e-02 6.008839220456174246e+00 -2.065297037495391567e-03 3.188014258310499116e+00 7.952216563024337020e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.483518906760149747e+01 2.050923017159847830e-02 6.008950166006859384e+00 -2.073871190785075806e-03 3.188811255522530974e+00 7.987685019992652943e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.483312624757395959e+01 2.059591124031179624e-02 6.009059912898767841e+00 -2.082413574380574759e-03 3.189611786791835435e+00 8.022897797152657440e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.483105464471399593e+01 2.068251685952295083e-02 6.009168437068021618e+00 -2.090924419872956797e-03 3.190415826577168268e+00 8.057855430567247706e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.482897426696999332e+01 2.076904716543000184e-02 6.009275714452238404e+00 -2.099403958577060730e-03 3.191223349391292263e+00 8.092558464321244344e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.482688512231495181e+01 2.085550229585167101e-02 6.009381720991431308e+00 -2.107852421514422661e-03 3.192034329801776149e+00 8.127007450426677188e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.482478721874651129e+01 2.094188239019811881e-02 6.009486432628898811e+00 -2.116270039396367202e-03 3.192848742431782849e+00 8.161202948727975734e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.482268056428697989e+01 2.102818758944185323e-02 6.009589825312105837e+00 -2.124657042607266087e-03 3.193666561960846639e+00 8.195145526807095376e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.482056516698336424e+01 2.111441803608878759e-02 6.009691874993560390e+00 -2.133013661187966800e-03 3.194487763125643198e+00 8.228835759888600276e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.481844103490738718e+01 2.120057387414944067e-02 6.009792557631677745e+00 -2.141340124819391191e-03 3.195312320720749000e+00 8.262274230744709805e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.481630817615551088e+01 2.128665524911029297e-02 6.009891849191640212e+00 -2.149636662806308010e-03 3.196140209599391380e+00 8.295461529600336309e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.481416659884895637e+01 2.137266230790529215e-02 6.009989725646248004e+00 -2.157903504061281508e-03 3.196971404674187944e+00 8.328398254038117676e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.481201631113371597e+01 2.145859519888752842e-02 6.010086162976760349e+00 -2.166140877088793947e-03 3.197805880917879318e+00 8.361085008903477653e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.480985732118057108e+01 2.154445407180105923e-02 6.010181137173732147e+00 -2.174349009969547657e-03 3.198643613364049454e+00 8.393522406209712183e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.480768963718509745e+01 2.163023907775291077e-02 6.010274624237839980e+00 -2.182528130344947494e-03 3.199484577107838401e+00 8.425711065043129527e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.480551326736767948e+01 2.171595036918525304e-02 6.010366600180701013e+00 -2.190678465401762857e-03 3.200328747306644406e+00 8.457651611468254560e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.480332821997351189e+01 2.180158809984773446e-02 6.010457041025683900e+00 -2.198800241856972270e-03 3.201176099180816692e+00 8.489344678433112870e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.480113450327260871e+01 2.188715242477000736e-02 6.010545922808713470e+00 -2.206893685942792720e-03 3.202026608014340248e+00 8.520790905674615473e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.479893212555980142e+01 2.197264350023441989e-02 6.010633221579063878e+00 -2.214959023391890706e-03 3.202880249155509063e+00 8.551990939624044136e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.479672109515473544e+01 2.205806148374890932e-02 6.010718913400148189e+00 -2.222996479422781942e-03 3.203736998017590487e+00 8.582945433312663339e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.479450142040187188e+01 2.214340653402006170e-02 6.010802974350297312e+00 -2.231006278725417534e-03 3.204596830079481595e+00 8.613655046277477953e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.479227310967048048e+01 2.222867881092637637e-02 6.010885380523530941e+00 -2.238988645446954480e-03 3.205459720886354447e+00 8.644120444467127962e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.479003617135462889e+01 2.231387847549170383e-02 6.010966108030324051e+00 -2.246943803177718288e-03 3.206325646050292466e+00 8.674342300147963591e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.478779061387317739e+01 2.239900568985889878e-02 6.011045132998361851e+00 -2.254871974937352509e-03 3.207194581250917942e+00 8.704321291810285244e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.478553644566976466e+01 2.248406061726364660e-02 6.011122431573286740e+00 -2.262773383161159092e-03 3.208066502236009310e+00 8.734058104074781184e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.478327367521278823e+01 2.256904342200850150e-02 6.011197979919442602e+00 -2.270648249686629122e-03 3.208941384822109555e+00 8.763553427599168194e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.478100231099539563e+01 2.265395426943712237e-02 6.011271754220605779e+00 -2.278496795740162645e-03 3.209819204895125733e+00 8.792807958985047329e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.477872236153545771e+01 2.273879332590871341e-02 6.011343730680709818e+00 -2.286319241923982781e-03 3.210699938410918719e+00 8.821822400684986923e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.477643383537555444e+01 2.282356075877265203e-02 6.011413885524564904e+00 -2.294115808203239359e-03 3.211583561395882302e+00 8.850597460909848460e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.477413674108294472e+01 2.290825673634334925e-02 6.011482194998566619e+00 -2.301886713893305965e-03 3.212470049947516060e+00 8.879133853536360504e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.477183108724954508e+01 2.299288142787529049e-02 6.011548635371398497e+00 -2.309632177647268688e-03 3.213359380234986684e+00 8.907432298014956312e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.476951688249189765e+01 2.307743500353831231e-02 6.011613182934727462e+00 -2.317352417443606979e-03 3.214251528499680877e+00 8.935493519277887264e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.476719413545114357e+01 2.316191763439306300e-02 6.011675814003889506e+00 -2.325047650574069667e-03 3.215146471055748467e+00 8.963318247647619058e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.476486285479298921e+01 2.324632949236668869e-02 6.011736504918570922e+00 -2.332718093631740933e-03 3.216044184290637098e+00 8.990907218745531476e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.476252304920767067e+01 2.333067075022873457e-02 6.011795232043478876e+00 -2.340363962499300565e-03 3.216944644665618469e+00 9.018261173400909589e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.476017472740991998e+01 2.341494158156725430e-02 6.011851971769006653e+00 -2.347985472337478074e-03 3.217847828716303482e+00 9.045380857560262819e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.475781789813892431e+01 2.349914216076513795e-02 6.011906700511889134e+00 -2.355582837573696759e-03 3.218753713053149390e+00 9.072267022196970135e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.475545257015828504e+01 2.358327266297665162e-02 6.011959394715853833e+00 -2.363156271890914668e-03 3.219662274361958954e+00 9.098920423221256576e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.475307875225597520e+01 2.366733326410420599e-02 6.012010030852263043e+00 -2.370705988216653334e-03 3.220573489404368495e+00 9.125341821390514987e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.475069645324429501e+01 2.375132414077532270e-02 6.012058585420745338e+00 -2.378232198712223414e-03 3.221487335018328846e+00 9.151531982219992048e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.474830568195982572e+01 2.383524547031983659e-02 6.012105034949825288e+00 -2.385735114762138100e-03 3.222403788118576973e+00 9.177491675893822975e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.474590644726337807e+01 2.391909743074732003e-02 6.012149355997543410e+00 -2.393214946963722559e-03 3.223322825697097826e+00 9.203221677176454812e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.474349875803994614e+01 2.400288020072470843e-02 6.012191525152066340e+00 -2.400671905116910296e-03 3.224244424823577759e+00 9.228722765324442676e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.474108262319864870e+01 2.408659395955416171e-02 6.012231519032292582e+00 -2.408106198214234224e-03 3.225168562645850390e+00 9.253995723998636319e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.473865805167267951e+01 2.417023888715114782e-02 6.012269314288451127e+00 -2.415518034431005968e-03 3.226095216390331366e+00 9.279041341176769153e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.473622505241924685e+01 2.425381516402273438e-02 6.012304887602691217e+00 -2.422907621115686413e-03 3.227024363362446469e+00 9.303860409066447984e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.473378363441951855e+01 2.433732297124611282e-02 6.012338215689664089e+00 -2.430275164780444468e-03 3.227955980947050385e+00 9.328453724018562557e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.473133380667855619e+01 2.442076249044734804e-02 6.012369275297101190e+00 -2.437620871091905790e-03 3.228890046608836606e+00 9.352822086441113167e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.472887557822525650e+01 2.450413390378034309e-02 6.012398043206381715e+00 -2.444944944862088420e-03 3.229826537892737992e+00 9.376966300713471952e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.472640895811228745e+01 2.458743739390601910e-02 6.012424496233093052e+00 -2.452247590039528802e-03 3.230765432424320682e+00 9.400887175101070928e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.472393395541602246e+01 2.467067314397173791e-02 6.012448611227586781e+00 -2.459529009700590386e-03 3.231706707910168674e+00 9.424585521670544516e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.472145057923646760e+01 2.475384133759092956e-02 6.012470365075526679e+00 -2.466789406040962619e-03 3.232650342138258193e+00 9.448062156205317905e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.471895883869719768e+01 2.483694215882295206e-02 6.012489734698426069e+00 -2.474028980367342940e-03 3.233596312978327170e+00 9.471317898121651632e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.471645874294527978e+01 2.491997579215316297e-02 6.012506697054182503e+00 -2.481247933089302665e-03 3.234544598382232294e+00 9.494353570385149349e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.471395030115120761e+01 2.500294242247323023e-02 6.012521229137606227e+00 -2.488446463711339787e-03 3.235495176384301619e+00 9.517169999427733951e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.471143352250881620e+01 2.508584223506164432e-02 6.012533307980935326e+00 -2.495624770825111312e-03 3.236448025101676063e+00 9.539768015065105966e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.470890841623521439e+01 2.516867541556446625e-02 6.012542910654350869e+00 -2.502783052101849488e-03 3.237403122734643368e+00 9.562148450414675524e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.470637499157070138e+01 2.525144214997629769e-02 6.012550014266482279e+00 -2.509921504284958003e-03 3.238360447566965838e+00 9.584312141813985247e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.470383325777868677e+01 2.533414262462145919e-02 6.012554595964903825e+00 -2.517040323182789027e-03 3.239319977966195641e+00 9.606259928739625809e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.470128322414561239e+01 2.541677702613540091e-02 6.012556632936628453e+00 -2.524139703661599371e-03 3.240281692383987444e+00 9.627992653726649350e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.469872489998086529e+01 2.549934554144632839e-02 6.012556102408591840e+00 -2.531219839638684018e-03 3.241245569356398626e+00 9.649511162288485974e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.469615829461669421e+01 2.558184835775705393e-02 6.012552981648130235e+00 -2.538280924075687027e-03 3.242211587504183701e+00 9.670816302837368511e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.469358341740812257e+01 2.566428566252705254e-02 6.012547247963452968e+00 -2.545323148972088514e-03 3.243179725533079427e+00 9.691908926605270758e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.469100027773286321e+01 2.574665764345475047e-02 6.012538878704106082e+00 -2.552346705358867276e-03 3.244149962234083695e+00 9.712789887565362670e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.468840888499122421e+01 2.582896448846002876e-02 6.012527851261430634e+00 -2.559351783292334714e-03 3.245122276483725976e+00 9.733460042353985972e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.468580924860602011e+01 2.591120638566693155e-02 6.012514143069015660e+00 -2.566338571848144831e-03 3.246096647244328892e+00 9.753920250193164054e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.468320137802248126e+01 2.599338352338661368e-02 6.012497731603141382e+00 -2.573307259115472072e-03 3.247073053564263567e+00 9.774171372813630562e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.468058528270815621e+01 2.607549609010047578e-02 6.012478594383217967e+00 -2.580258032191362627e-03 3.248051474578196096e+00 9.794214274378404417e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.467796097215281748e+01 2.615754427444354213e-02 6.012456708972217179e+00 -2.587191077175252270e-03 3.249031889507327797e+00 9.814049821406890459e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.467532845586836387e+01 2.623952826518802933e-02 6.012432052977098706e+00 -2.594106579163654204e-03 3.250014277659626138e+00 9.833678882699538673e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.467268774338872461e+01 2.632144825122714402e-02 6.012404604049228496e+00 -2.601004722245011270e-03 3.250998618430049891e+00 9.853102329263032505e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.467003884426975802e+01 2.640330442155907481e-02 6.012374339884791752e+00 -2.607885689494715987e-03 3.251984891300765401e+00 9.872321034236037490e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.466738176808914851e+01 2.648509696527122023e-02 6.012341238225197948e+00 -2.614749662970292359e-03 3.252973075841357087e+00 9.891335872815496325e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.466471652444630536e+01 2.656682607152460046e-02 6.012305276857482284e+00 -2.621596823706740746e-03 3.253963151709028168e+00 9.910147722183484248e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.466204312296226320e+01 2.664849192953849810e-02 6.012266433614698258e+00 -2.628427351712046660e-03 3.254955098648796508e+00 9.928757461434616072e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.465936157327956835e+01 2.673009472857529670e-02 6.012224686376305804e+00 -2.635241425962846565e-03 3.255948896493682465e+00 9.947165971504018725e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.465667188506218110e+01 2.681163465792553088e-02 6.012180013068551432e+00 -2.642039224400253693e-03 3.256944525164888304e+00 9.965374135095867586e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.465397406799536029e+01 2.689311190689313430e-02 6.012132391664844810e+00 -2.648820923925842164e-03 3.257941964671972723e+00 9.983382836612486599e-03 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.465126813178556020e+01 2.697452666478090261e-02 6.012081800186126479e+00 -2.655586700397784619e-03 3.258941195113016498e+00 1.000119296208401912e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.464855408616031873e+01 2.705587912087615426e-02 6.012028216701231109e+00 -2.662336728627148156e-03 3.259942196674781467e+00 1.001880539909866773e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.464583194086814366e+01 2.713716946443659947e-02 6.011971619327243666e+00 -2.669071182374340313e-03 3.260944949632864187e+00 1.003622103673350655e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.464310170567840608e+01 2.721839788467639992e-02 6.011911986229851124e+00 -2.675790234345564161e-03 3.261949434351839372e+00 1.005344076548585555e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.464036339038121959e+01 2.729956457075244022e-02 6.011849295623686196e+00 -2.682494056186789273e-03 3.262955631285400671e+00 1.007046547720497412e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.463761700478733019e+01 2.738066971175080744e-02 6.011783525772667502e+00 -2.689182818480862110e-03 3.263963520976491228e+00 1.008729606502462885e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.463486255872799902e+01 2.746171349667345454e-02 6.011714654990329976e+00 -2.695856690746892357e-03 3.264973084057428476e+00 1.010393342329644027e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.463210006205488689e+01 2.754269611442506510e-02 6.011642661640153484e+00 -2.702515841437538088e-03 3.265984301250023591e+00 1.012037844752359736e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.462932952463993352e+01 2.762361775380009835e-02 6.011567524135885243e+00 -2.709160437936339056e-03 3.266997153365692519e+00 1.013663203429517219e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.462655095637524205e+01 2.770447860347004243e-02 6.011489220941852452e+00 -2.715790646555263366e-03 3.268011621305562109e+00 1.015269508122240184e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.462376436717295647e+01 2.778527885197085850e-02 6.011407730573274932e+00 -2.722406632532389011e-03 3.269027686060568705e+00 1.016856848687550281e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.462096976696514083e+01 2.786601868769059479e-02 6.011323031596567112e+00 -2.729008560029551160e-03 3.270045328711550958e+00 1.018425315071735428e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.461816716570365848e+01 2.794669829885722268e-02 6.011235102629639115e+00 -2.735596592130226656e-03 3.271064530429335981e+00 1.019974997303986844e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.461535657336004768e+01 2.802731787352663595e-02 6.011143922342186308e+00 -2.742170890837570315e-03 3.272085272474818396e+00 1.021505985490120914e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.461253799992539903e+01 2.810787759957084769e-02 6.011049469455978844e+00 -2.748731617072586089e-03 3.273107536199034495e+00 1.023018369806358643e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.460971145541023120e+01 2.818837766466638153e-02 6.010951722745143222e+00 -2.755278930672433544e-03 3.274131303043229302e+00 1.024512240493165825e-02 -3.379406046217686699e-01 4.774517823824114160e+00 -6.151256251195857255e-02 -1.212775422723595042e+01
1.460687694984436291e+01 2.826881825628282247e-02 6.010850661036437614e+00 -2.761812990388865310e-03 3.275156554538918741e+00 1.025987687849150461e-02 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.460403532547053906e+01 2.833367250265469983e-02 6.010745910073637788e+00 -2.759061028681815322e-03 3.276180336578877306e+00 1.021579152464584077e-02 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.460118741811110432e+01 2.839856549222723875e-02 6.010637111908352814e+00 -2.756352233185801505e-03 3.277199718354892877e+00 1.017187150245464460e-02 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.459833322817450352e+01 2.846349691186902259e-02 6.010524269864914615e+00 -2.753686218999260547e-03 3.278214716371013360e+00 1.012811622991778918e-02 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.459547275606229277e+01 2.852846645099524001e-02 6.010407387262679535e+00 -2.751062603801047654e-03 3.279225347073193131e+00 1.008452512718176208e-02 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.459260600216919279e+01 2.859347380153900650e-02 6.010286467416138478e+00 -2.748481007832842982e-03 3.280231626849509308e+00 1.004109761653664522e-02 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.458973296688314392e+01 2.865851865792301209e-02 6.010161513635017272e+00 -2.745941053881692517e-03 3.281233572030374468e+00 9.997833122412952411e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.458685365058535943e+01 2.872360071703148471e-02 6.010032529224377917e+00 -2.743442367262679052e-03 3.282231198888751589e+00 9.954731071378331714e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.458396805365037352e+01 2.878871967818248667e-02 6.009899517484720732e+00 -2.740984575801721536e-03 3.283224523640366765e+00 9.911790892134135847e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.458107617644609810e+01 2.885387524310052340e-02 6.009762481712079385e+00 -2.738567309818506264e-03 3.284213562443922818e+00 9.869012015511855612e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.457817801933387258e+01 2.891906711588946091e-02 6.009621425198119482e+00 -2.736190202109541232e-03 3.285198331401312011e+00 9.826393874469419726e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.457527358266851891e+01 2.898429500300576597e-02 6.009476351230231828e+00 -2.733852887931340157e-03 3.286178846557828770e+00 9.783935904087406182e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.457236286679838955e+01 2.904955861323202729e-02 6.009327263091624793e+00 -2.731555004984498585e-03 3.287155123902381959e+00 9.741637541581176646e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.456944587206542430e+01 2.911485765765075076e-02 6.009174164061414913e+00 -2.729296193398799992e-03 3.288127179367710262e+00 9.699498226331966164e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.456652259880520006e+01 2.918019184961845661e-02 6.009017057414716589e+00 -2.727076095714760489e-03 3.289095028830597123e+00 9.657517399840985853e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.456359304734698235e+01 2.924556090474011300e-02 6.008855946422730021e+00 -2.724894356866816754e-03 3.290058688112080798e+00 9.615694505714934490e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.456065721801378032e+01 2.931096454084384378e-02 6.008690834352826471e+00 -2.722750624167117207e-03 3.291018172977666190e+00 9.574028989661543740e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.455771511112239658e+01 2.937640247795594850e-02 6.008521724468631753e+00 -2.720644547289435920e-03 3.291973499137532677e+00 9.532520299485001958e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.455476672698348040e+01 2.944187443827617559e-02 6.008348620030107945e+00 -2.718575778253201885e-03 3.292924682246745949e+00 9.491167885081265229e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.455181206590157750e+01 2.950738014615331140e-02 6.008171524293636878e+00 -2.716543971407644944e-03 3.293871737905464503e+00 9.449971198433246983e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.454885112817518511e+01 2.957291932806100851e-02 6.007990440512096519e+00 -2.714548783416057941e-03 3.294814681659150146e+00 9.408929693605905253e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.454588391409680348e+01 2.963849171257392293e-02 6.007805371934940908e+00 -2.712589873240174240e-03 3.295753528998774939e+00 9.368042826741205045e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.454291042395298383e+01 2.970409703034408710e-02 6.007616321808274762e+00 -2.710666902124656691e-03 3.296688295361028143e+00 9.327310056052985285e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.453993065802438700e+01 2.976973501407758488e-02 6.007423293374927198e+00 -2.708779533581712369e-03 3.297618996128524493e+00 9.286730841821947205e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.453694461658582959e+01 2.983540539851144494e-02 6.007226289874527225e+00 -2.706927433376912513e-03 3.298545646630010264e+00 9.246304646413378014e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.453395229990633908e+01 2.990110792039078758e-02 6.007025314543574801e+00 -2.705110269515597059e-03 3.299468262140574204e+00 9.206030934304906474e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.453095370824920529e+01 2.996684231844621779e-02 6.006820370615510107e+00 -2.703327712225448484e-03 3.300386857881856262e+00 9.165909172031767166e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.452794884187203017e+01 3.003260833337152366e-02 6.006611461320781942e+00 -2.701579433941150334e-03 3.301301449022251866e+00 9.125938828173092709e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.452493770102678283e+01 3.009840570780162108e-02 6.006398589886916994e+00 -2.699865109289540602e-03 3.302212050677116206e+00 9.086119373346159683e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.452192028595984929e+01 3.016423418629074482e-02 6.006181759538584686e+00 -2.698184415074874384e-03 3.303118677908968071e+00 9.046450280200549546e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.451889659691208401e+01 3.023009351529089977e-02 6.005960973497661115e+00 -2.696537030264122958e-03 3.304021345727692349e+00 9.006931023412198534e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.451586663411886313e+01 3.029598344313056205e-02 6.005736234983290345e+00 -2.694922635946199116e-03 3.304920069090742984e+00 8.967561079674815985e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.451283039781013784e+01 3.036190371999379287e-02 6.005507547211943020e+00 -2.693340915260369894e-03 3.305814862903343254e+00 8.928339927688199243e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.450978788821048404e+01 3.042785409789956069e-02 6.005274913397469660e+00 -2.691791553449770190e-03 3.306705742018686944e+00 8.889267048158648252e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.450673910553915746e+01 3.049383433068113963e-02 6.005038336751160166e+00 -2.690274237863680452e-03 3.307592721238138189e+00 8.850341923794979165e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.450368405001014338e+01 3.055984417396571950e-02 6.004797820481799775e+00 -2.688788657944954277e-03 3.308475815311433532e+00 8.811564039334290194e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.450062272183220813e+01 3.062588338515419284e-02 6.004553367795727681e+00 -2.687334505217265582e-03 3.309355038936885762e+00 8.772932881561943882e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.449755512120895595e+01 3.069195172340120209e-02 6.004304981896893878e+00 -2.685911473268585373e-03 3.310230406761585531e+00 8.734447939250541276e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.449448124833887164e+01 3.075804894959544705e-02 6.004052665986909787e+00 -2.684519257737105324e-03 3.311101933381600304e+00 8.696108703147671301e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.449140110341537913e+01 3.082417482634020045e-02 6.003796423265104210e+00 -2.683157556297531728e-03 3.311969633342170205e+00 8.657914665969242488e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.448831468662689126e+01 3.089032911793406638e-02 6.003536256928572179e+00 -2.681826068647477895e-03 3.312833521137905191e+00 8.619865322392733162e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.448522199815686307e+01 3.095651159035194000e-02 6.003272170172228250e+00 -2.680524496493955858e-03 3.313693611212980894e+00 8.581960169050379186e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.448212303818384150e+01 3.102272201122618228e-02 6.003004166188853574e+00 -2.679252543539964795e-03 3.314549917961333581e+00 8.544198704522294047e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.447901780688151518e+01 3.108896014982801687e-02 6.002732248169143858e+00 -2.678009915471176589e-03 3.315402455726854658e+00 8.506580429329523019e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.447590630441877124e+01 3.115522577704912810e-02 6.002456419301759105e+00 -2.676796319942738485e-03 3.316251238803583856e+00 8.469104845927496322e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.447278853095974505e+01 3.122151866538346032e-02 6.002176682773366245e+00 -2.675611466567656953e-03 3.317096281435904626e+00 8.431771458730414129e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.446966448666386995e+01 3.128783858890915592e-02 6.001893041768684434e+00 -2.674455066905494661e-03 3.317937597818741313e+00 8.394579774140336140e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.446653417168593059e+01 3.135418532327074320e-02 6.001605499470532123e+00 -2.673326834446508159e-03 3.318775202097755006e+00 8.357529300479012158e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.446339758617611437e+01 3.142055864566154627e-02 6.001314059059864370e+00 -2.672226484598414983e-03 3.319609108369533601e+00 8.320619547972408353e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.446025473028006303e+01 3.148695833480631007e-02 6.001018723715819014e+00 -2.671153734673645599e-03 3.320439330681783208e+00 8.283850028743409283e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.445710560413892587e+01 3.155338417094400577e-02 6.000719496615753989e+00 -2.670108303876691201e-03 3.321265883033516442e+00 8.247220256804474806e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.445395020788940776e+01 3.161983593581084440e-02 6.000416380935287286e+00 -2.669089913291539974e-03 3.322088779375241607e+00 8.210729748050241486e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.445078854166382598e+01 3.168631341262349160e-02 6.000109379848336921e+00 -2.668098285869205302e-03 3.322908033609149658e+00 8.174378020250073693e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.444762060559015815e+01 3.175281638606244211e-02 5.999798496527154690e+00 -2.667133146415345477e-03 3.323723659589302493e+00 8.138164593040578265e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.444444639979209555e+01 3.181934464225560227e-02 5.999483734142366131e+00 -2.666194221578556487e-03 3.324535671121819025e+00 8.102088987930283065e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.444126592438909107e+01 3.188589796876201143e-02 5.999165095863003394e+00 -2.665281239841290305e-03 3.325344081965064813e+00 8.066150728357300917e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.443807917949641961e+01 3.195247615455571594e-02 5.998842584856541649e+00 -2.664393931505376015e-03 3.326148905829843905e+00 8.030349339632527825e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.443488616522521895e+01 3.201907899000989988e-02 5.998516204288931064e+00 -2.663532028676139727e-03 3.326950156379583134e+00 7.994684348902434887e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.443168688168255009e+01 3.208570626688126565e-02 5.998185957324627005e+00 -2.662695265188079908e-03 3.327747847230515088e+00 7.959155285135070812e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.442848132897144708e+01 3.215235777829476838e-02 5.997851847126612235e+00 -2.661883376582116056e-03 3.328541991951860179e+00 7.923761679111272077e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.442526950719097023e+01 3.221903331872837117e-02 5.997513876856426229e+00 -2.661096100166823134e-03 3.329332604066006951e+00 7.888503063424014139e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.442205141643625588e+01 3.228573268399787671e-02 5.997172049674192706e+00 -2.660333175010691237e-03 3.330119697048694594e+00 7.853378972471004166e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.441882705679857146e+01 3.235245567124193922e-02 5.996826368738648938e+00 -2.659594341930532867e-03 3.330903284329190583e+00 7.818388942446895598e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.441559642836536348e+01 3.241920207890722910e-02 5.996476837207175059e+00 -2.658879343481225944e-03 3.331683379290473201e+00 7.783532511361608563e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.441235953122031255e+01 3.248597170673372947e-02 5.996123458235820713e+00 -2.658187923947119991e-03 3.332459995269414943e+00 7.748809219091744478e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.440911636544338315e+01 3.255276435574015748e-02 5.995766234979329923e+00 -2.657519829327361673e-03 3.333233145556965926e+00 7.714218607303251207e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.440586693111087335e+01 3.261957982820966329e-02 5.995405170591167732e+00 -2.656874807323792928e-03 3.334002843398331084e+00 7.679760219425958191e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.440261122829547169e+01 3.268641792767568166e-02 5.995040268223545965e+00 -2.656252607329776319e-03 3.334769101993146467e+00 7.645433600645621004e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.439934925706630331e+01 3.275327845890791539e-02 5.994671531027444544e+00 -2.655652980419098003e-03 3.335531934495653328e+00 7.611238297895949433e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.439608101748898505e+01 3.282016122789853385e-02 5.994298962152635468e+00 -2.655075679334954839e-03 3.336291354014874422e+00 7.577173859850610399e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.439280650962567698e+01 3.288706604184848253e-02 5.993922564747705906e+00 -2.654520458479020864e-03 3.337047373614785872e+00 7.543239836915215275e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.438952573353512854e+01 3.295399270915396611e-02 5.993542341960076847e+00 -2.653987073901137392e-03 3.337800006314491252e+00 7.509435781230640143e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.438623868927273897e+01 3.302094103939304942e-02 5.993158296936027085e+00 -2.653475283292231878e-03 3.338549265088397444e+00 7.475761246742118962e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.438294537689060171e+01 3.308791084331234172e-02 5.992770432820710980e+00 -2.652984845971193429e-03 3.339295162866394495e+00 7.442215789140645479e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.437964579643755769e+01 3.315490193281394465e-02 5.992378752758177995e+00 -2.652515522872386702e-03 3.340037712534026593e+00 7.408798965815836454e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.437633994795924863e+01 3.322191412094255281e-02 5.991983259891391356e+00 -2.652067076535089604e-03 3.340776926932661706e+00 7.375510335847349115e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.437302783149816854e+01 3.328894722187269312e-02 5.991583957362244917e+00 -2.651639271093035079e-03 3.341512818859659006e+00 7.342349459996794746e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.436970944709371167e+01 3.335600105089611689e-02 5.991180848311580043e+00 -2.651231872264029656e-03 3.342245401068538513e+00 7.309315900699638394e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.436638479478222941e+01 3.342307542440936530e-02 5.990773935879202483e+00 -2.650844647339646153e-03 3.342974686269146734e+00 7.276409222057095109e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.436305387459707461e+01 3.349017015990141122e-02 5.990363223203897469e+00 -2.650477365176013168e-03 3.343700687127823645e+00 7.243628989850374629e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.435971668656866029e+01 3.355728507594146759e-02 5.989948713423443039e+00 -2.650129796154671903e-03 3.344423416267575000e+00 7.210974771606408311e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.435637323072450755e+01 3.362441999216706640e-02 5.989530409674616251e+00 -2.649801712092952552e-03 3.345142886268242410e+00 7.178446136509101551e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.435302350708930064e+01 3.369157472927231806e-02 5.989108315093201185e+00 -2.649492886320234906e-03 3.345859109666668108e+00 7.146042655371775965e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.434966751568493848e+01 3.375874910899617776e-02 5.988682432814001366e+00 -2.649203093690715057e-03 3.346572098956856145e+00 7.113763900631246175e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.434630525653058442e+01 3.382594295411083668e-02 5.988252765970849545e+00 -2.648932110573543920e-03 3.347281866590135380e+00 7.081609446339700437e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.434293672964271948e+01 3.389315608841020344e-02 5.987819317696621013e+00 -2.648679714843037332e-03 3.347988424975320232e+00 7.049578868156576063e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.433956193503519039e+01 3.396038833669857981e-02 5.987382091123244265e+00 -2.648445685869139834e-03 3.348691786478871446e+00 7.017671743344220878e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.433618087271926456e+01 3.402763952477938503e-02 5.986941089381711656e+00 -2.648229804511426436e-03 3.349391963425058627e+00 6.985887650835928206e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.433279354270367989e+01 3.409490947944395639e-02 5.986496315602089169e+00 -2.648031853109147904e-03 3.350088968096128106e+00 6.954226171219963538e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.432939994499469272e+01 3.416219802846057890e-02 5.986047772913524412e+00 -2.647851615468320083e-03 3.350782812732464144e+00 6.922686886660390886e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.432600007959613464e+01 3.422950500056362588e-02 5.985595464444257274e+00 -2.647688876852150822e-03 3.351473509532745698e+00 6.891269380885995700e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.432259394650945872e+01 3.429683022544288695e-02 5.985139393321625256e+00 -2.647543423971678977e-03 3.352161070654103181e+00 6.859973239182201067e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.431918154573379276e+01 3.436417353373297234e-02 5.984679562672074127e+00 -2.647415044976481491e-03 3.352845508212272119e+00 6.828798048382988227e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.431576287726598906e+01 3.443153475700289762e-02 5.984215975621160588e+00 -2.647303529445586921e-03 3.353526834281748581e+00 6.797743396865652508e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.431233794110067592e+01 3.449891372774568227e-02 5.983748635293561158e+00 -2.647208668381760381e-03 3.354205060895946833e+00 6.766808874614570028e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.430890673723030737e+01 3.456631027936805239e-02 5.983277544813077498e+00 -2.647130254203002107e-03 3.354880200047360095e+00 6.735994073225408732e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.430546926564521826e+01 3.463372424618032380e-02 5.982802707302642631e+00 -2.647068080729477173e-03 3.355552263687717307e+00 6.705298585812578295e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.430202552633366864e+01 3.470115546338642387e-02 5.982324125884322719e+00 -2.647021943174346619e-03 3.356221263728135007e+00 6.674722006996655979e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.429857551928189885e+01 3.476860376707406608e-02 5.981841803679325054e+00 -2.646991638134883924e-03 3.356887212039266544e+00 6.644263932896384353e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.429511924447418103e+01 3.483606899420500780e-02 5.981355743807997172e+00 -2.646976963576704207e-03 3.357550120451451292e+00 6.613923961120011553e-03 -1.908926240594622237e-01 4.264091618607257494e+00 -3.790965670163641832e+00 -8.218780656779966165e+00
1.429165670189286530e+01 3.490355098260557870e-02 5.980865949389827740e+00 -2.646977718731747739e-03 3.358210000754863866e+00 6.583701690757047011e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.428818862960378056e+01 3.495196238803492672e-02 5.980373512615270393e+00 -2.664955650222372574e-03 3.358861685451982826e+00 6.450097252535650499e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.428471575729950160e+01 3.500044925171270221e-02 5.979879546683848801e+00 -2.682896578748767379e-03 3.359500041126314063e+00 6.317120445491225360e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.428123807229097686e+01 3.504901288722882952e-02 5.979384086192997216e+00 -2.700800709094685476e-03 3.360125130305119612e+00 6.184766562468304099e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.427775556174472449e+01 3.509765459014292655e-02 5.978887165694023231e+00 -2.718668238794225318e-03 3.360737015047928100e+00 6.053030955894595291e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.427426821268585933e+01 3.514637563823678340e-02 5.978388819692535883e+00 -2.736499356984394612e-03 3.361335756952482878e+00 5.921909037697310058e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.427077601200102919e+01 3.519517729175598159e-02 5.977889082649078922e+00 -2.754294247701103131e-03 3.361921417160715464e+00 5.791396279743857289e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.426727894644133698e+01 3.524406079364611477e-02 5.977387988979730338e+00 -2.772053086132403310e-03 3.362494056364733641e+00 5.661488213691318223e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.426377700262525217e+01 3.529302736978577604e-02 5.976885573056550882e+00 -2.789776040976784787e-03 3.363053734812820217e+00 5.532180431523362439e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.426027016704144934e+01 3.534207822920849840e-02 5.976381869208261755e+00 -2.807463273839722225e-03 3.363600512315493507e+00 5.403468585946157726e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.425675842605166466e+01 3.539121456432312712e-02 5.975876911720670037e+00 -2.825114937942176281e-03 3.364134448251600240e+00 5.275348391002472603e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.425324176589348468e+01 3.544043755112397803e-02 5.975370734837271769e+00 -2.842731180111146734e-03 3.364655601574492838e+00 5.147815622924374439e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.424972017268314062e+01 3.548974834939724182e-02 5.974863372759695146e+00 -2.860312138119400736e-03 3.365164030818280860e+00 5.020866120776039040e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.424619363241824921e+01 3.553914810291849968e-02 5.974354859648234317e+00 -2.877857942965435494e-03 3.365659794104201463e+00 4.894495788230550717e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.424266213098055545e+01 3.558863793964493066e-02 5.973845229622265052e+00 -2.895368716529191609e-03 3.366142949147112429e+00 4.768700594399853838e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.423912565413863440e+01 3.563821897189868582e-02 5.973334516760713697e+00 -2.912844572800517458e-03 3.366613553262165048e+00 4.643476576272329015e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.423558418755058952e+01 3.568789229654385775e-02 5.972822755102423997e+00 -2.930285617032736458e-03 3.367071663371662193e+00 4.518819840325300971e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.423203771676671536e+01 3.573765899515445044e-02 5.972309978646536344e+00 -2.947691944904594786e-03 3.367517336012150420e+00 4.394726565454963943e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.422848622723216216e+01 3.578752013417398070e-02 5.971796221352793310e+00 -2.965063643352547872e-03 3.367950627341820269e+00 4.271193006190061002e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.422492970428957548e+01 3.583747676506543467e-02 5.971281517141812323e+00 -2.982400789109551208e-03 3.368371593148241860e+00 4.148215496306373838e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.422136813318172521e+01 3.588752992445107953e-02 5.970765899895289941e+00 -2.999703448389122538e-03 3.368780288856513927e+00 4.025790453420660837e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.421780149905413637e+01 3.593768063424099268e-02 5.970249403456134196e+00 -3.016971676629376029e-03 3.369176769537916005e+00 3.903914384532600288e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.421422978695770745e+01 3.598792990174862205e-02 5.969732061628540976e+00 -3.034205517790494831e-03 3.369561089919163255e+00 3.782583892537772375e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.421065298185132875e+01 3.603827871979239234e-02 5.969213908177970040e+00 -3.051405003377902214e-03 3.369933304392374041e+00 3.661795684108703087e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.420707106860450608e+01 3.608872806678092848e-02 5.968694976831019794e+00 -3.068570151707033285e-03 3.370293467025931466e+00 3.541546579574144336e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.420348403199999510e+01 3.613927890677964827e-02 5.968175301275183919e+00 -3.085700966931319549e-03 3.370641631576394737e+00 3.421833524316955297e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.419989185673644982e+01 3.618993218955560837e-02 5.967654915158483675e+00 -3.102797437912333152e-03 3.370977851501702816e+00 3.302653603140319385e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.419629452743109255e+01 3.624068885059674588e-02 5.967133852088938539e+00 -3.119859536945216155e-03 3.371302179975954605e+00 3.184004057670921685e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.419269202862241208e+01 3.629154981110067901e-02 5.966612145633866326e+00 -3.136887218351151058e-03 3.371614669906129791e+00 3.065882307833357138e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.418908434477289937e+01 3.634251597792718946e-02 5.966089829318965698e+00 -3.153880416414241161e-03 3.371915373951192230e+00 2.948285978361644879e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.418547146027184347e+01 3.639358824350612254e-02 5.965566936627165084e+00 -3.170839043694256062e-03 3.372204344544171395e+00 2.831212931940395566e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.418185335943818437e+01 3.644476748569120544e-02 5.965043500997175840e+00 -3.187762988729246714e-03 3.372481633917946198e+00 2.714661310663924430e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.417823002652344044e+01 3.649605456754596855e-02 5.964519555821746977e+00 -3.204652113098450418e-03 3.372747294135707286e+00 2.598629587994096424e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.417460144571476555e+01 3.654745033706466306e-02 5.963995134445412738e+00 -3.221506245426310200e-03 3.373001377125813161e+00 2.483116577552785167e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.417096760113831344e+01 3.659895562700943294e-02 5.963470270160988740e+00 -3.238325163451045898e-03 3.373243934706198655e+00 2.368121216704596483e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.416732847686301611e+01 3.665057125498871748e-02 5.962944996204242010e+00 -3.255108578002248541e-03 3.373475018588632413e+00 2.253642440317634495e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.416368405690466581e+01 3.670229802359552262e-02 5.962419345747235866e+00 -3.271856120400586706e-03 3.373694680377953503e+00 2.139679174720723800e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.416003432523028671e+01 3.675413672054635844e-02 5.961893351890361181e+00 -3.288567327273116212e-03 3.373902971571147269e+00 2.026230336206293232e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.415637926576289729e+01 3.680608811882146725e-02 5.961367047652651685e+00 -3.305241620377302042e-03 3.374099943556243986e+00 1.913294829020012423e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.415271886238677190e+01 3.685815297680739011e-02 5.960840465959914347e+00 -3.321878281162436979e-03 3.374285647610992811e+00 1.800871542804363635e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.414905309895335783e+01 3.691033203844307220e-02 5.960313639630009597e+00 -3.338476417303129929e-03 3.374460134901241304e+00 1.688959349217920933e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.414538195928806985e+01 3.696262603337172742e-02 5.959786601354370106e+00 -3.355034917824943012e-03 3.374623456478918815e+00 1.577557097388587477e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.414170542719827495e+01 3.701503567710120318e-02 5.959259383674459620e+00 -3.371552392880870948e-03 3.374775663279495408e+00 1.466663607799545714e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.413802348648288643e+01 3.706756167117710582e-02 5.958732018951319098e+00 -3.388027090110902299e-03 3.374916806118716028e+00 1.356277663796796960e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.413433612094425484e+01 3.712020470337517447e-02 5.958204539325445026e+00 -3.404456776843294268e-03 3.375046935688323924e+00 1.246397999634691429e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.413064331440332211e+01 3.717296544792271507e-02 5.957676976662838797e+00 -3.420838569287332816e-03 3.375166102550341662e+00 1.137023283166794293e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.412694505071959838e+01 3.722584456576514406e-02 5.957149362480695487e+00 -3.437168677461140565e-03 3.375274357129230740e+00 1.028152090048569138e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.412324131381805792e+01 3.727884270489296992e-02 5.956621727843947056e+00 -3.453442116500859450e-03 3.375371749701014501e+00 9.197828742737138193e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.411953208771500279e+01 3.733196050048143144e-02 5.956094103266067918e+00 -3.469653221881085613e-03 3.375458330382683947e+00 8.119140170639127345e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.411581735652632652e+01 3.738519857446787747e-02 5.955566518683752086e+00 -3.485796351899754768e-03 3.375534149128903927e+00 7.045438947442220386e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.411209710446785337e+01 3.743855753492105615e-02 5.955039003464841052e+00 -3.501865948568944585e-03 3.375599255732012249e+00 5.976708843914253430e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.410837131585546622e+01 3.749203797542650235e-02 5.954511586417117641e+00 -3.517856536878141097e-03 3.375653699822078302e+00 4.912933634921058407e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.410463997510524514e+01 3.754564047449380354e-02 5.953984295797037696e+00 -3.533762724061230431e-03 3.375697530866926144e+00 3.854097096116514175e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.410090306673360772e+01 3.759936559498539693e-02 5.953457159318386260e+00 -3.549579198867097891e-03 3.375730798172126956e+00 2.800183000739623024e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.409716057535746359e+01 3.765321388356647481e-02 5.952930204160869820e+00 -3.565300730833720344e-03 3.375753550880959963e+00 1.751175116516333580e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.409341248569437255e+01 3.770718587017566487e-02 5.952403456978638374e+00 -3.580922169565646518e-03 3.375765837974340933e+00 7.070572026638885770e-05 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.408965878256271509e+01 3.776128206751609706e-02 5.951876943908740003e+00 -3.596438444014761569e-03 3.375767708270723144e+00 -3.321869930044928630e-05 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.408589945088186646e+01 3.781550297056648219e-02 5.951350690579503500e+00 -3.611844561764241800e-03 3.375759210425969492e+00 -1.366573736876743538e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.408213447567238141e+01 3.786984905611184837e-02 5.950824722118860599e+00 -3.627135608315606302e-03 3.375740392933197054e+00 -2.396119312242994204e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.407836384205618252e+01 3.792432078229357462e-02 5.950299063162590052e+00 -3.642306746378783967e-03 3.375711304122593681e+00 -3.420840021902604375e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.407458753525675732e+01 3.797891858817837446e-02 5.949773737862503964e+00 -3.657353215165111329e-03 3.375671992161211943e+00 -4.440752190679215106e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.407080554059935906e+01 3.803364289334584813e-02 5.949248769894557753e+00 -3.672270329683185747e-03 3.375622505052735978e+00 -5.455872167845808932e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.406701784351122342e+01 3.808849409749430481e-02 5.948724182466897936e+00 -3.687053480037505004e-03 3.375562890637224367e+00 -6.466216329461743151e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.406322442952177987e+01 3.814347258006443170e-02 5.948199998327838856e+00 -3.701698130729823462e-03 3.375493196590832579e+00 -7.471801080623670637e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.405942528426287552e+01 3.819857869988058097e-02 5.947676239773774576e+00 -3.716199819963163665e-03 3.375413470425510098e+00 -8.472642857632246317e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.405562039346900249e+01 3.825381279480920271e-02 5.947152928657019721e+00 -3.730554158948424376e-03 3.375323759488679354e+00 -9.468758130076460316e-04 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.405180974297753593e+01 3.830917518143420186e-02 5.946630086393583703e+00 -3.744756831213529990e-03 3.375224110962891988e+00 -1.046016340283743113e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.404799331872896850e+01 3.836466615474883740e-02 5.946107733970879217e+00 -3.758803592041688908e-03 3.375114571865466040e+00 -1.144687521788993875e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.404417110676681091e+01 3.842028598786457333e-02 5.945585891956835844e+00 -3.772690336005633457e-03 3.374995189048253241e+00 -1.242891008938994818e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.404034309323169794e+01 3.847603493175709433e-02 5.945064580533317766e+00 -3.786413529941107248e-03 3.374866009199846584e+00 -1.340628407853452142e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.403650926434715807e+01 3.853191321510124334e-02 5.944543819564636955e+00 -3.799970364284095681e-03 3.374727078851369466e+00 -1.437901263741024789e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.403266960640675265e+01 3.858792104420152858e-02 5.944023628660418446e+00 -3.813358578879007862e-03 3.374578444381787445e+00 -1.534711077059665741e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.402882410576496319e+01 3.864405860299140877e-02 5.943504027222718200e+00 -3.826576327785733821e-03 3.374420152021717190e+00 -1.631059316063492894e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.402497274883070943e+01 3.870032605308147688e-02 5.942985034482083151e+00 -3.839622084267581194e-03 3.374252247856182940e+00 -1.726947425564486155e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.402111552206274503e+01 3.875672353384339297e-02 5.942466669525727774e+00 -3.852494572507903642e-03 3.374074777826631344e+00 -1.822376833182291940e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.401725241196639971e+01 3.881325116252058033e-02 5.941948951319997008e+00 -3.865192717298228560e-03 3.373887787732411603e+00 -1.917348953910119223e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.401338340509132330e+01 3.886990903435935674e-02 5.941431898728581906e+00 -3.877715606657082537e-03 3.373691323231860828e+00 -2.011865193470547576e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.400950848802997228e+01 3.892669722275602512e-02 5.940915530527543176e+00 -3.890062463129262925e-03 3.373485429843098515e+00 -2.105926950863122767e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.400562764741667188e+01 3.898361577941660688e-02 5.940399865417880676e+00 -3.902232622021947241e-03 3.373270152944598976e+00 -2.199535620264816364e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.400174086992710798e+01 3.904066473452670605e-02 5.939884922036201331e+00 -3.914225513877967431e-03 3.373045537775595903e+00 -2.292692592540136135e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.399784814227816909e+01 3.909784409692967921e-02 5.939370718963869145e+00 -3.926040650955532098e-03 3.372811629436352820e+00 -2.385399256378763991e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.399394945122805289e+01 3.915515385431164036e-02 5.938857274734972158e+00 -3.937677616320340787e-03 3.372568472888335833e+00 -2.477656999192700757e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.399004478357658066e+01 3.921259190957169377e-02 5.938344607843326628e+00 -3.949136060006632268e-03 3.372316112954303335e+00 -2.569467194848439225e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.398613412769451081e+01 3.927012734064265487e-02 5.937832737112976211e+00 -3.960391467875042266e-03 3.372054594332040356e+00 -2.660896207167921107e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.398221747683146354e+01 3.932774731403989449e-02 5.937321672363511382e+00 -3.971341595456725354e-03 3.371783935131389409e+00 -2.752217455452055789e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.397829482354102559e+01 3.938545315264257995e-02 5.936811427693522880e+00 -3.982103468992470585e-03 3.371504164899381983e+00 -2.843116950722417591e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.397436615927006187e+01 3.944324493309769170e-02 5.936302021794990225e+00 -3.992677147388146858e-03 3.371215325776202310e+00 -2.933595397223741092e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.397043147548570019e+01 3.950112271044515372e-02 5.935793473367568573e+00 -4.003062724654437958e-03 3.370917459831037633e+00 -3.023653510670898208e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.396649076367654096e+01 3.955908651835636503e-02 5.935285801121980676e+00 -4.013260327048024344e-03 3.370610609060927132e+00 -3.113292018310113984e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.396254401535390777e+01 3.961713636937392452e-02 5.934779023783140595e+00 -4.023270110516030153e-03 3.370294815389607290e+00 -3.202511658954733560e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.395859122205313874e+01 3.967527225515250083e-02 5.934273160093040289e+00 -4.033092258506638245e-03 3.369970120666355040e+00 -3.291313182988812175e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.395463237533490286e+01 3.973349414670064583e-02 5.933768228813440793e+00 -4.042726980111580395e-03 3.369636566664836241e+00 -3.379697351499168397e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.395066746678653224e+01 3.979180199461508638e-02 5.933264248728421286e+00 -4.052174509487548038e-03 3.369294195082813470e+00 -3.467664914148289694e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.394669648802332951e+01 3.985019572927867015e-02 5.932761238646945046e+00 -4.061435106508737118e-03 3.368943047545576608e+00 -3.555216566815535412e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.394271943068987341e+01 3.990867526103519802e-02 5.932259217405387197e+00 -4.070509055830557124e-03 3.368583165611708452e+00 -3.642352949243057164e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.393873628646135110e+01 3.996724048037023080e-02 5.931758203869896384e+00 -4.079396665323043077e-03 3.368214590778239259e+00 -3.729074654177173560e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.393474704704490996e+01 4.002589125810037535e-02 5.931258216938589456e+00 -4.088098264569317054e-03 3.367837364484932205e+00 -3.815382235446938830e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.393075170418102537e+01 4.008462744557033525e-02 5.930759275543613818e+00 -4.096614204149686030e-03 3.367451528117824999e+00 -3.901276214813308597e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.392675024964488806e+01 4.014344887485640084e-02 5.930261398653075666e+00 -4.104944854573092973e-03 3.367057123012134223e+00 -3.986757087798456500e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.392274267524779674e+01 4.020235535897563606e-02 5.929764605272858091e+00 -4.113090604686443948e-03 3.366654190454627660e+00 -4.071825328624690231e-03 -1.155483828325586625e-02 3.641582522624151164e+00 -8.339357697886789822e+00 -3.451447830431108255e+00
1.391872897283855615e+01 4.026134669210004735e-02 5.929268914448339700e+00 -4.121051862008465183e-03 3.366242771685532098e+00 -4.156481394673778966e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.391470936592123842e+01 4.031138086255783154e-02 5.928775367952838771e+00 -4.147629610753047862e-03 3.365819709760843548e+00 -4.304633860048701077e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.391068407281462527e+01 4.036159870247592318e-02 5.928285013701994011e+00 -4.173880219589025387e-03 3.365381869568130124e+00 -4.452046684562784365e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.390665307761842406e+01 4.041200159732796088e-02 5.927797879928381697e+00 -4.199803586420250250e-03 3.364929325093173329e+00 -4.598719429774471464e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.390261636443574922e+01 4.046259086272759736e-02 5.927313994793964369e+00 -4.225399664142263229e-03 3.364462150366729798e+00 -4.744651636841228093e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.389857391737762349e+01 4.051336774496480664e-02 5.926833386396313408e+00 -4.250668457325507306e-03 3.363980419465940841e+00 -4.889842838703620589e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.389452572056747570e+01 4.056433342156282734e-02 5.926356082774595357e+00 -4.275610020731499851e-03 3.363484206514655739e+00 -5.034292569732462704e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.389047175814564561e+01 4.061548900185320277e-02 5.925882111915328210e+00 -4.300224457911902901e-03 3.362973585682888622e+00 -5.178000373445322720e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.388641201427387983e+01 4.066683552756814035e-02 5.925411501757952948e+00 -4.324511917803250567e-03 3.362448631185531056e+00 -5.320965809835523710e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.388234647313981363e+01 4.071837397344851839e-02 5.924944280200229230e+00 -4.348472595745162331e-03 3.361909417280467771e+00 -5.463188459765426150e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.387827511896144195e+01 4.077010524786558315e-02 5.924480475103448995e+00 -4.372106729324202329e-03 3.361356018266218104e+00 -5.604667930383364777e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.387419793599156037e+01 4.082203019345728018e-02 5.924020114297563033e+00 -4.395414600290193687e-03 3.360788508479165770e+00 -5.745403857894727968e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.387011490852219175e+01 4.087414958777576407e-02 5.923563225586109482e+00 -4.418396530004703969e-03 3.360206962290451127e+00 -5.885395911299801976e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.386602602088897740e+01 4.092646414394747467e-02 5.923109836751065060e+00 -4.441052882206938598e-03 3.359611454102590766e+00 -6.024643794478836550e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.386193125747554333e+01 4.097897451134469710e-02 5.922659975557606593e+00 -4.463384058396175844e-03 3.359002058345868402e+00 -6.163147248602115352e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.385783060271784883e+01 4.103168127626485168e-02 5.922213669758630950e+00 -4.485390499657629197e-03 3.358378849474521921e+00 -6.300906053579682572e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.385372404110846745e+01 4.108458496262409887e-02 5.921770947099414428e+00 -4.507072685272583458e-03 3.357741901962802533e+00 -6.437920029518064829e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.384961155720088044e+01 4.113768603265489932e-02 5.921331835321906212e+00 -4.528431129775544774e-03 3.357091290300879383e+00 -6.574189038097841102e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.384549313561370809e+01 4.119098488761471777e-02 5.920896362169064453e+00 -4.549466385999499131e-03 3.356427088990651342e+00 -6.709712983145026816e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.384136876103488945e+01 4.124448186850517700e-02 5.920464555389209238e+00 -4.570179041875029220e-03 3.355749372541486419e+00 -6.844491811606568700e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.383723841822587275e+01 4.129817725679313378e-02 5.920036442740022942e+00 -4.590569718683846015e-03 3.355058215465872351e+00 -6.978525514234262123e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.383310209202574548e+01 4.135207127514192033e-02 5.919612051992607427e+00 -4.610639073749363964e-03 3.354353692275027665e+00 -7.111814125712032086e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.382895976735528976e+01 4.140616408815245980e-02 5.919191410935604303e+00 -4.630387798187348379e-03 3.353635877474488325e+00 -7.244357725049103101e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.382481142922105377e+01 4.146045580310531858e-02 5.918774547378986561e+00 -4.649816614650052402e-03 3.352904845559646407e+00 -7.376156436137715385e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.382065706271938765e+01 4.151494647070829574e-02 5.918361489157761390e+00 -4.668926278095524365e-03 3.352160671011255921e+00 -7.507210427811724686e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.381649665304038699e+01 4.156963608585453190e-02 5.917952264135822205e+00 -4.687717577238607707e-03 3.351403428290968822e+00 -7.637519913438510326e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.381233018547181857e+01 4.162452458838430958e-02 5.917546900209650573e+00 -4.706191331321006414e-03 3.350633191836852376e+00 -7.767085151183327103e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.380815764540303370e+01 4.167961186384757516e-02 5.917145425311773010e+00 -4.724348389152436579e-03 3.349850036058893643e+00 -7.895906444511498201e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.380397901832883889e+01 4.173489774427092958e-02 5.916747867414161810e+00 -4.742189629462201933e-03 3.349054035334518176e+00 -8.023984141292376734e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.379979428985329193e+01 4.179038200893324395e-02 5.916354254531740686e+00 -4.759715962445977382e-03 3.348245264004130473e+00 -8.151318633766157021e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.379560344569345709e+01 4.184606438514447413e-02 5.915964614725798931e+00 -4.776928327080318289e-03 3.347423796366690851e+00 -8.277910358855083972e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.379140647168314793e+01 4.190194454902392701e-02 5.915578976107168430e+00 -4.793827690063908430e-03 3.346589706675272335e+00 -8.403759797149303393e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.378720335377664519e+01 4.195802212628075428e-02 5.915197366839312743e+00 -4.810415045312724236e-03 3.345743069132660175e+00 -8.528867473824150794e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.378299407805234900e+01 4.201429669299790864e-02 5.914819815141375337e+00 -4.826691414557110135e-03 3.344883957886978010e+00 -8.653233956913730304e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.377877863071637243e+01 4.207076777642283771e-02 5.914446349291311300e+00 -4.842657848061933390e-03 3.344012447027346013e+00 -8.776859858272546486e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.377455699810609424e+01 4.212743485575819874e-02 5.914076997628879617e+00 -4.858315422240666245e-03 3.343128610579594095e+00 -8.899745832002103202e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.377032916669370266e+01 4.218429736295144922e-02 5.913711788558441818e+00 -4.873665238835006575e-03 3.342232522501959124e+00 -9.021892575614835416e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.376609512308969663e+01 4.224135468348514527e-02 5.913350750551681578e+00 -4.888708424532652377e-03 3.341324256680857196e+00 -9.143300828089794691e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.376185485404634257e+01 4.229860615716853067e-02 5.912993912150251496e+00 -4.903446130496805742e-03 3.340403886926662125e+00 -9.263971371172801880e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.375760834646107789e+01 4.235605107893162385e-02 5.912641301968408314e+00 -4.917879533400871216e-03 3.339471486969540326e+00 -9.383905027097955501e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.375335558737985409e+01 4.241368869962262866e-02 5.912292948695681893e+00 -4.932009834789434846e-03 3.338527130455356762e+00 -9.503102659841696290e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.374909656400045321e+01 4.247151822680316630e-02 5.911948881099352349e+00 -4.945838259347536646e-03 3.337570890941550683e+00 -9.621565173531153314e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.374483126367578656e+01 4.252953882554037779e-02 5.911609128026799276e+00 -4.959366054360495046e-03 3.336602841893146376e+00 -9.739293512656134119e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.374055967391713828e+01 4.258774961920018531e-02 5.911273718407770161e+00 -4.972594489243220908e-03 3.335623056678684417e+00 -9.856288661992358008e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.373628178239737707e+01 4.264614969023846486e-02 5.910942681256579512e+00 -4.985524855152236208e-03 3.334631608566305250e+00 -9.972551644864506917e-03 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.373199757695411805e+01 4.270473808099198992e-02 5.910616045674231600e+00 -4.998158464626215915e-03 3.333628570719827433e+00 -1.008808352439707554e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.372770704559283850e+01 4.276351379447117934e-02 5.910293840850552094e+00 -5.010496652564607953e-03 3.332614016194841433e+00 -1.020288540161539033e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.372341017648992967e+01 4.282247579515176261e-02 5.909976096066292151e+00 -5.022540774969392295e-03 3.331588017934961510e+00 -1.031695841529566178e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.371910695799573254e+01 4.288162300976296193e-02 5.909662840695049546e+00 -5.034292207707628981e-03 3.330550648767996780e+00 -1.043030374259827815e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.371479737863754522e+01 4.294095432807239904e-02 5.909354104205091218e+00 -5.045752346130049672e-03 3.329501981402207988e+00 -1.054292259704726724e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.371048142712257345e+01 4.300046860366799062e-02 5.909049916161101201e+00 -5.056922604588920747e-03 3.328442088422676637e+00 -1.065481622892763651e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.370615909234085450e+01 4.306016465473903876e-02 5.908750306225853066e+00 -5.067804415968115393e-03 3.327371042287601721e+00 -1.076598592541458399e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.370183036336812776e+01 4.312004126485391442e-02 5.908455304161806865e+00 -5.078399231313862963e-03 3.326288915324703055e+00 -1.087643300866587490e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.369749522946867515e+01 4.318009718373419514e-02 5.908164939832640350e+00 -5.088708519445038145e-03 3.325195779727729395e+00 -1.098615883612989556e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.369315368009809752e+01 4.324033112802915663e-02 5.907879243204751774e+00 -5.098733767560339331e-03 3.324091707552908392e+00 -1.109516480061948328e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.368880570490605031e+01 4.330074178208872387e-02 5.907598244348752914e+00 -5.108476480463142178e-03 3.322976770715483585e+00 -1.120345232872790517e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.368445129373894176e+01 4.336132779872901855e-02 5.907321973440804008e+00 -5.117938179375500392e-03 3.321851040986371295e+00 -1.131102288055680673e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.368009043664261171e+01 4.342208779999449930e-02 5.907050460763844768e+00 -5.127120401442466710e-03 3.320714589988776666e+00 -1.141787795019619592e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.367572312386494993e+01 4.348302037791668823e-02 5.906783736708749011e+00 -5.136024699327307319e-03 3.319567489194827914e+00 -1.152401906480187907e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.367134934585849315e+01 4.354412409526758204e-02 5.906521831775416231e+00 -5.144652640834650528e-03 3.318409809922354015e+00 -1.162944778318206543e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.366696909328295995e+01 4.360539748630915674e-02 5.906264776573785902e+00 -5.153005808438079066e-03 3.317241623331692146e+00 -1.173416569642364744e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.366258235700776424e+01 4.366683905753958317e-02 5.906012601824778940e+00 -5.161085798851928336e-03 3.316063000422465379e+00 -1.183817442761824108e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.365818912811447383e+01 4.372844728843455070e-02 5.905765338361171679e+00 -5.168894222652564187e-03 3.314874012030434525e+00 -1.194147563062420390e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.365378939789923507e+01 4.379022063218296346e-02 5.905523017128401442e+00 -5.176432704033449503e-03 3.313674728824478333e+00 -1.204407098930555288e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.364938315787513901e+01 4.385215751642076304e-02 5.905285669185363240e+00 -5.183702881262659302e-03 3.312465221303568796e+00 -1.214596221791676249e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.364497039977455195e+01 4.391425634396146221e-02 5.905053325705154066e+00 -5.190706405633602021e-03 3.311245559793747351e+00 -1.224715106070850199e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.364055111555141053e+01 4.397651549351846295e-02 5.904826017975682184e+00 -5.197444940664576463e-03 3.310015814445174787e+00 -1.234763929078400331e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.363612529738348123e+01 4.403893332042059516e-02 5.904603777400192932e+00 -5.203920161703530674e-03 3.308776055229295299e+00 -1.244742870945117659e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.363169293767457724e+01 4.410150815732305496e-02 5.904386635497727021e+00 -5.210133755490311408e-03 3.307526351935992537e+00 -1.254652114659014599e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.362725402905673810e+01 4.416423831491335383e-02 5.904174623903508667e+00 -5.216087419759751591e-03 3.306266774170750544e+00 -1.264491846021814810e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.362280856439236487e+01 4.422712208261138367e-02 5.903967774369271559e+00 -5.221782862868712578e-03 3.304997391351876423e+00 -1.274262253562798673e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.361835653677631441e+01 4.429015772926274408e-02 5.903766118763513759e+00 -5.227221803437836871e-03 3.303718272707837134e+00 -1.283963528431849785e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.361389793953795646e+01 4.435334350382644231e-02 5.903569689071696658e+00 -5.232405969927078626e-03 3.302429487274621600e+00 -1.293595864436737804e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.360943276624318798e+01 4.441667763605731956e-02 5.903378517396368430e+00 -5.237337100246823758e-03 3.301131103893093943e+00 -1.303159458010951649e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.360496101069640851e+01 4.448015833718237805e-02 5.903192635957227985e+00 -5.242016941381328309e-03 3.299823191206392003e+00 -1.312654508162983645e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.360048266694245278e+01 4.454378380057048836e-02 5.903012077091130294e+00 -5.246447249203060534e-03 3.298505817657404471e+00 -1.322081216359801553e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.359599772926847550e+01 4.460755220239717711e-02 5.902836873252079286e+00 -5.250629788823083823e-03 3.297179051486346602e+00 -1.331439786488436937e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.359150619220578982e+01 4.467146170230438390e-02 5.902667057011172780e+00 -5.254566333610459147e-03 3.295842960728326609e+00 -1.340730424872283409e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.358700805053168637e+01 4.473551044405163490e-02 5.902502661056423072e+00 -5.258258664522163020e-03 3.294497613210927600e+00 -1.349953340230545563e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.358250329927120248e+01 4.479969655616021507e-02 5.902343718192510025e+00 -5.261708569742785425e-03 3.293143076551834358e+00 -1.359108743627935982e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.357799193369885593e+01 4.486401815255014469e-02 5.902190261340479083e+00 -5.264917844358744416e-03 3.291779418156540515e+00 -1.368196848364614145e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.357347394934033602e+01 4.492847333316983549e-02 5.902042323537375346e+00 -5.267888289994211021e-03 3.290406705216135652e+00 -1.377217869955473135e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.356894934197415914e+01 4.499306018461963347e-02 5.901899937935824347e+00 -5.270621714439239179e-03 3.289025004705082633e+00 -1.386172026131368348e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.356441810763327815e+01 4.505777678076867965e-02 5.901763137803548886e+00 -5.273119931302477567e-03 3.287634383379023806e+00 -1.395059536796307981e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.355988024260666336e+01 4.512262118336473476e-02 5.901631956522834344e+00 -5.275384759668778553e-03 3.286234907772629388e+00 -1.403880623982555961e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.355533574344082659e+01 4.518759144263672506e-02 5.901506427589936266e+00 -5.277418023779107889e-03 3.284826644197504031e+00 -1.412635511768008112e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.355078460694132403e+01 4.525268559788949568e-02 5.901386584614433772e+00 -5.279221552708004972e-03 3.283409658740187087e+00 -1.421324426209008562e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.354622683017420570e+01 4.531790167809176401e-02 5.901272461318534113e+00 -5.280797180004104772e-03 3.281984017260161757e+00 -1.429947595357164945e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.354166241046743302e+01 4.538323770245733524e-02 5.901164091536313272e+00 -5.282146743360054651e-03 3.280549785387878003e+00 -1.438505249221777409e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.353709134541225367e+01 4.544869168101903223e-02 5.901061509212913059e+00 -5.283272084298783547e-03 3.279107028522814993e+00 -1.446997619727371370e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.353251363286453746e+01 4.551426161519589453e-02 5.900964748403695559e+00 -5.284175048239496929e-03 3.277655811831588384e+00 -1.455424940663924832e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.352792927094606767e+01 4.557994549835481246e-02 5.900873843273397590e+00 -5.284857484450274610e-03 3.276196200246132673e+00 -1.463787447590335182e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.352333825804579170e+01 4.564574131636296717e-02 5.900788828095206995e+00 -5.285321245136392031e-03 3.274728258461949704e+00 -1.472085377817298688e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.351874059282104490e+01 4.571164704813210355e-02 5.900709737249754561e+00 -5.285568185063190504e-03 3.273252050936353186e+00 -1.480318970403851804e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.351413627419873187e+01 4.577766066615549662e-02 5.900636605224058862e+00 -5.285600161251239465e-03 3.271767641886740741e+00 -1.488488466117641670e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.350952530137646868e+01 4.584378013703738902e-02 5.900569466610424030e+00 -5.285419032676023747e-03 3.270275095288904144e+00 -1.496594107394386142e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.350490767382368773e+01 4.591000342201492779e-02 5.900508356105289565e+00 -5.285026659972550528e-03 3.268774474875383085e+00 -1.504636138295714284e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.350028339128270538e+01 4.597632847747225304e-02 5.900453308508036621e+00 -5.284424905163245811e-03 3.267265844133874886e+00 -1.512614804427920949e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.349565245376974865e+01 4.604275325544658626e-02 5.900404358719753439e+00 -5.283615631370024157e-03 3.265749266305718379e+00 -1.520530352903862181e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.349101486157594998e+01 4.610927570412720611e-02 5.900361541741951044e+00 -5.282600702510926310e-03 3.264224804384384004e+00 -1.528383032344280724e-02 7.377454212788465970e-02 3.345391091275881301e+00 -1.050349434043569197e+01 -1.183138591967595854e+00
1.348637061526829406e+01 4.617589376834708992e-02 5.900324892675241628e+00 -5.281381983019006396e-03 3.262692521113982558e+00 -1.536173092840621354e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.348171953381479860e+01 4.624763782678934648e-02 5.900293842869672289e+00 -5.268481055642378064e-03 3.261154248717715642e+00 -1.540365641778111520e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.347706144077592505e+01 4.631935789245487239e-02 5.900267822170502718e+00 -5.255496303150019970e-03 3.259611801916298734e+00 -1.544521933022615506e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.347239634396190588e+01 4.639105261883792047e-02 5.900246863523349816e+00 -5.242428939428723546e-03 3.258065216877763515e+00 -1.548642145907873184e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.346772425137895013e+01 4.646272066934212241e-02 5.900230999910589524e+00 -5.229280172178698595e-03 3.256514529590783802e+00 -1.552726459812231799e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.346304517122896449e+01 4.653436071734831647e-02 5.900220264349528954e+00 -5.216051202845032632e-03 3.254959775864625815e+00 -1.556775054178252682e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.345835911190925849e+01 4.660597144628002286e-02 5.900214689890576736e+00 -5.202743226557998181e-03 3.253400991329077563e+00 -1.560788108516020234e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.345366608201223535e+01 4.667755154966608117e-02 5.900214309615416042e+00 -5.189357432104314480e-03 3.251838211434389336e+00 -1.564765802389235516e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.344896609032507051e+01 4.674909973120140033e-02 5.900219156635197137e+00 -5.175895002294545431e-03 3.250271471451227967e+00 -1.568708315397491018e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.344425914582935810e+01 4.682061470480637644e-02 5.900229264088761028e+00 -5.162357113865751260e-03 3.248700806470648850e+00 -1.572615827163174537e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.343954525770076458e+01 4.689209519468189036e-02 5.900244665140835565e+00 -5.148744937061201440e-03 3.247126251404078623e+00 -1.576488517316013138e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.343482443530865567e+01 4.696353993536046129e-02 5.900265392980212908e+00 -5.135059635590363304e-03 3.245547840983332488e+00 -1.580326565441627154e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.343009668821571800e+01 4.703494767175453450e-02 5.900291480817935863e+00 -5.121302366575640821e-03 3.243965609760659508e+00 -1.584130151094022623e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.342536202617755769e+01 4.710631715920256951e-02 5.900322961885481554e+00 -5.107474280503019118e-03 3.242379592108765696e+00 -1.587899453801964664e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.342062045914229351e+01 4.717764716351256077e-02 5.900359869432949544e+00 -5.093576521183241362e-03 3.240789822220846439e+00 -1.591634653056502036e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.341587199725013235e+01 4.724893646100301881e-02 5.900402236727254390e+00 -5.079610225714638848e-03 3.239196334110630016e+00 -1.595335928298404621e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.341111665083293225e+01 4.732018383854132842e-02 5.900450097050322640e+00 -5.065576524447483291e-03 3.237599161612433996e+00 -1.599003458905752170e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.340635443041375119e+01 4.739138809357966442e-02 5.900503483697292495e+00 -5.051476540950186611e-03 3.235998338381234962e+00 -1.602637424180958572e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.340158534670637813e+01 4.746254803418823581e-02 5.900562429974717915e+00 -5.037311391988138175e-03 3.234393897892757774e+00 -1.606238003315087204e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.339680941061485875e+01 4.753366247908575454e-02 5.900626969198782490e+00 -5.023082187498620690e-03 3.232785873443605684e+00 -1.609805375364745106e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.339202663323300513e+01 4.760473025766773919e-02 5.900697134693514201e+00 -5.008790030545298005e-03 3.231174298151381130e+00 -1.613339719273911704e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.338723702584388953e+01 4.767575021003273711e-02 5.900772959789004624e+00 -4.994436017288702255e-03 3.229559204954802976e+00 -1.616841213864778082e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.338244059991932744e+01 4.774672118700615947e-02 5.900854477819636124e+00 -4.980021236959328301e-03 3.227940626613833519e+00 -1.620310037826232577e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.337763736711935003e+01 4.781764205016184044e-02 5.900941722122312605e+00 -4.965546771832133298e-03 3.226318595709817938e+00 -1.623746369702495224e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.337282733929166234e+01 4.788851167184133423e-02 5.901034726034700029e+00 -4.951013697202412758e-03 3.224693144645633058e+00 -1.627150387881899640e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.336801052847108728e+01 4.795932893517097784e-02 5.901133522893467820e+00 -4.936423081363887529e-03 3.223064305645851224e+00 -1.630522270584064751e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.336318694687900255e+01 4.803009273407654600e-02 5.901238146032541820e+00 -4.921775985601473460e-03 3.221432110756925482e+00 -1.633862195820012797e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.335835660692276150e+01 4.810080197329553997e-02 5.901348628781364347e+00 -4.907073464168478470e-03 3.219796591847405853e+00 -1.637170341388506298e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.335351952119510166e+01 4.817145556838768605e-02 5.901465004463160469e+00 -4.892316564298831473e-03 3.218157780608143170e+00 -1.640446884888429810e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.334867570247354429e+01 4.824205244574462231e-02 5.901587306393232701e+00 -4.877506326591497972e-03 3.216515708552495134e+00 -1.643692003705166105e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.334382516371977800e+01 4.831259154259844729e-02 5.901715567877283242e+00 -4.862643784789274191e-03 3.214870407016544362e+00 -1.646905875002160555e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.333896791807903170e+01 4.838307180702658417e-02 5.901849822209707774e+00 -4.847729965522620463e-03 3.213221907159324431e+00 -1.650088675713060407e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.333410397887944399e+01 4.845349219795426488e-02 5.901990102671893723e+00 -4.832765888290744064e-03 3.211570239963053908e+00 -1.653240582531716879e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.332923335963141476e+01 4.852385168515502972e-02 5.902136442530520277e+00 -4.817752565449450082e-03 3.209915436233381936e+00 -1.656361771901470811e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.332435607402694799e+01 4.859414924924923551e-02 5.902288875035873517e+00 -4.802691002210290536e-03 3.208257526599651133e+00 -1.659452419983921748e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.331947213593898738e+01 4.866438388170035712e-02 5.902447433420168643e+00 -4.787582196633308890e-03 3.206596541515192911e+00 -1.662512702644587323e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.331458155942073418e+01 4.873455458480974167e-02 5.902612150895876653e+00 -4.772427139605794899e-03 3.204932511257612138e+00 -1.665542795469553833e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.330968435870496691e+01 4.880466037170970439e-02 5.902783060654067882e+00 -4.757226814833746299e-03 3.203265465929070910e+00 -1.668542873757626610e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.330478054820333433e+01 4.887470026635483411e-02 5.902960195862754667e+00 -4.741982198835171906e-03 3.201595435456579875e+00 -1.671513112511134255e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.329987014250565558e+01 4.894467330351158496e-02 5.903143589665251767e+00 -4.726694260934524022e-03 3.199922449592299323e+00 -1.674453686426874768e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.329495315637919717e+01 4.901457852874612636e-02 5.903333275178541228e+00 -4.711363963258227185e-03 3.198246537913849163e+00 -1.677364769887199417e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.329002960476795003e+01 4.908441499841055544e-02 5.903529285491650569e+00 -4.695992260731298058e-03 3.196567729824628223e+00 -1.680246536951235381e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.328509950279188878e+01 4.915418177962740942e-02 5.903731653664037182e+00 -4.680580101077800800e-03 3.194886054554142429e+00 -1.683099161340526756e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.328016286574622917e+01 4.922387795027240165e-02 5.903940412723987841e+00 -4.665128424832000464e-03 3.193201541158360079e+00 -1.685922816405457242e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.327521970910067317e+01 4.929350259895546454e-02 5.904155595667024414e+00 -4.649638165328514108e-03 3.191514218520080437e+00 -1.688717675137960117e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.327027004849864156e+01 4.936305482500059905e-02 5.904377235454323802e+00 -4.634110248698233327e-03 3.189824115349288114e+00 -1.691483910173538496e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.326531389975650654e+01 4.943253373842417669e-02 5.904605365011142304e+00 -4.618545593870084127e-03 3.188131260183513671e+00 -1.694221693783208235e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.326035127886280662e+01 4.950193845991181923e-02 5.904840017225255977e+00 -4.602945112573786010e-03 3.186435681388202212e+00 -1.696931197865539365e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.325538220197745787e+01 4.957126812079380718e-02 5.905081224945410767e+00 -4.587309709343581621e-03 3.184737407157090416e+00 -1.699612593938830754e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.325040668543095812e+01 4.964052186301908670e-02 5.905329020979780630e+00 -4.571640281522914434e-03 3.183036465512588897e+00 -1.702266053133416265e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.324542474572358053e+01 4.970969883912786103e-02 5.905583438094439863e+00 -4.555937719270043186e-03 3.181332884306176112e+00 -1.704891746184104134e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.324043639952455820e+01 4.977879821222284951e-02 5.905844509011845211e+00 -4.540202905568375621e-03 3.179626691218797596e+00 -1.707489843416114955e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.323544166367126351e+01 4.984781915593921447e-02 5.906112266409334843e+00 -4.524436716383115759e-03 3.177917913761292734e+00 -1.710060514715071311e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.323044055516837680e+01 4.991676085441461297e-02 5.906386742917668187e+00 -4.508640020929880615e-03 3.176206579274830855e+00 -1.712603929538113190e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.322543309118705146e+01 4.998562250225791620e-02 5.906667971119563987e+00 -4.492813681339130095e-03 3.174492714931335779e+00 -1.715120256917635269e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.322041928906406838e+01 5.005440330451545877e-02 5.906955983548233924e+00 -4.476958552591834770e-03 3.172776347733914371e+00 -1.717609665455099507e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.321539916630098510e+01 5.012310247663598339e-02 5.907250812685919783e+00 -4.461075482530314426e-03 3.171057504517289960e+00 -1.720072323314253415e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.321037274056327782e+01 5.019171924443444066e-02 5.907552490962445724e+00 -4.445165311869898016e-03 3.169336211948243776e+00 -1.722508398214473227e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.320534002967947806e+01 5.026025284405465088e-02 5.907861050753783871e+00 -4.429228874211391977e-03 3.167612496526062582e+00 -1.724918057424235096e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.320030105164030232e+01 5.032870252193081401e-02 5.908176524380627015e+00 -4.413266996054342195e-03 3.165886384582992985e+00 -1.727301467754708761e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.319525582459777269e+01 5.039706753474796491e-02 5.908498944106979955e+00 -4.397280496811848544e-03 3.164157902284701951e+00 -1.729658795551849634e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.319020436686433229e+01 5.046534714940124206e-02 5.908828342138758849e+00 -4.381270188835216170e-03 3.162427075630753759e+00 -1.731990206670140642e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.318514669691195884e+01 5.053354064295400433e-02 5.909164750622406537e+00 -4.365236877426095091e-03 3.160693930455104717e+00 -1.734295866474561826e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.318008283337126407e+01 5.060164730259514992e-02 5.909508201643514980e+00 -4.349181360846225870e-03 3.158958492426586329e+00 -1.736575939848489236e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.317501279503059486e+01 5.066966642559550538e-02 5.909858727225467234e+00 -4.333104430334223066e-03 3.157220787049390687e+00 -1.738830591188286756e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.316993660083512552e+01 5.073759731926330563e-02 5.910216359328083868e+00 -4.317006870123248595e-03 3.155480839663558079e+00 -1.741059984397631127e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.316485426988594476e+01 5.080543930089873733e-02 5.910581129846289805e+00 -4.300889457459365108e-03 3.153738675445475259e+00 -1.743264282881954591e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.315976582143913554e+01 5.087319169774757316e-02 5.910953070608786497e+00 -4.284752962620561566e-03 3.151994319408373713e+00 -1.745443649543004794e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.315467127490485488e+01 5.094085384695397345e-02 5.911332213376744527e+00 -4.268598148936434550e-03 3.150247796402837697e+00 -1.747598246773523004e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.314957064984640134e+01 5.100842509551242049e-02 5.911718589842500649e+00 -4.252425772808511410e-03 3.148499131117315386e+00 -1.749728236452036817e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.314446396597928413e+01 5.107590480021882706e-02 5.912112231628277037e+00 -4.236236583733169435e-03 3.146748348078637125e+00 -1.751833779933692839e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.313935124317028524e+01 5.114329232762074989e-02 5.912513170284906749e+00 -4.220031324332164380e-03 3.144995471652549224e+00 -1.753915038027150167e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.313423250143651266e+01 5.121058705396674265e-02 5.912921437290574289e+00 -4.203810730367869147e-03 3.143240526044259742e+00 -1.755972171004860014e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.312910776094445886e+01 5.127778836515521632e-02 5.913337064049572156e+00 -4.187575530762467635e-03 3.141483535298970065e+00 -1.758005338605784368e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.312397704200904514e+01 5.134489565668255706e-02 5.913760081891064502e+00 -4.171326447621241662e-03 3.139724523302411807e+00 -1.760014700030781976e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.311884036509266593e+01 5.141190833359057799e-02 5.914190522067868550e+00 -4.155064196256426888e-03 3.137963513781386382e+00 -1.762000413938076548e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.311369775080423139e+01 5.147882581041329092e-02 5.914628415755247559e+00 -4.138789485211616034e-03 3.136200530304309897e+00 -1.763962638438833219e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.310854921989819921e+01 5.154564751112306054e-02 5.915073794049715339e+00 -4.122503016286685994e-03 3.134435596281762937e+00 -1.765901531092844631e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.310339479327361367e+01 5.161237286907609245e-02 5.915526687967858521e+00 -4.106205484571527793e-03 3.132668734967043900e+00 -1.767817248904241662e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.309823449197313039e+01 5.167900132695787269e-02 5.915987128445176602e+00 -4.089897578689995553e-03 3.130899969456726772e+00 -1.769709948315243905e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.309306833718204111e+01 5.174553233672914837e-02 5.916455146334957504e+00 -4.073579980873483046e-03 3.129129322691227344e+00 -1.771579785199947632e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.308789635022730025e+01 5.181196535957029864e-02 5.916930772407153150e+00 -4.057253366732334852e-03 3.127356817455378302e+00 -1.773426914846562216e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.308271855257654082e+01 5.187829986582438713e-02 5.917414037347247913e+00 -4.040918405264704721e-03 3.125582476379016761e+00 -1.775251491962121994e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.307753496583709030e+01 5.194453533493986752e-02 5.917904971755147514e+00 -4.024575758879679437e-03 3.123806321937559360e+00 -1.777053670678745145e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.307234561175498833e+01 5.201067125541281727e-02 5.918403606144075901e+00 -4.008226083425432511e-03 3.122028376452580023e+00 -1.778833604550266248e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.306715051221399015e+01 5.207670712472875496e-02 5.918909970939487231e+00 -3.991870028217908706e-03 3.120248662092389047e+00 -1.780591446548752954e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.306194968923458255e+01 5.214264244930394421e-02 5.919424096477992947e+00 -3.975508236069923151e-03 3.118467200872617084e+00 -1.782327349061123625e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.305674316497298193e+01 5.220847674442631592e-02 5.919946013006299523e+00 -3.959141343320669859e-03 3.116684014656801782e+00 -1.784041463885861420e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.305153096172014138e+01 5.227420953419598809e-02 5.920475750680159521e+00 -3.942769979865615344e-03 3.114899125156977977e+00 -1.785733942229828300e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.304631310190075233e+01 5.233984035146534847e-02 5.921013339563340416e+00 -3.926394769186777357e-03 3.113112553934270998e+00 -1.787404934705172366e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.304108960807223916e+01 5.240536873777883881e-02 5.921558809626598752e+00 -3.910016328383374845e-03 3.111324322399491749e+00 -1.789054591326325744e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.303586050292375731e+01 5.247079424331232977e-02 5.922112190746677385e+00 -3.893635268205384008e-03 3.109534451813739331e+00 -1.790683061501831264e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.303062580927519321e+01 5.253611642681204480e-02 5.922673512705308951e+00 -3.877252193091056901e-03 3.107742963289013893e+00 -1.792290494019205607e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.302538555007614995e+01 5.260133485553324106e-02 5.923242805188236204e+00 -3.860867701191990787e-03 3.105949877788833913e+00 -1.793877037056482854e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.302013974840494193e+01 5.266644910517866152e-02 5.923820097784243899e+00 -3.844482384403359165e-03 3.104155216128844152e+00 -1.795442838183309089e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.301488842746758756e+01 5.273145875983675096e-02 5.924405419984204890e+00 -3.828096828396219259e-03 3.102358998977424509e+00 -1.796988044358409017e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.300963161059679507e+01 5.279636341191960153e-02 5.924998801180137775e+00 -3.811711612650121785e-03 3.100561246856302855e+00 -1.798512801927141386e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.300436932125094991e+01 5.286116266210067610e-02 5.925600270664281410e+00 -3.795327310486009981e-03 3.098761980141169214e+00 -1.800017256619144621e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.299910158301310226e+01 5.292585611925227501e-02 5.926209857628177424e+00 -3.778944489099401397e-03 3.096961219062293047e+00 -1.801501553546068154e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.299382841958995272e+01 5.299044340038283618e-02 5.926827591161771380e+00 -3.762563709593837701e-03 3.095158983705141864e+00 -1.802965837199391186e-02 2.661370185702876742e-02 3.509093636733472632e+00 -9.307393981644578318e+00 -2.436814279926901694e+00
1.298854985481083624e+01 5.305492413057402018e-02 5.927453500252522822e+00 -3.746185527014594258e-03 3.093355294011002510e+00 -1.804410251448327826e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.298326500367042158e+01 5.313627441841870663e-02 5.928086474674834960e+00 -3.706368270374112671e-03 3.091554785171848785e+00 -1.796616201663006271e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.297797298997932991e+01 5.321726138744511253e-02 5.928725393831049573e+00 -3.666835107460752335e-03 3.089762044122690288e+00 -1.788874607093266303e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.297267385062307277e+01 5.329788948213481925e-02 5.929370270819306121e+00 -3.627583318055780694e-03 3.087977018600886137e+00 -1.781185083108315081e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.296736762214461613e+01 5.337816308304435542e-02 5.930021118404617653e+00 -3.588610213880376841e-03 3.086199656726870355e+00 -1.773547248186912659e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.296205434074789764e+01 5.345808650780643073e-02 5.930677949025501938e+00 -3.549913138155770705e-03 3.084429907001052129e+00 -1.765960723896876569e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.295673404230133841e+01 5.353766401211416254e-02 5.931340774800486493e+00 -3.511489465171913158e-03 3.082667718300738269e+00 -1.758425134870809578e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.295140676234130694e+01 5.361689979068860745e-02 5.932009607534497242e+00 -3.473336599935859283e-03 3.080913039877080983e+00 -1.750940108781175522e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.294607253607557062e+01 5.369579797823115230e-02 5.932684458725145937e+00 -3.435451978107848577e-03 3.079165821352050969e+00 -1.743505276312638796e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.294073139838671871e+01 5.377436265036011909e-02 5.933365339568910102e+00 -3.397833065300492721e-03 3.077426012715438031e+00 -1.736120271140739399e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.293538338383554809e+01 5.385259782452984922e-02 5.934052260967162873e+00 -3.360477356518723566e-03 3.075693564321869911e+00 -1.728784729909410567e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.293002852666443125e+01 5.393050746093398795e-02 5.934745233532092712e+00 -3.323382375762163297e-03 3.073968426887857319e+00 -1.721498292202486291e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.292466686080065230e+01 5.400809546339338518e-02 5.935444267592504097e+00 -3.286545675640158062e-03 3.072250551488874937e+00 -1.714260600503851942e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.291929841985971272e+01 5.408536568022900143e-02 5.936149373199513413e+00 -3.249964836977654870e-03 3.070539889556467283e+00 -1.707071300189262619e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.291392323714861234e+01 5.416232190512021427e-02 5.936860560132136477e+00 -3.213637468431239201e-03 3.068836392875363472e+00 -1.699930039508703097e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.290854134566910716e+01 5.423896787794867114e-02 5.937577837902772160e+00 -3.177561206113783780e-03 3.067140013580615943e+00 -1.692836469562859422e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.290315277812092987e+01 5.431530728562797977e-02 5.938301215762578522e+00 -3.141733713224772497e-03 3.065450704154760508e+00 -1.685790244279691819e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.289775756690498731e+01 5.439134376291940298e-02 5.939030702706754816e+00 -3.106152679686211438e-03 3.063768417425001278e+00 -1.678791020391116190e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.289235574412653840e+01 5.446708089323392538e-02 5.939766307479718677e+00 -3.070815821784027722e-03 3.062093106560418221e+00 -1.671838457409798029e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.288694734159832755e+01 5.454252220942084478e-02 5.940508038580186501e+00 -3.035720881814871989e-03 3.060424725069197827e+00 -1.664932217606061859e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.288153239084370405e+01 5.461767119454317282e-02 5.941255904266163235e+00 -3.000865627739807313e-03 3.058763226795887302e+00 -1.658071965981669851e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.287611092309971283e+01 5.469253128263999730e-02 5.942009912559833573e+00 -2.966247852849038767e-03 3.057108565918683407e+00 -1.651257370232027399e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.287068296932015166e+01 5.476710585947610482e-02 5.942770071252363451e+00 -2.931865375418659780e-03 3.055460696946745269e+00 -1.644488100736003419e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.286524856017860508e+01 5.484139826327921741e-02 5.943536387908612717e+00 -2.897716038375164425e-03 3.053819574717517416e+00 -1.637763830539689172e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.285980772607144829e+01 5.491541178546497509e-02 5.944308869871757217e+00 -2.863797708967942470e-03 3.052185154394074562e+00 -1.631084235333938107e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.285436049712082962e+01 5.498914967134985177e-02 5.945087524267823831e+00 -2.830108278446683261e-03 3.050557391462486834e+00 -1.624448993432004232e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.284890690317762107e+01 5.506261512085226795e-02 5.945872358010142023e+00 -2.796645661743597366e-03 3.048936241729209407e+00 -1.617857785747316146e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.284344697382434042e+01 5.513581128918205315e-02 5.946663377803711903e+00 -2.763407797160375746e-03 3.047321661318493025e+00 -1.611310295771383252e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.283798073837805198e+01 5.520874128751850768e-02 5.947460590149488802e+00 -2.730392646059810573e-03 3.045713606669817608e+00 -1.604806209551840057e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.283250822589323548e+01 5.528140818367724418e-02 5.948264001348589680e+00 -2.697598192563586874e-03 3.044112034535346734e+00 -1.598345215667349578e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.282702946516463349e+01 5.535381500276596867e-02 5.949073617506418721e+00 -2.665022443259440401e-03 3.042516901977414978e+00 -1.591927005192919284e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.282154448473006170e+01 5.542596472782942985e-02 5.949889444536720084e+00 -2.632663426902314210e-03 3.040928166366038354e+00 -1.585551271690118641e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.281605331287321015e+01 5.549786030048405733e-02 5.950711488165552510e+00 -2.600519194268696970e-03 3.039345785376434961e+00 -1.579217711189383547e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.281055597762640375e+01 5.556950462154344739e-02 5.951539753935221277e+00 -2.568587818085304141e-03 3.037769716986567392e+00 -1.572926022166589582e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.280505250677334850e+01 5.564090055163304488e-02 5.952374247208123137e+00 -2.536867392423965660e-03 3.036199919474707798e+00 -1.566675905525029971e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.279954292785183689e+01 5.571205091179381313e-02 5.953214973170499746e+00 -2.505356032369994521e-03 3.034636351417019373e+00 -1.560467064574964750e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.279402726815644087e+01 5.578295848407591184e-02 5.954061936836121838e+00 -2.474051873748778739e-03 3.033078971685160496e+00 -1.554299205012791250e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.278850555474116923e+01 5.585362601212270212e-02 5.954915143049902326e+00 -2.442953072856396141e-03 3.031527739443908853e+00 -1.548172034900353010e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.278297781442210379e+01 5.592405620174518976e-02 5.955774596491443695e+00 -2.412057806196338423e-03 3.029982614148806874e+00 -1.542085264639954725e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.277744407378000879e+01 5.599425172148707330e-02 5.956640301678517879e+00 -2.381364270222938607e-03 3.028443555543838261e+00 -1.536038606944045357e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.277190435916291555e+01 5.606421520318058405e-02 5.957512262970480421e+00 -2.350870681078095960e-03 3.026910523659122720e+00 -1.530031776826951996e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.276635869668867684e+01 5.613394924249336809e-02 5.958390484571622459e+00 -2.320575274335903888e-03 3.025383478808621351e+00 -1.524064491587771679e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.276080711224750885e+01 5.620345639946647265e-02 5.959274970534460536e+00 -2.290476304752408262e-03 3.023862381587862469e+00 -1.518136470790421716e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.275524963150449409e+01 5.627273919904362404e-02 5.960165724762961581e+00 -2.260572046019013008e-03 3.022347192871685628e+00 -1.512247436243840427e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.274968627990206471e+01 5.634180013159192230e-02 5.961062751015708372e+00 -2.230860790519479612e-03 3.020837873812007857e+00 -1.506397111982339318e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.274411708266246457e+01 5.641064165341414666e-02 5.961966052909009051e+00 -2.201340849090458514e-03 3.019334385835606760e+00 -1.500585224246105132e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.273854206479018458e+01 5.647926618725276210e-02 5.962875633919945351e+00 -2.172010550785578430e-03 3.017836690641925390e+00 -1.494811501461689764e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.273296125107437504e+01 5.654767612278577965e-02 5.963791497389364871e+00 -2.142868242646107230e-03 3.016344750200897096e+00 -1.489075674216183177e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.272737466609122592e+01 5.661587381711465083e-02 5.964713646524816504e+00 -2.113912289474085670e-03 3.014858526750798351e+00 -1.483377475233740167e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.272178233420633475e+01 5.668386159524426565e-02 5.965642084403433465e+00 -2.085141073601402308e-03 3.013377982796116683e+00 -1.477716639367421432e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.271618427957704434e+01 5.675164175055534554e-02 5.966576813974759474e+00 -2.056552994666696350e-03 3.011903081105428814e+00 -1.472092903581424111e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.271058052615476086e+01 5.681921654526923132e-02 5.967517838063525204e+00 -2.028146469395939854e-03 3.010433784709299676e+00 -1.466506006932481211e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.270497109768724187e+01 5.688658821090523954e-02 5.968465159372367879e+00 -1.999919931386180162e-03 3.008970056898198742e+00 -1.460955690551410911e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.269935601772086464e+01 5.695375894873069833e-02 5.969418780484503806e+00 -1.971871830892392256e-03 3.007511861220435900e+00 -1.455441697624817315e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.269373530960287688e+01 5.702073093020380151e-02 5.970378703866352055e+00 -1.944000634617394641e-03 3.006059161480113318e+00 -1.449963773376941427e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.268810899648361357e+01 5.708750629740941274e-02 5.971344931870103068e+00 -1.916304825507911995e-03 3.004611921735097724e+00 -1.444521665050845817e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.268247710131870143e+01 5.715408716348813895e-02 5.972317466736252634e+00 -1.888782902709463694e-03 3.003170106295015795e+00 -1.439115121879940354e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.267683964687123854e+01 5.722047561305957514e-02 5.973296310596103886e+00 -1.861433381514198283e-03 3.001733679719272185e+00 -1.433743895072789321e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.267119665571395437e+01 5.728667370263833963e-02 5.974281465474216013e+00 -1.834254792874313519e-03 3.000302606815079098e+00 -1.428407737804411257e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.266554815023134140e+01 5.735268346104277493e-02 5.975272933290787236e+00 -1.807245683172678226e-03 2.998876852635496970e+00 -1.423106405199359159e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.265989415262176188e+01 5.741850688979716760e-02 5.976270715863994276e+00 -1.780404614030353227e-03 2.997456382477494241e+00 -1.417839654314458943e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.265423468489954217e+01 5.748414596352759837e-02 5.977274814912290068e+00 -1.753730162116848811e-03 2.996041161880024006e+00 -1.412607244121695527e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.264856976889704043e+01 5.754960263035156093e-02 5.978285232056654408e+00 -1.727220918963073620e-03 2.994631156622116652e+00 -1.407408935491244635e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.264289942626668761e+01 5.761487881226142610e-02 5.979301968822803737e+00 -1.700875490776942436e-03 2.993226332720989813e+00 -1.402244491174637481e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.263722367848301609e+01 5.767997640550185517e-02 5.980325026643360964e+00 -1.674692498263203027e-03 2.991826656430177422e+00 -1.397113675784748127e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.263154254684466338e+01 5.774489728094129443e-02 5.981354406859986206e+00 -1.648670576447372775e-03 2.990432094237679639e+00 -1.392016255772972853e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.262585605247635279e+01 5.780964328443762706e-02 5.982390110725461341e+00 -1.622808374495196895e-03 2.989042612864129644e+00 -1.386951999421099334e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.262016421633085450e+01 5.787421623719810060e-02 5.983432139405741701e+00 -1.597104555537607251e-03 2.987658179260969327e+00 -1.381920676826811460e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.261446705919093070e+01 5.793861793613364758e-02 5.984480493981967797e+00 -1.571557796498964992e-03 2.986278760608641836e+00 -1.376922059887583649e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.260876460167125224e+01 5.800285015420766910e-02 5.985535175452434409e+00 -1.546166787927716205e-03 2.984904324314799240e+00 -1.371955922284718091e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.260305686422030291e+01 5.806691464077934350e-02 5.986596184734529480e+00 -1.520930233829424121e-03 2.983534838012527057e+00 -1.367022039467523375e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.259734386712225884e+01 5.813081312194162686e-02 5.987663522666633931e+00 -1.495846851502139526e-03 2.982170269558584330e+00 -1.362120188637634330e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.259162563049884831e+01 5.819454730085394517e-02 5.988737190009983280e+00 -1.470915371374337255e-03 2.980810587031658798e+00 -1.357250148732926966e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.258590217431119385e+01 5.825811885806975177e-02 5.989817187450498182e+00 -1.446134536848185008e-03 2.979455758730641612e+00 -1.352411700405318877e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.258017351836163300e+01 5.832152945185895693e-02 5.990903515600578544e+00 -1.421503104140524288e-03 2.978105753172919812e+00 -1.347604626008277844e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.257443968229552311e+01 5.838478071852541695e-02 5.991996175000863900e+00 -1.397019842124996468e-03 2.976760539092681235e+00 -1.342828709586444888e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.256870068560302123e+01 5.844787427271945501e-02 5.993095166121962691e+00 -1.372683532178509353e-03 2.975420085439229201e+00 -1.338083736860775676e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.256295654762085157e+01 5.851081170774561496e-02 5.994200489366143358e+00 -1.348492968029902294e-03 2.974084361375314067e+00 -1.333369495213683822e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.255720728753404991e+01 5.857359459586562039e-02 5.995312145069001453e+00 -1.324446955610834777e-03 2.972753336275479441e+00 -1.328685773674317949e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.255145292437769022e+01 5.863622448859680258e-02 5.996430133501089443e+00 -1.300544312997769028e-03 2.971426979724422601e+00 -1.324032362903100266e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.254569347703859350e+01 5.869870291700669818e-02 5.997554454869543861e+00 -1.276783870475992153e-03 2.970105261515371797e+00 -1.319409055175110347e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.253992896425702952e+01 5.876103139200303249e-02 5.998685109319668918e+00 -1.253164470154064956e-03 2.968788151648479090e+00 -1.314815644364648005e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.253415940462838130e+01 5.882321140461845704e-02 5.999822096936483717e+00 -1.229684965760486975e-03 2.967475620329230068e+00 -1.310251925928589134e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.252838481660480419e+01 5.888524442629089473e-02 6.000965417746228603e+00 -1.206344222501770300e-03 2.966167637966865112e+00 -1.305717696898498273e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.252260521849685659e+01 5.894713190913956208e-02 6.002115071717849304e+00 -1.183141116924986587e-03 2.964864175172811311e+00 -1.301212755867383643e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.251682062847512356e+01 5.900887528623683514e-02 6.003271058764451773e+00 -1.160074536782522382e-03 2.963565202759128159e+00 -1.296736902975896034e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.251103106457181902e+01 5.907047597187589649e-02 6.004433378744726824e+00 -1.137143380898687339e-03 2.962270691736965667e+00 -1.292289939898653810e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.250523654468236323e+01 5.913193536183435767e-02 6.005602031464351676e+00 -1.114346559038146721e-03 2.960980613315038035e+00 -1.287871669830696966e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.249943708656695485e+01 5.919325483363384321e-02 6.006777016677361303e+00 -1.091682991776151725e-03 2.959694938898110195e+00 -1.283481897474066449e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.249363270785212165e+01 5.925443574679563341e-02 6.007958334087494912e+00 -1.069151610371228776e-03 2.958413640085497232e+00 -1.279120429023081380e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.248782342603225004e+01 5.931547944309242815e-02 6.009145983349520215e+00 -1.046751356641240039e-03 2.957136688669581570e+00 -1.274787072146493436e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.248200925847110376e+01 5.937638724679628749e-02 6.010339964070525731e+00 -1.024481182836698085e-03 2.955864056634343484e+00 -1.270481635979074653e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.247619022240332498e+01 5.943716046492283217e-02 6.011540275811196210e+00 -1.002340051517113927e-03 2.954595716153899154e+00 -1.266203931110375033e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.247036633493591751e+01 5.949780038747174565e-02 6.012746918087057857e+00 -9.803269354298094641e-04 2.953331639591054270e+00 -1.261953769571915428e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.246453761304971408e+01 5.955830828766366103e-02 6.013959890369700467e+00 -9.584408173903711733e-04 2.952071799495866511e+00 -1.257730964824502196e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.245870407360082943e+01 5.961868542217346745e-02 6.015179192087979132e+00 -9.366806901647191678e-04 2.950816168604223577e+00 -1.253535331745660696e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.245286573332209556e+01 5.967893303136009853e-02 6.016404822629192850e+00 -9.150455563527687235e-04 2.949564719836432314e+00 -1.249366686617187777e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.244702260882448464e+01 5.973905233949287907e-02 6.017636781340235608e+00 -8.935344282739118588e-04 2.948317426295821608e+00 -1.245224847112299214e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.244117471659850871e+01 5.979904455497447174e-02 6.018875067528731471e+00 -8.721463278558457379e-04 2.947074261267357276e+00 -1.241109632279227722e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.243532207301561598e+01 5.985891087056045834e-02 6.020119680464144807e+00 -8.508802865217371478e-04 2.945835198216274264e+00 -1.237020862531644852e-02 -1.253514950111545567e-01 4.036588257463247231e+00 -5.453229690825842191e+00 -6.476502114808215360e+00
1.242946469432956036e+01 5.991865246357566677e-02 6.021370619378870082e+00 -8.297353450789108232e-04 2.944600210786715078e+00 -1.232958359639007954e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.242360179822523669e+01 5.999407196238921297e-02 6.022627921881952062e+00 -8.064648313916909610e-04 2.943372285879280792e+00 -1.222902145658934930e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.241773260095000531e+01 6.006933686283129348e-02 6.023891611545328040e+00 -7.834257297822521272e-04 2.942154385198053390e+00 -1.212909824057188668e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.241185711626836863e+01 6.014444999324024266e-02 6.025161666483827005e+00 -7.606159229980563163e-04 2.940946445099286599e+00 -1.202980898437506357e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.240597535762161385e+01 6.021941413172875179e-02 6.026438064768208314e+00 -7.380333206954859272e-04 2.939748402433038255e+00 -1.193114877577043133e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.240008733813287023e+01 6.029423200706610086e-02 6.027720784427957668e+00 -7.156758590152919848e-04 2.938560194538029524e+00 -1.183311275360752514e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.239419307061210240e+01 6.036890629954344556e-02 6.029009803454010274e+00 -6.935415001762066517e-04 2.937381759236570300e+00 -1.173569610715289452e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.238829256756102382e+01 6.044343964182245788e-02 6.030305099801396729e+00 -6.716282320758734528e-04 2.936213034829550317e+00 -1.163889407543303861e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.238238584117794971e+01 6.051783461976772971e-02 6.031606651391817842e+00 -6.499340678964516055e-04 2.935053960091494218e+00 -1.154270194663218480e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.237647290336257733e+01 6.059209377326325863e-02 6.032914436116148416e+00 -6.284570457180898130e-04 2.933904474265675688e+00 -1.144711505747495611e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.237055376572069498e+01 6.066621959701336969e-02 6.034228431836871742e+00 -6.071952281392556860e-04 2.932764517059294640e+00 -1.135212879261297131e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.236462843956883439e+01 6.074021454132837866e-02 6.035548616390446597e+00 -5.861467019035748217e-04 2.931634028638714806e+00 -1.125773858401984615e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.235869693593884655e+01 6.081408101289534351e-02 6.036874967589611174e+00 -5.653095775330555092e-04 2.930512949624761276e+00 -1.116393991039445546e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.235275926558242254e+01 6.088782137553420959e-02 6.038207463225617744e+00 -5.446819889675765447e-04 2.929401221088077545e+00 -1.107072829657236232e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.234681543897554334e+01 6.096143795093963980e-02 6.039546081070411354e+00 -5.242620932105715881e-04 2.928298784544541178e+00 -1.097809931294418603e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.234086546632286918e+01 6.103493301940886295e-02 6.040890798878744583e+00 -5.040480699815986371e-04 2.927205581950736768e+00 -1.088604857486437025e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.233490935756206675e+01 6.110830882055580393e-02 6.042241594390231008e+00 -4.840381213737249841e-04 2.926121555699489729e+00 -1.079457174209115002e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.232894712236807955e+01 6.118156755401180091e-02 6.043598445331346269e+00 -4.642304715161494136e-04 2.925046648615451605e+00 -1.070366451824530593e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.232297877015732901e+01 6.125471138011320121e-02 6.044961329417367857e+00 -4.446233662432341467e-04 2.923980803950741780e+00 -1.061332265026123864e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.231700431009186403e+01 6.132774242057604380e-02 6.046330224354264260e+00 -4.252150727691474249e-04 2.922923965380642475e+00 -1.052354192784495102e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.231102375108345015e+01 6.140066275915820326e-02 6.047705107840528171e+00 -4.060038793679835367e-04 2.921876076999349703e+00 -1.043431818293943068e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.230503710179759658e+01 6.147347444230914781e-02 6.049085957568955507e+00 -3.869880950592576138e-04 2.920837083315775295e+00 -1.034564728919730447e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.229904437065753342e+01 6.154617947980765141e-02 6.050472751228379131e+00 -3.681660492986876484e-04 2.919806929249402216e+00 -1.025752516146040058e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.229304556584812680e+01 6.161877984538765424e-02 6.051865466505348401e+00 -3.495360916746181553e-04 2.918785560126190948e+00 -1.016994775523680575e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.228704069531974064e+01 6.169127747735254907e-02 6.053264081085764303e+00 -3.310965916111014871e-04 2.917772921674539166e+00 -1.008291106618999615e-02 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.228102976679204694e+01 6.176367427917823366e-02 6.054668572656465741e+00 -3.128459381648013423e-04 2.916768960021292045e+00 -9.996411129645282542e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.227501278775778282e+01 6.183597212010542854e-02 6.056078918906788289e+00 -2.947825398152378634e-04 2.915773621687798745e+00 -9.910444020090286230e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.226898976548644882e+01 6.190817283572087881e-02 6.057495097530064321e+00 -2.769048240155345887e-04 2.914786853586022186e+00 -9.825005850705035432e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.226296070702796115e+01 6.198027822852755775e-02 6.058917086225077853e+00 -2.592112368948523357e-04 2.913808603014691911e+00 -9.740092772884584998e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.225692561921624879e+01 6.205229006850445511e-02 6.060344862697470525e+00 -2.417002429836737835e-04 2.912838817655507118e+00 -9.655700975766377120e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.225088450867279732e+01 6.212421009365609592e-02 6.061778404661109398e+00 -2.243703249436398615e-04 2.911877445569385880e+00 -9.571826685763593773e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.224483738181014481e+01 6.219604001055206027e-02 6.063217689839413893e+00 -2.072199833022174507e-04 2.910924435192760118e+00 -9.488466166096996487e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.223878424483532790e+01 6.226778149485668462e-02 6.064662695966642758e+00 -1.902477361912896211e-04 2.909979735333918516e+00 -9.405615716342517404e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.223272510375328359e+01 6.233943619184914575e-02 6.066113400789143739e+00 -1.734521190897078409e-04 2.909043295169392973e+00 -9.323271671991454831e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.222665996437019231e+01 6.241100571693410093e-02 6.067569782066564166e+00 -1.568316845704017116e-04 2.908115064240388570e+00 -9.241430404009305308e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.222058883229678372e+01 6.248249165614311318e-02 6.069031817573027787e+00 -1.403850020516349902e-04 2.907194992449258386e+00 -9.160088318400238724e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.221451171295159455e+01 6.255389556662702133e-02 6.070499485098274306e+00 -1.241106575523175570e-04 2.906283030056021399e+00 -9.079241855777464565e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.220842861156417491e+01 6.262521897713944907e-02 6.071972762448764271e+00 -1.080072534512996183e-04 2.905379127674921680e+00 -8.998887490939395592e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.220233953317825559e+01 6.269646338851160572e-02 6.073451627448751999e+00 -9.207340825066100349e-05 2.904483236271032442e+00 -8.919021732449764969e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.219624448265486549e+01 6.276763027411859375e-02 6.074936057941322076e+00 -7.630775634293718692e-05 2.903595307156899619e+00 -8.839641122221509467e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.219014346467540832e+01 6.283872108033737580e-02 6.076426031789397442e+00 -6.070894778171471914e-05 2.902715291989226731e+00 -8.760742235114507906e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.218403648374469661e+01 6.290973722699653992e-02 6.077921526876717273e+00 -4.527564805609303098e-05 2.901843142765601069e+00 -8.682321678535234732e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.217792354419393952e+01 6.298068010781807113e-02 6.079422521108779343e+00 -3.000653786883271504e-05 2.900978811821258052e+00 -8.604376092040726121e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.217180465018369162e+01 6.305155109085125442e-02 6.080928992413756617e+00 -1.490031291807338687e-05 2.900122251825886455e+00 -8.526902146947871672e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.216567980570675722e+01 6.312235151857081839e-02 6.082440918743385438e+00 4.431631744270467797e-08 2.899273415780471375e+00 -8.449896545947958859e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.215954901460181503e+01 6.319308237937450168e-02 6.083958278071158077e+00 1.482862469936838873e-05 2.898432257014175395e+00 -8.373356022746334532e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.215341228058773559e+01 6.326374464410464138e-02 6.085481048385317671e+00 2.945387237694606288e-05 2.897598729181253052e+00 -8.297277341741260762e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.214726960723413640e+01 6.333433958816289677e-02 6.087009207697581026e+00 4.392130527088879653e-05 2.896772786258002608e+00 -8.221657297586872082e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.214112099795351085e+01 6.340486846330507797e-02 6.088542734046535898e+00 5.823215536460298568e-05 2.895954382539759564e+00 -8.146492714807643601e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.213496645600394075e+01 6.347533249803122279e-02 6.090081605498398609e+00 7.238764090191569561e-05 2.895143472637929705e+00 -8.071780447438484454e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.212880598449176794e+01 6.354573289796891511e-02 6.091625800147745906e+00 8.638896658166437170e-05 2.894340011477053665e+00 -7.997517378669641644e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.212263958637422867e+01 6.361607084624991415e-02 6.093175296118219286e+00 1.002373237492064215e-04 2.893543954291910136e+00 -7.923700420496412530e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.211646726446205058e+01 6.368634750388009469e-02 6.094730071563210672e+00 1.139338905850209669e-04 2.892755256624652827e+00 -7.850326513375985304e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.211028902142201424e+01 6.375656401010311447e-02 6.096290104666520548e+00 1.274798322903260988e-04 2.891973874321980276e+00 -7.777392625888562491e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.210410485977947737e+01 6.382672148275764235e-02 6.097855373642997456e+00 1.408763012694481205e-04 2.891199763532340761e+00 -7.704895754396314314e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.209791478192086345e+01 6.389682101862843855e-02 6.099425856739155272e+00 1.541244373095076742e-04 2.890432880703172280e+00 -7.632832922710861695e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.209171879009611672e+01 6.396686369379134263e-02 6.101001532233767399e+00 1.672253677573084781e-04 2.889673182578171406e+00 -7.561201181765679798e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.208551688642112154e+01 6.403685056395236330e-02 6.102582378438441424e+00 1.801802076934538790e-04 2.888920626194599883e+00 -7.489997609292855726e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.207930907288008626e+01 6.410678266478085641e-02 6.104168373698175110e+00 1.929900601038252715e-04 2.888175168880619204e+00 -7.419219309505921227e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.207309535132789868e+01 6.417666101223699904e-02 6.105759496391889307e+00 2.056560160487137876e-04 2.887436768252658492e+00 -7.348863412793553429e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.206687572349244064e+01 6.424648660289367097e-02 6.107355724932945762e+00 2.181791548285832625e-04 2.886705382212811699e+00 -7.278927075401981674e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.206065019097687774e+01 6.431626041425277107e-02 6.108957037769645382e+00 2.305605441473960484e-04 2.885980968946268543e+00 -7.209407479124897884e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.205441875526190998e+01 6.438598340505617690e-02 6.110563413385705189e+00 2.428012402706510942e-04 2.885263486918775211e+00 -7.140301831000814108e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.204818141770799755e+01 6.445565651559148623e-02 6.112174830300726391e+00 2.549022880885549579e-04 2.884552894874123918e+00 -7.071607363005313028e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.204193817955755286e+01 6.452528066799279038e-02 6.113791267070651791e+00 2.668647212310885355e-04 2.883849151831675339e+00 -7.003321331754246322e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.203568904193710587e+01 6.459485676653611841e-02 6.115412702288200997e+00 2.786895623600157469e-04 2.883152217083907232e+00 -6.935441018239205807e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.202943400585942868e+01 6.466438569792977431e-02 6.117039114583279868e+00 2.903778233295899180e-04 2.882462050193991931e+00 -6.867963727532697647e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.202317307222563869e+01 6.473386833159967824e-02 6.118670482623377538e+00 3.019305053349563388e-04 2.881778610993402268e+00 -6.800886788498902366e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.201690624182726630e+01 6.480330551996993371e-02 6.120306785113945658e+00 3.133485990585674775e-04 2.881101859579547231e+00 -6.734207553514474573e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.201063351534829948e+01 6.487269809873866255e-02 6.121948000798763445e+00 3.246330848143548194e-04 2.880431756313433400e+00 -6.667923398193105304e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.200435489336718931e+01 6.494204688714920459e-02 6.123594108460287622e+00 3.357849326899773300e-04 2.879768261817356123e+00 -6.602031721119591516e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.199807037635883766e+01 6.501135268825676550e-02 6.125245086919989035e+00 3.468051026873238650e-04 2.879111336972613344e+00 -6.536529943595801445e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.199177996469655483e+01 6.508061628919058206e-02 6.126900915038674178e+00 3.576945448593936948e-04 2.878460942917248744e+00 -6.471415509359231336e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.198548365865398324e+01 6.514983846141172985e-02 6.128561571716796053e+00 3.684541994456389793e-04 2.877817041043822410e+00 -6.406685884317270090e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.197918145840700177e+01 6.521901996096661491e-02 6.130227035894748155e+00 3.790849970054575944e-04 2.877179592997205049e+00 -6.342338556289408083e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.197287336403559621e+01 6.528816152873624656e-02 6.131897286553147808e+00 3.895878585497128182e-04 2.876548560672401056e+00 -6.278371034753984885e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.196655937552571203e+01 6.535726389068138853e-02 6.133572302713107938e+00 3.999636956711416567e-04 2.875923906212393355e+00 -6.214780850616302699e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.196023949277107157e+01 6.542632775808360224e-02 6.135252063436494652e+00 4.102134106715400524e-04 2.875305592006013988e+00 -6.151565555955621281e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.195391371557497528e+01 6.549535382778236270e-02 6.136936547826175037e+00 4.203378966351103540e-04 2.874693580685838246e+00 -6.088722723759588257e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.194758204365206922e+01 6.556434278240848290e-02 6.138625735026266739e+00 4.303380374403829325e-04 2.874087835126109436e+00 -6.026249947671070972e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.194124447663010002e+01 6.563329529061363854e-02 6.140319604222368888e+00 4.402147080200952676e-04 2.873488318440681866e+00 -5.964144841763725780e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.193490101405163273e+01 6.570221200729589595e-02 6.142018134641777927e+00 4.499687745155060638e-04 2.872894993980990908e+00 -5.902405040327894127e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.192855165537574536e+01 6.577109357382147914e-02 6.143721305553689227e+00 4.596010943947391155e-04 2.872307825334040832e+00 -5.841028197644751972e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.192219639997970759e+01 6.583994061824298416e-02 6.145429096269388936e+00 4.691125165678595500e-04 2.871726776320418839e+00 -5.780011987732916121e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.191583524716062570e+01 6.590875375551395743e-02 6.147141486142435163e+00 4.785038815012774855e-04 2.871151810992333075e+00 -5.719354104120846771e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.190946819613706786e+01 6.597753358769999077e-02 6.148858454568832954e+00 4.877760213305638208e-04 2.870582893631672405e+00 -5.659052259624797708e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.190309524605067004e+01 6.604628070418638863e-02 6.150579980987194162e+00 4.969297599726667323e-04 2.870019988748088391e+00 -5.599104186151879214e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.189671639596771335e+01 6.611499568188246301e-02 6.152306044878892877e+00 5.059659132354870541e-04 2.869463061077095922e+00 -5.539507634484548172e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.189033164488068373e+01 6.618367908542244216e-02 6.154036625768211088e+00 5.148852889244287349e-04 2.868912075578197829e+00 -5.480260374039700941e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.188394099170980844e+01 6.625233146736321521e-02 6.155771703222473690e+00 5.236886869485279190e-04 2.868366997433032584e+00 -5.421360192655722172e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.187754443530456605e+01 6.632095336837885713e-02 6.157511256852177262e+00 5.323768994253036445e-04 2.867827792043542434e+00 -5.362804896388498679e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.187114197444518560e+01 6.638954531745196175e-02 6.159255266311109089e+00 5.409507107629204191e-04 2.867294425030160188e+00 -5.304592309336683340e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.186473360784411568e+01 6.645810783206210215e-02 6.161003711296469731e+00 5.494108976229080364e-04 2.866766862230016422e+00 -5.246720273401604163e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.185831933414748285e+01 6.652664141837136280e-02 6.162756571548987594e+00 5.577582291193851349e-04 2.866245069695170677e+00 -5.189186648078139910e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.185189915193651622e+01 6.659514657140656879e-02 6.164513826853017520e+00 5.659934669853844847e-04 2.865729013690861304e+00 -5.131989310263525804e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.184547305972896503e+01 6.666362377523868399e-02 6.166275457036630492e+00 5.741173656717122762e-04 2.865218660693773955e+00 -5.075126154086805064e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.183904105598048240e+01 6.673207350315919772e-02 6.168041441971693573e+00 5.821306724431516560e-04 2.864713977390326960e+00 -5.018595090728682206e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.183260313908599848e+01 6.680049621785381919e-02 6.169811761573944509e+00 5.900341274707657365e-04 2.864214930674977566e+00 -4.962394048192720827e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.182615930738106869e+01 6.686889237157331300e-02 6.171586395803060121e+00 5.978284639244676449e-04 2.863721487648549502e+00 -4.906520971114249931e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.181970955914320776e+01 6.693726240630169799e-02 6.173365324662717590e+00 6.055144080652621668e-04 2.863233615616578742e+00 -4.850973820593003014e-03 -2.678868050397387179e-01 4.531350287527139642e+00 -1.838227615257681080e+00 -1.026551545361421880e+01
1.181325389259319891e+01 6.700560675392168430e-02 6.175148528200650411e+00 6.130926793368489044e-04 2.862751282087673932e+00 -4.795750574041223076e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.180679205561995637e+01 6.708069445837573641e-02 6.176936341098449468e+00 6.150775324101247828e-04 2.862275437926079302e+00 -4.721199724402973079e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.180032379375635365e+01 6.715577130636263270e-02 6.178729091914135552e+00 6.169291259714605865e-04 2.861807028774280059e+00 -4.647049931821651408e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.179384910159784816e+01 6.723083762156105425e-02 6.180526751581550293e+00 6.186481347067193746e-04 2.861346014660080872e+00 -4.573298529907530129e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.178736797367536937e+01 6.730589371518587438e-02 6.182329291085594924e+00 6.202352254937850079e-04 2.860892355876784254e+00 -4.499942875038535385e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.178088040445713602e+01 6.738093988619552055e-02 6.184136681462064189e+00 6.216910575824845242e-04 2.860446012980929709e+00 -4.426980346065009612e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.177438638835045204e+01 6.745597642149571416e-02 6.185948893797466042e+00 6.230162827333123477e-04 2.860006946790059956e+00 -4.354408344008718797e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.176788591970347575e+01 6.753100359613979642e-02 6.187765899228838684e+00 6.242115453186531391e-04 2.859575118380519143e+00 -4.282224291781685892e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.176137899280696075e+01 6.760602167352576519e-02 6.189587668943558718e+00 6.252774824227927235e-04 2.859150489085276803e+00 -4.210425633919611527e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.175486560189597895e+01 6.768103090559000889e-02 6.191414174179150187e+00 6.262147239413092892e-04 2.858733020491777133e+00 -4.139009836337484427e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.174834574115161168e+01 6.775603153299780690e-02 6.193245386223084736e+00 6.270238926760288980e-04 2.858322674439817579e+00 -4.067974386028409134e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.174181940470262475e+01 6.783102378533072130e-02 6.195081276412580884e+00 6.277056044294758658e-04 2.857919413019452737e+00 -3.997316790788171814e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.173528658662711344e+01 6.790600788127090781e-02 6.196921816134397965e+00 6.282604680984925360e-04 2.857523198568929335e+00 -3.927034578957100397e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.172874728095412777e+01 6.798098402878234581e-02 6.198766976824629182e+00 6.286890857679574987e-04 2.857133993672641648e+00 -3.857125299197075845e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.172220148166527309e+01 6.805595242528908462e-02 6.200616729968484897e+00 6.289920528004709025e-04 2.856751761159112668e+00 -3.787586520217136200e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.171564918269629274e+01 6.813091325785063102e-02 6.202471047100081236e+00 6.291699579018468795e-04 2.856376464099004142e+00 -3.718415830497971697e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.170909037793862417e+01 6.820586670333451951e-02 6.204329899802226045e+00 6.292233831231185603e-04 2.856008065803151919e+00 -3.649610838039767102e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.170252506124093728e+01 6.828081292858607931e-02 6.206193259706203946e+00 6.291529040310226860e-04 2.855646529820623947e+00 -3.581169170164561627e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.169595322641064961e+01 6.835575209059528701e-02 6.208061098491553409e+00 6.289590898262481175e-04 2.855291819936800479e+00 -3.513088473254637450e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.168937486721541319e+01 6.843068433666091299e-02 6.209933387885837597e+00 6.286425034259281175e-04 2.854943900171481364e+00 -3.445366412492046216e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.168278997738459424e+01 6.850560980455203119e-02 6.211810099664412554e+00 6.282037015466226905e-04 2.854602734777017758e+00 -3.378000671640196510e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.167619855061071554e+01 6.858052862266686422e-02 6.213691205650198057e+00 6.276432347869732777e-04 2.854268288236463391e+00 -3.310988952846885547e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.166960058055089533e+01 6.865544091018903339e-02 6.215576677713437803e+00 6.269616477053186225e-04 2.853940525261749350e+00 -3.244328976371997891e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.166299606082824880e+01 6.873034677724139396e-02 6.217466487771464934e+00 6.261594788978634696e-04 2.853619410791885080e+00 -3.178018480357152828e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.165638498503328258e+01 6.880524632503723370e-02 6.219360607788462225e+00 6.252372610763060317e-04 2.853304909991178473e+00 -3.112055220650433544e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.164976734672526959e+01 6.888013964602920924e-02 6.221259009775224058e+00 6.241955210774884728e-04 2.852996988247478161e+00 -3.046436970554611962e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.164314313943359736e+01 6.895502682405585393e-02 6.223161665788921937e+00 6.230347799055990440e-04 2.852695611170440237e+00 -2.981161520582305963e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.163651235665910733e+01 6.902990793448579576e-02 6.225068547932864682e+00 6.217555529073948758e-04 2.852400744589814963e+00 -2.916226678300922436e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.162987499187540585e+01 6.910478304435943575e-02 6.226979628356252405e+00 6.203583498515480125e-04 2.852112354553753004e+00 -2.851630268105660899e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.162323103853015915e+01 6.917965221252848906e-02 6.228894879253927819e+00 6.188436749983709968e-04 2.851830407327133887e+00 -2.787370130981737561e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.161658049004637050e+01 6.925451548979323635e-02 6.230814272866127546e+00 6.172120271726284175e-04 2.851554869389915314e+00 -2.723444124356035230e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.160992333982364322e+01 6.932937291903758237e-02 6.232737781478229877e+00 6.154638998308601186e-04 2.851285707435499805e+00 -2.659850121858811731e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.160325958123941881e+01 6.940422453536200520e-02 6.234665377420504306e+00 6.135997811174304399e-04 2.851022888369126207e+00 -2.596586013118729747e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.159658920765020262e+01 6.947907036621440990e-02 6.236597033067864615e+00 6.116201538249142885e-04 2.850766379306275855e+00 -2.533649703601624243e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.158991221239277358e+01 6.955391043151896990e-02 6.238532720839627288e+00 6.095254955183661153e-04 2.850516147571103609e+00 -2.471039114363812652e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.158322858878537787e+01 6.962874474380280343e-02 6.240472413199254831e+00 6.073162786697024369e-04 2.850272160694883095e+00 -2.408752181923827680e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.157653833012889777e+01 6.970357330832066545e-02 6.242416082654102638e+00 6.049929707210593586e-04 2.850034386414473264e+00 -2.346786858038635380e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.156984142970801166e+01 6.977839612317757179e-02 6.244363701755161422e+00 6.025560341483233518e-04 2.849802792670801832e+00 -2.285141109537392259e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.156313788079233085e+01 6.985321317944957753e-02 6.246315243096801417e+00 6.000059265148145488e-04 2.849577347607367805e+00 -2.223812918139455447e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.155642767663752934e+01 6.992802446130266802e-02 6.248270679316517473e+00 5.973431004137317625e-04 2.849358019568762224e+00 -2.162800280256283337e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.154971081048644876e+01 7.000282994610983189e-02 6.250229983094684805e+00 5.945680035704617060e-04 2.849144777099206216e+00 -2.102101206830971070e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.154298727557020143e+01 7.007762960456619117e-02 6.252193127154304975e+00 5.916810789926746405e-04 2.848937588941108157e+00 -2.041713723170628970e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.153625706510924154e+01 7.015242340080229955e-02 6.254160084260742991e+00 5.886827650309641282e-04 2.848736424033634140e+00 -1.981635868772335142e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.152952017231442383e+01 7.022721129249560879e-02 6.256130827221468849e+00 5.855734954221821593e-04 2.848541251511297112e+00 -1.921865697175303847e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.152277659038806235e+01 7.030199323098032527e-02 6.258105328885806173e+00 5.823536992010626889e-04 2.848352040702563315e+00 -1.862401275757306169e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.151602631252495712e+01 7.037676916135554572e-02 6.260083562144684421e+00 5.790238008341958486e-04 2.848168761128473392e+00 -1.803240685609256658e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.150926933191341561e+01 7.045153902259158885e-02 6.262065499930381307e+00 5.755842203641031284e-04 2.847991382501280366e+00 -1.744382021380276940e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.150250564173625989e+01 7.052630274763463381e-02 6.264051115216262566e+00 5.720353734463458220e-04 2.847819874723100941e+00 -1.685823391117887132e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.149573523517181073e+01 7.060106026350979058e-02 6.266040381016529714e+00 5.683776712358567292e-04 2.847654207884583677e+00 -1.627562916118711856e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.148895810539486995e+01 7.067581149142262986e-02 6.268033270385974909e+00 5.646115205336198076e-04 2.847494352263590045e+00 -1.569598730793239031e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.148217424557768496e+01 7.075055634685893657e-02 6.270029756419722489e+00 5.607373239338660133e-04 2.847340278323890583e+00 -1.511928982540886382e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.147538364889089380e+01 7.082529473968297851e-02 6.272029812252973180e+00 5.567554797260895055e-04 2.847191956713872596e+00 -1.454551831607284228e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.146858630850446303e+01 7.090002657423433163e-02 6.274033411060762511e+00 5.526663819261174110e-04 2.847049358265260732e+00 -1.397465450962777616e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.146178221758861504e+01 7.097475174942301235e-02 6.276040526057708568e+00 5.484704204813896280e-04 2.846912453991851333e+00 -1.340668026209285114e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.145497136931473392e+01 7.104947015882318029e-02 6.278051130497759758e+00 5.441679811044420690e-04 2.846781215088252992e+00 -1.284157755462312679e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.144815375685626790e+01 7.112418169076542562e-02 6.280065197673956767e+00 5.397594454461393998e-04 2.846655612928640444e+00 -1.227932849278916012e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.144132937338961398e+01 7.119888622842744652e-02 6.282082700918181217e+00 5.352451910761444383e-04 2.846535619065514222e+00 -1.171991530584830894e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.143449821209499184e+01 7.127358364992343598e-02 6.284103613600921179e+00 5.306255914981411123e-04 2.846421205228465645e+00 -1.116332034628366192e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.142766026615730723e+01 7.134827382839190046e-02 6.286127909131026925e+00 5.259010161866900686e-04 2.846312343322945360e+00 -1.060952608979202775e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.142081552876700279e+01 7.142295663208213241e-02 6.288155560955480894e+00 5.210718306097942816e-04 2.846209005429029659e+00 -1.005851513545597637e-03 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.141396399312090004e+01 7.149763192443919779e-02 6.290186542559165872e+00 5.161383961874915294e-04 2.846111163800185029e+00 -9.510270206563231285e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.140710565242303076e+01 7.157229956418754979e-02 6.292220827464641175e+00 5.111010703398410730e-04 2.846018790862017145e+00 -8.964774152287113482e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.140024049988545407e+01 7.164695940541312980e-02 6.294258389231925932e+00 5.059602064317285505e-04 2.845931859210999892e+00 -8.422009950271937577e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.139336852872906825e+01 7.172161129764403897e-02 6.296299201458289474e+00 5.007161537305193167e-04 2.845850341613171519e+00 -7.881960710963228532e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.138648973218441895e+01 7.179625508592965555e-02 6.298343237778055936e+00 4.953692573388026720e-04 2.845774211002776166e+00 -7.344609684015030154e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.137960410349249152e+01 7.187089061091804509e-02 6.300390471862423070e+00 4.899198580864193124e-04 2.845703440480825464e+00 -6.809940268367554528e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.137271163590550493e+01 7.194551770893169163e-02 6.302440877419301479e+00 4.843682923626382170e-04 2.845638003313534004e+00 -6.277936027727825047e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.136581232268770236e+01 7.202013621204096661e-02 6.304494428193180511e+00 4.787148918580289274e-04 2.845577872930559415e+00 -5.748580714751824663e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.135890615711613805e+01 7.209474594813519710e-02 6.306551097965038544e+00 4.729599831998741732e-04 2.845523022922934686e+00 -5.221858309915985465e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.135199313248147845e+01 7.216934674099020897e-02 6.308610860552305688e+00 4.671038873868264179e-04 2.845473427040495107e+00 -4.697753086105730443e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.134507324208881940e+01 7.224393841033104058e-02 6.310673689808913522e+00 4.611469189235790000e-04 2.845429059188450349e+00 -4.176249720299587596e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.133814647925852270e+01 7.231852077188680172e-02 6.312739559625474506e+00 4.550893844381722069e-04 2.845389893422428873e+00 -3.657333497344640214e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.133121283732712747e+01 7.239309363743326453e-02 6.314808443929687876e+00 4.489315797087871200e-04 2.845355903940955944e+00 -3.140990560694832331e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.132427230964843545e+01 7.246765681483798016e-02 6.316880316687374375e+00 4.426737796251791748e-04 2.845327065078306461e+00 -2.627207500768321668e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.131732488959502625e+01 7.254221010813313719e-02 6.318955151904924072e+00 4.363162188851825636e-04 2.845303351302716166e+00 -2.115970910854691100e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.131037057056057371e+01 7.261675331760458763e-02 6.321032923634437140e+00 4.298590505203811105e-04 2.845284737216752458e+00 -1.607267320358971561e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.130340934596427438e+01 7.269128623990249449e-02 6.323113605985783536e+00 4.233022260257694649e-04 2.845271197558445930e+00 -1.101083073244656639e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.129644120926082529e+01 7.276580866820848981e-02 6.325197173156940522e+00 4.166452754320175184e-04 2.845262707204365249e+00 -5.974041015232290611e-05 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.128946615395121356e+01 7.284032039238852452e-02 6.327283599467012465e+00 4.098875281508554077e-04 2.845259241173109022e+00 -9.621612744917381558e-06 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.128248417358524058e+01 7.291482119902843728e-02 6.329372859362261572e+00 4.030283229344716893e-04 2.845260774626127365e+00 4.024951342185793265e-05 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.127549526176157180e+01 7.298931087143838148e-02 6.331464927414069521e+00 3.960670153184613442e-04 2.845267282867720571e+00 8.987439682610432541e-05 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.126849941212779171e+01 7.306378918965833469e-02 6.333559778316899980e+00 3.890029803531501679e-04 2.845278741345032447e+00 1.392544655632571408e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.126149661837879101e+01 7.313825593044946671e-02 6.335657386880871655e+00 3.818357841293087041e-04 2.845295125647481438e+00 1.883911303261447795e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.125448687424561101e+01 7.321271086720565480e-02 6.337757727993055035e+00 3.745655411340702680e-04 2.845316411502915699e+00 2.372857479836511479e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.124747017397552895e+01 7.328712725550498575e-02 6.339860775149315231e+00 3.672273734863782985e-04 2.845342571495200090e+00 2.858468147032058588e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.124044651411253426e+01 7.336147932143650963e-02 6.341966497382494516e+00 3.598382766252987506e-04 2.845373568537379771e+00 3.340325753736261881e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.123341589201830892e+01 7.343576716964581030e-02 6.344074863580044799e+00 3.523968411651550998e-04 2.845409365756197850e+00 3.818507053091167594e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.122637830507358458e+01 7.350999081444498096e-02 6.346185842727743776e+00 3.449037178220950867e-04 2.845449926493402781e+00 4.293032793193063109e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.121933375067800220e+01 7.358415026870616937e-02 6.348299403907163629e+00 3.373595730906537291e-04 2.845495214292983910e+00 4.763922779914977839e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.121228222625028614e+01 7.365824554397285007e-02 6.350415516294210860e+00 3.297650815479516440e-04 2.845545192894269881e+00 5.231196325804308035e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.120522372922857457e+01 7.373227665055120950e-02 6.352534149158248766e+00 3.221209217043400339e-04 2.845599826228211171e+00 5.694872468054082816e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.119815825707083334e+01 7.380624359759063724e-02 6.354655271861533450e+00 3.144277736206329307e-04 2.845659078415251564e+00 6.154970081965031609e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.119108580725530899e+01 7.388014639315779175e-02 6.356778853858841671e+00 3.066863174092546119e-04 2.845722913764052731e+00 6.611507943464141638e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.118400637728100833e+01 7.395398504430637787e-02 6.358904864697209725e+00 2.988972323155477751e-04 2.845791296770694867e+00 7.064504765018948676e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.117691996466818516e+01 7.402775955714377409e-02 6.361033274015750472e+00 2.910611960493740655e-04 2.845864192118159774e+00 7.513979216980071988e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.116982656695883058e+01 7.410146993689531447e-02 6.363164051545515676e+00 2.831788843497918336e-04 2.845941564675977364e+00 7.959949940474404535e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.116272618171716147e+01 7.417511618796643336e-02 6.365297167109394749e+00 2.752509706578979668e-04 2.846023379499976969e+00 8.402435555223416270e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.115561880653010007e+01 7.424869831400314479e-02 6.367432590622033928e+00 2.672781258724006353e-04 2.846109601832099045e+00 8.841454664295773881e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.114850443900775012e+01 7.432221631795087047e-02 6.369570292089774988e+00 2.592610181631844948e-04 2.846200197100243301e+00 9.277025856770307203e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.114138307678386575e+01 7.439567020211181048e-02 6.371710241610599290e+00 2.512003128413639597e-04 2.846295130918136351e+00 9.709167709169769017e-04 -3.305671701458648415e-01 4.748923495737876088e+00 -2.485187220084408843e-01 -1.193174636454437199e+01
1.113425471751630624e+01 7.446905996820082918e-02 6.373852409374087813e+00 2.430966722025910802e-04 2.846394369085210485e+00 1.013789878607984293e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.112711937053426681e+01 7.454201769426720137e-02 6.375996740688986364e+00 2.353633653182533934e-04 2.846497828149684661e+00 1.055336263318736208e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.111997704524981501e+01 7.461491263183764322e-02 6.378143181435095954e+00 2.275887332410834140e-04 2.846605425338839535e+00 1.096552675929986231e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.111282773948219216e+01 7.468774478908660197e-02 6.380291702795231501e+00 2.197734090278023625e-04 2.846717127746551945e+00 1.137440937922762005e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.110567145107593490e+01 7.476051417371455676e-02 6.382442276042812779e+00 2.119180225679621876e-04 2.846832902648767316e+00 1.178002869160419026e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.109850817790125710e+01 7.483322079299625784e-02 6.384594872541808463e+00 2.040232005719452098e-04 2.846952717503331787e+00 1.218240287782177203e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.109133791785443357e+01 7.490586465382764736e-02 6.386749463746694389e+00 1.960895664220590898e-04 2.847076539949815466e+00 1.258155010104374969e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.108416066885816242e+01 7.497844576277180872e-02 6.388906021202401142e+00 1.881177402780823387e-04 2.847204337809323249e+00 1.297748850491723532e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.107697642886192391e+01 7.505096412610376411e-02 6.391064516544263441e+00 1.801083389374740656e-04 2.847336079084294536e+00 1.337023621249281086e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.106978519584233034e+01 7.512341974985413395e-02 6.393224921497975721e+00 1.720619757749162896e-04 2.847471731958291841e+00 1.375981132505246221e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.106258696780346007e+01 7.519581263985179731e-02 6.395387207879537961e+00 1.639792608374987049e-04 2.847611264795775199e+00 1.414623192076998022e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.105538174277718788e+01 7.526814280176549743e-02 6.397551347595202387e+00 1.558608007401645929e-04 2.847754646141866353e+00 1.452951605356746136e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.104816951882350295e+01 7.534041024114432328e-02 6.399717312641421074e+00 1.477071985900497194e-04 2.847901844722100506e+00 1.490968175197164569e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.104095029403081440e+01 7.541261496345721960e-02 6.401885075104798872e+00 1.395190540034177082e-04 2.848052829442166090e+00 1.528674701783873033e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.103372406651625681e+01 7.548475697413145613e-02 6.404054607162031232e+00 1.312969631653116787e-04 2.848207569387630755e+00 1.566072982507347349e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.102649083442597444e+01 7.555683627859020868e-02 6.406225881079845585e+00 1.230415187179825245e-04 2.848366033823657606e+00 1.603164811856804244e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.101925059593540190e+01 7.562885288228898828e-02 6.408398869214944504e+00 1.147533097220899251e-04 2.848528192194707653e+00 1.639951981299566080e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.101200334924953950e+01 7.570080679075115448e-02 6.410573544013952407e+00 1.064329216429975972e-04 2.848694014124233842e+00 1.676436279169339670e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.100474909260321432e+01 7.577269800960245716e-02 6.412749878013349836e+00 9.808093639778776981e-05 2.848863469414360416e+00 1.712619490543226776e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.099748782426133431e+01 7.584452654460471788e-02 6.414927843839408617e+00 8.969793234681083154e-05 2.849036528045551631e+00 1.748503397129270000e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.099021954251912803e+01 7.591629240168849824e-02 6.417107414208125249e+00 8.128448421263516019e-05 2.849213160176270243e+00 1.784089777162544809e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.098294424570238981e+01 7.598799558698487999e-02 6.419288561925156955e+00 7.284116306384418201e-05 2.849393336142623578e+00 1.819380405296345095e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.097566193216770003e+01 7.605963610685623211e-02 6.421471259885756844e+00 6.436853630295403627e-05 2.849577026458001150e+00 1.854377052494788399e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.096837260030265249e+01 7.613121396792620066e-02 6.423655481074703744e+00 5.586716766175305092e-05 2.849764201812699849e+00 1.889081485928944355e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.096107624852606044e+01 7.620272917710875504e-02 6.425841198566231149e+00 4.733761725354315687e-05 2.849954833073539362e+00 1.923495468864364543e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.095377287528816090e+01 7.627418174163647091e-02 6.428028385523948174e+00 3.878044153117970539e-05 2.850148891283467378e+00 1.957620760566864022e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.094646247907080827e+01 7.634557166908784165e-02 6.430217015200766717e+00 3.019619324166279755e-05 2.850346347661153246e+00 1.991459116203112348e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.093914505838766615e+01 7.641689896741378496e-02 6.432407060938824195e+00 2.158542141682722658e-05 2.850547173600574080e+00 2.025012286745799927e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.093182061178438147e+01 7.648816364496330289e-02 6.434598496169408044e+00 1.294867136560004280e-05 2.850751340670591105e+00 2.058282018877985800e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.092448913783876385e+01 7.655936571050826756e-02 6.436791294412875786e+00 4.286484666986805690e-06 2.850958820614514888e+00 2.091270054898531142e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.091715063516103967e+01 7.663050513188832125e-02 6.438985429278547556e+00 -4.400600834486263099e-06 2.851169585349663471e+00 2.123978132632184639e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.090980510241642065e+01 7.670158153059311590e-02 6.441180874457926642e+00 -1.311205101092680667e-05 2.851383606966913842e+00 2.156407985468546552e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.090245253832508965e+01 7.677259487648475933e-02 6.443377603724680824e+00 -2.184733545609170984e-05 2.851600857730258731e+00 2.188561342273420002e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.089509294164019693e+01 7.684354517835377540e-02 6.445575590941183819e+00 -3.060592751238354347e-05 2.851821310076341209e+00 2.220439927175801246e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.088772631114799339e+01 7.691443244555327963e-02 6.447774810058428230e+00 -3.938730427663190655e-05 2.852044936613976844e+00 2.252045459484903079e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.088035264566796023e+01 7.698525668801904642e-02 6.449975235115937622e+00 -4.819094660334763869e-05 2.852271710123667869e+00 2.283379653608044735e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.087297194405292267e+01 7.705601791628888253e-02 6.452176840241676814e+00 -5.701633910729819499e-05 2.852501603557108911e+00 2.314444218968858373e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.086558420518917067e+01 7.712671614152125099e-02 6.454379599651956845e+00 -6.586297016560026805e-05 2.852734590036684281e+00 2.345240859929630280e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.085818942799656206e+01 7.719735137551321513e-02 6.456583487651345266e+00 -7.473033191929169137e-05 2.852970642854958161e+00 2.375771275716639670e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.085078761142862369e+01 7.726792363071761927e-02 6.458788478632566665e+00 -8.361792027277719524e-05 2.853209735474157682e+00 2.406037160342390166e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.084337875447264388e+01 7.733843292025970040e-02 6.460994547076406747e+00 -9.252523486132072550e-05 2.853451841525647570e+00 2.436040202528687391e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.083596285614976296e+01 7.740887925795297830e-02 6.463201667551604856e+00 -1.014517790458335550e-04 2.853696934809396346e+00 2.465782085637628629e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.082853991551504969e+01 7.747926265831453496e-02 6.465409814714755399e+00 -1.103970599489125269e-04 2.853944989293438983e+00 2.495264487605636499e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.082110993165757939e+01 7.754958313657953073e-02 6.467618963310201252e+00 -1.193605884553449538e-04 2.854195979113329340e+00 2.524489080872439808e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.081367290370050682e+01 7.761984070871517927e-02 6.469829088169930742e+00 -1.283418792103394848e-04 2.854449878571588162e+00 2.553457532314879971e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.080622883080112295e+01 7.769003539143402859e-02 6.472040164213470170e+00 -1.373404506174548726e-04 2.854706662137142192e+00 2.582171503186585573e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.079877771215092075e+01 7.776016720220667311e-02 6.474252166447776347e+00 -1.463558248357951287e-04 2.854966304444760627e+00 2.610632649054256404e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.079131954697564311e+01 7.783023615927382732e-02 6.476465069967124677e+00 -1.553875277765796501e-04 2.855228780294481794e+00 2.638842619732830342e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.078385433453533437e+01 7.790024228165784437e-02 6.478678849952998142e+00 -1.644350890994027896e-04 2.855494064651035835e+00 2.666803059225792381e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.077638207412437588e+01 7.797018558917363784e-02 6.480893481673974499e+00 -1.734980422082035238e-04 2.855762132643260287e+00 2.694515605670724703e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.076890276507153033e+01 7.804006610243903463e-02 6.483108940485607263e+00 -1.825759242464800828e-04 2.856032959563510776e+00 2.721981891285047989e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.076141640673996491e+01 7.810988384288457265e-02 6.485325201830312913e+00 -1.916682760738041256e-04 2.856306520867065935e+00 2.749203542303952155e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.075392299852728506e+01 7.817963883276279891e-02 6.487542241237242990e+00 -2.007746422373457964e-04 2.856582792171526552e+00 2.776182178924289316e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.074642253986554863e+01 7.824933109515702645e-02 6.489760034322165083e+00 -2.098945710014635258e-04 2.856861749256209393e+00 2.802919415257090069e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.073891503022128369e+01 7.831896065398953610e-02 6.491978556787339372e+00 -2.190276143467673078e-04 2.857143368061536126e+00 2.829416859284161583e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.073140046909550271e+01 7.838852753402926477e-02 6.494197784421392505e+00 -2.281733279631597481e-04 2.857427624688417822e+00 2.855676112805330749e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.072387885602370616e+01 7.845803176089893860e-02 6.496417693099193258e+00 -2.373312712425022493e-04 2.857714495397634114e+00 2.881698771387888706e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.071635019057588778e+01 7.852747336108181764e-02 6.498638258781724630e+00 -2.465010072710413979e-04 2.858003956609208362e+00 2.907486424320678345e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.070881447235652928e+01 7.859685236192787139e-02 6.500859457515953288e+00 -2.556821028215306639e-04 2.858295984901776610e+00 2.933040654571224086e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.070127170100459679e+01 7.866616879165952425e-02 6.503081265434699887e+00 -2.648741283452450343e-04 2.858590557011954747e+00 2.958363038749635757e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.069372187619352665e+01 7.873542267937688743e-02 6.505303658756504959e+00 -2.740766579630329576e-04 2.858887649833699030e+00 2.983455147061379875e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.068616499763121119e+01 7.880461405506263006e-02 6.507526613785496572e+00 -2.832892694561376778e-04 2.859187240417664366e+00 3.008318543264264146e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.067860106505998097e+01 7.887374294958630905e-02 6.509750106911250889e+00 -2.925115442568030017e-04 2.859489305970558171e+00 3.032954784629557105e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.067103007825657635e+01 7.894280939470835201e-02 6.511974114608658049e+00 -3.017430674385744062e-04 2.859793823854487993e+00 3.057365421905159069e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.066345203703212619e+01 7.901181342308355449e-02 6.514198613437780061e+00 -3.109834277053139559e-04 2.860100771586310042e+00 3.081551999286896368e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.065586694123211231e+01 7.908075506826420242e-02 6.516423580043709585e+00 -3.202322173536664707e-04 2.860410126836969713e+00 3.105516054377650825e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.064827479073633221e+01 7.914963436470281999e-02 6.518648991156425154e+00 -3.294890322634320273e-04 2.860721867430842114e+00 3.129259118148995048e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.064067558545885994e+01 7.921845134775452879e-02 6.520874823590642855e+00 -3.387534719118667488e-04 2.861035971345066375e+00 3.152782714911184746e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.063306932534800708e+01 7.928720605367894914e-02 6.523101054245675101e+00 -3.480251393634929843e-04 2.861352416708878188e+00 3.176088362282209528e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.062545601038626941e+01 7.935589851964174046e-02 6.525327660105277872e+00 -3.573036412586959960e-04 2.861671181802939667e+00 3.199177571161504908e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.061783564059028429e+01 7.942452878371582259e-02 6.527554618237505935e+00 -3.665885878021899456e-04 2.861992245058666118e+00 3.222051845707805083e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.061020821601077024e+01 7.949309688488215286e-02 6.529781905794560082e+00 -3.758795927504990993e-04 2.862315585057549683e+00 3.244712683303442764e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.060257373673247550e+01 7.956160286303025353e-02 6.532009500012635250e+00 -3.851762733994764385e-04 2.862641180530480778e+00 3.267161574526432268e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.059493220287411397e+01 7.963004675895829498e-02 6.534237378211768643e+00 -3.944782505716425635e-04 2.862969010357066857e+00 3.289400003125403198e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.058728361458830314e+01 7.969842861437292925e-02 6.536465517795682523e+00 -4.037851486032747973e-04 2.863299053564947627e+00 3.311429445995760570e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.057962797206150007e+01 7.976674847188879036e-02 6.538693896251628779e+00 -4.130965953314847967e-04 2.863631289329108487e+00 3.333251373161796351e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.057196527551392506e+01 7.983500637502760622e-02 6.540922491150229945e+00 -4.224122220810929839e-04 2.863965696971193520e+00 3.354867247760378712e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.056429552519949766e+01 7.990320236821708832e-02 6.543151280145320214e+00 -4.317316636505729496e-04 2.864302255958814936e+00 3.376278526011303443e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.055661872140575319e+01 7.997133649678947465e-02 6.545380240973784680e+00 -4.410545582981404344e-04 2.864640945904859404e+00 3.397486657196645971e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.054893486445376816e+01 8.003940880697979487e-02 6.547609351455395910e+00 -4.503805477276795173e-04 2.864981746566795273e+00 3.418493083642343364e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.054124395469808029e+01 8.010741934592385816e-02 6.549838589492651408e+00 -4.597092770739576758e-04 2.865324637845974021e+00 3.439299240700782485e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.053354599252659973e+01 8.017536816165599101e-02 6.552067933070606642e+00 -4.690403948695349057e-04 2.865669599786933475e+00 3.459906556735873988e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.052584097836052557e+01 8.024325530310646992e-02 6.554297360256705396e+00 -4.783735530186727751e-04 2.866016612576697931e+00 3.480316453115099053e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.051812891265425343e+01 8.031108082009877358e-02 6.556526849200611018e+00 -4.877084068101932793e-04 2.866365656544078266e+00 3.500530344188823237e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.051040979589528668e+01 8.037884476334646033e-02 6.558756378134035891e+00 -4.970446149046998377e-04 2.866716712158968061e+00 3.520549637274540417e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.050268362860413873e+01 8.044654718444990693e-02 6.560985925370570904e+00 -5.063818393193483727e-04 2.867069760031641046e+00 3.540375732644522426e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.049495041133423712e+01 8.051418813589270029e-02 6.563215469305512251e+00 -5.157197454124446464e-04 2.867424780912045446e+00 3.560010023514421484e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.048721014467182400e+01 8.058176767103786275e-02 6.565444988415690908e+00 -5.250580018678946328e-04 2.867781755689097434e+00 3.579453896033243064e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.047946282923585670e+01 8.064928584412385526e-02 6.567674461259294105e+00 -5.343962806799080513e-04 2.868140665389974586e+00 3.598708729282739174e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.047170846567790292e+01 8.071674271026031688e-02 6.569903866475692134e+00 -5.437342571371106851e-04 2.868501491179409779e+00 3.617775895268361339e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.046394705468203412e+01 8.078413832542362394e-02 6.572133182785258043e+00 -5.530716098061076594e-04 2.868864214358981091e+00 3.636656758903066521e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.045617859696471896e+01 8.085147274645225479e-02 6.574362388989191786e+00 -5.624080205152837261e-04 2.869228816366403478e+00 3.655352678000104143e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.044840309327471140e+01 8.091874603104190489e-02 6.576591463969338136e+00 -5.717431743384815759e-04 2.869595278774817793e+00 3.673865003267036064e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.044062054439294052e+01 8.098595823774050462e-02 6.578820386688008170e+00 -5.810767595785473359e-04 2.869963583292079790e+00 3.692195078300612200e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.043283095113239511e+01 8.105310942594294576e-02 6.581049136187792747e+00 -5.904084677508022322e-04 2.870333711760050033e+00 3.710344239583618104e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.042503431433800820e+01 8.112019965588572468e-02 6.583277691591383096e+00 -5.997379935668802802e-04 2.870705646153881130e+00 3.728313816492514685e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.041723063488653978e+01 8.118722898864129400e-02 6.585506032101382523e+00 -6.090650349176672789e-04 2.871079368581308522e+00 3.746105131289388223e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.040941991368645780e+01 8.125419748611237281e-02 6.587734137000124335e+00 -6.183892928560505041e-04 2.871454861281936832e+00 3.763719499113453697e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.040160215167781388e+01 8.132110521102602074e-02 6.589961985649480880e+00 -6.277104715798674604e-04 2.871832106626529324e+00 3.781158227979826165e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.039377734983212420e+01 8.138795222692757347e-02 6.592189557490677920e+00 -6.370282784097262493e-04 2.872211087116293804e+00 3.798422618778708043e-03 -3.270892253747352263e-01 4.736851013373405195e+00 -3.367268829134805186e-01 -1.183929222722346708e+01
1.038594550915224346e+01 8.145473859817448092e-02 6.594416832044101895e+00 -6.463424237436963269e-04 2.872591785382171192e+00 3.815513965273045066e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.037810683428237546e+01 8.151600649729978665e-02 6.596643499627284690e+00 -6.511107657004928028e-04 2.872973382311298618e+00 3.816418639997178758e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.037026153085637681e+01 8.157723792222891512e-02 6.598869259035521573e+00 -6.558656440053751199e-04 2.873355067919606043e+00 3.817287597598260744e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.036240960139135936e+01 8.163843291684222403e-02 6.601094102586031909e+00 -6.606070319621781426e-04 2.873736838649965097e+00 3.818121129417122693e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.035455104841286733e+01 8.169959152501597710e-02 6.603318022623901662e+00 -6.653349034114676604e-04 2.874118690974278412e+00 3.818919524723720683e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.034668587445481513e+01 8.176071379062056776e-02 6.605541011522000794e+00 -6.700492327260807379e-04 2.874500621393272670e+00 3.819683070728312462e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.033881408205942876e+01 8.182179975751874279e-02 6.607763061680896222e+00 -6.747499948067033635e-04 2.874882626436292110e+00 3.820412052592871057e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.033093567377718713e+01 8.188284946956388144e-02 6.609984165528766553e+00 -6.794371650774725995e-04 2.875264702661096461e+00 3.821106753442478441e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.032305065216676176e+01 8.194386297059826074e-02 6.612204315521317710e+00 -6.841107194816032364e-04 2.875646846653655775e+00 3.821767454376692307e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.031515901979496341e+01 8.200484030445137629e-02 6.614423504141701216e+00 -6.887706344770386235e-04 2.876029055027949699e+00 3.822394434480891594e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.030726077923667816e+01 8.206578151493824913e-02 6.616641723900424488e+00 -6.934168870321266546e-04 2.876411324425765859e+00 3.822987970837595992e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.029935593307481234e+01 8.212668664585776046e-02 6.618858967335270904e+00 -6.980494546213239417e-04 2.876793651516500905e+00 3.823548338537860469e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.029144448390023747e+01 8.218755574099104177e-02 6.621075227011214537e+00 -7.026683152211132518e-04 2.877176032996961119e+00 3.824075810696503114e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.028352643431172808e+01 8.224838884409982342e-02 6.623290495520334886e+00 -7.072734473058887427e-04 2.877558465591166126e+00 3.824570658465943889e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.027560178691590842e+01 8.230918599892483867e-02 6.625504765481733394e+00 -7.118648298434358162e-04 2.877940946050153492e+00 3.825033151041168106e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.026767054432719384e+01 8.236994724918426936e-02 6.627718029541450839e+00 -7.164424422907019700e-04 2.878323471151781998e+00 3.825463555670357250e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.025973270916773750e+01 8.243067263857214999e-02 6.629930280372382967e+00 -7.210062645896178493e-04 2.878706037700538900e+00 3.825862137666049319e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.025178828406737175e+01 8.249136221075686892e-02 6.632141510674197882e+00 -7.255562771629436684e-04 2.879088642527345865e+00 3.826229160416271414e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.024383727166355307e+01 8.255201600937962791e-02 6.634351713173251675e+00 -7.300924609101388336e-04 2.879471282489368456e+00 3.826564885395644568e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.023587967460130699e+01 8.261263407805294334e-02 6.636560880622504932e+00 -7.346147972032568288e-04 2.879853954469823840e+00 3.826869572176457360e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.022791549553317125e+01 8.267321646035916127e-02 6.638769005801441914e+00 -7.391232678828634113e-04 2.880236655377792054e+00 3.827143478439712192e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.021994473711914431e+01 8.273376319984900029e-02 6.640976081515986174e+00 -7.436178552539797438e-04 2.880619382148026819e+00 3.827386859986139055e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.021196740202662667e+01 8.279427434004013597e-02 6.643182100598417961e+00 -7.480985420821344893e-04 2.881002131740768579e+00 3.827599970748948779e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.020398349293036944e+01 8.285474992441572983e-02 6.645387055907292506e+00 -7.525653115896534543e-04 2.881384901141558430e+00 3.827783062810801665e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.019599301251241918e+01 8.291518999642305543e-02 6.647590940327358311e+00 -7.570181474514084321e-04 2.881767687361053820e+00 3.827936386408962652e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.018799596346206471e+01 8.297559459947211058e-02 6.649793746769473657e+00 -7.614570337907531792e-04 2.882150487434843367e+00 3.828060189944016128e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.017999234847578194e+01 8.303596377693421571e-02 6.651995468170524894e+00 -7.658819551751566831e-04 2.882533298423264778e+00 3.828154719990680202e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.017198217025718421e+01 8.309629757214072321e-02 6.654196097493346507e+00 -7.702928966019743093e-04 2.882916117411222334e+00 3.828220221307617865e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.016396543151696541e+01 8.315659602838167130e-02 6.656395627726634068e+00 -7.746898434934784694e-04 2.883298941508005697e+00 3.828256936848090358e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.015594213497284848e+01 8.321685918890452116e-02 6.658594051884866971e+00 -7.790727817044435909e-04 2.883681767847110056e+00 3.828265107771822249e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.014791228334953388e+01 8.327708709691282463e-02 6.660791363008224941e+00 -7.834416975188802836e-04 2.884064593586057157e+00 3.828244973455786643e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.013987587937864632e+01 8.333727979556496135e-02 6.662987554162506321e+00 -7.877965776462180804e-04 2.884447415906218115e+00 3.828196771504897150e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.013183292579868322e+01 8.339743732797290365e-02 6.665182618439049911e+00 -7.921374092175187528e-04 2.884830232012636664e+00 3.828120737762829087e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.012378342535496323e+01 8.345755973720095366e-02 6.667376548954650595e+00 -7.964641797819348732e-04 2.885213039133852408e+00 3.828017106327341861e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.011572738079957645e+01 8.351764706626453594e-02 6.669569338851483842e+00 -8.007768773030539931e-04 2.885595834521728964e+00 3.827886109562491854e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.010766479489132941e+01 8.357769935812896234e-02 6.671760981297022219e+00 -8.050754901548818915e-04 2.885978615451279872e+00 3.827727978102945378e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.009959567039570061e+01 8.363771665570828018e-02 6.673951469483954568e+00 -8.093600071181223515e-04 2.886361379220494960e+00 3.827542940864092549e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.009152001008478550e+01 8.369769900186407874e-02 6.676140796630110508e+00 -8.136304173765005225e-04 2.886744123150171593e+00 3.827331225052530653e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.008343781673724671e+01 8.375764643940436516e-02 6.678328955978376058e+00 -8.178867105131089419e-04 2.887126844583741470e+00 3.827093056176514990e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.007534909313826610e+01 8.381755901108238482e-02 6.680515940796618146e+00 -8.221288765067771929e-04 2.887509540887103210e+00 3.826828658056370246e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.006725384207949325e+01 8.387743675959556666e-02 6.682701744377602893e+00 -8.263569057284642213e-04 2.887892209448453595e+00 3.826538252834866746e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.005915206635899573e+01 8.393727972758435740e-02 6.684886360038917452e+00 -8.305707889376742889e-04 2.888274847678120150e+00 3.826222060987558970e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.005104376878121464e+01 8.399708795763120850e-02 6.687069781122890966e+00 -8.347705172788955855e-04 2.888657453008395048e+00 3.825880301333088509e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.004292895215691139e+01 8.405686149225946591e-02 6.689252000996517289e+00 -8.389560822780827527e-04 2.889040022893369919e+00 3.825513191043889913e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.003480761930311971e+01 8.411660037393230149e-02 6.691433013051375056e+00 -8.431274758394512224e-04 2.889422554808771970e+00 3.825120945662739518e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.002667977304309765e+01 8.417630464505172772e-02 6.693612810703551297e+00 -8.472846902418983746e-04 2.889805046251801457e+00 3.824703779110876986e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.001854541620628147e+01 8.423597434795754291e-02 6.695791387393561500e+00 -8.514277181353108528e-04 2.890187494740970031e+00 3.824261903693434994e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.001040455162823584e+01 8.429560952492633208e-02 6.697968736586273231e+00 -8.555565525371097539e-04 2.890569897815939093e+00 3.823795530109401746e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
1.000225718215060766e+01 8.435521021817049547e-02 6.700144851770827970e+00 -8.596711868288251998e-04 2.890952253037360808e+00 3.823304867461697117e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.994103310621078151e+00 8.441477646983726324e-02 6.702319726460565619e+00 -8.637716147526938943e-04 2.891334557986717790e+00 3.822790123267209329e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.985942939893314829e+00 8.447430832200777950e-02 6.704493354192945453e+00 -8.678578304082791225e-04 2.891716810266165005e+00 3.822251503466793029e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.977776072826928910e+00 8.453380581669610316e-02 6.706665728529468851e+00 -8.719298282491127604e-04 2.892099007498374341e+00 3.821689212435228338e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.969602712287427337e+00 8.459326899584834747e-02 6.708836843055605570e+00 -8.759876030793596179e-04 2.892481147326376067e+00 3.821103452991140865e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.961422861146161267e+00 8.465269790134173633e-02 6.711006691380713818e+00 -8.800311500505040088e-04 2.892863227413405625e+00 3.820494426406882259e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.953236522280288767e+00 8.471209257498374390e-02 6.713175267137967417e+00 -8.840604646580803392e-04 2.893245245442748192e+00 3.819862332418817990e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.945043698572723301e+00 8.477145305851117862e-02 6.715342563984278534e+00 -8.880755427387161628e-04 2.893627199117587256e+00 3.819207369243522721e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.936844392912091095e+00 8.483077939358933672e-02 6.717508575600220411e+00 -8.920763804652718110e-04 2.894009086160851396e+00 3.818529733585291231e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.928638608192686732e+00 8.489007162181116950e-02 6.719673295689952752e+00 -8.960629743317308432e-04 2.894390904315065072e+00 3.817829620639932690e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.920426347314423410e+00 8.494932978469646456e-02 6.721836717981146236e+00 -9.000353211570354117e-04 2.894772651342196745e+00 3.817107224104959989e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.912207613182793864e+00 8.500855392369105479e-02 6.723998836224906128e+00 -9.039934180881440372e-04 2.895154325023510555e+00 3.816362736189833713e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.903982408708824181e+00 8.506774408016597178e-02 6.726159644195696785e+00 -9.079372625969688460e-04 2.895535923159417102e+00 3.815596347625575552e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.895750736809029391e+00 8.512690029541669645e-02 6.728319135691268826e+00 -9.118668524772363714e-04 2.895917443569326899e+00 3.814808247674330525e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.887512600405367280e+00 8.518602261066236803e-02 6.730477304532583638e+00 -9.157821858413700382e-04 2.896298884091503378e+00 3.813998624138885841e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.879268002425201090e+00 8.524511106704503460e-02 6.732634144563739653e+00 -9.196832611173933565e-04 2.896680242582917675e+00 3.813167663372154202e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.871016945801249776e+00 8.530416570562890377e-02 6.734789649651898635e+00 -9.235700770458550157e-04 2.897061516919104296e+00 3.812315550286611565e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.862759433471550707e+00 8.536318656739960709e-02 6.736943813687211957e+00 -9.274426326767826016e-04 2.897442704994017237e+00 3.811442468363855900e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.854495468379411705e+00 8.542217369326349230e-02 6.739096630582746883e+00 -9.313009273668842710e-04 2.897823804719888319e+00 3.810548599668787256e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.846225053473373734e+00 8.548112712404690172e-02 6.741248094274414626e+00 -9.351449607766345240e-04 2.898204814027084630e+00 3.809634124860664887e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.837948191707164725e+00 8.554004690049547832e-02 6.743398198720896630e+00 -9.389747328669783384e-04 2.898585730863969090e+00 3.808699223195899288e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.829664886039656935e+00 8.559893306327349960e-02 6.745546937903570850e+00 -9.427902438963400725e-04 2.898966553196760998e+00 3.807744072536857222e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.821375139434831425e+00 8.565778565296319758e-02 6.747694305826440697e+00 -9.465914944176731342e-04 2.899347279009396150e+00 3.806768849361054016e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.813078954861728320e+00 8.571660471006413429e-02 6.749840296516063098e+00 -9.503784852755312257e-04 2.899727906303389613e+00 3.805773728770305963e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.804776335294413059e+00 8.577539027499253566e-02 6.751984904021476552e+00 -9.541512176031589952e-04 2.900108433097697613e+00 3.804758884499839788e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.796467283711930207e+00 8.583414238808069474e-02 6.754128122414127411e+00 -9.579096928196038311e-04 2.900488857428582978e+00 3.803724488927361785e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.788151803098266157e+00 8.589286108957633337e-02 6.756269945787800602e+00 -9.616539126268481468e-04 2.900869177349477468e+00 3.802670713082085315e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.779829896442304715e+00 8.595154641964201925e-02 6.758410368258547685e+00 -9.653838790069610735e-04 2.901249390930849881e+00 3.801597726653714940e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.771501566737791578e+00 8.601019841835458313e-02 6.760549383964616688e+00 -9.690995942192711862e-04 2.901629496260070606e+00 3.800505698001390657e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.763166816983289920e+00 8.606881712570453591e-02 6.762686987066379274e+00 -9.728010607976417951e-04 2.902009491441280620e+00 3.799394794164307008e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.754825650182144869e+00 8.612740258159548579e-02 6.764823171746262354e+00 -9.764882815480050359e-04 2.902389374595258698e+00 3.798265180877057577e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.746478069342440875e+00 8.618595482584362477e-02 6.766957932208676141e+00 -9.801612595453218762e-04 2.902769143859292189e+00 3.797117022572535014e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.738124077476962626e+00 8.624447389817714582e-02 6.769091262679946652e+00 -9.838199981307164596e-04 2.903148797387047342e+00 3.795950482388230681e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.729763677603157745e+00 8.630295983823574324e-02 6.771223157408242876e+00 -9.874645009087478203e-04 2.903528333348439183e+00 3.794765722174967253e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.721396872743097717e+00 8.636141268557011308e-02 6.773353610663509272e+00 -9.910947717447003529e-04 2.903907749929504067e+00 3.793562902505590983e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.713023665923437022e+00 8.641983247964139803e-02 6.775482616737395603e+00 -9.947108147618944490e-04 2.904287045332271777e+00 3.792342182683623632e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.704644060175375841e+00 8.647821925982075719e-02 6.777610169943189433e+00 -9.983126343390165414e-04 2.904666217774640291e+00 3.791103720751870607e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.696258058534626301e+00 8.653657306538883875e-02 6.779736264615744190e+00 -1.001900235107468229e-03 2.905045265490248330e+00 3.789847673500989621e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.687865664041366287e+00 8.659489393553534975e-02 6.781860895111415211e+00 -1.005473621948734702e-03 2.905424186728351454e+00 3.788574196478013394e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.679466879740209251e+00 8.665318190935857035e-02 6.783984055807986024e+00 -1.009032799991553672e-03 2.905802979753698168e+00 3.787283443994813800e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.671061708680163349e+00 8.671143702586493751e-02 6.786105741104604405e+00 -1.012577774602310427e-03 2.906181642846407343e+00 3.785975569135912894e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.662650153914592366e+00 8.676965932396860093e-02 6.788225945421712204e+00 -1.016108551379564561e-03 2.906560174301844768e+00 3.784650723770275997e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.654232218501183738e+00 8.682784884249102053e-02 6.790344663200976960e+00 -1.019625136161493020e-03 2.906938572430503243e+00 3.783309058564430540e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.645807905501905921e+00 8.688600562016055018e-02 6.792461888905223510e+00 -1.023127535023732109e-03 2.907316835557881785e+00 3.781950722983903283e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.637377217982978195e+00 8.694412969561200744e-02 6.794577617018370042e+00 -1.026615754276817040e-03 2.907694962024366170e+00 3.780575865300639729e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.628940159014828026e+00 8.700222110738632664e-02 6.796691842045358811e+00 -1.030089800463681975e-03 2.908072950185110805e+00 3.779184632601237121e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.620496731672060875e+00 8.706027989393012867e-02 6.798804558512089535e+00 -1.033549680357178291e-03 2.908450798409919269e+00 3.777777170795134937e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.612046939033417559e+00 8.711830609359538791e-02 6.800915760965354551e+00 -1.036995400957610404e-03 2.908828505083127514e+00 3.776353624622764624e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.603590784181745832e+00 8.717629974463904363e-02 6.803025443972772202e+00 -1.040426969490290893e-03 2.909206068603487072e+00 3.774914137663655522e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.595128270203961307e+00 8.723426088522268085e-02 6.805133602122721115e+00 -1.043844393403113189e-03 2.909583487384050926e+00 3.773458852344500902e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.586659400191011926e+00 8.729218955341215558e-02 6.807240230024273586e+00 -1.047247680364142043e-03 2.909960759852056267e+00 3.771987909947181056e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.578184177237842434e+00 8.735008578717727568e-02 6.809345322307132520e+00 -1.050636838259222860e-03 2.910337884448812140e+00 3.770501450616744760e-03 -2.723856329088939487e-01 4.546966411648466710e+00 -1.724127661450472804e+00 -1.038510770697173413e+01
9.569702604443364180e+00 8.740794962439148164e-02 6.811448873621563038e+00 -1.054011875189612285e-03 2.910714859629585316e+00 3.768999613369444085e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.561215118893761300e+00 8.745667684214623872e-02 6.813550734119025343e+00 -1.056438190212262863e-03 2.911090047334802478e+00 3.734800282818888460e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.552722159535212754e+00 8.750540261462447233e-02 6.815650769721143476e+00 -1.058794657497905134e-03 2.911461828802982765e+00 3.700874459301943097e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.544223732224448753e+00 8.755412688526473253e-02 6.817748998659210358e+00 -1.061081887251365220e-03 2.911830231261236968e+00 3.667219675009764004e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.535719842772008903e+00 8.760284959537228966e-02 6.819845439045765012e+00 -1.063300483515353719e-03 2.912195281691100757e+00 3.633833486184177928e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.527210496943002482e+00 8.765157068418617803e-02 6.821940108875427455e+00 -1.065451044251014773e-03 2.912557006830926110e+00 3.600713472886739926e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.518695700457866948e+00 8.770029008894467126e-02 6.824033026025725590e+00 -1.067534161416331014e-03 2.912915433178252300e+00 3.567857238750639717e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.510175458993099795e+00 8.774900774494935607e-02 6.826124208257921211e+00 -1.069550421012566014e-03 2.913270586992146693e+00 3.535262410640339827e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.501649778181992190e+00 8.779772358562774881e-02 6.828213673217823576e+00 -1.071500403074028985e-03 2.913622494295512233e+00 3.502926638379221837e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.493118663615335961e+00 8.784643754259459369e-02 6.830301438436597650e+00 -1.073384681831484428e-03 2.913971180877374945e+00 3.470847594565550000e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.484582120842134145e+00 8.789514954571152339e-02 6.832387521331581226e+00 -1.075203825814073210e-03 2.914316672295147903e+00 3.439022974285682425e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.476040155370286655e+00 8.794385952314545674e-02 6.834471939207094948e+00 -1.076958397918182167e-03 2.914658993876864557e+00 3.407450494814749306e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.467492772667274181e+00 8.799256740142563649e-02 6.836554709255246998e+00 -1.078648955478622631e-03 2.914998170723384963e+00 3.376127895392898315e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.458939978160826101e+00 8.804127310549932084e-02 6.838635848556737784e+00 -1.080276050340320476e-03 2.915334227710585147e+00 3.345052937035924382e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.450381777239575953e+00 8.808997655878618438e-02 6.840715374081661082e+00 -1.081840228922684123e-03 2.915667189491517597e+00 3.314223402219477598e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.441818175253715140e+00 8.813867768323153939e-02 6.842793302690297175e+00 -1.083342032285658897e-03 2.915997080498544225e+00 3.283637094626148337e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.433249177515623529e+00 8.818737639935833594e-02 6.844869651133904220e+00 -1.084781996197740125e-03 2.916323924945448898e+00 3.253291838974811234e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.424674789300492961e+00 8.823607262631784354e-02 6.846944436055505179e+00 -1.086160651151473746e-03 2.916647746829529542e+00 3.223185480766010275e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.416095015846948968e+00 8.828476628193944464e-02 6.849017673990664079e+00 -1.087478522377843685e-03 2.916968569933659605e+00 3.193315885991081238e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.407509862357645858e+00 8.833345728277909592e-02 6.851089381368259623e+00 -1.088736130001608090e-03 2.917286417828328648e+00 3.163680940944019627e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.398919333999867121e+00 8.838214554416665147e-02 6.853159574511260566e+00 -1.089933989116470764e-03 2.917601313873664282e+00 3.134278552052660854e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.390323435906106297e+00 8.843083098025203426e-02 6.855228269637500205e+00 -1.091072609842096315e-03 2.917913281221431010e+00 3.105106645581310471e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.381722173174647850e+00 8.847951350405044990e-02 6.857295482860442881e+00 -1.092152497383555663e-03 2.918222342817001991e+00 3.076163167408591144e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.373115550870130264e+00 8.852819302748637931e-02 6.859361230189950476e+00 -1.093174152093758086e-03 2.918528521401313469e+00 3.047446082887575371e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.364503574024102051e+00 8.857686946143668305e-02 6.861425527533040025e+00 -1.094138069529099633e-03 2.918831839512799675e+00 3.018953376584701791e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.355886247635568864e+00 8.862554271577260945e-02 6.863488390694642227e+00 -1.095044740504530836e-03 2.919132319489301963e+00 2.990683052032852042e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.347263576671533514e+00 8.867421269940091444e-02 6.865549835378351951e+00 -1.095894651120103832e-03 2.919429983469956635e+00 2.962633131582943866e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.338635566067523541e+00 8.872287932030401003e-02 6.867609877187168088e+00 -1.096688282751211076e-03 2.919724853397068109e+00 2.934801656194909944e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.330002220728106366e+00 8.877154248557916905e-02 6.869668531624234298e+00 -1.097426112184510033e-03 2.920016951017955886e+00 2.907186685178411809e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.321363545527407979e+00 8.882020210147681394e-02 6.871725814093577078e+00 -1.098108611692503274e-03 2.920306297886781532e+00 2.879786296036757672e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.312719545309612101e+00 8.886885807343775090e-02 6.873781739900842069e+00 -1.098736249088303482e-03 2.920592915366360121e+00 2.852598584311957786e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.304070224889455787e+00 8.891751030612964068e-02 6.875836324254027687e+00 -1.099309487773753383e-03 2.920876824629951241e+00 2.825621663311587029e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.295415589052717920e+00 8.896615870348256738e-02 6.877889582264213431e+00 -1.099828786791607303e-03 2.921158046663026475e+00 2.798853663940737476e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.286755642556698831e+00 8.901480316872369125e-02 6.879941528946283746e+00 -1.100294600878935509e-03 2.921436602265023552e+00 2.772292734574935587e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.278090390130687481e+00 8.906344360441119379e-02 6.881992179219646566e+00 -1.100707380510532402e-03 2.921712512051079180e+00 2.745937040794383874e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.269419836476428642e+00 8.911207991246734850e-02 6.884041547908949177e+00 -1.101067571886909851e-03 2.921985796453740569e+00 2.719784765202969828e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.260743986268574091e+00 8.916071199421089777e-02 6.886089649744780772e+00 -1.101375616978967622e-03 2.922256475724662295e+00 2.693834107316753559e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.252062844155133803e+00 8.920933975038858321e-02 6.888136499364377663e+00 -1.101631953644342365e-03 2.922524569936285843e+00 2.668083283316060629e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.243376414757911164e+00 8.925796308120589884e-02 6.890182111312326718e+00 -1.101837015677842530e-03 2.922790098983496510e+00 2.642530525870263707e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.234684702672941725e+00 8.930658188635702543e-02 6.892226500041266135e+00 -1.101991232860999011e-03 2.923053082585266971e+00 2.617174084037123937e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.225987712470917756e+00 8.935519606505411272e-02 6.894269679912582660e+00 -1.102095031003816035e-03 2.923313540286284873e+00 2.592012223015579403e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.217285448697605688e+00 8.940380551605583981e-02 6.896311665197100815e+00 -1.102148831989433787e-03 2.923571491458556881e+00 2.567043223977754935e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.208577915874263553e+00 8.945241013769521243e-02 6.898352470075772125e+00 -1.102153053820645887e-03 2.923826955303002961e+00 2.542265383972930424e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.199865118498042449e+00 8.950100982790676341e-02 6.900392108640358124e+00 -1.102108110614612169e-03 2.924079950851030674e+00 2.517677015679078110e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.191147061042382660e+00 8.954960448425312858e-02 6.902430594894101823e+00 -1.102014412611341263e-03 2.924330496966089932e+00 2.493276447248180330e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.182423747957411564e+00 8.959819400395092892e-02 6.904467942752398280e+00 -1.101872366296956359e-03 2.924578612345216655e+00 2.469062022215245868e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.173695183670323772e+00 8.964677828389593095e-02 6.906504166043466952e+00 -1.101682374449116774e-03 2.924824315520558660e+00 2.445032099256525936e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.164961372585763044e+00 8.969535722068765204e-02 6.908539278509022274e+00 -1.101444836179322432e-03 2.925067624860883342e+00 2.421185052064836127e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.156222319086197103e+00 8.974393071065325800e-02 6.910573293804933570e+00 -1.101160146975216619e-03 2.925308558573074258e+00 2.397519269235894729e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.147478027532283562e+00 8.979249864987093321e-02 6.912606225501886748e+00 -1.100828698736286155e-03 2.925547134703609053e+00 2.374033154032529139e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.138728502263232301e+00 8.984106093419264027e-02 6.914638087086040663e+00 -1.100450879811913207e-03 2.925783371140020961e+00 2.350725124294618124e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.129973747597157185e+00 8.988961745926629665e-02 6.916668891959674603e+00 -1.100027074973575257e-03 2.926017285612350527e+00 2.327593612282446295e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.121213767831431340e+00 8.993816812055752119e-02 6.918698653441828661e+00 -1.099557665467657463e-03 2.926248895694576024e+00 2.304637064469175229e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.112448567243021103e+00 8.998671281337070060e-02 6.920727384768945889e+00 -1.099043029112612563e-03 2.926478218806031428e+00 2.281853941484065541e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.103678150088832410e+00 9.003525143286948695e-02 6.922755099095512676e+00 -1.098483540335307455e-03 2.926705272212813291e+00 2.259242717915054943e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.094902520606041207e+00 9.008378387409683719e-02 6.924781809494694684e+00 -1.097879570206677187e-03 2.926930073029168078e+00 2.236801882154186138e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.086121683012416739e+00 9.013231003199444202e-02 6.926807528958967453e+00 -1.097231486480926017e-03 2.927152638218869285e+00 2.214529936326745108e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.077335641506650177e+00 9.018082980142171079e-02 6.928832270400747895e+00 -1.096539653625965309e-03 2.927372984596579908e+00 2.192425396068154852e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.068544400268669037e+00 9.022934307717428437e-02 6.930856046653015134e+00 -1.095804432819438411e-03 2.927591128829198031e+00 2.170486790433757626e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.059747963459942710e+00 9.027784975400203471e-02 6.932878870469922461e+00 -1.095026181949974647e-03 2.927807087437193534e+00 2.148712661765610297e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.050946335223793326e+00 9.032634972662668960e-02 6.934900754527411948e+00 -1.094205255721002103e-03 2.928020876795926153e+00 2.127101565507424907e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.042139519685697735e+00 9.037484288975883295e-02 6.936921711423826409e+00 -1.093342005695781272e-03 2.928232513136953763e+00 2.105652070157108379e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.033327520953580603e+00 9.042332913811451656e-02 6.938941753680519575e+00 -1.092436780326840919e-03 2.928442012549328233e+00 2.084362757064183672e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.024510343118107514e+00 9.047180836643139989e-02 6.940960893742458282e+00 -1.091489924989649070e-03 2.928649390980874401e+00 2.063232220328635458e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.015687990252972739e+00 9.052028046948444595e-02 6.942979143978826428e+00 -1.090501782014335463e-03 2.928854664239460615e+00 2.042259066698530641e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
9.006860466415181676e+00 9.056874534210125616e-02 6.944996516683619170e+00 -1.089472690666608940e-03 2.929057847994254171e+00 2.021441915373597790e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.998027775645324411e+00 9.061720287917700289e-02 6.947013024076228227e+00 -1.088402987164942270e-03 2.929258957776962990e+00 2.000779397962202527e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.989189921967854602e+00 9.066565297568889015e-02 6.949028678302029860e+00 -1.087293004774743561e-03 2.929458008983068851e+00 1.980270158290769501e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.980346909391348831e+00 9.071409552671026721e-02 6.951043491432971955e+00 -1.086143073845174034e-03 2.929655016873042417e+00 1.959912852325278784e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.971498741908781938e+00 9.076253042742424282e-02 6.953057475468153115e+00 -1.084953521838936908e-03 2.929849996573555160e+00 1.939706148050367130e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.962645423497777486e+00 9.081095757313699390e-02 6.955070642334403530e+00 -1.083724673359739814e-03 2.930042963078669072e+00 1.919648725312046895e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.953786958120870665e+00 9.085937685929067198e-02 6.957083003886858741e+00 -1.082456850172297666e-03 2.930233931251023272e+00 1.899739275767311445e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.944923349725755202e+00 9.090778818147601803e-02 6.959094571909525406e+00 -1.081150371161248777e-03 2.930422915823003738e+00 1.879976502681162754e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.936054602245532053e+00 9.095619143544458884e-02 6.961105358115843522e+00 -1.079805552414994044e-03 2.930609931397902379e+00 1.860359120894655846e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.927180719598952763e+00 9.100458651712058089e-02 6.963115374149248638e+00 -1.078422707281221108e-03 2.930794992451067227e+00 1.840885856653384734e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.918301705690657499e+00 9.105297332261237664e-02 6.965124631583731407e+00 -1.077002146396235493e-03 2.930978113331037083e+00 1.821555447532526538e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.909417564411413082e+00 9.110135174822363291e-02 6.967133141924393591e+00 -1.075544177711662986e-03 2.931159308260670837e+00 1.802366642318334929e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.900528299638345686e+00 9.114972169046417494e-02 6.969140916608002279e+00 -1.074049106514644207e-03 2.931338591338260358e+00 1.783318200878911478e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.891633915235164665e+00 9.119808304606047411e-02 6.971147967003534340e+00 -1.072517235392853258e-03 2.931515976538636270e+00 1.764408894093244615e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.882734415052389920e+00 9.124643571196595915e-02 6.973154304412713778e+00 -1.070948864286886369e-03 2.931691477714259531e+00 1.745637503688569122e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.873829802927570398e+00 9.129477958537085547e-02 6.975159940070554399e+00 -1.069344290562319714e-03 2.931865108596306335e+00 1.727002822207479452e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.864920082685506131e+00 9.134311456371183024e-02 6.977164885145897166e+00 -1.067703809032594315e-03 2.932036882795739707e+00 1.708503652831437885e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.856005258138454295e+00 9.139144054468122114e-02 6.979169150741943994e+00 -1.066027711987444036e-03 2.932206813804371315e+00 1.690138809351186431e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.847085333086345926e+00 9.143975742623608460e-02 6.981172747896789765e+00 -1.064316289203930599e-03 2.932374914995916182e+00 1.671907115993269280e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.838160311316991979e+00 9.148806510660691116e-02 6.983175687583945468e+00 -1.062569827909966898e-03 2.932541199627030970e+00 1.653807407380646338e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.829230196606284053e+00 9.153636348430614633e-02 6.985177980712855117e+00 -1.060788612851454489e-03 2.932705680838348705e+00 1.635838528374598984e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.820294992718395122e+00 9.158465245813639244e-02 6.987179638129416226e+00 -1.058972926350879940e-03 2.932868371655498407e+00 1.617999334039081291e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.811354703405976707e+00 9.163293192719824953e-02 6.989180670616496727e+00 -1.057123048328316266e-03 2.933029284990119390e+00 1.600288689487906714e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.802409332410354281e+00 9.168120179089804533e-02 6.991181088894449225e+00 -1.055239256326296476e-03 2.933188433640863124e+00 1.582705469842493043e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.793458883461719111e+00 9.172946194895519045e-02 6.993180903621618150e+00 -1.053321825494149674e-03 2.933345830294387557e+00 1.565248560081428488e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.784503360279309447e+00 9.177771230140939485e-02 6.995180125394841575e+00 -1.051371028580526997e-03 2.933501487526339435e+00 1.547916854995499405e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.775542766571604147e+00 9.182595274862760670e-02 6.997178764749950375e+00 -1.049387136018953195e-03 2.933655417802329080e+00 1.530709259049014767e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.766577106036496758e+00 9.187418319131071542e-02 6.999176832162269157e+00 -1.047370415959690462e-03 2.933807633478895394e+00 1.513624686342746615e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.757606382361478481e+00 9.192240353049994928e-02 7.001174338047110091e+00 -1.045321134288664270e-03 2.933958146804463318e+00 1.496662060468778805e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.748630599223812254e+00 9.197061366758312040e-02 7.003171292760268507e+00 -1.043239554631514169e-03 2.934106969920290187e+00 1.479820314474715980e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.739649760290708613e+00 9.201881350430067552e-02 7.005167706598506072e+00 -1.041125938316693391e-03 2.934254114861404528e+00 1.463098390714861205e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.730663869219490891e+00 9.206700294275146912e-02 7.007163589800031289e+00 -1.038980544459487589e-03 2.934399593557534658e+00 1.446495240821544246e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.721672929657769302e+00 9.211518188539838392e-02 7.009158952544984444e+00 -1.036803629998947962e-03 2.934543417834029722e+00 1.430009825572476799e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.712676945243599036e+00 9.216335023507367386e-02 7.011153804955915447e+00 -1.034595449719972766e-03 2.934685599412772739e+00 1.413641114844970542e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.703675919605650790e+00 9.221150789498412659e-02 7.013148157098260782e+00 -1.032356256250782861e-03 2.934826149913084770e+00 1.397388087503816101e-03 -1.818121295723250097e-01 4.232571798092834570e+00 -4.021266500499951491e+00 -7.977394071086968630e+00
8.694669856363361760e+00 9.225965476871605953e-02 7.015142018980812466e+00 -1.030086300029651016e-03 2.934965080852618868e+00 1.381249731320350173e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.685659314571642753e+00 9.229794676016368771e-02 7.017135649880883896e+00 -1.034788602983220457e-03 2.935100190609110093e+00 1.321028846121311820e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.676644855611252538e+00 9.233625592095442980e-02 7.019129328463444395e+00 -1.039343616566315879e-03 2.935229303232230968e+00 1.261306277219023360e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.667626486537848507e+00 9.237458220222291572e-02 7.021123093587574360e+00 -1.043752651934627598e-03 2.935352468318789931e+00 1.202077340176532089e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.658604214347576544e+00 9.241292554597524411e-02 7.023116983861557472e+00 -1.048017001607935619e-03 2.935469735000803659e+00 1.143337424208084371e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.649578045978824292e+00 9.245128588533672864e-02 7.025111037644239609e+00 -1.052137939409799163e-03 2.935581151953069234e+00 1.085081996556314793e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.640547988313930006e+00 9.248966314478919426e-02 7.027105293046314038e+00 -1.056116720212474467e-03 2.935686767401248343e+00 1.027306608426911032e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.631514048180843446e+00 9.252805724039682433e-02 7.029099787931526677e+00 -1.059954579740877588e-03 2.935786629130653580e+00 9.700069032479648494e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.622476232354724601e+00 9.256646808001867122e-02 7.031094559917783648e+00 -1.063652734190657055e-03 2.935880784496010421e+00 9.131786280698344803e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.613434547559489118e+00 9.260489556350552653e-02 7.033089646378128279e+00 -1.067212379658236815e-03 2.935969280432569661e+00 8.568176493058603325e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.604389000469288007e+00 9.264333958288120674e-02 7.035085084441542236e+00 -1.070634690433138175e-03 2.936052163468577891e+00 8.009199554594583848e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.595339597709855894e+00 9.268180002253924299e-02 7.037080910993291027e+00 -1.073920813445426161e-03 2.936129479734700176e+00 7.454815955896412858e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.586286345859708291e+00 9.272027675947241976e-02 7.039077162674653998e+00 -1.077071862786652427e-03 2.936201274967997765e+00 6.904986475499575588e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.577229251451187864e+00 9.275876966350637964e-02 7.041073875882117861e+00 -1.080088914045797700e-03 2.936267594514676116e+00 6.359672162069449032e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.568168320971336627e+00 9.279727859753000851e-02 7.043071086765901434e+00 -1.082972996237305295e-03 2.936328483332733441e+00 5.818834323452736759e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.559103560862540760e+00 9.283580341772358635e-02 7.045068831227494499e+00 -1.085725079810347408e-03 2.936383985994482249e+00 5.282434511543528805e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.550034977522830815e+00 9.287434397378620254e-02 7.047067144915744485e+00 -1.088346058490310703e-03 2.936434146688887026e+00 4.750434500591529485e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.540962577305686310e+00 9.291290010916493369e-02 7.049066063220681855e+00 -1.090836720557702456e-03 2.936479009223636361e+00 4.222796254367893408e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.531886366519048082e+00 9.295147166129007210e-02 7.051065621263713723e+00 -1.093197701546256596e-03 2.936518617026798506e+00 3.699481873851870545e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.522806351423023230e+00 9.299005846182407942e-02 7.053065853881655300e+00 -1.095429401908368976e-03 2.936553013147789493e+00 3.180453508444406122e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.513722538225515279e+00 9.302866033693407699e-02 7.055066795600979823e+00 -1.097531895223605213e-03 2.936582240257266108e+00 2.665673254289827499e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.504634933078403236e+00 9.306727710752892013e-02 7.057068480614865358e+00 -1.099505105030869605e-03 2.936606340647167634e+00 2.155103315583083981e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.495543542078037191e+00 9.310590858939357672e-02 7.059070942781138669e+00 -1.101348969647074913e-03 2.936625356232769324e+00 1.648706161892158207e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.486448371267146129e+00 9.314455459329208653e-02 7.061074215627106909e+00 -1.103063450177906284e-03 2.936639328555404216e+00 1.146444535111046012e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.477349426636710206e+00 9.318321492507040948e-02 7.063078332354387534e+00 -1.104648529914413740e-03 2.936648298785180078e+00 6.482814480325981997e-05 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.468246714127804609e+00 9.322188938575930173e-02 7.065083325843668938e+00 -1.106104213741150111e-03 2.936652307723681243e+00 1.541801829273515884e-05 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.459140239633397229e+00 9.326057777167710838e-02 7.067089228659393818e+00 -1.107430527555665562e-03 2.936651395806656684e+00 -3.358957098719766798e-05 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.450030009000112585e+00 9.329927987453257021e-02 7.069096073054377705e+00 -1.108627517699177414e-03 2.936645603106692537e+00 -8.219824133806358929e-05 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.440916028029961993e+00 9.333799548152732495e-02 7.071103890974354655e+00 -1.109695250398233350e-03 2.936634969335872203e+00 -1.304115845366919538e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.431798302482025775e+00 9.337672437545825599e-02 7.073112714062454565e+00 -1.110633811217190620e-03 2.936619533848422225e+00 -1.782331659752443712e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.422676838074117711e+00 9.341546633481949413e-02 7.075122573663612968e+00 -1.111443304521335601e-03 2.936599335643343078e+00 -2.256665248007882932e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.413551640484396188e+00 9.345422113390407237e-02 7.077133500828916901e+00 -1.112123852950469820e-03 2.936574413367027514e+00 -2.727151740544400574e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.404422715352954043e+00 9.349298854290515048e-02 7.079145526319881476e+00 -1.112675596902793287e-03 2.936544805315862483e+00 -3.193826008101000209e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.395290068283369322e+00 9.353176832801671226e-02 7.081158680612676726e+00 -1.113098697339099958e-03 2.936510549438822615e+00 -3.656722659894919795e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.386153704844968360e+00 9.357056025152654666e-02 7.083172993905828108e+00 -1.113393427283812130e-03 2.936471683340402095e+00 -4.115875953899738020e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.377013630577859971e+00 9.360936407188517883e-02 7.085188496141377357e+00 -1.113560303776487889e-03 2.936428244284921885e+00 -4.571319662441211706e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.367869850998584269e+00 9.364817954377996356e-02 7.087205217029003634e+00 -1.113600025610811178e-03 2.936380269201204207e+00 -5.023087126025095822e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.358722371604184076e+00 9.368700641823415887e-02 7.089223186062639570e+00 -1.113513406345943875e-03 2.936327794686557802e+00 -5.471211314628708850e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.349571197875198081e+00 9.372584444272089033e-02 7.091242432531973172e+00 -1.113301334627152294e-03 2.936270857010284896e+00 -5.915724864308152852e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.340416335277991422e+00 9.376469336128508136e-02 7.093262985530842002e+00 -1.112964749592287037e-03 2.936209492116896858e+00 -6.356660100270721718e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.331257789266659941e+00 9.380355291466926926e-02 7.095284873963669803e+00 -1.112504624947544722e-03 2.936143735629141105e+00 -6.794049052237779779e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.322095565284648444e+00 9.384242223074694411e-02 7.097308126550597507e+00 -1.111921746242667142e-03 2.936073622850898790e+00 -7.227929153952166461e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.312929669164914159e+00 9.388128174962311057e-02 7.099332769693273093e+00 -1.111166470662293231e-03 2.935999183352818509e+00 -7.659684819349654684e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.303760108000219020e+00 9.392012311838104921e-02 7.101358826728310092e+00 -1.110266795088859495e-03 2.935920439342940558e+00 -8.088609805672096822e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.294586889603698054e+00 9.395894686847998389e-02 7.103386323959013815e+00 -1.109232240656247894e-03 2.935837421262229796e+00 -8.514503116569269517e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.285410021774024969e+00 9.399775290375630976e-02 7.105415287563975113e+00 -1.108063914070380211e-03 2.935750159303803120e+00 -8.937389451370646816e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.276229512296485069e+00 9.403654112326628733e-02 7.107445743599055454e+00 -1.106762924668103004e-03 2.935658683414624992e+00 -9.357293339104425347e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.267045368944009098e+00 9.407531142142702696e-02 7.109477717999196145e+00 -1.105330383298118793e-03 2.935563023297537821e+00 -9.774239037973965656e-04 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.257857599478162669e+00 9.411406368815354584e-02 7.111511236580165374e+00 -1.103767402259265033e-03 2.935463208415189929e+00 -1.018825030846510788e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.248666211650117930e+00 9.415279780899245277e-02 7.113546325040218221e+00 -1.102075094302202435e-03 2.935359267995128807e+00 -1.059935042287695611e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.239471213201573718e+00 9.419151366525350955e-02 7.115583008961620770e+00 -1.100254571669747076e-03 2.935251231034311736e+00 -1.100756223774917259e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.230272611865629528e+00 9.423021113413905525e-02 7.117621313812049877e+00 -1.098306945217337625e-03 2.935139126302968027e+00 -1.141290825054383420e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.221070415367634610e+00 9.426889008887145982e-02 7.119661264945893464e+00 -1.096233323744766515e-03 2.935022982347958109e+00 -1.181541064388334002e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.211864631425997985e+00 9.430755039881835722e-02 7.121702887605468213e+00 -1.094034813455028836e-03 2.934902827495743605e+00 -1.221509132017186208e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.202655267752971824e+00 9.434619192961574141e-02 7.123746206922173307e+00 -1.091712517501244222e-03 2.934778689855044753e+00 -1.261197192926105139e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.193442332055408173e+00 9.438481454328892517e-02 7.125791247917582893e+00 -1.089267535611682493e-03 2.934650597319253595e+00 -1.300607389038810780e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.184225832035494363e+00 9.442341809837134781e-02 7.127838035504492353e+00 -1.086700963776752321e-03 2.934518577568645537e+00 -1.339741841020459416e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.175005775391463558e+00 9.446200245002121798e-02 7.129886594487922835e+00 -1.084013894004271211e-03 2.934382658072432370e+00 -1.378602649697017795e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.165782169818285752e+00 9.450056745013607484e-02 7.131936949566093809e+00 -1.081207414060624591e-03 2.934242866090683854e+00 -1.417191897270593916e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.156555023008339234e+00 9.453911294746515648e-02 7.133989125331355652e+00 -1.078282607274337656e-03 2.934099228676139148e+00 -1.455511648295093868e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.147324342652062512e+00 9.457763878771975607e-02 7.136043146271106252e+00 -1.075240552429360596e-03 2.933951772675929881e+00 -1.493563950483092892e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.138090136438590250e+00 9.461614481368142704e-02 7.138099036768672079e+00 -1.072082323583544317e-03 2.933800524733229054e+00 -1.531350835414179356e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.128852412056371435e+00 9.465463086530820358e-02 7.140156821104175933e+00 -1.068808989887380049e-03 2.933645511288834218e+00 -1.568874319088495476e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.119611177193768015e+00 9.469309677983872575e-02 7.142216523455379829e+00 -1.065421615633165313e-03 2.933486758582703580e+00 -1.606136402393148945e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.110366439539642869e+00 9.473154239189439385e-02 7.144278167898511001e+00 -1.061921259936201211e-03 2.933324292655440146e+00 -1.643139071575032200e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.101118206783935349e+00 9.476996753357955217e-02 7.146341778409074585e+00 -1.058308976906975445e-03 2.933158139349743898e+00 -1.679884298526704419e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.091866486618208398e+00 9.480837203457966045e-02 7.148407378862644990e+00 -1.054585815299717740e-03 2.932988324311827544e+00 -1.716374041144390523e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.082611286736199219e+00 9.484675572225757800e-02 7.150474993035648374e+00 -1.050752818747367062e-03 2.932814872992803856e+00 -1.752610243566140929e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.073352614834343299e+00 9.488511842174791877e-02 7.152544644606129154e+00 -1.046811025371489120e-03 2.932637810650049470e+00 -1.788594836415694856e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.064090478612291335e+00 9.492345995604953290e-02 7.154616357154504058e+00 -1.042761468081821689e-03 2.932457162348546920e+00 -1.824329736978916230e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.054824885773410159e+00 9.496178014611614260e-02 7.156690154164310869e+00 -1.038605174206031281e-03 2.932272952962208024e+00 -1.859816849417867020e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.045555844025269465e+00 9.500007881094504891e-02 7.158766059022929618e+00 -1.034343165658243918e-03 2.932085207175179065e+00 -1.895058064904539671e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.036283361080126753e+00 9.503835576766425652e-02 7.160844095022318001e+00 -1.029976458892875894e-03 2.931893949483132644e+00 -1.930055261761307256e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.027007444655383850e+00 9.507661083161753068e-02 7.162924285359711263e+00 -1.025506064647271291e-03 2.931699204194544883e+00 -1.964810305610159569e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.017728102474043439e+00 9.511484381644787212e-02 7.165006653138327408e+00 -1.020932988270091416e-03 2.931500995431962409e+00 -1.999325049451673372e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
8.008445342265151368e+00 9.515305453417935433e-02 7.167091221368067089e+00 -1.016258229441947781e-03 2.931299347133256461e+00 -2.033601333793349630e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.999159171764225640e+00 9.519124279529694865e-02 7.169178012966186841e+00 -1.011482782089509870e-03 2.931094283052868565e+00 -2.067640986751152505e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.989869598713674748e+00 9.522940840882493374e-02 7.171267050757974104e+00 -1.006607634687230364e-03 2.930885826763045543e+00 -2.101445824103287743e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.980576630863209786e+00 9.526755118240363973e-02 7.173358357477428449e+00 -1.001633769990044635e-03 2.930674001655069638e+00 -2.135017649392037010e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.971280275970238804e+00 9.530567092236440219e-02 7.175451955767903733e+00 -9.965621649268470179e-04 2.930458830940475767e+00 -2.168358254020061500e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.961980541800254052e+00 9.534376743380294783e-02 7.177547868182760027e+00 -9.913937908696676335e-04 2.930240337652264326e+00 -2.201469417288650417e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.952677436127213007e+00 9.538184052065142027e-02 7.179646117186019083e+00 -9.861296135387856172e-04 2.930018544646108225e+00 -2.234352906466360086e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.943370966733904304e+00 9.541988998574861547e-02 7.181746725152993172e+00 -9.807705928069254588e-04 2.929793474601551484e+00 -2.267010476867055251e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.934061141412303897e+00 9.545791563090863519e-02 7.183849714370904138e+00 -9.753176827619284422e-04 2.929565150023201170e+00 -2.299443871913789406e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.924747967963924111e+00 9.549591725698823585e-02 7.185955107039510459e+00 -9.697718319464777685e-04 2.929333593241915779e+00 -2.331654823181147657e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.915431454200155592e+00 9.553389466395267871e-02 7.188062925271731629e+00 -9.641339831371814129e-04 2.929098826415986512e+00 -2.363645050445859017e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.906111607942595043e+00 9.557184765093999779e-02 7.190173191094245908e+00 -9.584050732605385418e-04 2.928860871532313670e+00 -2.395416261758612653e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.896788437023364082e+00 9.560977601632376921e-02 7.192285926448081845e+00 -9.525860334391239234e-04 2.928619750407575051e+00 -2.426970153518401632e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.887461949285424545e+00 9.564767955777463138e-02 7.194401153189218689e+00 -9.466777892242834091e-04 2.928375484689393016e+00 -2.458308410453926684e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.878132152582881353e+00 9.568555807232045907e-02 7.196518893089182356e+00 -9.406812604268953958e-04 2.928128095857495339e+00 -2.489432705726484386e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.868799054781280944e+00 9.572341135640501097e-02 7.198639167835622743e+00 -9.345973610245742868e-04 2.927877605224870727e+00 -2.520344700983887572e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.859462663757891931e+00 9.576123920594521721e-02 7.200761999032878613e+00 -9.284269991711399141e-04 2.927624033938917236e+00 -2.551046046375676259e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.850122987401987551e+00 9.579904141638716231e-02 7.202887408202541586e+00 -9.221710773176925629e-04 2.927367402982588906e+00 -2.581538380651087015e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.840780033615116551e+00 9.583681778276091634e-02 7.205015416784031679e+00 -9.158304923306004059e-04 2.927107733175537518e+00 -2.611823331121371737e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.831433810311367871e+00 9.587456809973404770e-02 7.207146046135155082e+00 -9.094061352922769206e-04 2.926845045175248128e+00 -2.641902513800487625e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.822084325417626438e+00 9.591229216166370641e-02 7.209279317532649500e+00 -9.028988914907025085e-04 2.926579359478171494e+00 -2.671777533386167445e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.812731586873819190e+00 9.594998976264752788e-02 7.211415252172720614e+00 -8.963096404264723517e-04 2.926310696420848956e+00 -2.701449983366032131e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.803375602633155772e+00 9.598766069657331534e-02 7.213553871171577647e+00 -8.896392559023710280e-04 2.926039076181034648e+00 -2.730921446004907788e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.794016380662362131e+00 9.602530475716766767e-02 7.215695195565974274e+00 -8.828886061717849346e-04 2.925764518778813716e+00 -2.760193492424316795e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.784653928941913215e+00 9.606292173804339973e-02 7.217839246313743296e+00 -8.760585537717401408e-04 2.925487044077716092e+00 -2.789267682618507948e-03 -8.742958623951556374e-02 3.904954664862514857e+00 -6.415009435408773442e+00 -5.468425416143506190e+00
7.775288255466247911e+00 9.610051143274567220e-02 7.219986044294312677e+00 -8.691499554954097316e-04 2.925206671785823609e+00 -2.818145565557352017e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.765919735078075092e+00 9.613229702654273179e-02 7.222135932744990328e+00 -8.699229062372577318e-04 2.924921908236667090e+00 -2.877046683524659039e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.756548744826962327e+00 9.616406735560233121e-02 7.224289266422353251e+00 -8.705095627817279001e-04 2.924631278135779056e+00 -2.935477198959879092e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.747175296028129488e+00 9.619582225659645269e-02 7.226446083263310172e+00 -8.709117805695492471e-04 2.924334828364093308e+00 -2.993440695144309726e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.737799399997803640e+00 9.622756155699163649e-02 7.228606420988903380e+00 -8.711314065813247380e-04 2.924032605445147759e+00 -3.050940736694092697e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.728421068054615262e+00 9.625928507536023193e-02 7.230770317105922551e+00 -8.711702790709760676e-04 2.923724655546960260e+00 -3.107980869386695651e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.719040311520950048e+00 9.629099262168558382e-02 7.232937808908498134e+00 -8.710302274506738149e-04 2.923411024483911103e+00 -3.164564620176382390e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.709657141724266083e+00 9.632268399766123756e-02 7.235108933479675208e+00 -8.707130721973961292e-04 2.923091757718634387e+00 -3.220695497010665244e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.700271569998374588e+00 9.635435899698413520e-02 7.237283727692969570e+00 -8.702206247554606896e-04 2.922766900363920950e+00 -3.276376988822230808e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.690883607684685153e+00 9.638601740564210762e-02 7.239462228213911388e+00 -8.695546875085998851e-04 2.922436497184621285e+00 -3.331612565429456149e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.681493266133418985e+00 9.641765900219567698e-02 7.241644471501583524e+00 -8.687170538246270172e-04 2.922100592599567559e+00 -3.386405677404728115e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.672100556704785745e+00 9.644928355805419684e-02 7.243830493810142990e+00 -8.677095078143946295e-04 2.921759230683494302e+00 -3.440759756112857920e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.662705490770127525e+00 9.648089083774619157e-02 7.246020331190312191e+00 -8.665338242207659171e-04 2.921412455168965749e+00 -3.494678213562836880e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.653308079713027290e+00 9.651248059918422773e-02 7.248214019490856863e+00 -8.651917683409244848e-04 2.921060309448315184e+00 -3.548164442382787873e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.643908334930386239e+00 9.654405259392427607e-02 7.250411594360045342e+00 -8.636850959512789271e-04 2.920702836575581607e+00 -3.601221815811887165e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.634506267833467419e+00 9.657560656741967509e-02 7.252613091247093635e+00 -8.620155532422400443e-04 2.920340079268455291e+00 -3.653853687562819488e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.625101889848911796e+00 9.660714225926977927e-02 7.254818545403596275e+00 -8.601848767505807219e-04 2.919972079910232221e+00 -3.706063391823606005e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.615695212419720583e+00 9.663865940346344496e-02 7.257027991884938523e+00 -8.581947933579404898e-04 2.919598880551765419e+00 -3.757854243245798646e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.606286247006211809e+00 9.667015772861739520e-02 7.259241465551709460e+00 -8.560470203266001832e-04 2.919220522913425153e+00 -3.809229536821904984e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.596875005086948462e+00 9.670163695820954697e-02 7.261459001071093766e+00 -8.537432651100992529e-04 2.918837048387065813e+00 -3.860192547887969939e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.587461498159632001e+00 9.673309681080713429e-02 7.263680632918240399e+00 -8.512852252757437165e-04 2.918448498037989669e+00 -3.910746532142984726e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.578045737741971877e+00 9.676453700028991856e-02 7.265906395377614402e+00 -8.486745884557977612e-04 2.918054912606913298e+00 -3.960894725583196350e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.568627735372523979e+00 9.679595723606852775e-02 7.268136322544336281e+00 -8.459130323017242329e-04 2.917656332511941564e+00 -4.010640344441480758e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.559207502611504204e+00 9.682735722329796624e-02 7.270370448325506274e+00 -8.430022244362346019e-04 2.917252797850543367e+00 -4.059986585234103169e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.549785051041575379e+00 9.685873666308639218e-02 7.272608806441511753e+00 -8.399438224111095957e-04 2.916844348401520737e+00 -4.108936624746816445e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.540360392268607548e+00 9.689009525269925982e-02 7.274851430427324850e+00 -8.367394736708119642e-04 2.916431023626987251e+00 -4.157493619963111182e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.530933537922413379e+00 9.692143268575885429e-02 7.277098353633779659e+00 -8.333908155185079094e-04 2.916012862674348671e+00 -4.205660708074605847e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.521504499657457821e+00 9.695274865243935780e-02 7.279349609228845885e+00 -8.298994751674212966e-04 2.915589904378279140e+00 -4.253441006506349445e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.512073289153549993e+00 9.698404283965761374e-02 7.281605230198890055e+00 -8.262670697278282159e-04 2.915162187262699600e+00 -4.300837612906296091e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.502639918116501327e+00 9.701531493125938044e-02 7.283865249349921633e+00 -8.224952060802175795e-04 2.914729749542756654e+00 -4.347853605100687920e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.493204398278770384e+00 9.704656460820124120e-02 7.286129699308816043e+00 -8.185854808421441338e-04 2.914292629126804091e+00 -4.394492041127342694e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.483766741400073030e+00 9.707779154872822613e-02 7.288398612524527032e+00 -8.145394803428097734e-04 2.913850863618379972e+00 -4.440755959272488056e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.474326959267980186e+00 9.710899542854734001e-02 7.290672021269287484e+00 -8.103587806015169741e-04 2.913404490318180606e+00 -4.486648378078533957e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.464885063698486256e+00 9.714017592099688514e-02 7.292949957639790703e+00 -8.060449473105115109e-04 2.912953546226036750e+00 -4.532172296312982074e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.455441066536560690e+00 9.717133269721182909e-02 7.295232453558364583e+00 -8.015995358177506903e-04 2.912498068042890242e+00 -4.577330692991098647e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.445994979656676449e+00 9.720246542628512010e-02 7.297519540774130675e+00 -7.970240911103491010e-04 2.912038092172767101e+00 -4.622126527431080420e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.436546814963319818e+00 9.723357377542517221e-02 7.299811250864149947e+00 -7.923201478018363116e-04 2.911573654724745275e+00 -4.666562739276519309e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.427096584391476242e+00 9.726465741010946464e-02 7.302107615234556093e+00 -7.874892301224284321e-04 2.911104791514921075e+00 -4.710642248503107109e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.417644299907100169e+00 9.729571599423435246e-02 7.304408665121676414e+00 -7.825328519203226521e-04 2.910631538068377822e+00 -4.754367955408899359e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.408189973507567139e+00 9.732674919026129690e-02 7.306714431593147374e+00 -7.774525167514005500e-04 2.910153929621150048e+00 -4.797742740675643887e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.398733617222103653e+00 9.735775665935945955e-02 7.309024945549019492e+00 -7.722497178378636123e-04 2.909672001122183271e+00 -4.840769465413018863e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.389275243112201075e+00 9.738873806154467461e-02 7.311340237722844471e+00 -7.669259380001854521e-04 2.909185787235289311e+00 -4.883450971198087347e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.379814863272011749e+00 9.741969305581478500e-02 7.313660338682749007e+00 -7.614826496557736872e-04 2.908695322341097622e+00 -4.925790080086343142e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.370352489828722931e+00 9.745062130028155079e-02 7.315985278832494387e+00 -7.559213148209104451e-04 2.908200640539007953e+00 -4.967789594634827721e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.360888134942916494e+00 9.748152245229912971e-02 7.318315088412526315e+00 -7.502433851118714761e-04 2.907701775649135456e+00 -5.009452297980610848e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.351421810808911772e+00 9.751239616858922710e-02 7.320649797501011413e+00 -7.444503017493822247e-04 2.907198761214251359e+00 -5.050780953886858764e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.341953529655090627e+00 9.754324210536298445e-02 7.322989436014864850e+00 -7.385434955649483775e-04 2.906691630501716972e+00 -5.091778306787398366e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.332483303744209202e+00 9.757405991843957904e-02 7.325334033710763748e+00 -7.325243870098583189e-04 2.906180416505415476e+00 -5.132447081812718109e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.323011145373689246e+00 9.760484926336172873e-02 7.327683620186152602e+00 -7.263943861656920863e-04 2.905665151947681490e+00 -5.172789984822184425e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.313537066875897885e+00 9.763560979550803265e-02 7.330038224880234488e+00 -7.201548927538957423e-04 2.905145869281222648e+00 -5.212809702489515883e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.304061080618413193e+00 9.766634117020228656e-02 7.332397877074952497e+00 -7.138072961483151856e-04 2.904622600691037171e+00 -5.252508902359125272e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.294583199004268437e+00 9.769704304281980056e-02 7.334762605895964072e+00 -7.073529753893909597e-04 2.904095378096322566e+00 -5.291890232900848395e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.285103434472191886e+00 9.772771506889076087e-02 7.337132440313598458e+00 -7.007932992097469418e-04 2.903564233152381213e+00 -5.330956323556856197e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.275621799496824416e+00 9.775835690420080215e-02 7.339507409143812389e+00 -6.941296261456881764e-04 2.903029197252521509e+00 -5.369709784761197285e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.266138306588931783e+00 9.778896820488884589e-02 7.341887541049141319e+00 -6.873633045102842554e-04 2.902490301529955907e+00 -5.408153208030829287e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.256652968295595585e+00 9.781954862754199675e-02 7.344272864539628465e+00 -6.804956723576804185e-04 2.901947576859686961e+00 -5.446289166042703883e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.247165797200397108e+00 9.785009782928773270e-02 7.346663407973746729e+00 -6.735280575029461503e-04 2.901401053860389379e+00 -5.484120212696955848e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.237676805923580758e+00 9.788061546788336120e-02 7.349059199559307309e+00 -6.664617775444183108e-04 2.900850762896283630e+00 -5.521648883180947306e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.228186007122213930e+00 9.791110120180286647e-02 7.351460267354360312e+00 -6.592981398881687591e-04 2.900296734079005567e+00 -5.558877694016697672e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.218693413490327337e+00 9.794155469032121697e-02 7.353866639268083816e+00 -6.520384417733288227e-04 2.899738997269469376e+00 -5.595809143118371520e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.209199037759046469e+00 9.797197559359613339e-02 7.356278343061665836e+00 -6.446839702967743042e-04 2.899177582079724758e+00 -5.632445709887823684e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.199702892696712375e+00 9.800236357274734467e-02 7.358695406349175627e+00 -6.372360024400778797e-04 2.898612517874803007e+00 -5.668789855286852225e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.190204991108989141e+00 9.803271828993349868e-02 7.361117856598423437e+00 -6.296958050976591073e-04 2.898043833774559097e+00 -5.704844021908664700e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.180705345838961584e+00 9.806303940842660272e-02 7.363545721131816713e+00 -6.220646351060418397e-04 2.897471558655503543e+00 -5.740610634049753830e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.171203969767222297e+00 9.809332659268424348e-02 7.365979027127201206e+00 -6.143437392750798970e-04 2.896895721152629832e+00 -5.776092097764072911e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.161700875811947142e+00 9.812357950841940624e-02 7.368417801618694973e+00 -6.065343544193995805e-04 2.896316349661235634e+00 -5.811290800935955785e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.152196076928960977e+00 9.815379782266817066e-02 7.370862071497517931e+00 -5.986377073896393319e-04 2.895733472338734238e+00 -5.846209113377610032e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.142689586111795386e+00 9.818398120385511685e-02 7.373311863512804543e+00 -5.906550151055704832e-04 2.895147117106458445e+00 -5.880849386907425862e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.133181416391733976e+00 9.821412932185667743e-02 7.375767204272415611e+00 -5.825874845972933615e-04 2.894557311651455134e+00 -5.915213955427563348e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.123671580837849682e+00 9.824424184806240801e-02 7.378228120243740307e+00 -5.744363131269781229e-04 2.893964083428273604e+00 -5.949305134994237361e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.114160092557035853e+00 9.827431845543432853e-02 7.380694637754499077e+00 -5.662026881926250903e-04 2.893367459660747709e+00 -5.983125223887288645e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.104646964694024902e+00 9.830435881856409985e-02 7.383166782993527910e+00 -5.578877875075061122e-04 2.892767467343768661e+00 -6.016676502687156106e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.095132210431398079e+00 9.833436261372821563e-02 7.385644582011552828e+00 -5.494927790349897869e-04 2.892164133245050728e+00 -6.049961234378331380e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.085615842989588131e+00 9.836432951894122367e-02 7.388128060721959933e+00 -5.410188210266199437e-04 2.891557483906884940e+00 -6.082981664434231051e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.076097875626872202e+00 9.839425921400705988e-02 7.390617244901551253e+00 -5.324670620610343812e-04 2.890947545647887917e+00 -6.115740020900898785e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.066578321639354066e+00 9.842415138056857804e-02 7.393112160191297910e+00 -5.238386410836047080e-04 2.890334344564739144e+00 -6.148238514481479434e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.057057194360946362e+00 9.845400570215519231e-02 7.395612832097084421e+00 -5.151346874469727105e-04 2.889717906533911584e+00 -6.180479338617287863e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.047534507163335959e+00 9.848382186422884044e-02 7.398119285990443217e+00 -5.063563209529841486e-04 2.889098257213394749e+00 -6.212464669555286222e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.038010273455947541e+00 9.851359955422811510e-02 7.400631547109284725e+00 -4.975046518936762597e-04 2.888475422044408436e+00 -6.244196666449658081e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.028484506685899191e+00 9.854333846161077159e-02 7.403149640558615907e+00 -4.885807810932009301e-04 2.887849426253107588e+00 -6.275677471456483567e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.018957220337949110e+00 9.857303827789457018e-02 7.405673591311256132e+00 -4.795857999506929095e-04 2.887220294852278712e+00 -6.306909209821641264e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
7.009428427934437877e+00 9.860269869669642528e-02 7.408203424208543275e+00 -4.705207904837141724e-04 2.886588052643024760e+00 -6.337893989969266111e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.999898143035220954e+00 9.863231941377009759e-02 7.410739163961031828e+00 -4.613868253722579432e-04 2.885952724216443777e+00 -6.368633903590622744e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.990366379237597627e+00 9.866190012704217915e-02 7.413280835149187453e+00 -4.521849680036972249e-04 2.885314333955297794e+00 -6.399131025725039897e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.980833150176232849e+00 9.869144053664671845e-02 7.415828462224069106e+00 -4.429162725183273617e-04 2.884672906035674611e+00 -6.429387414840440594e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.971298469523072860e+00 9.872094034495824955e-02 7.418382069508010268e+00 -4.335817838541517204e-04 2.884028464428639360e+00 -6.459405112939883668e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.961762350987252823e+00 9.875039925662340567e-02 7.420941681195289519e+00 -4.241825377995823185e-04 2.883381032901875862e+00 -6.489186145653916098e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.952224808315003557e+00 9.877981697859128385e-02 7.423507321352799337e+00 -4.147195611245837804e-04 2.882730635021319987e+00 -6.518732522323484983e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.942685855289551178e+00 9.880919322014239392e-02 7.426079013920714011e+00 -4.051938715961515163e-04 2.882077294152784575e+00 -6.548046236094364619e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.933145505731010516e+00 9.883852769291623375e-02 7.428656782713143336e+00 -3.956064779684879290e-04 2.881421033463573256e+00 -6.577129264014523920e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.923603773496272318e+00 9.886782011093746270e-02 7.431240651418779208e+00 -3.859583800294232340e-04 2.880761875924086279e+00 -6.605983567118224944e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.914060672478886005e+00 9.889707019064074289e-02 7.433830643601534227e+00 -3.762505686486936280e-04 2.880099844309417900e+00 -6.634611090513421738e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.904516216608937107e+00 9.892627765089440084e-02 7.436426782701174076e+00 -3.664840258256713912e-04 2.879434961200943111e+00 -6.663013763487757139e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.894970419852919363e+00 9.895544221302281229e-02 7.439029092033945467e+00 -3.566597247379721110e-04 2.878767248987895044e+00 -6.691193499603015869e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.885423296213602384e+00 9.898456360082756589e-02 7.441637594793196087e+00 -3.467786297904299365e-04 2.878096729868933057e+00 -6.719152196788710264e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.875874859729895761e+00 9.901364154060753042e-02 7.444252314049990993e+00 -3.368416966643712610e-04 2.877423425853701922e+00 -6.746891737435891517e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.866325124476706065e+00 9.904267576117772864e-02 7.446873272753719242e+00 -3.268498723671728443e-04 2.876747358764379481e+00 -6.774413988491098833e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.856774104564793859e+00 9.907166599388710082e-02 7.449500493732697848e+00 -3.168040952823390505e-04 2.876068550237217636e+00 -6.801720801545292627e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.847221814140623586e+00 9.910061197263519972e-02 7.452133999694769528e+00 -3.067052952199377956e-04 2.875387021724074010e+00 -6.828814012921242960e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.837668267386209919e+00 9.912951343388780312e-02 7.454773813227894230e+00 -2.965543934664154079e-04 2.874702794493932068e+00 -6.855695443778645967e-03 -3.281382251165224084e-02 3.715343081473652997e+00 -7.800125613116072998e+00 -4.016601643151700429e+00
6.828113478518959667e+00 9.915837011669154100e-02 7.457419956800735328e+00 -2.863523028350408698e-04 2.874015889634414123e+00 -6.882366900210344640e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.818557386433639067e+00 9.918824670145322264e-02 7.460072379579204771e+00 -2.743132376029575872e-04 2.873326629588440095e+00 -6.902809733744915723e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.808999929548012808e+00 9.921807378351442386e-02 7.462731028357533880e+00 -2.622482015200715451e-04 2.872635332524585028e+00 -6.923107458638059347e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.799441121412981737e+00 9.924785117544158985e-02 7.465395921893274611e+00 -2.501578177401205015e-04 2.871942012893643703e+00 -6.943261274556597126e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.789880975609353442e+00 9.927757869228896748e-02 7.468067078858278585e+00 -2.380427033839321762e-04 2.871246685026960677e+00 -6.963272370842252257e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.780319505747647746e+00 9.930725615159094466e-02 7.470744517839023047e+00 -2.259034695876552820e-04 2.870549363137459675e+00 -6.983141926581719339e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.770756725467901305e+00 9.933688337335426499e-02 7.473428257336936831e+00 -2.137407216371285494e-04 2.869850061320665446e+00 -7.002871110684288913e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.761192648439477537e+00 9.936646018005008962e-02 7.476118315768736089e+00 -2.015550590134331280e-04 2.869148793555717170e+00 -7.022461081958724337e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.751627288360869450e+00 9.939598639660562895e-02 7.478814711466743148e+00 -1.893470753435643969e-04 2.868445573706375207e+00 -7.041912989198003021e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.742060658959506902e+00 9.942546185039534412e-02 7.481517462679205366e+00 -1.771173584394521833e-04 2.867740415522017638e+00 -7.061227971255311202e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.732492773991554103e+00 9.945488637123200970e-02 7.484226587570604217e+00 -1.648664903411526132e-04 2.867033332638631471e+00 -7.080407157118991796e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.722923647241715983e+00 9.948425979135736008e-02 7.486942104221969707e+00 -1.525950473601840509e-04 2.866324338579794961e+00 -7.099451665981550835e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.713353292523037474e+00 9.951358194543266644e-02 7.489664030631184133e+00 -1.403036001224000314e-04 2.865613446757654170e+00 -7.118362607315387690e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.703781723676706328e+00 9.954285267052889741e-02 7.492392384713287612e+00 -1.279927136105124823e-04 2.864900670473890187e+00 -7.137141080952210705e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.694208954571853276e+00 9.957207180611683806e-02 7.495127184300780954e+00 -1.156629472066955568e-04 2.864186022920680141e+00 -7.155788177157251274e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.684634999105351305e+00 9.960123919405680648e-02 7.497868447143925863e+00 -1.033148547350488998e-04 2.863469517181649771e+00 -7.174304976702957498e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.675059871201616701e+00 9.963035467858832872e-02 7.500616190911038927e+00 -9.094898450390737695e-05 2.862751166232818889e+00 -7.192692550942360839e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.665483584812410101e+00 9.965941810631946673e-02 7.503370433188790045e+00 -7.856587934801071186e-05 2.862030982943540636e+00 -7.210951961881764509e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.655906153916633095e+00 9.968842932621606312e-02 7.506131191482491971e+00 -6.616607667065752397e-05 2.861308980077431396e+00 -7.229084262250197457e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.646327592520130167e+00 9.971738818959073603e-02 7.508898483216388975e+00 -5.375010848546580113e-05 2.860585170293295398e+00 -7.247090495573428950e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.636747914655486191e+00 9.974629455009170753e-02 7.511672325733947275e+00 -4.131850145794615755e-05 2.859859566146041754e+00 -7.264971696247899888e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.627167134381823921e+00 9.977514826369147938e-02 7.514452736298136593e+00 -2.887177694699369530e-05 2.859132180087593067e+00 -7.282728889612432796e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.617585265784605930e+00 9.980394918867531440e-02 7.517239732091715254e+00 -1.641045104620974095e-05 2.858403024467788267e+00 -7.300363092019549784e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.608002322975431220e+00 9.983269718562960693e-02 7.520033330217508194e+00 -3.935034625048791792e-06 2.857672111535277448e+00 -7.317875310906440944e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.598418320097005463e+00 9.986139190972756485e-02 7.522833547697172385e+00 8.553966604039174587e-06 2.856939453438408272e+00 -7.335266544892595462e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.588833271364952004e+00 9.989003260417257668e-02 7.525640401459161133e+00 2.105605180727415161e-05 2.856205062226097269e+00 -7.352537784066369257e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.579247191052114196e+00 9.991861908951270299e-02 7.528453908343433199e+00 3.357072508578882710e-05 2.855468949848675830e+00 -7.369690009972744774e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.569660093456708871e+00 9.994715123453797034e-02 7.531274085110943872e+00 4.609749560178204178e-05 2.854731128158753517e+00 -7.386724195517192608e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.560071992902121174e+00 9.997562891031595844e-02 7.534100948443918533e+00 5.863587753991109531e-05 2.853991608912078703e+00 -7.403641305034970241e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.550482903736699392e+00 1.000040519901790048e-01 7.536934514946115549e+00 7.118539006729213657e-05 2.853250403768392118e+00 -7.420442294359899486e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.540892840333550673e+00 1.000324203497112846e-01 7.539774801143092731e+00 8.374555729369050289e-05 2.852507524292272389e+00 -7.437128110892778782e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.531301817090333195e+00 1.000607338667358487e-01 7.542621823482472010e+00 9.631590823190811293e-05 2.851762981953978038e+00 -7.453699693669528330e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.521709848429051881e+00 1.000889924213014814e-01 7.545475598334197009e+00 1.088959767584824932e-04 2.851016788130278812e+00 -7.470157973431351857e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.512116948795853233e+00 1.001171958956695029e-01 7.548336141990795056e+00 1.214853015744808755e-04 2.850268954105281694e+00 -7.486503872692287613e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.502523132660821936e+00 1.001453441743005018e-01 7.551203470667630313e+00 1.340834261663415385e-04 2.849519491071252020e+00 -7.502738305803380130e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.492928414517773028e+00 1.001734371438409571e-01 7.554077600503163126e+00 1.466898987670351925e-04 2.848768410129424833e+00 -7.518862179019092373e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.483332808884050280e+00 1.002014746931097627e-01 7.556958547559198713e+00 1.593042723174332563e-04 2.848015722290811347e+00 -7.534876390563470701e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.473736330300319253e+00 1.002294567130847663e-01 7.559846327821140299e+00 1.719261044278783254e-04 2.847261438477000084e+00 -7.550781830695934248e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.464138993330366567e+00 1.002573830968891133e-01 7.562740957198238689e+00 1.845549573399580081e-04 2.846505569520948242e+00 -7.566579381776684411e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.454540812560892959e+00 1.002852537397776328e-01 7.565642451523836520e+00 1.971903978885915958e-04 2.845748126167769954e+00 -7.582269918333952273e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.444941802601310776e+00 1.003130685391231403e-01 7.568550826555616950e+00 2.098319974644797506e-04 2.844989119075514772e+00 -7.597854307133827291e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.435341978083542358e+00 1.003408273944026152e-01 7.571466097975845244e+00 2.224793319762259777e-04 2.844228558815941277e+00 -7.613333407238581305e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.425741353661815758e+00 1.003685302071834345e-01 7.574388281391610356e+00 2.351319818128629936e-04 2.843466455875284904e+00 -7.628708070069001486e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.416139944012462237e+00 1.003961768811095084e-01 7.577317392335064739e+00 2.477895318066612577e-04 2.842702820655017781e+00 -7.643979139467878617e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.406537763833714649e+00 1.004237673218873333e-01 7.580253446263664152e+00 2.604515711927781114e-04 2.841937663472604125e+00 -7.659147451762785865e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.396934827845506710e+00 1.004513014372722113e-01 7.583196458560404807e+00 2.731176934928824986e-04 2.841170994562248975e+00 -7.674213835820879563e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.387331150789274048e+00 1.004787791370544969e-01 7.586146444534070277e+00 2.857874964714961501e-04 2.840402824075641597e+00 -7.689179113110392559e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.377726747427756138e+00 1.005062003330457476e-01 7.589103419419465979e+00 2.984605821862019830e-04 2.839633162082690898e+00 -7.704044097777958643e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.368121632544794686e+00 1.005335649390646374e-01 7.592067398377652765e+00 3.111365569558444512e-04 2.838862018572254176e+00 -7.718809596711408670e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.358515820945132901e+00 1.005608728709229543e-01 7.595038396496174293e+00 3.238150313242658018e-04 2.838089403452860537e+00 -7.733476409592991881e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.348909327454216545e+00 1.005881240464115145e-01 7.598016428789286181e+00 3.364956200246069294e-04 2.837315326553429440e+00 -7.748045328959765089e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.339302166917994974e+00 1.006153183852860900e-01 7.601001510198180711e+00 3.491779419438427435e-04 2.836539797623981229e+00 -7.762517140263994024e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.329694354202723083e+00 1.006424558092533089e-01 7.603993655591214207e+00 3.618616200875329129e-04 2.835762826336341913e+00 -7.776892621933166952e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.320085904194760573e+00 1.006695362419565559e-01 7.606992879764128190e+00 3.745462815447885832e-04 2.834984422284844374e+00 -7.791172545429621461e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.310476831800377440e+00 1.006965596089618581e-01 7.609999197440270535e+00 3.872315574535040725e-04 2.834204594987020709e+00 -7.805357675310789674e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.300867151945555023e+00 1.007235258377437576e-01 7.613012623270815737e+00 3.999170829663278859e-04 2.833423353884289675e+00 -7.819448769299569904e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.291256879575788830e+00 1.007504348576712394e-01 7.616033171834984294e+00 4.126024972160795387e-04 2.832640708342637037e+00 -7.833446578337845481e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.281646029655893138e+00 1.007772865999935902e-01 7.619060857640259421e+00 4.252874432812290477e-04 2.831856667653291471e+00 -7.847351846637000763e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.272034617169806481e+00 1.008040809978262842e-01 7.622095695122600212e+00 4.379715681519378754e-04 2.831071241033394692e+00 -7.861165311735411609e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.262422657120393588e+00 1.008308179861369391e-01 7.625137698646658357e+00 4.506545226963269615e-04 2.830284437626665817e+00 -7.874887704555737222e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.252810164529253534e+00 1.008574975017311748e-01 7.628186882505990418e+00 4.633359616269622444e-04 2.829496266504059943e+00 -7.888519749461831224e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.243197154436525231e+00 1.008841194832385824e-01 7.631243260923267435e+00 4.760155434675581083e-04 2.828706736664421406e+00 -7.902062164315267617e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.233583641900692918e+00 1.009106838710986803e-01 7.634306848050484540e+00 4.886929305199595773e-04 2.827915857035130820e+00 -7.915515660532739320e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.223969641998393421e+00 1.009371906075468700e-01 7.637377657969171452e+00 5.013677888319812478e-04 2.827123636472747226e+00 -7.928880943155920680e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.214355169824226088e+00 1.009636396366003913e-01 7.640455704690596761e+00 5.140397881645115095e-04 2.826330083763641809e+00 -7.942158710900633009e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.204740240490559167e+00 1.009900309040443755e-01 7.643541002155974873e+00 5.267086019586579137e-04 2.825535207624628509e+00 -7.955349656202672509e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.195124869127338840e+00 1.010163643574178566e-01 7.646633564236670288e+00 5.393739072895498057e-04 2.824739016703589289e+00 -7.968454465270804338e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.185509070881900939e+00 1.010426399460000318e-01 7.649733404734405440e+00 5.520353847402929923e-04 2.823941519580094983e+00 -7.981473818131553169e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.175892860918784422e+00 1.010688576207965789e-01 7.652840537381471187e+00 5.646927184312434175e-04 2.823142724766020351e+00 -7.994408388688607064e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.166276254419543079e+00 1.010950173345258468e-01 7.655954975840929322e+00 5.773455960354183366e-04 2.822342640706153372e+00 -8.007258844780797136e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.156659266582555468e+00 1.011211190416049926e-01 7.659076733706810636e+00 5.899937087477906275e-04 2.821541275778799651e+00 -8.020025848235818461e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.147041912622837501e+00 1.011471626981362004e-01 7.662205824504312091e+00 6.026367512548491635e-04 2.820738638296379275e+00 -8.032710054936456623e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.137424207771856821e+00 1.011731482618929145e-01 7.665342261689993997e+00 6.152744217038126759e-04 2.819934736506019224e+00 -8.045312114873958212e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.127806167277342730e+00 1.011990756923060730e-01 7.668486058651974524e+00 6.279064216712701820e-04 2.819129578590140017e+00 -8.057832672185294420e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.118187806403104112e+00 1.012249449504504656e-01 7.671637228710123324e+00 6.405324561326855223e-04 2.818323172667040133e+00 -8.070272365204010992e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.108569140428841138e+00 1.012507559990310640e-01 7.674795785116254265e+00 6.531522334321509388e-04 2.817515526791471547e+00 -8.082631826511425116e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.098950184649961415e+00 1.012765088023694360e-01 7.677961741054319056e+00 6.657654652523543491e-04 2.816706648955214387e+00 -8.094911682987449356e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.089330954377396132e+00 1.013022033263901722e-01 7.681135109640592873e+00 6.783718665847611852e-04 2.815896547087643143e+00 -8.107112555861040876e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.079711464937417098e+00 1.013278395386074116e-01 7.684315903923868873e+00 6.909711557000090603e-04 2.815085229056290217e+00 -8.119235060760291584e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.070091731671453772e+00 1.013534174081113515e-01 7.687504136885641159e+00 7.035630541188503916e-04 2.814272702667403259e+00 -8.131279807769011339e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.060471769935910302e+00 1.013789369055548562e-01 7.690699821440295736e+00 7.161472865837986701e-04 2.813458975666495387e+00 -8.143247401492262338e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.050851595101986113e+00 1.014043980031400782e-01 7.693902970435292588e+00 7.287235810293148531e-04 2.812644055738891868e+00 -8.155138441086791368e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.041231222555492941e+00 1.014298006746051500e-01 7.697113596651353085e+00 7.412916685528181827e-04 2.811827950510273233e+00 -8.166953520304770855e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.031610667696676309e+00 1.014551448952109303e-01 7.700331712802642059e+00 7.538512833861364323e-04 2.811010667547213071e+00 -8.178693227542038063e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.021989945940035227e+00 1.014804306417278201e-01 7.703557331536949881e+00 7.664021628671668137e-04 2.810192214357710938e+00 -8.190358145885966515e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.012369072714146334e+00 1.015056578924226072e-01 7.706790465435874538e+00 7.789440474117451585e-04 2.809372598391721265e+00 -8.201948853162978337e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
6.002748063461481820e+00 1.015308266270453924e-01 7.710031127015001040e+00 7.914766804857237010e-04 2.808551827041676940e+00 -8.213465921985692308e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.993126933638235343e+00 1.015559368268165313e-01 7.713279328724081729e+00 8.039998085772846748e-04 2.807729907643008005e+00 -8.224909919800299160e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.983505698714143506e+00 1.015809884744137137e-01 7.716535082947213020e+00 8.165131811702122351e-04 2.806906847474656352e+00 -8.236281408948827737e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.973884374172312661e+00 1.016059815539589878e-01 7.719798402003014814e+00 8.290165507128264893e-04 2.806082653759581547e+00 -8.247580946718850031e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.964262975509042164e+00 1.016309160510060483e-01 7.723069298144807249e+00 8.415096725131507955e-04 2.805257333665267527e+00 -8.258809085361893537e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.954641518233653841e+00 1.016557919525276771e-01 7.726347783560795435e+00 8.539923047227138912e-04 2.804430894304222210e+00 -8.269966372138323751e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.945020017868320572e+00 1.016806092469031281e-01 7.729633870374246207e+00 8.664642083779668493e-04 2.803603342734475756e+00 -8.281053349368884542e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.935398489947891321e+00 1.017053679239054570e-01 7.732927570643663095e+00 8.789251473765485921e-04 2.802774685960070400e+00 -8.292070554479637895e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.925776950019719713e+00 1.017300679746888925e-01 7.736228896362955965e+00 8.913748884510158893e-04 2.801944930931549393e+00 -8.303018520046289569e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.916155413643493510e+00 1.017547093917763462e-01 7.739537859461612435e+00 9.038132011427745839e-04 2.801114084546438399e+00 -8.313897773838164335e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.906533896391060523e+00 1.017792921690469088e-01 7.742854471804869299e+00 9.162398577762667987e-04 2.800282153649725547e+00 -8.324708838862982657e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.896912413846262524e+00 1.018038163017234710e-01 7.746178745193880388e+00 9.286546334343317912e-04 2.799449145034333064e+00 -8.335452233431019445e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.887290981604762052e+00 1.018282817863603584e-01 7.749510691365886217e+00 9.410573059326272395e-04 2.798615065441584893e+00 -8.346128471194258491e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.877669615273876325e+00 1.018526886208310500e-01 7.752850321994380067e+00 9.534476557935167747e-04 2.797779921561672545e+00 -8.356738061171030754e-03 -4.338775686883160343e-02 3.750298319635752442e+00 -7.528813339274758931e+00 -4.299115693524663051e+00
5.868048330472407592e+00 1.018770368043159652e-01 7.756197648689274970e+00 9.658254662209594249e-04 2.796943720034115177e+00 -8.367281507787583533e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.858426835826174184e+00 1.019043133915289862e-01 7.759552270779753513e+00 9.878728880495237733e-04 2.796108371435341855e+00 -8.339744515843941844e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.848804834613339665e+00 1.019315183441712735e-01 7.762913772560189329e+00 1.009764810153932673e-03 2.795275760380580898e+00 -8.312530038141243902e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.839182334411347597e+00 1.019586523932576733e-01 7.766282143147427597e+00 1.031502874040437362e-03 2.794445854794549433e+00 -8.285634558609825118e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.829559342760777696e+00 1.019857162553909347e-01 7.769657371799522316e+00 1.053088700282926032e-03 2.793618622951553832e+00 -8.259054601431892184e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.819935867166582177e+00 1.020127106330612904e-01 7.773039447914471545e+00 1.074523888824304926e-03 2.792794033471496462e+00 -8.232786730405072112e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.810311915099293678e+00 1.020396362149396802e-01 7.776428361028954406e+00 1.095810019274577173e-03 2.791972055315942836e+00 -8.206827548396699451e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.800687493996207422e+00 1.020664936761648406e-01 7.779824100817084087e+00 1.116948651020425705e-03 2.791152657784237601e+00 -8.181173696864232903e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.791062611262542070e+00 1.020932836786250381e-01 7.783226657089198142e+00 1.137941323244176604e-03 2.790335810509667169e+00 -8.155821855459164174e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.781437274272577476e+00 1.021200068712334319e-01 7.786636019790636354e+00 1.158789555622514924e-03 2.789521483455665862e+00 -8.130768741457067642e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.771811490370748032e+00 1.021466638901968454e-01 7.790052179000509724e+00 1.179494848676447159e-03 2.788709646912081563e+00 -8.106011109242283394e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.762185266872717371e+00 1.021732553592787640e-01 7.793475124930465903e+00 1.200058684049445283e-03 2.787900271491487114e+00 -8.081545749871838977e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.752558611066421079e+00 1.021997818900566013e-01 7.796904847923465276e+00 1.220482524786172798e-03 2.787093328125529013e+00 -8.057369490749035149e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.742931530213089886e+00 1.022262440821735396e-01 7.800341338452565054e+00 1.240767815594252766e-03 2.786288788061319188e+00 -8.033479195044069057e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.733304031548244417e+00 1.022526425235849440e-01 7.803784587119705130e+00 1.260915983104497371e-03 2.785486622857886285e+00 -8.009871761189833392e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.723676122282668643e+00 1.022789777907996550e-01 7.807234584654505483e+00 1.280928436130635267e-03 2.784686804382670466e+00 -7.986544122465803058e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.714047809603361117e+00 1.023052504491160225e-01 7.810691321913068030e+00 1.300806565930842608e-03 2.783889304808052856e+00 -7.963493246709538523e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.704419100674458676e+00 1.023314610528528734e-01 7.814154789876785578e+00 1.320551746452679285e-03 2.783094096607925394e+00 -7.940716135774076451e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.694790002638145054e+00 1.023576101455758031e-01 7.817624979651159656e+00 1.340165334461183725e-03 2.782301152554315316e+00 -7.918209825024039375e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.685160522615544387e+00 1.023836982603193585e-01 7.821101882464654764e+00 1.359648669456056322e-03 2.781510445714055813e+00 -7.895971382902622696e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.675530667707589849e+00 1.024097259198044896e-01 7.824585489667554405e+00 1.379003074264255075e-03 2.780721949445491781e+00 -7.873997910706746761e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.665900444995869201e+00 1.024356936366505599e-01 7.828075792730798454e+00 1.398229855379573561e-03 2.779935637395214876e+00 -7.852286542103684847e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.656269861543441912e+00 1.024616019135829309e-01 7.831572783244826752e+00 1.417330303188070201e-03 2.779151483494852304e+00 -7.830834442642377671e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.646638924395638526e+00 1.024874512436361185e-01 7.835076452918429801e+00 1.436305692194326080e-03 2.778369461957898690e+00 -7.809638809367790493e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.637007640580844914e+00 1.025132421103527314e-01 7.838586793577604794e+00 1.455157281250935193e-03 2.777589547276579918e+00 -7.788696870580445741e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.627376017111259010e+00 1.025389749879780515e-01 7.842103797164419632e+00 1.473886313775512507e-03 2.776811714218744953e+00 -7.768005885410595238e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.617744060983635102e+00 1.025646503416506455e-01 7.845627455735885825e+00 1.492494017960242910e-03 2.776035937824810507e+00 -7.747563143323843091e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.608111779180011247e+00 1.025902686275890624e-01 7.849157761462837612e+00 1.510981606983481055e-03 2.775262193404744337e+00 -7.727365963750294775e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.598479178668410938e+00 1.026158302932744654e-01 7.852694706628817300e+00 1.529350279223827287e-03 2.774490456535085414e+00 -7.707411695838567271e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.588846266403535878e+00 1.026413357776294472e-01 7.856238283628970365e+00 1.547601218445049170e-03 2.773720703055982728e+00 -7.687697718122614605e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.579213049327442775e+00 1.026667855111935840e-01 7.859788484968960987e+00 1.565735593680224729e-03 2.772952909068286509e+00 -7.668221437981529755e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.569579534370210361e+00 1.026921799162957977e-01 7.863345303263912456e+00 1.583754559536656309e-03 2.772187050930682073e+00 -7.648980291290006540e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.559945728450581548e+00 1.027175194072224712e-01 7.866908731237328922e+00 1.601659256627934250e-03 2.771423105256852981e+00 -7.629971742178556608e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.550311638476586928e+00 1.027428043903816923e-01 7.870478761720020699e+00 1.619450811778533209e-03 2.770661048912664626e+00 -7.611193282798038931e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.540677271346148736e+00 1.027680352644641526e-01 7.874055387649031346e+00 1.637130338204533485e-03 2.769900859013388672e+00 -7.592642432811400575e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.531042633947675036e+00 1.027932124206007158e-01 7.877638602066573625e+00 1.654698935698107991e-03 2.769142512920969246e+00 -7.574316739037391388e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.521407733160635267e+00 1.028183362425167807e-01 7.881228398118976131e+00 1.672157690812391953e-03 2.768385988241324647e+00 -7.556213775167521310e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.511772575856121570e+00 1.028434071066832850e-01 7.884824769055634341e+00 1.689507677049374278e-03 2.767631262821664606e+00 -7.538331141603044072e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.502137168897398567e+00 1.028684253824645872e-01 7.888427708227969681e+00 1.706749955030194927e-03 2.766878314747843959e+00 -7.520666464987424069e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.492501519140432720e+00 1.028933914322633925e-01 7.892037209088395677e+00 1.723885572666554239e-03 2.766127122341755840e+00 -7.503217397832590181e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.482865633434417241e+00 1.029183056116626943e-01 7.895653265189293002e+00 1.740915565332890090e-03 2.765377664158762627e+00 -7.485981618223131601e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.473229518622273915e+00 1.029431682695647471e-01 7.899275870181992509e+00 1.757840955974604045e-03 2.764629918985145096e+00 -7.468956829668826382e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.463593181541158472e+00 1.029679797483276094e-01 7.902905017815784916e+00 1.774662754990887718e-03 2.763883865835577325e+00 -7.452140760711199220e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.453956629022947311e+00 1.029927403838991340e-01 7.906540701936941140e+00 1.791381960642850516e-03 2.763139483950644681e+00 -7.435531164534037001e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.444319867894709120e+00 1.030174505059475304e-01 7.910182916487715765e+00 1.807999559327212822e-03 2.762396752794393340e+00 -7.419125818681367862e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.434682904979156959e+00 1.030421104379892205e-01 7.913831655505362050e+00 1.824516525739924887e-03 2.761655652051906440e+00 -7.402922524870533469e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.425045747095094129e+00 1.030667204975139334e-01 7.917486913121143388e+00 1.840933823036592981e-03 2.760916161626893128e+00 -7.386919108791056496e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.415408401057841381e+00 1.030912809961072180e-01 7.921148683559362524e+00 1.857252402977875453e-03 2.760178261639314901e+00 -7.371113419648613052e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.405770873679660582e+00 1.031157922395706389e-01 7.924816961136391669e+00 1.873473206079805413e-03 2.759441932423048804e+00 -7.355503329870539952e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.396133171770162384e+00 1.031402545280394045e-01 7.928491740259711484e+00 1.889597161764366897e-03 2.758707154523578620e+00 -7.340086734868109079e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.386495302136701468e+00 1.031646681560975526e-01 7.932173015426960738e+00 1.905625188514610373e-03 2.757973908695702026e+00 -7.324861552937290791e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.376857271584766451e+00 1.031890334128906933e-01 7.935860781224988614e+00 1.921558194012919088e-03 2.757242175901258197e+00 -7.309825724855955470e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.367219086918352922e+00 1.032133505822366293e-01 7.939555032328914130e+00 1.937397075279699565e-03 2.756511937306899362e+00 -7.294977213547848040e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.357580754940332035e+00 1.032376199427336577e-01 7.943255763501198885e+00 1.953142718769441261e-03 2.755783174281889458e+00 -7.280314003824334482e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.347942282452812002e+00 1.032618417678671519e-01 7.946962969590739334e+00 1.968796000257300345e-03 2.755055868395923646e+00 -7.265834102227583698e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.338303676257492469e+00 1.032860163261139635e-01 7.950676645531969733e+00 1.984357785166797426e-03 2.754330001416962936e+00 -7.251535536836288889e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.328664943156003808e+00 1.033101438810442724e-01 7.954396786343956194e+00 1.999828928818570602e-03 2.753605555309100783e+00 -7.237416356864718320e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.319026089950230407e+00 1.033342246914212975e-01 7.958123387129493409e+00 2.015210276562606068e-03 2.752882512230463874e+00 -7.223474632408139438e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.309387123442631307e+00 1.033582590112990529e-01 7.961856443074208478e+00 2.030502663909484248e-03 2.752160854531133793e+00 -7.209708454235263554e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.299748050436545732e+00 1.033822470901179374e-01 7.965595949445670065e+00 2.045706916666556463e-03 2.751440564751084672e+00 -7.196115933720002682e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.290108877736494186e+00 1.034061891727983962e-01 7.969341901592506439e+00 2.060823851057731054e-03 2.750721625618136823e+00 -7.182695202471643843e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.280469612148467107e+00 1.034300854998327773e-01 7.973094294943531501e+00 2.075854273843820257e-03 2.750004020045952124e+00 -7.169444412027397955e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.270830260480209972e+00 1.034539363073753576e-01 7.976853125006875267e+00 2.090798982444706799e-03 2.749287731132051160e+00 -7.156361733625376566e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.261190829541494196e+00 1.034777418273305494e-01 7.980618387369124100e+00 2.105658765064306447e-03 2.748572742155853010e+00 -7.143445358074374842e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.251551326144386245e+00 1.035015022874391094e-01 7.984390077694462740e+00 2.120434400813990972e-03 2.747859036576719927e+00 -7.130693495622940706e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.241911757103502545e+00 1.035252179113627657e-01 7.988168191723831413e+00 2.135126659818951857e-03 2.747146598032034870e+00 -7.118104375563316655e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.232272129236263503e+00 1.035488889187672762e-01 7.991952725274086511e+00 2.149736303206272771e-03 2.746435410335310134e+00 -7.105676245981630036e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.222632449363143969e+00 1.035725155254042795e-01 7.995743674237189680e+00 2.164264083097100760e-03 2.745725457474319064e+00 -7.093407373540495768e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.212992724307914827e+00 1.035960979431911760e-01 7.999541034579389809e+00 2.178710742958490237e-03 2.745016723609241982e+00 -7.081296043444186561e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.203352960897869472e+00 1.036196363802889958e-01 8.003344802340405906e+00 2.193077017739585716e-03 2.744309193070819664e+00 -7.069340559195378716e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.193713165964044975e+00 1.036431310411788376e-01 8.007154973632610862e+00 2.207363633973890259e-03 2.743602850358542788e+00 -7.057539242260351363e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.184073346341435240e+00 1.036665821267367116e-01 8.010971544640222319e+00 2.221571309885794418e-03 2.742897680138865812e+00 -7.045890431861605470e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.174433508869199727e+00 1.036899898343069948e-01 8.014794511618504202e+00 2.235700755497078279e-03 2.742193667243441713e+00 -7.034392484804261395e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.164793660390862406e+00 1.037133543577742206e-01 8.018623870892973571e+00 2.249752672738944675e-03 2.741490796667363394e+00 -7.023043775445554637e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.155153807754506268e+00 1.037366758876334533e-01 8.022459618858610142e+00 2.263727755549038798e-03 2.740789053567423750e+00 -7.011842695381709581e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.145513957812959838e+00 1.037599546110592880e-01 8.026301751979074695e+00 2.277626689968277000e-03 2.740088423260405914e+00 -7.000787653172261572e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.135874117423980145e+00 1.037831907119735747e-01 8.030150266785938129e+00 2.291450154240113300e-03 2.739388891221396616e+00 -6.989877074149224330e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.126234293450427693e+00 1.038063843711117262e-01 8.034005159877908753e+00 2.305198818910581329e-03 2.738690443082117731e+00 -6.979109400273667344e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.116594492760435209e+00 1.038295357660875967e-01 8.037866427920075552e+00 2.318873346932307476e-03 2.737993064629264062e+00 -6.968483090104066711e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.106954722227572852e+00 1.038526450714571114e-01 8.041734067643149686e+00 2.332474393677072891e-03 2.737296741802857980e+00 -6.957996618457123333e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.097314988731013408e+00 1.038757124587810915e-01 8.045608075842736184e+00 2.346002606869586078e-03 2.736601460694639165e+00 -6.947648476153874854e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.087675299155690389e+00 1.038987380966868296e-01 8.049488449378603860e+00 2.359458626876277058e-03 2.735907207546471209e+00 -6.937437169860129725e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.078035660392444584e+00 1.039217221509279865e-01 8.053375185173944573e+00 2.372843086844456020e-03 2.735213968748764657e+00 -6.927361221966238727e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.068396079338165272e+00 1.039446647844432386e-01 8.057268280214650247e+00 2.386156612799260942e-03 2.734521730838905373e+00 -6.917419170556402507e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.058756562895929676e+00 1.039675661574137044e-01 8.061167731548582793e+00 2.399399823725060794e-03 2.733830480499698901e+00 -6.907609569082552234e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.049117117975129077e+00 1.039904264273193574e-01 8.065073536284854683e+00 2.412573331650382825e-03 2.733140204557846786e+00 -6.897930986147057277e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.039477751491600266e+00 1.040132457489943291e-01 8.068985691593121956e+00 2.425677741733896307e-03 2.732450889982440678e+00 -6.888382005335634897e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.029838470367744563e+00 1.040360242746811020e-01 8.072904194702873681e+00 2.438713652351326075e-03 2.731762523883469296e+00 -6.878961225095932622e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.020199281532645053e+00 1.040587621540834951e-01 8.076829042902732070e+00 2.451681655186456997e-03 2.731075093510333840e+00 -6.869667258721150714e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.010560191922179385e+00 1.040814595344186078e-01 8.080760233539763249e+00 2.464582335307035927e-03 2.730388586250375837e+00 -6.860498734044382166e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
5.000921208479126356e+00 1.041041165604678076e-01 8.084697764018780930e+00 2.477416271243529020e-03 2.729702989627436516e+00 -6.851454293225820238e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
4.991282338153270715e+00 1.041267333746267870e-01 8.088641631801673171e+00 2.490184035069307154e-03 2.729018291300430832e+00 -6.842532592595824970e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
4.981643587901502634e+00 1.041493101169545521e-01 8.092591834406718476e+00 2.502886192479965733e-03 2.728334479061938378e+00 -6.833732302524619419e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
4.972004964687910977e+00 1.041718469252214535e-01 8.096548369407923218e+00 2.515523302796297562e-03 2.727651540836799615e+00 -6.825052107415576289e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
4.962366475483884543e+00 1.041943439349565098e-01 8.100511234434367935e+00 2.528095918927307680e-03 2.726969464680723210e+00 -6.816490705432573169e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
4.952728127268199110e+00 1.042168012794937870e-01 8.104480427169562518e+00 2.540604587615949948e-03 2.726288238778923123e+00 -6.808046808290602742e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
4.943089927027103592e+00 1.042392190900176679e-01 8.108455945350790728e+00 2.553049849540327352e-03 2.725607851444770802e+00 -6.799719141110093304e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
4.933451881754396418e+00 1.042615974956071917e-01 8.112437786768460057e+00 2.565432239387692263e-03 2.724928291118460688e+00 -6.791506442278176861e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
4.923813998451502805e+00 1.042839366232794079e-01 8.116425949265462236e+00 2.577752285933647414e-03 2.724249546365685948e+00 -6.783407463437354443e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
4.914176284127544037e+00 1.043062365980318429e-01 8.120420430736535522e+00 2.590010512113257411e-03 2.723571605876319079e+00 -6.775420969322004487e-03 -1.093393579512121072e-01 3.854522400383321390e+00 -5.632494902936894476e+00 -6.154111920206331021e+00
4.904538745799405852e+00 1.043284975428841743e-01 8.124421229127634092e+00 2.602207435086092199e-03 2.722894458463115175e+00 -6.767545737496909707e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.894904955104814270e+00 1.042694052583642561e-01 8.128426350864886629e+00 2.621464405091320296e-03 2.722221141726845595e+00 -6.698900983536706759e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.885278465294017103e+00 1.042103464571601384e-01 8.132433771988273108e+00 2.640448391809824269e-03 2.721554656007679984e+00 -6.630923999204004632e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.875659255832816008e+00 1.041513221023962488e-01 8.136443445272970365e+00 2.659162915569444115e-03 2.720894934945466304e+00 -6.563606468682483923e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.866047306221275015e+00 1.040923331247610856e-01 8.140455323983303515e+00 2.677611440084547677e-03 2.720241913005533085e+00 -6.496940197962014496e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.856442595996040446e+00 1.040333804234085530e-01 8.144469361866988777e+00 2.695797374603460007e-03 2.719595525466609764e+00 -6.430917112606064634e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.846845104732527609e+00 1.039744648668317201e-01 8.148485513149347881e+00 2.713724075531111137e-03 2.718955708408953953e+00 -6.365529256213566835e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.837254812047016017e+00 1.039155872937117947e-01 8.152503732527572211e+00 2.731394847382581474e-03 2.718322398702670117e+00 -6.300768787923592684e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.827671697598673539e+00 1.038567485137439211e-01 8.156523975165082874e+00 2.748812943129221205e-03 2.717695533996228541e+00 -6.236627980863384234e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.818095741091544149e+00 1.037979493084423277e-01 8.160546196686055964e+00 2.765981564183152275e-03 2.717075052705193006e+00 -6.173099219851261796e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.808526922276445958e+00 1.037391904319221181e-01 8.164570353169985140e+00 2.782903862745717081e-03 2.716460894001125226e+00 -6.110174999688569239e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.798965220952752908e+00 1.036804726116576508e-01 8.168596401146224650e+00 2.799582942958999190e-03 2.715852997800674906e+00 -6.047847923588161104e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.789410616970110723e+00 1.036217965492197690e-01 8.172624297588596320e+00 2.816021861659110965e-03 2.715251304754846107e+00 -5.986110700952941739e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.779863090230102252e+00 1.035631629209940729e-01 8.176653999910133308e+00 2.832223627947755458e-03 2.714655756238448792e+00 -5.924956145871664893e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.770322620687883486e+00 1.035045723788807215e-01 8.180685465957946434e+00 2.848191204569251213e-03 2.714066294339734231e+00 -5.864377175271027337e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.760789188353700574e+00 1.034460255509726534e-01 8.184718654008060312e+00 2.863927509653144392e-03 2.713482861850188499e+00 -5.804366807183315886e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.751262773294336661e+00 1.033875230422146019e-01 8.188753522760281456e+00 2.879435417539273623e-03 2.712905402254492060e+00 -5.744918159411262736e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.741743355634501889e+00 1.033290654350444843e-01 8.192790031333160528e+00 2.894717758725857092e-03 2.712333859720647222e+00 -5.686024447489277864e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.732230915558216289e+00 1.032706532900191793e-01 8.196828139259112689e+00 2.909777320064741313e-03 2.711768179090275233e+00 -5.627678983161356688e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.722725433310102083e+00 1.032122871464219299e-01 8.200867806479537947e+00 2.924616846898716194e-03 2.711208305869067470e+00 -5.569875173092075568e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.713226889196589831e+00 1.031539675228516084e-01 8.204908993339945056e+00 2.939239043910693832e-03 2.710654186217383188e+00 -5.512606517043016664e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.703735263587077498e+00 1.030956949177962156e-01 8.208951660585141141e+00 2.953646575272400338e-03 2.710105766940999583e+00 -5.455866606509255333e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.694250536915085092e+00 1.030374698101926279e-01 8.212995769354586528e+00 2.967842064377490367e-03 2.709562995482025283e+00 -5.399649123221315385e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.684772689679338242e+00 1.029792926599704950e-01 8.217041281177781542e+00 2.981828095902232505e-03 2.709025819909951949e+00 -5.343947837575541843e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.675301702444770946e+00 1.029211639085795410e-01 8.221088157969621335e+00 2.995607216749196673e-03 2.708494188912843992e+00 -5.288756607405698147e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.665837555843479478e+00 1.028630839795027785e-01 8.225136362025825321e+00 3.009181936144978472e-03 2.707968051788668618e+00 -5.234069376613646567e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.656380230575680734e+00 1.028050532787575938e-01 8.229185856018522927e+00 3.022554725291132054e-03 2.707447358436772422e+00 -5.179880173529396135e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.646929707410607513e+00 1.027470721953826771e-01 8.233236602991871322e+00 3.035728019371108140e-03 2.706932059349493880e+00 -5.126183109743356198e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.637485967187326530e+00 1.026891411019100614e-01 8.237288566357634068e+00 3.048704218431911618e-03 2.706422105603895290e+00 -5.072972378936246342e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.628048990815519126e+00 1.026312603548247410e-01 8.241341709890850353e+00 3.061485687228982563e-03 2.705917448853627505e+00 -5.020242255477719989e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.618618759276269969e+00 1.025734302950136595e-01 8.245395997725649906e+00 3.074074755147814930e-03 2.705418041320934552e+00 -4.967987092942720458e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.609195253622790034e+00 1.025156512482015003e-01 8.249451394351067890e+00 3.086473718166401516e-03 2.704923835788777264e+00 -4.916201323178298610e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.599778454981066744e+00 1.024579235253733206e-01 8.253507864606845601e+00 3.098684839510780324e-03 2.704434785593069268e+00 -4.864879455094783811e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.590368344550507018e+00 1.024002474231867077e-01 8.257565373679335963e+00 3.110710349025978295e-03 2.703950844615037763e+00 -4.814016073323929348e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.580964903604570537e+00 1.023426232243741379e-01 8.261623887097536922e+00 3.122552443971713353e-03 2.703471967273713528e+00 -4.763605836977021293e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.571568113491333740e+00 1.022850511981328037e-01 8.265683370729082213e+00 3.134213290604566729e-03 2.702998108518526621e+00 -4.713643478740991294e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.562177955634002302e+00 1.022275316005033380e-01 8.269743790776256986e+00 3.145695024359109783e-03 2.702529223822009552e+00 -4.664123803701262713e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.552794411531432495e+00 1.021700646747398938e-01 8.273805113772153774e+00 3.156999749157621531e-03 2.702065269172618134e+00 -4.615041688134425592e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.543417462758625902e+00 1.021126506516702448e-01 8.277867306576879969e+00 3.168129539142787270e-03 2.701606201067666913e+00 -4.566392078434576389e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.534047090967145976e+00 1.020552897500446032e-01 8.281930336373719115e+00 3.179086439548566619e-03 2.701151976506361407e+00 -4.518169990194715116e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.524683277885523935e+00 1.019979821768756539e-01 8.285994170665384573e+00 3.189872466028703755e-03 2.700702552982934712e+00 -4.470370507059896227e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.515326005319677094e+00 1.019407281277707050e-01 8.290058777270395751e+00 3.200489605302255739e-03 2.700257888479897339e+00 -4.422988779712547225e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.505975255153252590e+00 1.018835277872534167e-01 8.294124124319417035e+00 3.210939816685851218e-03 2.699817941461375437e+00 -4.376020025001886408e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.496631009347940022e+00 1.018263813290765235e-01 8.298190180251619807e+00 3.221225031912824249e-03 2.699382670866547151e+00 -4.329459524848618471e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.487293249943799189e+00 1.017692889165277281e-01 8.302256913811193684e+00 3.231347154767345940e-03 2.698952036103189567e+00 -4.283302625218187235e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.477961959059546082e+00 1.017122507027266448e-01 8.306324294043855971e+00 3.241308062903256425e-03 2.698525997041310909e+00 -4.237544735365378172e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.468637118892783811e+00 1.016552668309126106e-01 8.310392290293341588e+00 3.251109608056771023e-03 2.698104514006868904e+00 -4.192181326878641028e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.459318711720252182e+00 1.015983374347262796e-01 8.314460872198029762e+00 3.260753615281617238e-03 2.697687547775589056e+00 -4.147207932653930625e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.450006719898050633e+00 1.015414626384834457e-01 8.318530009687606253e+00 3.270241884625689661e-03 2.697275059566874411e+00 -4.102620146143687828e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.440701125861804321e+00 1.014846425574402189e-01 8.322599672979693608e+00 3.279576191637157290e-03 2.696867011037789030e+00 -4.058413620507074840e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.431401912126840870e+00 1.014278772980521937e-01 8.326669832576589769e+00 3.288758286473715108e-03 2.696463364277137398e+00 -4.014584067633183637e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.422109061288355569e+00 1.013711669582268854e-01 8.330740459262074182e+00 3.297789895422802500e-03 2.696064081799629086e+00 -3.971127257402955364e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.412822556021517073e+00 1.013145116275680074e-01 8.334811524098158841e+00 3.306672721497366275e-03 2.695669126540118476e+00 -3.928039016911953965e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.403542379081586411e+00 1.012579113876141829e-01 8.338882998421963677e+00 3.315408443526819595e-03 2.695278461847927520e+00 -3.885315229560502848e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.394268513304025348e+00 1.012013663120714668e-01 8.342954853842636354e+00 3.323998717676059523e-03 2.694892051481251105e+00 -3.842951834384981079e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.385000941604545233e+00 1.011448764670382777e-01 8.347027062238231210e+00 3.332445177877334675e-03 2.694509859601629476e+00 -3.800944825304865358e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.375739646979179831e+00 1.010884419112254434e-01 8.351099595752714322e+00 3.340749435016568403e-03 2.694131850768503256e+00 -3.759290250262244722e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.366484612504337726e+00 1.010320626961701551e-01 8.355172426792993434e+00 3.348913078573175980e-03 2.693757989933843078e+00 -3.717984210618330201e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.357235821336804982e+00 1.009757388664431071e-01 8.359245528025921246e+00 3.356937676614411576e-03 2.693388242436842717e+00 -3.677022860409507373e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.347993256713776233e+00 1.009194704598513626e-01 8.363318872375424817e+00 3.364824775353992582e-03 2.693022573998691716e+00 -3.636402405573502684e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.338756901952850242e+00 1.008632575076349874e-01 8.367392433019634979e+00 3.372575900821482130e-03 2.692660950717413737e+00 -3.596119103399990011e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.329526740452001476e+00 1.008071000346580232e-01 8.371466183388019289e+00 3.380192558174830320e-03 2.692303339062767087e+00 -3.556169261768422993e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.320302755689569452e+00 1.007509980595952814e-01 8.375540097158637565e+00 3.387676232183247944e-03 2.691949705871219845e+00 -3.516549238512416738e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.311084931224201888e+00 1.006949515951129637e-01 8.379614148255344119e+00 3.395028388318075633e-03 2.691600018340981837e+00 -3.477255440862641375e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.301873250694804085e+00 1.006389606480448534e-01 8.383688310845075264e+00 3.402250471785424855e-03 2.691254244027101006e+00 -3.438284324702172053e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.292667697820484740e+00 1.005830252195639429e-01 8.387762559335193657e+00 3.409343908973571768e-03 2.690912350836625944e+00 -3.399632394072291380e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.283468256400456475e+00 1.005271453053484809e-01 8.391836868370790015e+00 3.416310107301154166e-03 2.690574307023816836e+00 -3.361296200563339536e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.274274910313971887e+00 1.004713208957444953e-01 8.395911212832116277e+00 3.423150455156621832e-03 2.690240081185424792e+00 -3.323272342699411328e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.265087643520209859e+00 1.004155519759229870e-01 8.399985567831979694e+00 3.429866323164722577e-03 2.689909642256020472e+00 -3.285557465463757095e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.255906440058171647e+00 1.003598385260331266e-01 8.404059908713206184e+00 3.436459063232816333e-03 2.689582959503381776e+00 -3.248148259634128180e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.246731284046571631e+00 1.003041805213514132e-01 8.408134211046144557e+00 3.442930009981597875e-03 2.689260002523936599e+00 -3.211041461376692475e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.237562159683696983e+00 1.002485779324260445e-01 8.412208450626165401e+00 3.449280480254286307e-03 2.688940741238250443e+00 -3.174233851651605404e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.228399051247291318e+00 1.001930307252180685e-01 8.416282603471252344e+00 3.455511773646904438e-03 2.688625145886574863e+00 -3.137722255722804818e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.219241943094393932e+00 1.001375388612377043e-01 8.420356645819561336e+00 3.461625173057075039e-03 2.688313187024432782e+00 -3.101503542786161315e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.210090819661204797e+00 1.000821022976775693e-01 8.424430554127074089e+00 3.467621944235232262e-03 2.688004835518258417e+00 -3.065574625370713277e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.200945665462918477e+00 1.000267209875416036e-01 8.428504305065237290e+00 3.473503337016267071e-03 2.687700062541081625e+00 -3.029932458974421775e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.191806465093563361e+00 9.997139487977060868e-02 8.432577875518658672e+00 3.479270584492179935e-03 2.687398839568257092e+00 -2.994574041504707070e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.182673203225832026e+00 9.991612391936413595e-02 8.436651242582833277e+00 3.484924904361522656e-03 2.687101138373236164e+00 -2.959496413048521429e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.173545864610901823e+00 9.986090804749872540e-02 8.440724383561885702e+00 3.490467498141218081e-03 2.686806931023376421e+00 -2.924696655344874354e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.164424434078258130e+00 9.980574720164298030e-02 8.444797275966372752e+00 3.495899552347863856e-03 2.686516189875795657e+00 -2.890171891410733829e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.155308896535498064e+00 9.975064131566900583e-02 8.448869897511077198e+00 3.501222237887611100e-03 2.686228887573262725e+00 -2.855919284917235370e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.146199236968151070e+00 9.969559031996258480e-02 8.452942226112885038e+00 3.506436710883133537e-03 2.685944997040278892e+00 -2.821936036565052784e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.137095440439485294e+00 9.964059414153544902e-02 8.457014239888666296e+00 3.511544111916939815e-03 2.685664491479699656e+00 -2.788219377810573392e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.127997492090330844e+00 9.958565270413927140e-02 8.461085917153241098e+00 3.516545566805944455e-03 2.685387344369787321e+00 -2.754766568995834462e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.118905377138879942e+00 9.953076592837689640e-02 8.465157236417329756e+00 3.521442186155031989e-03 2.685113529461343074e+00 -2.721574898945086380e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.109819080880497744e+00 9.947593373181097542e-02 8.469228176385563245e+00 3.526235066199856320e-03 2.684843020774871469e+00 -2.688641684721104329e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.100738588687506514e+00 9.942115602906956284e-02 8.473298715954488358e+00 3.530925288318100159e-03 2.684575792597773791e+00 -2.655964271256037838e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.091663886008978679e+00 9.936643273194907533e-02 8.477368834210611936e+00 3.535513919915262131e-03 2.684311819481574712e+00 -2.623540031118713669e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.082594958370511229e+00 9.931176374951454500e-02 8.481438510428461086e+00 3.540002013889302895e-03 2.684051076239176048e+00 -2.591366364147160237e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.073531791374001010e+00 9.925714898819720799e-02 8.485507724068666491e+00 3.544390609503992109e-03 2.683793537942141150e+00 -2.559440697221497182e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.064474370697412908e+00 9.920258835188962288e-02 8.489576454776072367e+00 3.548680731927499749e-03 2.683539179918008610e+00 -2.527760483909677509e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.055422682094535602e+00 9.914808174203817992e-02 8.493644682377857080e+00 3.552873392904280087e-03 2.683287977747634834e+00 -2.496323204227391453e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.046376711394743531e+00 9.909362905773330676e-02 8.497712386881694613e+00 3.556969590633580341e-03 2.683039907262566359e+00 -2.465126364323060645e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.037336444502740207e+00 9.903923019579720377e-02 8.501779548473916037e+00 3.560970309915468830e-03 2.682794944542439719e+00 -2.434167496192643065e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.028301867398309533e+00 9.898488505086931732e-02 8.505846147517711842e+00 3.564876522603224827e-03 2.682553065912409718e+00 -2.403444157426836130e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.019272966136052894e+00 9.893059351548955105e-02 8.509912164551344915e+00 3.568689187311613158e-03 2.682314247940607022e+00 -2.372953930889116353e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.010249726845124485e+00 9.887635548017922882e-02 8.513977580286386626e+00 3.572409249993565693e-03 2.682078467435620617e+00 -2.342694424481363454e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
4.001232135728965744e+00 9.882217083351998999e-02 8.518042375605977767e+00 3.576037643843568096e-03 2.681845701444010466e+00 -2.312663270846638912e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
3.992220179065031349e+00 9.876803946223051967e-02 8.522106531563109044e+00 3.579575289378426808e-03 2.681615927247846809e+00 -2.282858127092399995e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
3.983213843204515214e+00 9.871396125124126675e-02 8.526170029378921100e+00 3.583023094871102578e-03 2.681389122362275668e+00 -2.253276674550908857e-03 1.086211681386090450e-01 -2.470339553365023644e+00 -1.169677198196733325e+00 -4.906278965554244920e+00
3.974213114572071159e+00 9.865993608376719126e-02 8.530232850441027637e+00 3.586381956202473568e-03 2.681165264533110992e+00 -2.223916618485799294e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.965234239690801576e+00 9.826008093445413871e-02 8.534288825787269772e+00 3.555044948250491842e-03 2.680948528630742178e+00 -2.110992792557899855e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.956293402670593817e+00 9.786084248811596775e-02 8.538331738787864111e+00 3.523712491219750664e-03 2.680743027916801413e+00 -1.999210711092761893e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.947390497224168904e+00 9.746221634367897846e-02 8.542361500798554275e+00 3.492388390281356628e-03 2.680548648855356930e+00 -1.888557634938013317e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.938525418196474170e+00 9.706419814160245629e-02 8.546378024953723340e+00 3.461076303964262611e-03 2.680365279175121795e+00 -1.779021009625881894e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.929698061558863476e+00 9.666678356399119321e-02 8.550381226148029867e+00 3.429779731648569842e-03 2.680192807851207171e+00 -1.670588460881106694e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.920908324403991063e+00 9.626996833468470793e-02 8.554371021019958832e+00 3.398501996015929841e-03 2.680031125087348531e+00 -1.563247789607534769e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.912156104941664658e+00 9.587374821932523328e-02 8.558347327937736893e+00 3.367246219349282182e-03 2.679880122298664347e+00 -1.456986966226930455e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.903441302496003740e+00 9.547811902540703777e-02 8.562310066988308321e+00 3.336015290573599371e-03 2.679739692095026271e+00 -1.351794124039528127e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.894763817504384829e+00 9.508307660230998215e-02 8.566259159970321946e+00 3.304811819409290367e-03 2.679609728265158974e+00 -1.247657551214063215e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.886123551518896768e+00 9.468861684132112710e-02 8.570194530392555521e+00 3.273638070802302544e-03 2.679490125761636587e+00 -1.144565680682007669e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.877520407211381137e+00 9.429473567564951308e-02 8.574116103479925144e+00 3.242495869627382010e-03 2.679380780687036445e+00 -1.042507076872383484e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.868954288383746221e+00 9.390142908044160630e-02 8.578023806190458345e+00 3.211386458711486865e-03 2.679281590281652026e+00 -9.414704174951963158e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.860425099984927222e+00 9.350869307279403853e-02 8.581917567245957557e+00 3.180310402221453187e-03 2.679192452913110145e+00 -8.414444792429406905e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.851932748121114525e+00 9.311652371159728769e-02 8.585797317149509666e+00 3.149268008565557324e-03 2.679113268064981845e+00 -7.424181748236073110e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.843477140046662299e+00 9.272491709711146168e-02 8.589662988164537438e+00 3.118259626810820657e-03 2.679043936321481301e+00 -6.443805793864629131e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.835058184149739979e+00 9.233386937048528031e-02 8.593514514283624450e+00 3.087285657537763763e-03 2.678984359351214373e+00 -5.473209295824819649e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.826675789938117855e+00 9.194337671328743633e-02 8.597351831197903138e+00 3.056346550882916690e-03 2.678934439891137664e+00 -4.512286213924525998e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.818329868025117424e+00 9.155343534705016884e-02 8.601174876267075220e+00 3.025442804643235870e-03 2.678894081730732513e+00 -3.560932079758497926e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.810020330115730047e+00 9.116404153282461897e-02 8.604983588490030755e+00 2.994574962440717247e-03 2.678863189696394809e+00 -2.619043975408744378e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.801747088992894597e+00 9.077519157074745437e-02 8.608777908476072938e+00 2.963743611945514680e-03 2.678841669636034428e+00 -1.686520512360008316e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.793510058503940741e+00 9.038688179961835989e-02 8.612557778416729093e+00 2.932949383155920419e-03 2.678829428403886936e+00 -7.632618106332057393e-05 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.785309153547189887e+00 8.999910859648789507e-02 8.616323142058117668e+00 2.902192946733593917e-03 2.678826373845530906e+00 1.508305218607533050e-05 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.777144290058713771e+00 8.961186837625527424e-02 8.620073944673885435e+00 2.871475012392461692e-03 2.678832414783111293e+00 1.055853409744788489e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.769015384999251594e+00 8.922515759127576385e-02 8.623810133038684711e+00 2.840796327339749523e-03 2.678847461000766650e+00 1.951902330375536432e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.760922356341278583e+00 8.883897273097718372e-02 8.627531655402179922e+00 2.810157674767638225e-03 2.678871423230256177e+00 2.839071333818076782e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.752865123056228214e+00 8.845331032148523454e-02 8.631238461463572875e+00 2.779559872394076706e-03 2.678904213136785284e+00 3.717453062594605400e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.744843605101867201e+00 8.806816692525720747e-02 8.634930502346643166e+00 2.749003771051317709e-03 2.678945743305028326e+00 4.587138771206458331e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.736857723409815257e+00 8.768353914072385402e-02 8.638607730575275312e+00 2.718490253320774569e-03 2.678995927225344964e+00 5.448218345429156964e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.728907399873215844e+00 8.729942360193895801e-02 8.642270100049474379e+00 2.688020232212838534e-03 2.679054679280189255e+00 6.300780321380404459e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.720992557334549922e+00 8.691581697823635988e-02 8.645917566021855905e+00 2.657594649890320047e-03 2.679121914730705711e+00 7.144911904361171120e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.713113119573594023e+00 8.653271597389415593e-02 8.649550085074594108e+00 2.627214476470786982e-03 2.679197549703516312e+00 7.980698987434564932e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.705269011294877401e+00 8.615011732780619713e-02 8.653167615095540555e+00 2.596880780167091281e-03 2.679281501177547042e+00 8.808226099711500504e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.697460158102168215e+00 8.576801781317892892e-02 8.656770115228461293e+00 2.566595259104425923e-03 2.679373686968129498e+00 9.627575893447587159e-04 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.689686486452488090e+00 8.538641423730776447e-02 8.660357545782328970e+00 2.536360440963181858e-03 2.679474025706559015e+00 1.043882893839711548e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.681947923614441898e+00 8.500530344144205386e-02 8.663929868149351066e+00 2.506179421731988613e-03 2.679582436820462377e+00 1.124206396950299660e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.674244397637271398e+00 8.462468230070518960e-02 8.667487044744632385e+00 2.476055673301050773e-03 2.679698840516459679e+00 1.203735807635157151e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.666575837327002763e+00 8.424454772404546543e-02 8.671029038960183399e+00 2.445992917159345997e-03 2.679823157764402275e+00 1.282478683392426939e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.658942172227342304e+00 8.386489665420295003e-02 8.674555815128590197e+00 2.415995038962122799e-03 2.679955310282723158e+00 1.360442439723685316e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.651343332603861125e+00 8.348572606768334126e-02 8.678067338493397287e+00 2.386066028969282323e-03 2.680095220524612465e+00 1.437634357323287846e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.643779249430508127e+00 8.310703297473284734e-02 8.681563575184288339e+00 2.356209939897112131e-03 2.680242811664830249e+00 1.514061587735501032e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.636249855089728200e+00 8.272880583741247518e-02 8.685044492802326488e+00 2.326410618955112100e-03 2.680398009900985201e+00 1.589785209055048689e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.628755083633715017e+00 8.235103994759146451e-02 8.688510060624361486e+00 2.296667742387152253e-03 2.680560745349114260e+00 1.664823410684889045e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.621294871565080342e+00 8.197371978518275260e-02 8.691960250256169473e+00 2.266955299450020521e-03 2.680730954615393902e+00 1.739262575088370687e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.613869156987558284e+00 8.159684261798962057e-02 8.695395034886285401e+00 2.237277086281081861e-03 2.680908578095071437e+00 1.813108662431142833e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.606477878614720911e+00 8.122040574225233844e-02 8.698814388431440392e+00 2.207636886835874501e-03 2.681093556773666009e+00 1.886367515704920512e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.599120975762712504e+00 8.084440648262379570e-02 8.702218285524558894e+00 2.178038469365580886e-03 2.681285832212616516e+00 1.959044786501764387e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.591798388343113047e+00 8.046884219206607014e-02 8.705606701503096900e+00 2.148485587100158311e-03 2.681485346523299729e+00 2.031145814750134806e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.584510056856027305e+00 8.009371025171628522e-02 8.708979612397898862e+00 2.118981973823503423e-03 2.681692042336130122e+00 2.102675649140654888e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.577255922383543840e+00 7.971900807077920981e-02 8.712336994922862843e+00 2.089531338717762980e-03 2.681905862773655613e+00 2.173639090020673854e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.570035926583511099e+00 7.934473308644347800e-02 8.715678826465316220e+00 2.060137362770924491e-03 2.682126751427496458e+00 2.244040723557936320e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.562850011683567075e+00 7.897088276381515615e-02 8.719005085076961592e+00 2.030803695483734267e-03 2.682354652338342138e+00 2.313884949020502367e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.555698120475387025e+00 7.859745459586332805e-02 8.722315749465337831e+00 2.001533952671118860e-03 2.682589509978392073e+00 2.383176000662154664e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.548580196309106594e+00 7.822444610337409010e-02 8.725610798985700356e+00 1.972331714505153738e-03 2.682831269235784966e+00 2.451917965673977920e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.541496183087896377e+00 7.785185483491001424e-02 8.728890213633279771e+00 1.943200523966593816e-03 2.683079875400646852e+00 2.520114798860031459e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.534446025262665714e+00 7.747967836677274733e-02 8.732153974035858468e+00 1.914143885696295479e-03 2.683335274152480743e+00 2.587770334780100864e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.527429667826875725e+00 7.710791430296705384e-02 8.735402061446638555e+00 1.885165265083926225e-03 2.683597411548668266e+00 2.654888298016385654e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.520447056311447387e+00 7.673656027516501110e-02 8.738634457737370909e+00 1.856268087591585137e-03 2.683866234013906116e+00 2.721472311607419509e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.513498136779751313e+00 7.636561394266926095e-02 8.741851145391699163e+00 1.827455738230794602e-03 2.684141688330434317e+00 2.787525904501694796e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.506582855822673928e+00 7.599507299237441560e-02 8.745052107498725746e+00 1.798731561047116562e-03 2.684423721628944381e+00 2.853052517723725021e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.499701160553744916e+00 7.562493513872611817e-02 8.748237327746762659e+00 1.770098858972406772e-03 2.684712281380059906e+00 2.918055509749971962e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.492852998604321968e+00 7.525519812367724437e-02 8.751406790417243897e+00 1.741560893712052350e-03 2.685007315386323867e+00 2.982538161228395941e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.486038318118827029e+00 7.488585971664080132e-02 8.754560480378810183e+00 1.713120885669547084e-03 2.685308771774627346e+00 3.046503679102599994e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.479257067750030519e+00 7.451691771443928747e-02 8.757698383081532256e+00 1.684782013578642887e-03 2.685616598989026382e+00 3.109955200303367827e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.472509196654375518e+00 7.414836994125034719e-02 8.760820484551269161e+00 1.656547415082268654e-03 2.685930745783900342e+00 3.172895794873424255e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.465794654487346360e+00 7.378021424854833143e-02 8.763926771384166869e+00 1.628420186472997414e-03 2.686251161217410477e+00 3.235328468863069885e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.459113391398862092e+00 7.341244851504208357e-02 8.767017230741252831e+00 1.600403382748198612e-03 2.686577794645240491e+00 3.297256167099091220e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.452465358028717013e+00 7.304507064660833993e-02 8.770091850343163742e+00 1.572500018288067137e-03 2.686910595714584016e+00 3.358681775302116857e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.445850505502038530e+00 7.267807857622127221e-02 8.773150618464960360e+00 1.544713066193100989e-03 2.687249514358354574e+00 3.419608122512719783e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.439268785424787644e+00 7.231147026387753363e-02 8.776193523931061335e+00 1.517045459554834577e-03 2.687594500789605600e+00 3.480037982814165182e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.432720149879270988e+00 7.194524369651751627e-02 8.779220556110248097e+00 1.489500090545585942e-03 2.687945505496139198e+00 3.539974077362160066e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.426204551419698152e+00 7.157939688794201505e-02 8.782231704910785197e+00 1.462079811807788770e-03 2.688302479235291198e+00 3.599419075959764056e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.419721943067739467e+00 7.121392787872538044e-02 8.785226960775586846e+00 1.434787435758953962e-03 2.688665373028878758e+00 3.658375598705130780e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.413272278308139285e+00 7.084883473612373084e-02 8.788206314677527331e+00 1.407625735416257210e-03 2.689034138158304277e+00 3.716846217404368158e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.406855511084312838e+00 7.048411555398016726e-02 8.791169758114740773e+00 1.380597444791161919e-03 2.689408726159793428e+00 3.774833456976441504e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.400471595794004820e+00 7.011976845262500591e-02 8.794117283106084315e+00 1.353705258318814659e-03 2.689789088819778851e+00 3.832339796840329976e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.394120487284942644e+00 6.975579157877277725e-02 8.797048882186615515e+00 1.326951832591065795e-03 2.690175178170405523e+00 3.889367672010633249e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.387802140850507904e+00 6.939218310541539481e-02 8.799964548403130138e+00 1.300339785335589493e-03 2.690566946485153821e+00 3.945919474402620475e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.381516512225462012e+00 6.902894123171070262e-02 8.802864275309836728e+00 1.273871696132427732e-03 2.690964346274587804e+00 4.001997553916248999e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.375263557581646534e+00 6.866606418286845537e-02 8.805748056963997428e+00 1.247550107544870193e-03 2.691367330282199433e+00 4.057604219424421586e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.369043233523723035e+00 6.830355021003217675e-02 8.808615887921677157e+00 1.221377524125479399e-03 2.691775851480366466e+00 4.112741739923431172e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.362855497084955125e+00 6.794139759015674351e-02 8.811467763233586936e+00 1.195356413283825848e-03 2.692189863066411171e+00 4.167412345461014508e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.356700305722965183e+00 6.757960462588374906e-02 8.814303678440902345e+00 1.169489206399677416e-03 2.692609318458750067e+00 4.221618228025216663e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.350577617315524392e+00 6.721816964541302286e-02 8.817123629571160137e+00 1.143778297964318392e-03 2.693034171293138268e+00 4.275361542560350905e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.344487390156390738e+00 6.685709100236994495e-02 8.819927613134270317e+00 1.118226045983675577e-03 2.693464375419008849e+00 4.328644407830484209e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.338429582951134122e+00 6.649636707567038729e-02 8.822715626118510457e+00 1.092834773408081061e-03 2.693899884895893049e+00 4.381468907158492763e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.332404154812963260e+00 6.613599626938299059e-02 8.825487665986539554e+00 1.067606767715850767e-03 2.694340653989919954e+00 4.433837089318137456e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.326411065258607636e+00 6.577597701258716678e-02 8.828243730671527345e+00 1.042544280790402280e-03 2.694786637170406340e+00 4.485750969424072421e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.320450274204218566e+00 6.541630775922802066e-02 8.830983818573336919e+00 1.017649529600198359e-03 2.695237789106524673e+00 4.537212529615121392e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.314521741961252932e+00 6.505698698796939794e-02 8.833707928554673572e+00 9.929246973384973397e-04 2.695694064664041267e+00 4.588223719717346265e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.308625429232377790e+00 6.469801320204396355e-02 8.836416059937288736e+00 9.683719328857303505e-04 2.696155418902126399e+00 4.638786458133399918e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.302761297107419391e+00 6.433938492909960227e-02 8.839108212498270944e+00 9.439933509211259925e-04 2.696621807070246124e+00 4.688902632499995955e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.296929307059329073e+00 6.398110072104302992e-02 8.841784386466377654e+00 9.197910323692177559e-04 2.697093184605121596e+00 4.738574100373123613e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.291129420940145600e+00 6.362315915388148946e-02 8.844444582518361742e+00 8.957670255194378041e-04 2.697569507127753674e+00 4.787802689898692718e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.285361600976961505e+00 6.326555882756230986e-02 8.847088801775305100e+00 8.719233458997281650e-04 2.698050730440509692e+00 4.836590200392419658e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.279625809767930278e+00 6.290829836580912049e-02 8.849717045799030402e+00 8.482619761753020524e-04 2.698536810524283069e+00 4.884938403146024503e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.273922010278298877e+00 6.255137641595531761e-02 8.852329316588575026e+00 8.247848664800440290e-04 2.699027703535714640e+00 4.932849041945722504e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.268250165836452226e+00 6.219479164877537297e-02 8.854925616576670322e+00 8.014939348647181008e-04 2.699523365804479269e+00 4.980323833745265577e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.262610240129956374e+00 6.183854275831440761e-02 8.857505948626226200e+00 7.783910682698428176e-04 2.700023753830623097e+00 5.027364469152035241e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.257002197201611438e+00 6.148262846171587831e-02 8.860070316026819270e+00 7.554781223448638061e-04 2.700528824281965168e+00 5.073972613076715640e-03 4.676233775209686638e-01 -1.004300668555801224e+01 1.096052624951396659e+00 -5.297216265792675793e-01
3.251426001445543168e+00 6.112704749904631502e-02 8.862618722491257373e+00 7.327569214745353367e-04 2.701038533991553248e+00 5.120149905318714147e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.245882210242045929e+00 6.075888612933929428e-02 8.865150914866941179e+00 7.098330815870084083e-04 2.701552897800736375e+00 5.167050895936970735e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.240371380085301567e+00 6.039107337573384332e-02 8.867666640635150088e+00 6.871159130655922877e-04 2.702071929122201066e+00 5.213500429218812654e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.234893474570360805e+00 6.002360798004197084e-02 8.870165905103224446e+00 6.646072519057902826e-04 2.702595582893276394e+00 5.259500162255784615e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.229448457647507542e+00 5.965648870797061326e-02 8.872648714013315896e+00 6.423089022591963555e-04 2.703123814215761200e+00 5.305051727471101451e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.224036293618105287e+00 5.928971434891695119e-02 8.875115073538708543e+00 6.202226361889975588e-04 2.703656578353494488e+00 5.350156733331737358e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.218656947130476009e+00 5.892328371576122104e-02 8.877564990280204071e+00 5.983501939291300132e-04 2.704193830729980874e+00 5.394816764762428059e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.213310383175796758e+00 5.855719564465763916e-02 8.879998471262513959e+00 5.766932842060730393e-04 2.704735526926067557e+00 5.439033383796882531e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.207996567084015815e+00 5.819144899482351502e-02 8.882415523930683676e+00 5.552535845686098993e-04 2.705281622677678133e+00 5.482808129986523754e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.202715464519786170e+00 5.782604264832660879e-02 8.884816156146531085e+00 5.340327417466266165e-04 2.705832073873589039e+00 5.526142520941496050e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.197467041478407879e+00 5.746097550987128849e-02 8.887200376185077744e+00 5.130323723943178192e-04 2.706386836553261510e+00 5.569038052803852550e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.192251264281778855e+00 5.709624650658338962e-02 8.889568192730981977e+00 4.922540632071154519e-04 2.706945866904713505e+00 5.611496200654314884e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.187068099574380753e+00 5.673185458779300694e-02 8.891919614875021693e+00 4.716993709509342066e-04 2.707509121262442253e+00 5.653518419099418102e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.181917514319287488e+00 5.636779872481560011e-02 8.894254652110602066e+00 4.513698227683799239e-04 2.708076556105400545e+00 5.695106142683364382e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.176799475794191530e+00 5.600407791073172548e-02 8.896573314330272098e+00 4.312669164889628738e-04 2.708648128055008542e+00 5.736260786300168175e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.171713951587449731e+00 5.564069116016544941e-02 8.898875611822260723e+00 4.113921209317804935e-04 2.709223793873214881e+00 5.776983745698753038e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.166660909594148254e+00 5.527763750906147106e-02 8.901161555267025349e+00 3.917468762114940397e-04 2.709803510460601306e+00 5.817276397858060430e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.161640318012183926e+00 5.491491601446110010e-02 8.903431155733809277e+00 3.723325940866653995e-04 2.710387234854525484e+00 5.857140101378651396e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.156652145338358473e+00 5.455252575427744360e-02 8.905684424677190236e+00 3.531506585808805230e-04 2.710974924227303795e+00 5.896576196906929725e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.151696360364486527e+00 5.419046582706973231e-02 8.907921373933637810e+00 3.342024260626997386e-04 2.711566535884435414e+00 5.935586007521890736e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.146772932173533377e+00 5.382873535181617597e-02 8.910142015718099273e+00 3.154892253698074662e-04 2.712162027262865038e+00 5.974170839103397010e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.141881830135775377e+00 5.346733346768572925e-02 8.912346362620603202e+00 2.970123580973649475e-04 2.712761355929282470e+00 6.012331980750627511e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.137023023904979446e+00 5.310625933380899721e-02 8.914534427602866629e+00 2.787730988889231551e-04 2.713364479578463939e+00 6.050070705144404079e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.132196483414601218e+00 5.274551212904831504e-02 8.916706223994919966e+00 2.607726957271012990e-04 2.713971356031645854e+00 6.087388268865523595e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.127402178874002292e+00 5.238509105176707842e-02 8.918861765491728377e+00 2.430123702198457437e-04 2.714581943234932293e+00 6.124285912757497334e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.122640080764688797e+00 5.202499531959835222e-02 8.921001066149829128e+00 2.254933178849250928e-04 2.715196199257740250e+00 6.160764862277963438e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.117910159836566386e+00 5.166522416921286165e-02 8.923124140383967173e+00 2.082167084337834787e-04 2.715814082291276854e+00 6.196826327817722517e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.113212387703315986e+00 5.130577683090398883e-02 8.925231004284816194e+00 1.911327654298178346e-04 2.716435553576178386e+00 6.232577568119583925e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.108546740422167609e+00 5.094665237699470828e-02 8.927321683522642104e+00 1.741259734952517403e-04 2.717060597086263130e+00 6.268289028577652203e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.103913196646707728e+00 5.058784979080072075e-02 8.929396209278507968e+00 1.571899665390212250e-04 2.717689210658472465e+00 6.303978786375953082e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.099311735210580565e+00 5.022936806332822107e-02 8.931454612917528735e+00 1.403256685279072498e-04 2.718321392115203405e+00 6.339646694104954065e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.094742335126277055e+00 4.987120619331247839e-02 8.933496925988842818e+00 1.235340017045842413e-04 2.718957139263912026e+00 6.375292600364687937e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.090204975583917157e+00 4.951336318725712421e-02 8.935523180225592554e+00 1.068158866300425778e-04 2.719596449896715118e+00 6.410916349761081219e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.085699635950025055e+00 4.915583805947405099e-02 8.937533407544894004e+00 9.017224222697914641e-05 2.720239321789989617e+00 6.446517782896595342e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.081226295766298140e+00 4.879862983212392841e-02 8.939527640047819190e+00 7.360398582450708958e-05 2.720885752703972482e+00 6.482096736349393477e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.076784934748368450e+00 4.844173753525744114e-02 8.941505910019367676e+00 5.711203320410242266e-05 2.721535740382355240e+00 6.517653042644154689e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.072375532784556995e+00 4.808516020685721370e-02 8.943468249928438141e+00 4.069729864664789162e-05 2.722189282551878531e+00 6.553186530218853105e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.067998069934620542e+00 4.772889689288047771e-02 8.945414692427803516e+00 2.436069498026202665e-05 2.722846376921920442e+00 6.588697023395055988e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.063652526428491285e+00 4.737294664730252319e-02 8.947345270354071900e+00 8.103133629656256870e-06 2.723507021184084387e+00 6.624184342337630441e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.059338882665010306e+00 4.701730848769018756e-02 8.949260016727663469e+00 -8.074475326463276210e-06 2.724171213011780335e+00 6.659648303007791384e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.055057119234920293e+00 4.666198104348094622e-02 8.951158964742008450e+00 -2.417122288065099724e-05 2.724838950059803366e+00 6.695088717150789355e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.050807216919005249e+00 4.630696335910947092e-02 8.953042147763806469e+00 -4.018620104699868794e-05 2.725510229963910458e+00 6.730505392236140610e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.046589156662113940e+00 4.595225453221710166e-02 8.954909599343954696e+00 -5.611850303134384064e-05 2.726185050340387050e+00 6.765898131352941769e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.042402919571855602e+00 4.559785366863901984e-02 8.956761353217501664e+00 -7.196722318104425357e-05 2.726863408785605625e+00 6.801266733140579751e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.038248486917295210e+00 4.524375988245254304e-02 8.958597443303602859e+00 -8.773145692623827800e-05 2.727545302875576727e+00 6.836610991712395273e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.034125840127640750e+00 4.488997229602643274e-02 8.960417903705463871e+00 -1.034103007193494338e-04 2.728230730165493334e+00 6.871930696575486580e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.030034960790921605e+00 4.453649004007139561e-02 8.962222768710281784e+00 -1.190028519725598669e-04 2.728919688189264559e+00 6.907225632542721670e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.025975830652656740e+00 4.418331225369170889e-02 8.964012072789186547e+00 -1.345082089928404832e-04 2.729612174459041807e+00 6.942495579630575224e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.021948431614514874e+00 4.383043808443811556e-02 8.965785850597173479e+00 -1.499254709149646823e-04 2.730308186464734277e+00 6.977740312953784919e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.017952745732965347e+00 4.347786668836202406e-02 8.967544136973033986e+00 -1.652537376322040950e-04 2.731007721673513355e+00 7.012959602612634305e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.013988755217918314e+00 4.312559723007104023e-02 8.969286966939279182e+00 -1.804921097245905035e-04 2.731710777529303691e+00 7.048153213572726922e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.010056442431356061e+00 4.277362888278596342e-02 8.971014375702059951e+00 -1.956396883849470015e-04 2.732417351452264942e+00 7.083320905543750816e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.006155789885954110e+00 4.242196082839924665e-02 8.972726398651081681e+00 -2.106955753416449870e-04 2.733127440838260203e+00 7.118462432837989289e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
3.002286780243690778e+00 4.207059225753508047e-02 8.974423071359510118e+00 -2.256588727783555553e-04 2.733841043058306219e+00 7.153577544217176905e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.998449396314448734e+00 4.171952236961107979e-02 8.976104429583875444e+00 -2.405286832508116395e-04 2.734558155458012507e+00 7.188665982735245076e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.994643621054601912e+00 4.136875037290177470e-02 8.977770509263963916e+00 -2.553041095500742331e-04 2.735278775357001368e+00 7.223727485566233154e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.990869437565589539e+00 4.101827548460415529e-02 8.979421346522697078e+00 -2.699842545162255548e-04 2.736002900048311037e+00 7.258761783817263558e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.987126829092479952e+00 4.066809693090507605e-02 8.981056977666003860e+00 -2.845682210713210971e-04 2.736730526797779728e+00 7.293768602360016853e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.983415779022523751e+00 4.031821394705047135e-02 8.982677439182694457e+00 -2.990551121497645208e-04 2.737461652843412807e+00 7.328747659635569296e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.979736270883698079e+00 3.996862577741668726e-02 8.984282767744327103e+00 -3.134440305970930723e-04 2.738196275394729984e+00 7.363698667432042912e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.976088288343236687e+00 3.961933167558404079e-02 8.985873000205060634e+00 -3.277340790650911067e-04 2.738934391632086740e+00 7.398621330659411501e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.972471815206147117e+00 3.927033090441274521e-02 8.987448173601508827e+00 -3.419243599025842580e-04 2.739675998705976223e+00 7.433515347111795818e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.968886835413715453e+00 3.892162273612125717e-02 8.989008325152573420e+00 -3.560139750416515527e-04 2.740421093736304492e+00 7.468380407215988517e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.965333333041997754e+00 3.857320645236729517e-02 8.990553492259277135e+00 -3.700020258790275712e-04 2.741169673811641339e+00 7.503216193765907017e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.961811292300297271e+00 3.822508134433152960e-02 8.992083712504578941e+00 -3.838876131528566322e-04 2.741921735988443132e+00 7.538022381650981776e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.958320697529626564e+00 3.787724671280420091e-02 8.993599023653180424e+00 -3.976698368137068329e-04 2.742677277290247240e+00 7.572798637560554207e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.954861533201155854e+00 3.752970186827475629e-02 8.995099463651326843e+00 -4.113477958893140929e-04 2.743436294706837142e+00 7.607544619658997663e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.951433783914644948e+00 3.718244613102471979e-02 8.996585070626585079e+00 -4.249205883438627413e-04 2.744198785193372014e+00 7.642259977253916883e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.948037434396861389e+00 3.683547883122389316e-02 8.998055882887618040e+00 -4.383873109310013668e-04 2.744964745669484785e+00 7.676944350446499726e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.944672469499979517e+00 3.648879930903018570e-02 8.999511938923939525e+00 -4.517470590402166818e-04 2.745734173018342883e+00 7.711597369762475569e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.941338874199965314e+00 3.614240691469315647e-02 9.000953277405661979e+00 -4.649989265361946056e-04 2.746507064085671246e+00 7.746218655762650805e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.938036633594941271e+00 3.579630100866155323e-02 9.002379937183222935e+00 -4.781420055907989052e-04 2.747283415678736240e+00 7.780807818632440309e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.934765732903535707e+00 3.545048096169502866e-02 9.003791957287095471e+00 -4.911753865077077286e-04 2.748063224565285623e+00 7.815364457758712871e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.931526157463211213e+00 3.510494615498031129e-02 9.005189376927491551e+00 -5.040981575382467951e-04 2.748846487472447642e+00 7.849888161271459039e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.928317892728575789e+00 3.475969598025204638e-02 9.006572235494040513e+00 -5.169094046880049701e-04 2.749633201085579515e+00 7.884378505550671684e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.925140924269671316e+00 3.441472983991857720e-02 9.007940572555449776e+00 -5.296082115137951823e-04 2.750423362047068832e+00 7.918835054716499497e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.921995237770242948e+00 3.407004714719303468e-02 9.009294427859146026e+00 -5.421936588698300641e-04 2.751216966955079002e+00 7.953257360087746114e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.918880819025983175e+00 3.372564732623008904e-02 9.010633841330898619e+00 -5.546648246511411704e-04 2.752014012362241413e+00 7.987644959611323037e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.915797653942755474e+00 3.338152981226850946e-02 9.011958853074414577e+00 -5.670207836340295220e-04 2.752814494774289855e+00 8.021997377270917093e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.912745728534795298e+00 3.303769405177981594e-02 9.013269503370922919e+00 -5.792606072389253286e-04 2.753618410648631443e+00 8.056314122456085386e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.909725028922887091e+00 3.269413950262352320e-02 9.014565832678730573e+00 -5.913833632730984644e-04 2.754425756392855806e+00 8.090594689295481368e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.906735541332516881e+00 3.235086563420939976e-02 9.015847881632762295e+00 -6.033881156605263533e-04 2.755236528363172344e+00 8.124838555958200162e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.903777252091996441e+00 3.200787192766707534e-02 9.017115691044068626e+00 -6.152739241579480330e-04 2.756050722862779523e+00 8.159045183917414470e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.900850147630561260e+00 3.166515787602358634e-02 9.018369301899310742e+00 -6.270398440552331755e-04 2.756868336140155140e+00 8.193214017153225767e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.897954214476439194e+00 3.132272298438921326e-02 9.019608755360211561e+00 -6.386849258605147061e-04 2.757689364387265751e+00 8.227344481320914699e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.895089439254888486e+00 3.098056677015222776e-02 9.020834092762989087e+00 -6.502082149687106851e-04 2.758513803737691283e+00 8.261435982873786832e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.892255808686206464e+00 3.063868876318306955e-02 9.022045355617747120e+00 -6.616087513122773101e-04 2.759341650264658163e+00 8.295487908135818975e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.889453309583701390e+00 3.029708850604854661e-02 9.023242585607837540e+00 -6.728855689930429143e-04 2.760172899978977856e+00 8.329499622320919380e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.886681928851634549e+00 2.995576555423672821e-02 9.024425824589190626e+00 -6.840376958938848041e-04 2.761007548826885483e+00 8.363470468495367086e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.883941653483122813e+00 2.961471947639320035e-02 9.025595114589604506e+00 -6.950641532689155831e-04 2.761845592687769191e+00 8.397399766479721542e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.881232470558003467e+00 2.927394985456946777e-02 9.026750497808002649e+00 -7.059639553107415269e-04 2.762687027371789394e+00 8.431286811686242166e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.878554367240661715e+00 2.893345628448424842e-02 9.027892016613645154e+00 -7.167361086932432521e-04 2.763531848617375442e+00 8.465130873887493149e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.875907330777814686e+00 2.859323837579859709e-02 9.029019713545295645e+00 -7.273796120882336166e-04 2.764380052088598827e+00 8.498931195912089870e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.873291348496251452e+00 2.825329575240572225e-02 9.030133631310354403e+00 -7.378934556545185559e-04 2.765231633372409181e+00 8.532686992269493398e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.870706407800528215e+00 2.791362805273656447e-02 9.031233812783931114e+00 -7.482766204965101602e-04 2.766086587975730371e+00 8.566397447679721319e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.868152496170612853e+00 2.757423493008218443e-02 9.032320301007873198e+00 -7.585280780906591145e-04 2.766944911322403833e+00 8.600061715510330662e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.865629601159480622e+00 2.723511605293417459e-02 9.033393139189742627e+00 -7.686467896778472007e-04 2.767806598749972480e+00 8.633678916123269792e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.863137710390655233e+00 2.689627110534433679e-02 9.034452370701728796e+00 -7.786317056189802441e-04 2.768671645506291412e+00 8.667248135118956615e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.860676811555692645e+00 2.655769978730503078e-02 9.035498039079509880e+00 -7.884817647110728411e-04 2.769540046745960993e+00 8.700768421469931221e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.858246892411604456e+00 2.621940181515168555e-02 9.036530188021050236e+00 -7.981958934608941606e-04 2.770411797526564968e+00 8.734238785535957533e-03 4.788201856752974384e-01 -1.024195160043685426e+01 1.165242709163496704e+00 -3.679267136627660251e-01
2.855847940778218241e+00 2.588137692198910766e-02 9.037548861385319654e+00 -8.077730053129855313e-04 2.771286892804705637e+00 8.767658196951773689e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.853479813616002669e+00 2.554632805895551764e-02 9.038554139467960269e+00 -8.169424902348014017e-04 2.772165318674812085e+00 8.800850493184362092e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.851142368076382105e+00 2.521154914512816966e-02 9.039546102488465351e+00 -8.259745123397190881e-04 2.773047061142669634e+00 8.833989967294781157e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.848835592350789980e+00 2.487703997360089098e-02 9.040524794427632571e+00 -8.348679596093056335e-04 2.773932114869875676e+00 8.867075487499412670e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.846559474681253477e+00 2.454280035577166910e-02 9.041490259419800779e+00 -8.436217039138980012e-04 2.774820474402412085e+00 8.900105872819519953e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.844314003357444776e+00 2.420883012189679884e-02 9.042442541751217533e+00 -8.522345999929489867e-04 2.775712134165587486e+00 8.933079890280743243e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.842099166713642155e+00 2.387512912168044191e-02 9.043381685858308927e+00 -8.607054843668542629e-04 2.776607088458688644e+00 8.965996251922020086e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.839914953125600938e+00 2.354169722490241298e-02 9.044307736325857050e+00 -8.690331741746717140e-04 2.777505331449325432e+00 8.998853611598481295e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.837761351007323629e+00 2.320853432208729028e-02 9.045220737885063755e+00 -8.772164659316048201e-04 2.778406857167442290e+00 9.031650561561454030e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.835638348807728804e+00 2.287564032521822305e-02 9.046120735411506075e+00 -8.852541341995707590e-04 2.779311659498977072e+00 9.064385628797961073e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.833545935007204086e+00 2.254301516849913437e-02 9.047007773922963736e+00 -8.931449301635411469e-04 2.780219732179140646e+00 9.097057271111026397e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.831484098114043224e+00 2.221065880916939586e-02 9.047881898577116999e+00 -9.008875801050506482e-04 2.781131068785291482e+00 9.129663872908564543e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.829452826660752152e+00 2.187857122837546034e-02 9.048743154669111277e+00 -9.084807837643578063e-04 2.782045662729371482e+00 9.162203740685569142e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.827452109200221830e+00 2.154675243210436852e-02 9.049591587628965428e+00 -9.159232125813400287e-04 2.782963507249875956e+00 9.194675098171690639e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.825481934301752762e+00 2.121520245218457348e-02 9.050427243018816625e+00 -9.232135078032165619e-04 2.783884595403319562e+00 9.227076081112596528e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.823542290546923184e+00 2.088392134736011263e-02 9.051250166530000030e+00 -9.303502784385087217e-04 2.784808920055159120e+00 9.259404731651052836e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.821633166525288061e+00 2.055290920444474007e-02 9.052060403979936609e+00 -9.373320990692963085e-04 2.785736473870136010e+00 9.291658992273389706e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.819754550829897788e+00 2.022216613956335368e-02 9.052858001308820235e+00 -9.441575074926053870e-04 2.786667249301987059e+00 9.323836699279159160e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.817906432052622367e+00 1.989169229948889103e-02 9.053643004576096942e+00 -9.508250021653571723e-04 2.787601238582477770e+00 9.355935575727733836e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.816088798779265545e+00 1.956148786308375964e-02 9.054415459956702605e+00 -9.573330394416134856e-04 2.788538433709703224e+00 9.387953223812091352e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.814301639584451564e+00 1.923155304285590131e-02 9.055175413737051926e+00 -9.636800305818130855e-04 2.789478826435592751e+00 9.419887116603541111e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.812544943026269451e+00 1.890188808664071060e-02 9.055922912310759187e+00 -9.698643385111050752e-04 2.790422408252557052e+00 9.451734589104643369e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.810818697640649511e+00 1.857249327942139816e-02 9.056658002174058808e+00 -9.758842743011630514e-04 2.791369170379202735e+00 9.483492828540078176e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.809122891935455169e+00 1.824336894530182579e-02 9.057380729920907925e+00 -9.817380933467715134e-04 2.792319103745033892e+00 9.515158863806818731e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.807457514384264385e+00 1.791451544964756462e-02 9.058091142237747917e+00 -9.874239912049476240e-04 2.793272198974053655e+00 9.546729553995323900e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.805822553419810461e+00 1.758593320141285318e-02 9.058789285897875132e+00 -9.929400990603320844e-04 2.794228446367168051e+00 9.578201575882462973e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.804217997427058240e+00 1.725762265567335613e-02 9.059475207755411930e+00 -9.982844787759679803e-04 2.795187835883280680e+00 9.609571410284303838e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.802643834735876194e+00 1.692958431638713970e-02 9.060148954738826532e+00 -1.003455117483291860e-03 2.796150357118963203e+00 9.640835327142462802e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.801100053613275520e+00 1.660181873940920483e-02 9.060810573843959048e+00 -1.008449921659071566e-03 2.797115999286564403e+00 9.671989369201109549e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.799586642255166957e+00 1.627432653578829436e-02 9.061460112126516364e+00 -1.013266710629999370e-03 2.798084751190608621e+00 9.703029334112586723e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.798103588777596240e+00 1.594710837537848327e-02 9.062097616693973734e+00 -1.017903209437534713e-03 2.799056601202319694e+00 9.733950754787494553e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.796650881207405792e+00 1.562016499080264020e-02 9.062723134696835103e+00 -1.022357040986178424e-03 2.800031537232084311e+00 9.764748877779451733e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.795228507472262258e+00 1.529349718180994869e-02 9.063336713319179339e+00 -1.026625717387428952e-03 2.801009546699643860e+00 9.795418639465026250e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.793836455389991702e+00 1.496710582007578470e-02 9.063938399768430187e+00 -1.030706630398927227e-03 2.801990616501783826e+00 9.825954639744597166e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.792474712657146085e+00 1.464099185449926725e-02 9.064528241264252273e+00 -1.034597040843409114e-03 2.802974732977256078e+00 9.856351112949466794e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.791143266836722869e+00 1.431515631706204925e-02 9.065106285026502064e+00 -1.038294066874625565e-03 2.803961881868638262e+00 9.886601895593016484e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.789842105344942702e+00 1.398960032932163554e-02 9.065672578262105930e+00 -1.041794670936869831e-03 2.804952048280791921e+00 9.916700390547955601e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.788571215436986606e+00 1.366432510962387742e-02 9.066227168150772897e+00 -1.045095645240537224e-03 2.805945216635540085e+00 9.946639527165875364e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.787330584191569649e+00 1.333933198113283237e-02 9.066770101829385808e+00 -1.048193595547488926e-03 2.806941370622132226e+00 9.976411716777494262e-03 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.786120198494220546e+00 1.301462238079212526e-02 9.067301426374925200e+00 -1.051084923025954153e-03 2.807940493143000094e+00 1.000600880291953321e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.784940045019111299e+00 1.269019786935102374e-02 9.067821188785762487e+00 -1.053765803894136282e-03 2.808942566254240880e+00 1.003542200552399663e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.783790110209263258e+00 1.236606014261113461e-02 9.068329435961103968e+00 -1.056232166523144280e-03 2.809947571100182451e+00 1.006464185817390264e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.782670380254927522e+00 1.204221104407694407e-02 9.068826214678372466e+00 -1.058479665611562585e-03 2.810955487841283240e+00 1.009365813737124994e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.781580841069902998e+00 1.171865257922624290e-02 9.069311571568237085e+00 -1.060503652973642571e-03 2.811966295574508390e+00 1.012245978257226946e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.780521478265529201e+00 1.139538693165621612e-02 9.069785553087019281e+00 -1.062299144397913821e-03 2.812979972245186921e+00 1.015103480551395564e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.779492277122035837e+00 1.107241648140922310e-02 9.070248205486079129e+00 -1.063860781929377389e-03 2.813996494549196203e+00 1.017937018707495977e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.778493222556886799e+00 1.074974382584118447e-02 9.070699574777792762e+00 -1.065182790801767840e-03 2.815015837824121903e+00 1.020745175957056203e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.777524299089691784e+00 1.042737180346772242e-02 9.071139706697616489e+00 -1.066258930090797832e-03 2.816037975927815129e+00 1.023526407195993367e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.776585490803185063e+00 1.010530352131220125e-02 9.071568646661679836e+00 -1.067082435967265123e-03 2.817062881102494476e+00 1.026279023492374098e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.775676781299679430e+00 9.783542386390106649e-03 9.071986439719207596e+00 -1.067645956190612679e-03 2.818090523822195603e+00 1.029001174212485631e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.774798153652295873e+00 9.462092142101590983e-03 9.072393130498991098e+00 -1.067941474186233884e-03 2.819120872620975771e+00 1.031690826316010792e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.773949590350134997e+00 9.140956910476172315e-03 9.072788763148937008e+00 -1.067960220676751788e-03 2.820153893898771358e+00 1.034345740270129974e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.773131073236393185e+00 8.820141241430570073e-03 9.073173381267549686e+00 -1.067692570366577613e-03 2.821189551701203779e+00 1.036963441904956672e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.772342583438223595e+00 8.499650170475875691e-03 9.073547027825979328e+00 -1.067127920580886007e-03 2.822227807468870253e+00 1.039541189370906359e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.771584101286889812e+00 8.179489286661626585e-03 9.073909745078941214e+00 -1.066254547995428535e-03 2.823268619750716191e+00 1.042075934151797875e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.770855606226449108e+00 7.859664812995905553e-03 9.074261574462505919e+00 -1.065059438609369238e-03 2.824311943874914910e+00 1.044564274821386911e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.770157076708806621e+00 7.540183702165015149e-03 9.074602556476245141e+00 -1.063528084837721266e-03 2.825357731569203334e+00 1.047002401886244598e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.769488490072478992e+00 7.221053751138133310e-03 9.074932730546679593e+00 -1.061644241934817925e-03 2.826405930520746956e+00 1.049386031607932139e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.768849822401772354e+00 6.902283739242765469e-03 9.075252134868220466e+00 -1.059389633770606949e-03 2.827456483863222569e+00 1.051710326105859995e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.768241048362258372e+00 6.583883595620482199e-03 9.075560806216842025e+00 -1.056743595080647264e-03 2.828509329575731535e+00 1.053969796258695524e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.767662141007374732e+00 6.265864603736823885e-03 9.075858779730506143e+00 -1.053682633438819422e-03 2.829564399774181727e+00 1.056158182876625745e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.767113071944911074e+00 5.948220515972267239e-03 9.076146089094589087e+00 -1.050223490251513733e-03 2.830621621334927340e+00 1.058280008697780328e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.766593824268736235e+00 5.630834598465626374e-03 9.076422781138811402e+00 -1.046633338302336170e-03 2.831680963834753317e+00 1.060407013997670227e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.766104392531379741e+00 5.313695295372272004e-03 9.076688915759378418e+00 -1.042937766366797787e-03 2.832742439412000657e+00 1.062546166581096983e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.765644771265502566e+00 4.996802411657667864e-03 9.076944552950221734e+00 -1.039136453462655195e-03 2.833806060223245549e+00 1.064697485204070364e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.765214954983322482e+00 4.680155757350187851e-03 9.077189752804097012e+00 -1.035229075319806739e-03 2.834871838444329217e+00 1.066860989637712434e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.764814938176041625e+00 4.363755147594883775e-03 9.077424575513717286e+00 -1.031215304397700445e-03 2.835939786271369556e+00 1.069036700665261172e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.764444715313262968e+00 4.047600402713273475e-03 9.077649081372877404e+00 -1.027094809902310462e-03 2.837009915921772318e+00 1.071224640079093855e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.764104280842394346e+00 3.731691348272371100e-03 9.077863330777580231e+00 -1.022867257803199799e-03 2.838082239635240089e+00 1.073424830678831703e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.763793629188040946e+00 3.416027815168383615e-03 9.078067384227175296e+00 -1.018532310849968757e-03 2.839156769674777259e+00 1.075637296269035467e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.763512754751383138e+00 3.100609639734563765e-03 9.078261302325488558e+00 -1.014089628588308927e-03 2.840233518327694551e+00 1.077862061656914908e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.763261651909536543e+00 2.785436663890388919e-03 9.078445145781962822e+00 -1.009538867375721306e-03 2.841312497906610002e+00 1.080099152650126036e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.763040315014890780e+00 2.470508735364538092e-03 9.078618975412805270e+00 -1.004879680396926272e-03 2.842393720750449049e+00 1.082348596054654236e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.762848738394413584e+00 2.155825708056022770e-03 9.078782852142136761e+00 -1.000111717679010330e-03 2.843477199225441066e+00 1.084610419672772316e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.762686916348905619e+00 1.841387442667923469e-03 9.078936837003164229e+00 -9.952346261063844089e-04 2.844562945726115455e+00 1.086884652301061023e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.762554843152164263e+00 1.527193807911161622e-03 9.079080991139372614e+00 -9.902480494357011886e-04 2.845650972676293744e+00 1.089171323728464584e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.762452513049975078e+00 1.213244682975691451e-03 9.079215375805771870e+00 -9.851516283110402141e-04 2.846741292530082568e+00 1.091470464734320932e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.762379920258738242e+00 8.995399629868144030e-04 9.079340052370248770e+00 -9.799450002800557877e-04 2.847833917772862211e+00 1.093782107086237187e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.762337058963271641e+00 5.860795717315204004e-04 9.079455082315165626e+00 -9.746277998127600125e-04 2.848928860922272932e+00 1.096106283537491392e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.762323923312678620e+00 2.728634913564085564e-04 9.079560527239527445e+00 -9.691996583269604521e-04 2.850026134529199950e+00 1.098443027823200330e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.762340507411956914e+00 -4.092908385871493531e-05 9.079656448862415630e+00 -9.655322824912919259e-04 2.851125751178752221e+00 1.101293960197423372e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.762387334165008035e+00 -3.586030966595542572e-04 9.079743530914292649e+00 -9.710637413855009335e-04 2.852229721114225569e+00 1.106639863381178764e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.762464660699785579e+00 -6.760628397717010230e-04 9.079822140841747213e+00 -9.763967740935863577e-04 2.853339018764665447e+00 1.111949344112545500e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.762572479167051842e+00 -9.933072128956871045e-04 9.079892333840515306e+00 -9.815300071404108647e-04 2.854453607570045737e+00 1.117222127732645648e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.762710781632916834e+00 -1.310334982812791024e-03 9.079954165433564484e+00 -9.864620943812385176e-04 2.855573450697183713e+00 1.122457942622363987e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.762879560067705409e+00 -1.627144844595432727e-03 9.080007691471035258e+00 -9.911917177626858658e-04 2.856698511042880639e+00 1.127656520399879583e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.763078806339128501e+00 -1.943735452214459709e-03 9.080052968128908830e+00 -9.957175880328063885e-04 2.857828751237252440e+00 1.132817596108601915e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.763308512207498513e+00 -2.260105432496530009e-03 9.080090051907072635e+00 -1.000038445410064052e-03 2.858964133647247330e+00 1.137940908396729150e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.763568669321879501e+00 -2.576253391665225996e-03 9.080118999627117660e+00 -1.004153060215448113e-03 2.860104620380334861e+00 1.143026199688884637e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.763859269216699666e+00 -2.892177918669962267e-03 9.080139868430020300e+00 -1.008060233469112174e-03 2.861250173288366838e+00 1.148073216349905674e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.764180303308607201e+00 -3.207877587072689544e-03 9.080152715773754935e+00 -1.011758797451824598e-03 2.862400753971594991e+00 1.153081708840729240e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.764531762893476685e+00 -3.523350956249708937e-03 9.080157599430876303e+00 -1.015247616231188844e-03 2.863556323782841861e+00 1.158051431866301446e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.764913639143516288e+00 -3.838596572248191650e-03 9.080154577486077017e+00 -1.018525586152575638e-03 2.864716843831816018e+00 1.162982144515463216e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.765325923104451356e+00 -4.153612968458183542e-03 9.080143708333727304e+00 -1.021591636294808588e-03 2.865882274989561385e+00 1.167873610392801235e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.765768605692767501e+00 -4.468398666180394864e-03 9.080125050675402321e+00 -1.024444728890787793e-03 2.867052577893036691e+00 1.172725597742499404e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.766241677693009215e+00 -4.782952175131899471e-03 9.080098663517388147e+00 -1.027083859713378211e-03 2.868227712949813490e+00 1.177537879564262251e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.766745129755126431e+00 -5.097271993912876054e-03 9.080064606168178898e+00 -1.029508058427030951e-03 2.869407640342885646e+00 1.182310233721423597e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.767278952391863278e+00 -5.411356610447637730e-03 9.080022938235950747e+00 -1.031716388905729682e-03 2.870592320035584510e+00 1.187042443041383399e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.767843135976190361e+00 -5.725204502407826510e-03 9.079973719626019957e+00 -1.033707949517961248e-03 2.871781711776590473e+00 1.191734295408544697e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.768437670738777001e+00 -6.038814137622640701e-03 9.079917010538277822e+00 -1.035481873379504123e-03 2.872975775105031992e+00 1.196385583849946671e-02 4.791081086921990528e-01 -1.019914673261286531e+01 1.246765546633751498e+00 -3.375931193024563903e-01
2.769062546765499011e+00 -6.352183974479224705e-03 9.079852871464609620e+00 -1.037037328574900562e-03 2.874174469355669448e+00 1.200996106613808415e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00

